Synthetic Data for Robust Stroke Segmentation

Current deep learning-based approaches to lesion segmentation in neuroimaging often depend on high-resolution images and extensive annotated data, limiting clinical applicability. This paper introduces a novel synthetic data framework tailored for stroke lesion segmentation, expanding the SynthSeg methodology to incorporate lesion-specific augmentations that simulate diverse pathological features. Using a modified nnUNet architecture, our approach trains models with label maps from healthy and stroke datasets, facilitating segmentation across both normal and pathological tissue without reliance on specific sequence-based training. Evaluation across in-domain and out-of-domain (OOD) datasets reveals that our method matches state-of-the-art performance within the training domain and significantly outperforms existing methods on OOD data. By minimizing dependence on large annotated datasets and allowing for cross-sequence applicability, our framework holds potential to improve clinical neuroimaging workflows, particularly in stroke pathology. PyTorch training code and weights are publicly available at https://github.com/liamchalcroft/SynthStroke, along with an SPM toolbox featuring a plug-and-play model at https://github.com/liamchalcroft/SynthStrokeSPM.

==> figs/adapt/ploras/CT/atlas-mix-192-mb-dae_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4242_gt.nii,0.13386139273643494,24.535688400268555,0.1853318214416504,0.9990656971931458,0.05902840197086334,0.9997422099113464,0.8146681785583496,0.000934300129301846,0.9409716129302979,0.00025780758005566895,0.0662945955991745,0.046867549419403076,0.9988084435462952,0.5921987295150757,0.08953864127397537,0.10410165041685104,0.10459369421005249,0.18439745903015137,0.05877065658569336,0.11069196554248072,10705.0,7,0.18181818181818182,5304,2
1,RS4086_gt.nii,0.7855062484741211,4.582575798034668,0.7377489805221558,0.999579131603241,0.6148176193237305,0.999761164188385,0.2622510492801666,0.0004208936879877001,0.38518235087394714,0.000238858163356781,0.02332746423780918,0.5045477151870728,0.9993408918380737,0.868664026260376,0.6706968545913696,0.6731613278388977,0.6734842658042908,0.737328052520752,0.6145787239074707,0.762940379403794,4166.0,0,1.0,15264,1
2,RS3079_gt.nii,0.0,54.963623046875,0.0,0.9960038065910339,0.0,0.9993876814842224,1.0,0.003996186889708042,1.0,0.0006123202037997544,1.0,0.0,0.9953963756561279,0.49800190329551697,0.0,-0.0015642716316506267,0.0,-0.0039961934089660645,-0.0006123185157775879,0.0,54881.0,5,0.0,10232,1
3,RS3128_gt.nii,0.4014511704444885,32.38518142700195,0.3611955940723419,0.9988430738449097,0.24154116213321686,0.9993480443954468,0.6388043761253357,0.0011569130001589656,0.7584588527679443,0.0006519357557408512,0.0535639263689518,0.1692429929971695,0.9981933236122131,0.6800193190574646,0.28949156403541565,0.29449865221977234,0.29537028074264526,0.3600386381149292,0.24088919162750244,0.3590951384042801,9560.0,1,0.4,17096,3
4,RS4439_gt.nii,0.0,99.4283676147461,0.0,0.9958192706108093,0.0,0.9996758103370667,1.0,0.004180707968771458,1.0,0.0003241735976189375,1.0,0.0,0.9954978227615356,0.49790963530540466,0.0,-0.001164162764325738,0.0,-0.004180729389190674,-0.0003241896629333496,0.0,63409.0,1,0.0,5416,1
5,PS3948_gt.nii,0.7127308249473572,77.48289489746094,0.8241622447967529,0.9994767904281616,0.4966723918914795,0.9998897910118103,0.17583777010440826,0.000523239141330123,0.5033276081085205,0.00011020427336916327,0.02457670494914055,0.44908440113067627,0.9993669986724854,0.9118195176124573,0.6198181509971619,0.6395216584205627,0.6397957801818848,0.8236390352249146,0.49656224250793457,0.6471797555414346,9431.0,1,0.6666666666666666,10504,1
6,RS4174_gt.nii,0.15823204815387726,59.366233825683594,0.3683333396911621,0.9976134300231934,0.07649882137775421,0.9996602535247803,0.6316666603088379,0.00238659861497581,0.923501193523407,0.0003397298860363662,0.074497751891613,0.06762684136629105,0.9972758293151855,0.6829733848571777,0.12668628990650177,0.16694362461566925,0.1678602546453476,0.36594676971435547,0.07615911960601807,0.1490457028527752,32463.0,0,0.625,9000,8
7,RS4211_gt.nii,0.0,128.2848358154297,0.0,0.9979157447814941,0.0,0.9856453537940979,1.0,0.0020842505618929863,1.0,0.01435463223606348,1.0,0.0,0.9836204648017883,0.49895787239074707,0.0,-0.005469794385135174,0.0,-0.0020842552185058594,-0.0143546462059021,0.0,217594.0,0,0.0,240336,1
8,RS3027_gt.nii,0.0,72.94929504394531,0.0,0.9994452595710754,0.0,0.9998607039451599,1.0,0.0005547580658458173,1.0,0.00013931372086517513,1.0,0.0,0.9993060827255249,0.4997226297855377,0.0,-0.0002780025533866137,0.0,-0.0005547404289245605,-0.0001392960548400879,0.0,6048.0,1,0.0,2336,4
9,PS2998_gt.nii,0.4474185109138489,46.578426361083984,0.2820053994655609,0.9986564517021179,0.5587459206581116,0.9956813454627991,0.7179945707321167,0.0013435585424304008,0.4412540793418884,0.004318672232329845,0.0645669624209404,0.23064041137695312,0.9943588972091675,0.6403309106826782,0.3748299181461334,0.3944700062274933,0.3969500660896301,0.28066182136535645,0.5544272661209106,0.4923685649084141,53205.0,17,0.10526315789473684,100608,1
10,RS4223_gt.nii,0.861126720905304,3.605551242828369,0.8024219870567322,0.9997292757034302,0.6850541234016418,0.9998549818992615,0.19757802784442902,0.0002707440289668739,0.31494587659835815,0.00014502347039524466,0.0180367399007082,0.5861782431602478,0.9995845556259155,0.9010756015777588,0.7391076683998108,0.741215705871582,0.7414191961288452,0.8021512031555176,0.6849091053009033,0.8621577959219316,2387.0,1,0.6666666666666666,12304,2
11,PS2376_gt.nii,0.8213990926742554,23.25940704345703,0.7304115891456604,0.9980980157852173,0.746963620185852,0.9979280233383179,0.2695883810520172,0.001902009709738195,0.25303640961647034,0.002071994822472334,0.04855165630578995,0.5855334401130676,0.9960559606552124,0.8642548322677612,0.7385948896408081,0.736655056476593,0.7386412620544434,0.7285096645355225,0.7448916435241699,0.8303406865248731,997.0,2,0.16666666666666666,127984,5
12,RS2901_gt.nii,0.7991095185279846,7.0,0.7940862774848938,0.9988840818405151,0.6470943689346313,0.9994691014289856,0.2059137225151062,0.0011159252608194947,0.35290560126304626,0.0005309041007421911,0.036132585257291794,0.5541152954101562,0.9983577132225037,0.8964852094650269,0.713094174861908,0.7160346508026123,0.7168324589729309,0.7929704189300537,0.6465635299682617,0.7786558118909823,13575.0,1,0.6666666666666666,43120,1
13,RS4276_gt.nii,0.826069176197052,3.464101552963257,0.8148792386054993,0.9996705651283264,0.617202639579773,0.9998793005943298,0.18512079119682312,0.00032941100653260946,0.38279733061790466,0.00012068398064002395,0.01971025951206684,0.5413044691085815,0.9995502233505249,0.9072749018669128,0.702397882938385,0.7089739441871643,0.7091865539550781,0.8145498037338257,0.617081880569458,0.7523021035735405,5864.0,4,0.3333333333333333,10928,1
14,RS3932_gt.nii,0.0,70.93728637695312,0.0,0.9990087747573853,0.0,0.9995866417884827,1.0,0.0009912173263728619,1.0,0.0004133505281060934,1.0,0.0,0.9985962510108948,0.4995043873786926,0.0,-0.0006400938727892935,0.0,-0.000991225242614746,-0.000413358211517334,0.0,7633.0,6,0.0,6928,2
15,RS1987_gt.nii,0.005434890277683735,82.87158203125,0.006278280634433031,0.9974938631057739,0.00263576558791101,0.998950183391571,0.9937217235565186,0.002506155287846923,0.9973642230033875,0.0010498291812837124,0.3871946334838867,0.0018598572351038456,0.9964492917060852,0.5018860697746277,0.0037128091789782047,0.0024458845146000385,0.0040679327212274075,0.003772139549255371,0.0015859603881835938,0.004926654978806507,20409.0,1,0.15384615384615385,17680,6
16,RS4090_gt.nii,0.0,77.27548217773438,0.0,0.9993892908096313,0.0,0.9999226927757263,1.0,0.0006106967339292169,1.0,7.729481876594946e-05,1.0,0.0,0.9993121027946472,0.4996946454048157,0.0,-0.00021726411068812013,0.0,-0.0006107091903686523,-7.730722427368164e-05,0.0,8349.0,1,0.0,1296,1
17,PS4485_gt.nii,0.690847635269165,38.28837966918945,0.7932323217391968,0.998076856136322,0.5005353689193726,0.9994969367980957,0.20676766335964203,0.0019231559708714485,0.49946463108062744,0.0005030882894061506,0.04692796617746353,0.4427667558193207,0.997580349445343,0.895654559135437,0.6137745380401611,0.6290311217308044,0.6301117539405823,0.791309118270874,0.5000323057174683,0.6407564485851353,31837.0,2,0.5,40664,1
18,PS3983_gt.nii,0.7357597351074219,5.0,0.7724999785423279,0.9996337890625,0.5137767195701599,0.9998860359191895,0.22750000655651093,0.00036621547769755125,0.4862232804298401,0.00011399028880987316,0.021308980882167816,0.4462554156780243,0.9995200634002686,0.8860669136047363,0.6171184182167053,0.629774808883667,0.6299940347671509,0.7721338272094727,0.5136628150939941,0.678694697207405,5580.0,0,1.0,8400,1
19,PS3119_gt.nii,0.0,102.3276596069336,0.0,0.9986720085144043,0.0,0.9999718070030212,1.0,0.0013279692502692342,1.0,2.81708016700577e-05,1.0,0.0,0.9986439347267151,0.49933600425720215,0.0,-0.00019341654842719436,0.0,-0.0013279914855957031,-2.8192996978759766e-05,0.0,21487.0,1,0.0,472,3
20,RS3455_gt.nii,0.6882864236831665,13.0,0.5884259343147278,0.9998859167098999,0.399058073759079,0.9999470114707947,0.4115740656852722,0.00011409798025852069,0.6009418964385986,5.299859185470268e-05,0.013732802122831345,0.31197839975357056,0.9998329281806946,0.7941559553146362,0.47558465600013733,0.48449912667274475,0.48457828164100647,0.5883119106292725,0.39900505542755127,0.5933706816059757,1410.0,2,0.5,2160,3
21,RS4226_gt.nii,0.0,72.11795806884766,0.0,0.9994195699691772,0.0,0.9995448589324951,1.0,0.0005804556421935558,1.0,0.00045516673708334565,1.0,0.0,0.9989649057388306,0.4997097849845886,0.0,-0.0005140078719705343,0.0,-0.0005804300308227539,-0.0004551410675048828,0.0,486.0,2,0.0,7632,11
22,PS3941_gt.nii,0.6526039838790894,37.764404296875,0.7778418064117432,0.9996625781059265,0.4171987771987915,0.9999309778213501,0.22215822339057922,0.00033740742946974933,0.5828012228012085,6.90025117364712e-05,0.020402686670422554,0.3727799654006958,0.9995937347412109,0.8887522220611572,0.5431022644042969,0.5694911479949951,0.5696618556976318,0.7775044441223145,0.4171297550201416,0.589665211062591,5568.0,8,0.16666666666666666,5208,2
23,RS2302_gt.nii,0.4663466811180115,13.45362377166748,0.2844845652580261,0.9988033771514893,0.2137928307056427,0.9991812705993652,0.7155154347419739,0.0011966191232204437,0.7862071394920349,0.000818722415715456,0.06090577691793442,0.13903266191482544,0.9979872703552246,0.6416440010070801,0.24412409961223602,0.2456277459859848,0.24661865830421448,0.28328800201416016,0.21297407150268555,0.4052768487551096,6322.0,3,0.4,19168,1
24,RS4434_gt.nii,0.0,81.86238861083984,0.0,0.9937002658843994,0.0,0.9940312504768372,1.0,0.006299728062003851,1.0,0.005968756042420864,1.0,0.0,0.9878062605857849,0.4968501329421997,0.0,-0.0061320094391703606,0.0,-0.006299734115600586,-0.005968749523162842,0.0,1959.0,4,0.0,99512,1
25,RS4511_gt.nii,0.0,49.68903350830078,0.0,0.9992185831069946,0.0,0.9983516931533813,1.0,0.0007813925622031093,1.0,0.0016482813516631722,1.0,0.0,0.9975728988647461,0.4996092915534973,0.0,-0.0011348809348419309,0.0,-0.0007814168930053711,-0.0016483068466186523,0.0,17748.0,2,0.0,27632,2
26,RS4424_gt.nii,0.7510281801223755,14.152722358703613,0.6442376971244812,0.9994219541549683,0.6898949146270752,0.9992899298667908,0.3557623326778412,0.0005780649953521788,0.3101050853729248,0.0007100798538886011,0.029083002358675003,0.4995707869529724,0.9987143278121948,0.8218297958374023,0.6662850379943848,0.6660333871841431,0.6666755676269531,0.6436595916748047,0.6891849040985107,0.7490260192013357,826.0,2,0.5,33424,1
27,PS3532_gt.nii,0.2534136176109314,23.68543815612793,0.6227791905403137,0.998948335647583,0.10013262927532196,0.9999290704727173,0.3772208094596863,0.0010516830952838063,0.8998673558235168,7.095283217495307e-05,0.039471354335546494,0.09440676867961884,0.9988776445388794,0.810863733291626,0.17252592742443085,0.24942150712013245,0.24972088634967804,0.621727466583252,0.10006165504455566,0.1772300469483568,18122.0,1,0.2222222222222222,3152,4
28,RS3944_gt.nii,0.2573724389076233,63.660037994384766,0.43486547470092773,0.998524010181427,0.1354919821023941,0.9996989965438843,0.5651345252990723,0.0014759997138753533,0.8645080327987671,0.0003009806096088141,0.055051885545253754,0.11520641297101974,0.9982243180274963,0.716694712638855,0.20661002397537231,0.24205444753170013,0.24273604154586792,0.43338942527770996,0.1351909637451172,0.22794182459233142,20557.0,7,0.2222222222222222,8920,1
29,RS3992_gt.nii,0.5574930906295776,11.872220039367676,0.43090489506721497,0.9991586804389954,0.4583333432674408,0.9990599155426025,0.5690951347351074,0.0008413363248109818,0.5416666865348816,0.0009401117567904294,0.04231664165854454,0.28550904989242554,0.9982213973999023,0.7150318026542664,0.44419610500335693,0.44351792335510254,0.44440755248069763,0.4300636053085327,0.4573932886123657,0.571483345315121,1906.0,1,0.5714285714285714,27672,3
30,PS3191_gt.nii,0.3922368884086609,25.70992088317871,0.2366727888584137,0.9990748763084412,0.3472544252872467,0.9984136819839478,0.7633271813392639,0.0009251362062059343,0.6527456045150757,0.00158629659563303,0.05884217843413353,0.16380082070827484,0.9974927306175232,0.6178738474845886,0.28149285912513733,0.2854653298854828,0.2866804301738739,0.23574769496917725,0.34566807746887207,0.4069236277438949,14203.0,0,0.3333333333333333,34816,6
31,RS4074_gt.nii,0.07649752497673035,60.76018142700195,0.16885964572429657,0.9983137249946594,0.04174714535474777,0.9996379017829895,0.8311403393745422,0.0016862930497154593,0.9582528471946716,0.0003620794741436839,0.09085236489772797,0.03463106229901314,0.9979529976844788,0.5835866928100586,0.06694378703832626,0.08317739516496658,0.08396075665950775,0.1671733856201172,0.04138505458831787,0.07798208690698484,20421.0,1,0.2,7296,6
32,RS4035_gt.nii,0.3711177408695221,54.5618896484375,0.2157679796218872,0.9995952248573303,0.28015273809432983,0.9994275569915771,0.7842320203781128,0.00040477243601344526,0.7198472619056702,0.0005724666407331824,0.04151449352502823,0.13881005346775055,0.9990233778953552,0.6076816320419312,0.24378086626529694,0.24537992477416992,0.2458617240190506,0.2153632640838623,0.27958035469055176,0.3767475035663338,4306.0,4,0.3333333333333333,12240,5
33,PS4017_gt.nii,0.35494399070739746,51.927833557128906,0.2343427538871765,0.9990835785865784,0.37197020649909973,0.9982281923294067,0.7656572461128235,0.0009163931827060878,0.6280298233032227,0.0017718240851536393,0.0588543526828289,0.16790802776813507,0.9973164796829224,0.6167131662368774,0.2875363826751709,0.29396265745162964,0.29524314403533936,0.23342633247375488,0.3701983690261841,0.36823119325551235,17050.0,7,0.2222222222222222,38768,1
34,RS4460_gt.nii,0.2690814733505249,60.96720504760742,0.6477272510528564,0.9991956353187561,0.12234941869974136,0.99993896484375,0.35227271914482117,0.0008043847046792507,0.8776505589485168,6.103147825342603e-05,0.03404006361961365,0.11471610516309738,0.9991347789764404,0.8234614133834839,0.2058212012052536,0.28126704692840576,0.2815120816230774,0.6469228267669678,0.12228834629058838,0.21550094517958412,13315.0,1,0.6666666666666666,2904,1
35,RS4373_gt.nii,0.0,86.97700500488281,0.0,0.9981368780136108,0.0,0.9996694326400757,1.0,0.0018631407292559743,1.0,0.00033058703411370516,1.0,0.0,0.997807502746582,0.4990684390068054,0.0,-0.0007848122622817755,0.0,-0.0018631219863891602,-0.0003305673599243164,0.0,24022.0,4,0.0,5536,1
36,PS3163_gt.nii,0.5320020914077759,37.36308288574219,0.35908088088035583,0.9992994666099548,0.45425793528556824,0.9989596009254456,0.6409190893173218,0.0007005366496741772,0.5457420349121094,0.0010404210770502687,0.042300667613744736,0.25086042284965515,0.9982615113258362,0.6791901588439941,0.40110060572624207,0.4030189514160156,0.4038754105567932,0.3583803176879883,0.4532175064086914,0.5786480241720481,9960.0,2,0.5,27200,1
37,RS4454_gt.nii,0.0,124.5648422241211,0.0,0.9951005578041077,0.0,0.9998677372932434,1.0,0.004899431485682726,1.0,0.00013225495058577508,1.0,0.0,0.9949696063995361,0.49755027890205383,0.0,-0.0008049683528952301,0.0,-0.004899442195892334,-0.0001322627067565918,0.0,79200.0,2,0.0,2208,1
38,RS4144_gt.nii,0.03689310699701309,81.03549194335938,0.02041967585682869,0.9996789693832397,0.03253055363893509,0.999482274055481,0.9795803427696228,0.0003210214199498296,0.9674694538116455,0.0005177188431844115,0.11141755431890488,0.012704429216682911,0.9991616010665894,0.5100493431091309,0.02509010210633278,0.025365624576807022,0.02577330730855465,0.02009868621826172,0.03201282024383545,0.04809352995881493,5441.0,5,0.2222222222222222,8864,2
39,RS3614_gt.nii,0.662036120891571,14.652615547180176,0.553422212600708,0.999366819858551,0.5916127562522888,0.9992599487304688,0.4465778172016144,0.0006331548793241382,0.4083872437477112,0.0007400642498396337,0.03271808102726936,0.40044310688972473,0.9986289739608765,0.7763944864273071,0.571880578994751,0.5715137720108032,0.5721989870071411,0.5527889728546143,0.5908727645874023,0.6570298300010692,209.0,1,0.6666666666666666,27760,1
40,PS4290_gt.nii,0.6245336532592773,21.083158493041992,0.7568181753158569,0.9990812540054321,0.39343100786209106,0.9998083710670471,0.24318182468414307,0.0009187536197714508,0.6065689921379089,0.00019162092939950526,0.03366880491375923,0.34927627444267273,0.9988906383514404,0.8779497146606445,0.5177238583564758,0.54520583152771,0.5456699728965759,0.7558994293212891,0.3932393789291382,0.5333119795003203,17082.0,13,0.13333333333333333,13200,1
41,RS3704_gt.nii,0.00041503176908008754,63.229740142822266,0.0002700856712181121,0.9920929670333862,0.0006682130042463541,0.9806551933288574,0.9997299313545227,0.007907033897936344,0.9993317723274231,0.019344786182045937,0.844006359577179,0.0001923795643961057,0.9730501174926758,0.49618151783943176,0.00038468511775135994,-0.011942864395678043,0.0004248231998644769,-0.007636964321136475,-0.018676578998565674,0.00044004511726949475,201164.0,2,0.5,322120,1
42,RS4338_gt.nii,0.0,56.96577453613281,0.0,0.9986174702644348,0.0,0.9973518252372742,1.0,0.0013825501082465053,1.0,0.002648190362378955,1.0,0.0,0.9959765672683716,0.4993087351322174,0.0,-0.0019134408794343472,0.0,-0.0013825297355651855,-0.00264817476272583,0.0,29611.0,5,0.0,44368,1
43,RS4231_gt.nii,0.0,54.89990997314453,0.0,0.9990764260292053,0.0,0.9985824823379517,1.0,0.0009235706529580057,1.0,0.0014175137039273977,1.0,0.0,0.9976615309715271,0.49953821301460266,0.0,-0.0011441914830356836,0.0,-0.0009235739707946777,-0.0014175176620483398,0.0,10511.0,1,0.0,23760,1
44,PS3230_gt.nii,0.6658175587654114,63.926910400390625,0.620192289352417,0.9997986555099487,0.3793420195579529,0.9999246597290039,0.3798076808452606,0.00020132481586188078,0.6206579804420471,7.536471093771979e-05,0.017699183896183968,0.30782997608184814,0.9997233748435974,0.8099954724311829,0.47074922919273376,0.48491430282592773,0.48504123091697693,0.6199909448623657,0.37926673889160156,0.5710333379443906,2799.0,1,0.5714285714285714,3328,3
45,PS2183_gt.nii,0.0,58.85575485229492,0.0,0.9989840984344482,0.0,0.9997140765190125,1.0,0.0010158936493098736,1.0,0.0002859158266801387,1.0,0.0,0.9986987709999084,0.4994920492172241,0.0,-0.0005389435100369155,0.0,-0.0010159015655517578,-0.00028592348098754883,0.0,11217.0,10,0.0,4792,1
46,PS3449_gt.nii,0.0030382543336600065,64.2108154296875,0.005081614013761282,0.9988054037094116,0.001644490985199809,0.999614417552948,0.9949184060096741,0.0011945818550884724,0.998355507850647,0.00038556678919121623,0.3265249729156494,0.001243968610651791,0.998420774936676,0.5019435286521912,0.0024848461616784334,0.002212120918557048,0.0028907903470098972,0.0038870573043823242,0.00125885009765625,0.0034061000154822726,11081.0,2,0.125,6494,7
47,PS3958_gt.nii,0.2938145399093628,20.814655303955078,0.18780852854251862,0.9989296197891235,0.24392610788345337,0.9985072612762451,0.8121914863586426,0.0010703777661547065,0.7560738921165466,0.0014927620068192482,0.07019463181495667,0.11870599538087845,0.9974409341812134,0.5933690667152405,0.2122201770544052,0.21277111768722534,0.2140359878540039,0.18673813343048096,0.2424333095550537,0.2933969204231247,10179.0,4,0.2,30792,3
48,RS4177_gt.nii,0.0,119.26860809326172,0.0,0.9974474310874939,0.0,0.9991543292999268,1.0,0.0025525763630867004,1.0,0.0008456817595288157,1.0,0.0,0.9966060519218445,0.49872371554374695,0.0,-0.0014692404074594378,0.0,-0.0025525689125061035,-0.0008456707000732422,0.0,25443.0,1,0.0,14152,2
49,PS3195_gt.nii,0.6292169690132141,11.180339813232422,0.570415198802948,0.9994780421257019,0.46610531210899353,0.9996567368507385,0.4295848309993744,0.0005219572922214866,0.5338946580886841,0.0003432408266235143,0.02936151809990406,0.3450004458427429,0.9991355538368225,0.784946620464325,0.513011634349823,0.5152034759521484,0.5156292915344238,0.5698932409286499,0.46576201915740967,0.591711851278079,4250.0,4,0.5,13392,1
50,PS4452_gt.nii,0.0,60.07453536987305,0.0,0.9992042183876038,0.0,0.9986671209335327,1.0,0.0007957685156725347,1.0,0.0013328654458746314,1.0,0.0,0.9978734850883484,0.4996021091938019,0.0,-0.0010298797860741615,0.0,-0.0007957816123962402,-0.0013328790664672852,0.0,13304.0,0,0.0,22344,1
51,RS2428_gt.nii,0.18747006356716156,47.375091552734375,0.6895280480384827,0.997754693031311,0.09034252911806107,0.9998993873596191,0.3104719817638397,0.002245317678898573,0.9096574783325195,0.00010062250657938421,0.053983405232429504,0.08681119978427887,0.9976550340652466,0.8436414003372192,0.1597539633512497,0.2490415722131729,0.2495870739221573,0.6872828006744385,0.09024190902709961,0.16721809890011624,36304.0,2,1.0,5424,4
52,PS3177_gt.nii,0.0,59.15150451660156,0.0,0.998183012008667,0.0,0.9980858564376831,1.0,0.001817002659663558,1.0,0.0019141578814014792,1.0,0.0,0.996275782585144,0.4990915060043335,0.0,-0.001864947727881372,0.0,-0.0018169879913330078,-0.0019141435623168945,0.0,9251.0,1,0.0,32056,4
53,RS1544_gt.nii,0.6936326622962952,10.816654205322266,0.645997166633606,0.9988113641738892,0.5214945077896118,0.9992897510528564,0.35400286316871643,0.0011886304710060358,0.4785054922103882,0.0007102214731276035,0.0411309115588665,0.4055873453617096,0.9981052875518799,0.8224042654037476,0.5771072506904602,0.5794878602027893,0.5804170370101929,0.6448085308074951,0.5207842588424683,0.6802145074795372,10468.0,9,0.08695652173913043,33576,16
54,PS2673_gt.nii,0.7352057695388794,7.874007701873779,0.5780582427978516,0.9993916153907776,0.7005118131637573,0.9989617466926575,0.42194175720214844,0.0006083885091356933,0.29948821663856506,0.0010382711188867688,0.03142237663269043,0.46350863575935364,0.9983569383621216,0.7887248992919922,0.6334211230278015,0.6355398297309875,0.6363463401794434,0.5774497985839844,0.6994736194610596,0.7714558735403204,10611.0,5,0.2857142857142857,41200,1
55,PS3320_gt.nii,0.44023045897483826,20.832666397094727,0.33004632592201233,0.998241662979126,0.3598572313785553,0.997994065284729,0.6699537038803101,0.0017583421431481838,0.6401427984237671,0.0020059444941580296,0.06802477687597275,0.20795391499996185,0.9962464570999146,0.664143979549408,0.34430769085884094,0.34275099635124207,0.34462958574295044,0.3282879590988159,0.3578512668609619,0.4264527610843156,4870.0,8,0.18181818181818182,50096,2
56,RS4078_gt.nii,0.5203916430473328,12.569805145263672,0.5249429941177368,0.9989874362945557,0.30262941122055054,0.9996020793914795,0.4750570058822632,0.0010125761618837714,0.6973705887794495,0.0003979018365498632,0.042071450501680374,0.23756691813468933,0.9985909461975098,0.7619652152061462,0.38392576575279236,0.39792999625205994,0.39857643842697144,0.5239304304122925,0.3022315502166748,0.46571618246767615,11435.0,4,0.3076923076923077,14032,8
57,RS4465_gt.nii,0.5883321762084961,23.34523582458496,0.4218873679637909,0.9989180564880371,0.7026728391647339,0.9965046048164368,0.5781126618385315,0.0010819646995514631,0.2973271310329437,0.0034954019356518984,0.04820038378238678,0.35798177123069763,0.9954417943954468,0.7104027271270752,0.5272262096405029,0.5424183011054993,0.5444711446762085,0.4208054542541504,0.6991775035858154,0.6106751066937817,42126.0,4,0.3333333333333333,101072,1
58,PS2265_gt.nii,0.8350023031234741,12.247448921203613,0.7378272414207458,0.9983620643615723,0.8189964890480042,0.9973691701889038,0.26217275857925415,0.0016379528678953648,0.18100351095199585,0.0026308565866202116,0.044996246695518494,0.6343820095062256,0.995771050453186,0.8680946826934814,0.7762959003448486,0.7752416133880615,0.7773531675338745,0.7361893653869629,0.8163657188415527,0.8562485871776592,16769.0,5,0.2857142857142857,166848,1
59,RS2949_gt.nii,0.7160385847091675,22.477764129638672,0.5695728063583374,0.9990179538726807,0.6612271070480347,0.998552143573761,0.430427223443985,0.0009820617269724607,0.33877289295196533,0.0014478672528639436,0.0398678332567215,0.4409090280532837,0.9975775480270386,0.784295380115509,0.611987292766571,0.6124902963638306,0.6136912703514099,0.5685907602310181,0.6597793102264404,0.7524415438069302,10332.0,0,0.5,56272,2
60,PS2619_gt.nii,0.0,82.78888702392578,0.0,0.9977355003356934,0.0,0.9985337257385254,1.0,0.002264474518597126,1.0,0.0014662517933174968,1.0,0.0,0.9962759017944336,0.4988677501678467,0.0,-0.0018221662612631917,0.0,-0.0022644996643066406,-0.0014662742614746094,0.0,7948.0,3,0.0,24544,7
61,PS2121_gt.nii,0.4611509442329407,26.70206069946289,0.3163883686065674,0.9988934397697449,0.4173116981983185,0.9982886910438538,0.6836116313934326,0.0011065833969041705,0.5826883316040039,0.0017113321227952838,0.0558372437953949,0.2194443941116333,0.9971880912780762,0.6576409339904785,0.3599088191986084,0.3619823455810547,0.3633628785610199,0.31528186798095703,0.41560041904449463,0.46759977436186717,12534.0,0,1.0,41920,1
62,RS4236_gt.nii,0.01060487050563097,59.96665573120117,0.03154205530881882,0.9997081756591797,0.005484460853040218,0.9999505877494812,0.9684579372406006,0.00029183924198150635,0.9945155382156372,4.94267551403027e-05,0.08774499595165253,0.004694019444286823,0.9996587634086609,0.5156251192092896,0.009344177320599556,0.01303249690681696,0.013152610510587692,0.0312502384185791,0.005434989929199219,0.01137560564567095,3725.0,3,0.2222222222222222,856,3
63,PS4245_gt.nii,0.020593827590346336,71.17584228515625,0.04952352121472359,0.9948068261146545,0.011102020740509033,0.9988764524459839,0.9504764676094055,0.005193200893700123,0.988897979259491,0.0011235399870201945,0.24461236596107483,0.009151967242360115,0.9936952590942383,0.5221651792526245,0.018137937411665916,0.021032100543379784,0.023448051884770393,0.04433035850524902,0.009978532791137695,0.01965933214612699,66261.0,1,0.2222222222222222,19728,4
64,RS4101_gt.nii,0.0,98.16160583496094,0.0,0.9996524453163147,0.0,0.9997987151145935,1.0,0.0003475650155451149,1.0,0.0002012952318182215,1.0,0.0,0.9994512796401978,0.49982622265815735,0.0,-0.00026450553559698164,0.0,-0.00034755468368530273,-0.00020128488540649414,0.0,1371.0,1,0.0,3376,1
65,RS4448_gt.nii,0.7922113537788391,70.87806701660156,0.7999622821807861,0.9995489120483398,0.6273533701896667,0.9998100399971008,0.20003770291805267,0.0004510985454544425,0.37264662981033325,0.00018995130085386336,0.023195462301373482,0.5422826409339905,0.9993596076965332,0.899755597114563,0.7032208442687988,0.7081130743026733,0.7084200978279114,0.799511194229126,0.6271634101867676,0.7681259994568989,6329.0,9,0.18181818181818182,15912,1
66,PS3960_gt.nii,0.10365750640630722,69.065185546875,0.08255119621753693,0.9994044899940491,0.037301205098629,0.9997434616088867,0.9174488186836243,0.0005954976077191532,0.9626988172531128,0.0002565181930549443,0.07828577607870102,0.02636958286166191,0.9991483092308044,0.5409778356552124,0.05138418823480606,0.05510012060403824,0.055491071194410324,0.0819556713104248,0.037044644355773926,0.07617360496014172,4113.0,1,0.2857142857142857,4688,4
67,RS4322_gt.nii,0.0,97.55997467041016,0.0,0.9936054348945618,0.0,0.9999001622200012,1.0,0.006394543685019016,1.0,9.982036863220856e-05,1.0,0.0,0.993506908416748,0.4968027174472809,0.0,-0.0007989403675310314,0.0,-0.006394565105438232,-9.98377799987793e-05,0.0,104870.0,7,0.0,1664,2
68,RS3528_gt.nii,0.22326989471912384,58.94064712524414,0.1414041966199875,0.9993411898612976,0.10478120297193527,0.9995316863059998,0.8585957884788513,0.0006588115938939154,0.8952187895774841,0.00046830050996504724,0.06389572471380234,0.06403843313455582,0.9988735914230347,0.5703727006912231,0.12036864459514618,0.12116747349500656,0.12172305583953857,0.1407454013824463,0.10431289672851562,0.18087710708540253,2413.0,2,0.16666666666666666,9144,5
69,RS2558_gt.nii,0.010369735769927502,50.72474670410156,0.023248791694641113,0.9988200068473816,0.003875188762322068,0.9998069405555725,0.9767512083053589,0.0011799876810982823,0.996124804019928,0.00019304966554045677,0.18386396765708923,0.0033326121047139168,0.9986274242401123,0.511034369468689,0.006643085274845362,0.00901445560157299,0.009491757489740849,0.02206873893737793,0.0036821365356445312,0.008017492711370262,15008.0,5,0.07407407407407407,3312,16
70,RS3988_gt.nii,0.0,71.64879608154297,0.0,0.9995050430297852,0.0,0.9999236464500427,1.0,0.0004949351423420012,1.0,7.633172208443284e-05,1.0,0.0,0.9994288086891174,0.4997525215148926,0.0,-0.00019436885486356914,0.0,-0.0004949569702148438,-7.635354995727539e-05,0.0,6621.0,1,0.0,1280,2
71,PS2241_gt.nii,0.011978233233094215,100.44401550292969,0.011178690940141678,0.9944716095924377,0.005729950498789549,0.9971741437911987,0.9888213276863098,0.005528366193175316,0.9942700266838074,0.002825847826898098,0.4128866195678711,0.003802606835961342,0.9916771650314331,0.502825140953064,0.007576403673738241,0.004050817806273699,0.00800333358347416,0.00565028190612793,0.002904057502746582,0.008648525856333869,40310.0,8,0.3333333333333333,47680,2
72,PS3664_gt.nii,0.5654781460762024,10.488088607788086,0.7018946409225464,0.9989722371101379,0.35503312945365906,0.9997595548629761,0.298105388879776,0.0010277561377733946,0.6449668407440186,0.000240470384596847,0.03685542196035385,0.3085130751132965,0.9987329840660095,0.8504334688186646,0.47154754400253296,0.4986606240272522,0.4991951882839203,0.7008669376373291,0.3547927141189575,0.5122471576332064,15737.0,5,0.4,13512,2
73,PS2805_gt.nii,0.48488450050354004,56.97367858886719,0.33853015303611755,0.9986255764961243,0.4442133903503418,0.9978552460670471,0.6614698767662048,0.0013743984745815396,0.5557866096496582,0.002144735772162676,0.05990099161863327,0.23780551552772522,0.9964905977249146,0.6685778498649597,0.38423728942871094,0.386064738035202,0.3877881169319153,0.33715569972991943,0.44206857681274414,0.48874580960996117,15032.0,2,0.4,54264,2
74,PS2432_gt.nii,0.18650127947330475,28.23118782043457,0.09514401108026505,0.9992738962173462,0.15120011568069458,0.998770534992218,0.9048559665679932,0.0007260761922225356,0.8487998843193054,0.001229442423209548,0.0803411453962326,0.062018830329179764,0.9980465173721313,0.5472089648246765,0.11679422110319138,0.11899546533823013,0.11994075775146484,0.09441792964935303,0.1499706506729126,0.19061441702951137,11091.0,5,0.4,22776,1
75,RS4791_gt.nii,5.3025576060931935e-17,32.93933868408203,0.0,0.9999663233757019,0.0,0.9999823570251465,1.0,3.367721728864126e-05,1.0,1.7643569663050584e-05,1.0,0.0,0.9999486804008484,0.49998316168785095,0.0,-2.437593684589956e-05,0.0,-3.36766242980957e-05,-1.7642974853515625e-05,0.0,91.0,13,0.0,296,1
76,PS2269_gt.nii,1.7791180468092248e-33,58.830265045166016,0.0,0.9976404309272766,0.0,0.9986370801925659,1.0,0.002359558828175068,1.0,0.0013629127060994506,1.0,0.0,0.9962839484214783,0.4988202154636383,0.0,-0.0017932853661477566,0.0,-0.0023595690727233887,-0.001362919807434082,0.0,11953.0,11,0.0,22812,13
77,RS3669_gt.nii,0.0,127.68809509277344,0.0,0.9945454597473145,0.0,0.9998369812965393,1.0,0.005454530473798513,1.0,0.00016301365394610912,1.0,0.0,0.994384229183197,0.4972727298736572,0.0,-0.0009429543861187994,0.0,-0.005454540252685547,-0.00016301870346069336,0.0,87297.0,5,0.0,2720,6
78,PS4344_gt.nii,0.5786601305007935,52.57375717163086,0.6017569303512573,0.9983562231063843,0.39005208015441895,0.9993036985397339,0.39824309945106506,0.0016437822487205267,0.609947919845581,0.0006963270134292543,0.049669116735458374,0.31002360582351685,0.9976646304130554,0.8000565767288208,0.4733099341392517,0.4833812713623047,0.4844755530357361,0.6001131534576416,0.38935577869415283,0.577279359926549,14343.0,15,0.08,29256,5
79,RS3775_gt.nii,0.3331889510154724,52.39274597167969,0.2013106644153595,0.998595118522644,0.4973588287830353,0.9945074319839478,0.7986893057823181,0.0014048598241060972,0.5026412010192871,0.005492555443197489,0.07709798216819763,0.16727814078330994,0.9931274652481079,0.5999528765678406,0.28661230206489563,0.3135712444782257,0.3164231777191162,0.19990575313568115,0.49186623096466064,0.3648938181359884,78890.0,6,0.2857142857142857,115056,1
80,RS4038_gt.nii,0.3763119578361511,42.0238037109375,0.24092094600200653,0.9993738532066345,0.3140036463737488,0.9990971684455872,0.7590790390968323,0.0006261756061576307,0.6859963536262512,0.0009028202039189637,0.04850727319717407,0.15784284472465515,0.9984725713729858,0.6201474070549011,0.2726498544216156,0.2742927074432373,0.2750455439090729,0.24029481410980225,0.31310081481933594,0.36852604925957183,5342.0,7,0.2222222222222222,19936,1
81,RS4238_gt.nii,0.0003181201172992587,91.59011840820312,0.0003869968932121992,0.9967008829116821,5.422307367553003e-05,0.9995365738868713,0.9996129870414734,0.003299091709777713,0.9999457597732544,0.0004634045762941241,0.7448881268501282,4.7561672545270994e-05,0.9962405562400818,0.49854394793510437,9.511881944490597e-05,-0.0010915929451584816,0.00014485910651274025,-0.0029121041297912598,-0.00040918588638305664,0.00010611393099057355,45833.0,6,0.2,7752,2
82,RS4541_gt.nii,0.6287639737129211,17.11724281311035,0.5234364867210388,0.9974087476730347,0.5947417616844177,0.9965407848358154,0.47656354308128357,0.002591226017102599,0.4052582085132599,0.003459239611402154,0.06573451310396194,0.3858242630958557,0.9939901828765869,0.7604225873947144,0.5568155646324158,0.5549474954605103,0.5579512119293213,0.5208451747894287,0.5912826061248779,0.644704900429023,14489.0,3,0.5,121008,7
83,PS3148_gt.nii,0.7919936180114746,20.2237491607666,0.7674809694290161,0.9986746311187744,0.6496150493621826,0.9992551207542419,0.23251904547214508,0.001325366785749793,0.350384920835495,0.0007448864635080099,0.03989806026220322,0.5427888631820679,0.9979367852210999,0.8830778002738953,0.7036463022232056,0.7050783634185791,0.706092894077301,0.7661556005477905,0.6488702297210693,0.7758928318559007,13579.0,2,0.5,53544,1
84,PS4413_gt.nii,0.0,71.37226104736328,0.0,0.9989777207374573,0.0,0.9999317526817322,1.0,0.0010222893906757236,1.0,6.82574900565669e-05,1.0,0.0,0.998909592628479,0.49948886036872864,0.0,-0.00026415695901960135,0.0,-0.0010222792625427246,-6.824731826782227e-05,0.0,15640.0,6,0.0,1144,1
85,PS4024_gt.nii,0.16940456628799438,90.93074035644531,0.0939527153968811,0.9984501004219055,0.14515544474124908,0.9974645376205444,0.9060472846031189,0.001549877692013979,0.8548445701599121,0.0025354567915201187,0.11382076144218445,0.060485754162073135,0.9959235787391663,0.5462014079093933,0.1140717938542366,0.11479761451482773,0.11678077280521393,0.09240281581878662,0.14261996746063232,0.15486344371559713,19225.0,1,0.2857142857142857,46864,4
86,PS2582_gt.nii,0.023791175335645676,54.41736602783203,0.018391352146863937,0.9966650605201721,0.019036894664168358,0.9965461492538452,0.9816086292266846,0.003334951587021351,0.9809631109237671,0.003453869139775634,0.2986571788787842,0.009442606940865517,0.9932345747947693,0.5075281858444214,0.01870855689048767,0.01531744934618473,0.018711339682340622,0.015056371688842773,0.015583038330078125,0.023333045803502112,7980.0,8,0.2222222222222222,58832,1
87,RS4016_gt.nii,0.5910727977752686,14.142135620117188,0.8322046995162964,0.9964706897735596,0.3795671761035919,0.9995632767677307,0.16779528558254242,0.0035293239634484053,0.6204327940940857,0.00043669756269082427,0.06114063039422035,0.35258355736732483,0.9960455894470215,0.914337694644928,0.5213482975959778,0.5605140924453735,0.5620298981666565,0.828675389289856,0.379130482673645,0.5319249171880751,62716.0,2,0.5,43416,1
88,RS4361_gt.nii,0.0,102.8639907836914,0.0,0.9994999766349792,0.0,0.9999470710754395,1.0,0.0005000498495064676,1.0,5.295540177030489e-05,1.0,0.0,0.9994470477104187,0.4997499883174896,0.0,-0.0001627278106752783,0.0,-0.000500023365020752,-5.2928924560546875e-05,0.0,6970.0,5,0.0,888,1
89,RS4294_gt.nii,0.0,74.22264099121094,0.0,0.9990903735160828,0.0,0.9998272061347961,1.0,0.0009096046560443938,1.0,0.00017277218285016716,1.0,0.0,0.9989179372787476,0.4995451867580414,0.0,-0.0003964270290452987,0.0,-0.0009096264839172363,-0.00017279386520385742,0.0,11470.0,0,0.0,2896,2
90,PS2877_gt.nii,0.7340057492256165,50.48762130737305,0.7734286785125732,0.9984862804412842,0.5540652275085449,0.9994485378265381,0.22657133638858795,0.0015136959264054894,0.4459347724914551,0.0005514818476513028,0.04236550256609917,0.47669312357902527,0.9979403614997864,0.8859574794769287,0.6456224322319031,0.6536555886268616,0.6546220183372498,0.7719149589538574,0.553513765335083,0.7055487688704092,20289.0,2,0.25,40698,5
91,PS4041_gt.nii,0.0,81.24653625488281,0.0,0.9996058344841003,0.0,0.9997400045394897,1.0,0.00039414872298948467,1.0,0.00025997869670391083,1.0,0.0,0.9993460774421692,0.49980291724205017,0.0,-0.0003201098006684333,0.0,-0.0003941655158996582,-0.0002599954605102539,0.0,1306.0,4,0.0,4360,1
92,PS1561_gt.nii,0.8346225023269653,42.62628173828125,0.755732536315918,0.9993805885314941,0.7657588720321655,0.9993455410003662,0.24426749348640442,0.0006193976732902229,0.23424115777015686,0.000654456380289048,0.02783222496509552,0.6138306856155396,0.9987295269966125,0.877556562423706,0.7607126235961914,0.7600923776626587,0.760729193687439,0.7551131248474121,0.7651044130325317,0.8456930334722812,1252.0,2,0.5,44832,1
93,PS2238_gt.nii,0.35537955164909363,116.98717498779297,0.7730855941772461,0.9982888698577881,0.1930648535490036,0.9998796582221985,0.2269144207239151,0.0017111417837440968,0.8069351315498352,0.00012035844702040777,0.04493260383605957,0.18271099030971527,0.9981696605682373,0.8856872320175171,0.30896979570388794,0.38578805327415466,0.38633620738983154,0.7713744640350342,0.19294452667236328,0.3240117994100295,27809.0,8,0.2,8880,1
94,PS3341_gt.nii,0.0,110.29052734375,0.0,0.9985033273696899,0.0,0.9995200634002686,1.0,0.0014966746093705297,1.0,0.0004799393063876778,1.0,0.0,0.9980248212814331,0.49925166368484497,0.0,-0.000847533461637795,0.0,-0.0014966726303100586,-0.0004799365997314453,0.0,14976.0,2,0.0,8040,5
95,PS4305_gt.nii,0.6722952723503113,13.747727394104004,0.6481979489326477,0.9987936615943909,0.48831143975257874,0.9993748068809509,0.3518020510673523,0.0012063313042744994,0.5116885900497437,0.0006251742597669363,0.041356027126312256,0.386009156703949,0.9981721043586731,0.8234958052635193,0.5570080876350403,0.5617195963859558,0.5626032948493958,0.6469916105270386,0.48768627643585205,0.6350461133069829,13484.0,7,0.2222222222222222,29744,1
96,RS4438_gt.nii,0.0,101.88301849365234,0.0,0.9978092908859253,0.0,0.999935507774353,1.0,0.0021907310001552105,1.0,6.451433728216216e-05,1.0,0.0,0.9977450370788574,0.49890464544296265,0.0,-0.0003759435785468668,0.0,-0.002190709114074707,-6.449222564697266e-05,0.0,35290.0,0,0.0,1080,1
97,PS1421_gt.nii,0.09045526385307312,81.62107849121094,0.6862648129463196,0.9978947043418884,0.03784122318029404,0.9999620914459229,0.3137351870536804,0.002105311257764697,0.9621587991714478,3.793193900492042e-05,0.052480630576610565,0.037197716534137726,0.9978570938110352,0.842079758644104,0.07172734290361404,0.16082127392292023,0.1611493080854416,0.684159517288208,0.0378032922744751,0.07337947065349464,35016.0,4,0.3333333333333333,2024,1
98,PS2623_gt.nii,0.0,106.47534942626953,0.0,0.9960727095603943,0.0,0.9999330043792725,1.0,0.003927314188331366,1.0,6.702039536321536e-05,1.0,0.0,0.996006190776825,0.49803635478019714,0.0,-0.000513040111400187,0.0,-0.003927290439605713,-6.699562072753906e-05,0.0,64354.0,12,0.0,1120,1
99,RS4251_gt.nii,4.13804518757388e-05,62.318538665771484,2.7085590772912838e-05,0.9983864426612854,3.7020581657998264e-05,0.9977958798408508,0.999972939491272,0.0016135318437591195,0.9999629855155945,0.002204092452302575,0.8852988481521606,1.564186459290795e-05,0.9961894750595093,0.4992067515850067,3.128323805867694e-05,-0.0018541690660640597,3.1665822461945936e-05,-0.0015864968299865723,-0.0021671056747436523,5.012782595618828e-05,17074.0,2,0.3333333333333333,36920,4
100,PS3123_gt.nii,0.02783418446779251,97.51897430419922,0.05546928942203522,0.9971701502799988,0.013371597044169903,0.9993455410003662,0.944530725479126,0.002829838078469038,0.9866284132003784,0.0006544871721416712,0.1842508167028427,0.010891659185290337,0.9965195059776306,0.5263197422027588,0.021548617631196976,0.02587318792939186,0.027234407141804695,0.05263948440551758,0.012717127799987793,0.024746473723709278,34175.0,5,0.2222222222222222,11592,2
101,PS3946_gt.nii,0.8056244254112244,8.062257766723633,0.8419897556304932,0.9972009062767029,0.6719716787338257,0.9989221096038818,0.15801022946834564,0.002799072302877903,0.32802829146385193,0.0010779064614325762,0.05451427772641182,0.5967225432395935,0.9961510896682739,0.9195953607559204,0.7474341988563538,0.7503384351730347,0.7521923184394836,0.8391907215118408,0.6708937883377075,0.7855322437436285,36982.0,3,0.4,113480,1
102,PS2263_gt.nii,0.0,36.12270736694336,0.0,0.9987280368804932,0.0,0.9975965619087219,1.0,0.001271976507268846,1.0,0.0024034481029957533,1.0,0.0,0.9963306784629822,0.4993640184402466,0.0,-0.0017484648851677775,0.0,-0.001271963119506836,-0.002403438091278076,0.0,22920.0,2,0.0,40272,1
103,RS4461_gt.nii,0.3345474600791931,42.68489074707031,0.6245039701461792,0.9996247291564941,0.1666666716337204,0.999954879283905,0.3754960298538208,0.00037525632069446146,0.8333333134651184,4.5141041482565925e-05,0.023926902562379837,0.15148597955703735,0.999579668045044,0.8120643496513367,0.2631138861179352,0.32247987389564514,0.3226205110549927,0.6241286993026733,0.16662156581878662,0.29658421672555946,5598.0,8,0.16666666666666666,2016,2
104,PS3971_gt.nii,0.4493522047996521,23.74868392944336,0.5496118664741516,0.9977731108665466,0.2869568467140198,0.9992645382881165,0.450388103723526,0.002226878423243761,0.7130431532859802,0.0007354900008067489,0.05984409525990486,0.23232527077198029,0.9970435500144958,0.7736924886703491,0.37705186009407043,0.395819753408432,0.39713335037231445,0.5473849773406982,0.28622138500213623,0.409974190552923,28679.0,3,0.4,27312,1
105,RS4212_gt.nii,0.32085469365119934,14.282856941223145,0.26778966188430786,0.9994983673095703,0.16818271577358246,0.9997225999832153,0.7322103381156921,0.000501643808092922,0.8318172693252563,0.0002773884334601462,0.04148518294095993,0.11520487815141678,0.9992213249206543,0.6336439847946167,0.20660755038261414,0.21184684336185455,0.21222062408924103,0.2672879695892334,0.16790533065795898,0.2670120084765717,3805.0,4,0.36363636363636365,6352,3
106,RS4106_gt.nii,0.0,62.96824645996094,0.0,0.9990947246551514,0.0,0.9997155666351318,1.0,0.0009052942041307688,1.0,0.00028445239877328277,1.0,0.0,0.9988107681274414,0.4995473623275757,0.0,-0.0005074574728496373,0.0,-0.0009052753448486328,-0.00028443336486816406,0.0,8616.0,2,0.0,4768,3
107,RS4058_gt.nii,0.0,122.2170181274414,0.0,0.9983877539634705,0.0,0.9999107122421265,1.0,0.0016122706001624465,1.0,8.931253250921145e-05,1.0,0.0,0.998298704624176,0.49919387698173523,0.0,-0.00037946802331134677,0.0,-0.001612246036529541,-8.928775787353516e-05,0.0,25012.0,2,0.0,1496,1
108,PS3273_gt.nii,0.7008956074714661,38.10511779785156,0.601168155670166,0.9994236826896667,0.5935763716697693,0.9994416236877441,0.398831844329834,0.0005762885557487607,0.4064236283302307,0.0005583921447396278,0.03003237396478653,0.4258705675601959,0.9988669157028198,0.8002959489822388,0.597348153591156,0.5967929363250732,0.5973601937294006,0.6005918979644775,0.5930180549621582,0.6924304549583835,905.0,10,0.16666666666666666,23456,1
109,RS4118_gt.nii,0.0,94.79003143310547,0.0,0.9994651079177856,0.0,0.9990137219429016,1.0,0.0005348828854039311,1.0,0.0009862686274573207,1.0,0.0,0.9984799027442932,0.4997325539588928,0.0,-0.0007263182778842747,0.0,-0.0005348920822143555,-0.0009862780570983887,0.0,11067.0,1,0.0,16538,3
110,RS4427_gt.nii,0.6221469640731812,21.095022201538086,0.44901230931282043,0.9995271563529968,0.6341925263404846,0.9989945292472839,0.550987720489502,0.0004728709754999727,0.3658074736595154,0.0010054567828774452,0.03143127262592316,0.3566437065601349,0.9985238313674927,0.7242697477340698,0.5257735848426819,0.5329253077507019,0.533629298210144,0.44853949546813965,0.6331870555877686,0.6800237753231958,12240.0,0,1.0,30576,1
111,RS4505_gt.nii,0.0661316066980362,34.190643310546875,0.03786270320415497,0.9980562925338745,0.061778292059898376,0.9967519640922546,0.9621372818946838,0.001943698967806995,0.9382216930389404,0.0032480068039149046,0.18472005426883698,0.02403954230248928,0.9948215484619141,0.517959475517273,0.04695041850209236,0.045851387083530426,0.048364173620939255,0.0359189510345459,0.058530211448669434,0.06405172026758055,28413.0,1,0.2,56520,5
112,RS4060_gt.nii,0.3665570318698883,54.772254943847656,0.24621517956256866,0.999260663986206,0.2825457453727722,0.9991087913513184,0.7537848353385925,0.0007393151754513383,0.7174542546272278,0.0008912318735383451,0.05195121839642525,0.1514982134103775,0.9983712434768677,0.6227379441261292,0.26313233375549316,0.26294368505477905,0.2637556791305542,0.2454758882522583,0.28165459632873535,0.3870839779443849,4939.0,7,0.15384615384615385,19816,3
113,RS4207_gt.nii,0.002643268322572112,84.21163940429688,0.0005040322430431843,0.9992851614952087,0.00041697939741425216,0.9994086027145386,0.9994959831237793,0.0007148439181037247,0.9995830059051514,0.0005914027569815516,0.543398380279541,0.00022824796906206757,0.9986945986747742,0.4998945891857147,0.0004563917755149305,-0.00019175630586687475,0.00045844417763873935,-0.00021082162857055664,-0.00017440319061279297,0.0007777259293824856,730.0,1,0.8571428571428571,9920,3
114,PS4428_gt.nii,0.02030419372022152,40.54308319091797,0.007548309396952391,0.9998723864555359,0.01154201291501522,0.9998040795326233,0.9924516677856445,0.00012763874838128686,0.988457977771759,0.00019594575860537589,0.11507011950016022,0.004584632348269224,0.9996764659881592,0.5037103295326233,0.009127418510615826,0.009175806306302547,0.009333953261375427,0.007420659065246582,0.011346101760864258,0.023234200743494422,2004.0,0,0.25,3312,4
115,RS4029_gt.nii,0.8036152720451355,8.66025447845459,0.7588317394256592,0.9984796047210693,0.6672734618186951,0.9990304112434387,0.24116823077201843,0.0015204004012048244,0.33272653818130493,0.0009695908520370722,0.04284386709332466,0.5505240559577942,0.9975205063819885,0.8786556720733643,0.710113525390625,0.7103516459465027,0.7115815281867981,0.7573113441467285,0.6663038730621338,0.7888006440326352,13602.0,11,0.15384615384615385,67144,1
116,PS3460_gt.nii,0.8045870661735535,10.049875259399414,0.6981347799301147,0.9989815354347229,0.7394027709960938,0.9987507462501526,0.30186524987220764,0.0010184907587245107,0.26059722900390625,0.0012492283713072538,0.036789506673812866,0.5602771043777466,0.9977413415908813,0.8485581874847412,0.7181764245033264,0.7173414826393127,0.7184725403785706,0.6971163749694824,0.7381534576416016,0.8322144180635154,6485.0,3,0.2857142857142857,69160,2
117,RS4255_gt.nii,0.0,54.927223205566406,0.0,0.9959666728973389,0.0,0.9979351162910461,1.0,0.004033336881548166,1.0,0.0020649100188165903,1.0,0.0,0.9939183592796326,0.49798333644866943,0.0,-0.002885910216718912,0.0,-0.004033327102661133,-0.0020648837089538574,0.0,26743.0,3,0.0,34504,1
118,PS3103_gt.nii,0.5967742204666138,56.0,0.697265625,0.9998701810836792,0.32963988184928894,0.9999722838401794,0.302734375,0.00012983080523554236,0.6703600883483887,2.7721527658286504e-05,0.013461185619235039,0.2883683443069458,0.9998424649238586,0.8485679030418396,0.44764891266822815,0.47935837507247925,0.4794231355190277,0.6971358060836792,0.329612135887146,0.4934346924671735,2197.0,3,0.2857142857142857,1536,2
119,PS3931_gt.nii,0.36715489625930786,30.422849655151367,0.22852981090545654,0.9983096122741699,0.49801188707351685,0.9943612813949585,0.7714701890945435,0.0016903632786124945,0.5019881129264832,0.005638732574880123,0.07919365912675858,0.1857430785894394,0.992702066898346,0.6134197115898132,0.3132939636707306,0.33420002460479736,0.3373582065105438,0.22683942317962646,0.4923732280731201,0.39643731592207515,75781.0,8,0.2,122216,2
120,PS3576_gt.nii,0.8034874796867371,8.246211051940918,0.8186575770378113,0.9972290992736816,0.6650078296661377,0.9987796545028687,0.18134243786334991,0.002770917257294059,0.3349921703338623,0.0012203588848933578,0.05497947707772255,0.5796249508857727,0.9960372447967529,0.9079433679580688,0.733876645565033,0.7359180450439453,0.737843930721283,0.8158867359161377,0.6637874841690063,0.772598745064327,38161.0,3,0.5,111976,1
121,RS3240_gt.nii,0.30773261189460754,67.1159439086914,0.21305467188358307,0.9977413415908813,0.22159266471862793,0.9976253509521484,0.7869453430175781,0.002258659340441227,0.7784073352813721,0.0023746641818434,0.09335090219974518,0.12185587733983994,0.9953803420066833,0.6053979992866516,0.21723981201648712,0.21496576070785522,0.21728172898292542,0.21079599857330322,0.21921801567077637,0.2936077858615089,5365.0,8,0.125,50480,12
122,RS3925_gt.nii,0.019941188395023346,100.78690338134766,0.07010869681835175,0.9981123208999634,0.008082453161478043,0.9997956156730652,0.9298912882804871,0.0018876759568229318,0.9919175505638123,0.00020435590704437345,0.1409592181444168,0.00729988981038332,0.9979087710380554,0.5341104865074158,0.014493974857032299,0.023183006793260574,0.02380441688001156,0.06822097301483154,0.00787806510925293,0.015737464926192508,27526.0,16,0.11764705882352941,3680,1
123,RS3705_gt.nii,0.0,44.45222091674805,0.0,0.9983612895011902,0.0,0.9987238049507141,1.0,0.0016387122450396419,1.0,0.001276197494007647,1.0,0.0,0.9970892667770386,0.4991806447505951,0.0,-0.0014461398823186755,0.0,-0.0016387104988098145,-0.0012761950492858887,0.0,2815.0,1,0.0,21376,1
124,RS3444_gt.nii,0.03942866623401642,85.31119537353516,0.08689529448747635,0.9971863031387329,0.021754007786512375,0.9993410706520081,0.9131047129631042,0.0028136949986219406,0.9782459735870361,0.0006589158438146114,0.15250352025032043,0.017706435173749924,0.9965313076972961,0.5420408248901367,0.03479674085974693,0.04211542755365372,0.043477822095155716,0.08408164978027344,0.02109503746032715,0.03879437869822485,34600.0,8,0.16666666666666666,12072,2
125,RS4010_gt.nii,0.3692217171192169,21.40093421936035,0.22043158113956451,0.9992455840110779,0.38864418864250183,0.9983054399490356,0.7795684337615967,0.0007544445688836277,0.6113558411598206,0.0016945605166256428,0.05526848882436752,0.16367676854133606,0.9975547194480896,0.609838604927063,0.28130966424942017,0.29155442118644714,0.29269343614578247,0.21967720985412598,0.38694965839385986,0.4127914449500013,20935.0,1,0.6666666666666666,36424,2
126,RS4043_gt.nii,0.8860816955566406,2.2360680103302,0.8165366053581238,0.9995280504226685,0.729681670665741,0.9997137188911438,0.1834634244441986,0.00047196957166306674,0.27031832933425903,0.0002863033732865006,0.023476965725421906,0.6269020438194275,0.9992429614067078,0.9080322980880737,0.77066969871521,0.7715138792991638,0.7718884348869324,0.8160645961761475,0.7293953895568848,0.8878765185555001,3318.0,0,1.0,26136,1
127,RS4186_gt.nii,0.0,86.72370147705078,0.0,0.9958387613296509,0.0,0.9989009499549866,1.0,0.004161262884736061,1.0,0.0010990288574248552,1.0,0.0,0.9947488307952881,0.49791938066482544,0.0,-0.0021385387517511845,0.0,-0.004161238670349121,-0.0010990500450134277,0.0,48667.0,11,0.0,18362,1
128,PS3296_gt.nii,0.4182204008102417,64.6444091796875,0.5927700400352478,0.99923175573349,0.24064360558986664,0.9998326301574707,0.4072299599647522,0.0007682616706006229,0.7593563795089722,0.00016736028192099184,0.03474940359592438,0.20650415122509003,0.9990648627281189,0.7960008978843689,0.34231817722320557,0.3773093819618225,0.37768545746803284,0.5920017957687378,0.24047625064849854,0.36403352353780316,11634.0,2,0.5,6888,1
129,RS3968_gt.nii,0.5434761643409729,29.017236709594727,0.40275973081588745,0.998026430606842,0.5755432844161987,0.9960396885871887,0.5972402691841125,0.0019735421519726515,0.42445671558380127,0.003960304893553257,0.06542132794857025,0.3105244040489197,0.9940974712371826,0.7003930807113647,0.4738933742046356,0.47862568497657776,0.4814620018005371,0.4007861614227295,0.5715830326080322,0.5496503065594479,35451.0,0,1.0,110736,1
130,RS4539_gt.nii,0.0,62.653812408447266,0.0,0.9980000853538513,0.0,0.999688982963562,1.0,0.001999939326196909,1.0,0.0003110428515356034,1.0,0.0,0.9976902604103088,0.49900004267692566,0.0,-0.0007887121755629778,0.0,-0.0019999146461486816,-0.0003110170364379883,0.0,27194.0,2,0.0,5208,4
131,RS2699_gt.nii,0.3557932674884796,32.31098937988281,0.21063858270645142,0.9979262948036194,0.3933704197406769,0.994975745677948,0.7893614172935486,0.0020736868027597666,0.6066296100616455,0.005024273414164782,0.09026508778333664,0.15899258852005005,0.9929322600364685,0.6042824387550354,0.2743634283542633,0.28459686040878296,0.28785237669944763,0.2085648775100708,0.38834619522094727,0.36290786054831997,55667.0,10,0.2,106424,5
132,PS2914_gt.nii,0.6720942258834839,26.925823211669922,0.5083441138267517,0.997683048248291,0.7913631796836853,0.9915525913238525,0.4916559159755707,0.0023169268388301134,0.2086368203163147,0.008447415195405483,0.06324207037687302,0.4482668936252594,0.9893672466278076,0.7530136108398438,0.6190390586853027,0.629425585269928,0.6342592835426331,0.5060272216796875,0.7829158306121826,0.700551508794656,108280.0,0,1.0,285112,1
133,PS2936_gt.nii,0.6473156213760376,9.433980941772461,0.5686764717102051,0.9993529319763184,0.416231632232666,0.9996499419212341,0.4313235282897949,0.0006470560911111534,0.583768367767334,0.0003500285092741251,0.032631225883960724,0.31635782122612,0.9990038275718689,0.7840147018432617,0.48065629601478577,0.48603805899620056,0.48651939630508423,0.5680294036865234,0.4158816337585449,0.5808268559197928,7449.0,7,0.2222222222222222,13600,1
134,PS2348_gt.nii,0.19325606524944305,74.67261505126953,0.29451438784599304,0.9995450377464294,0.07903946191072464,0.9999064207077026,0.7054855823516846,0.0004549629520624876,0.920960545539856,9.356590453535318e-05,0.03781738504767418,0.06645698100328445,0.9994515776634216,0.64702969789505,0.12463133782148361,0.15236400067806244,0.1525721400976181,0.2940593957901001,0.07894587516784668,0.15236101418934636,5934.0,2,0.3333333333333333,2224,2
135,RS1794_gt.nii,0.7383849620819092,22.80459976196289,0.620832085609436,0.9994322657585144,0.6327476501464844,0.999402642250061,0.37916794419288635,0.0005677332519553602,0.367252379655838,0.0005973857478238642,0.02935258112847805,0.45638126134872437,0.9988366961479187,0.8101321458816528,0.6267332434654236,0.6261790990829468,0.6267615556716919,0.6202642917633057,0.6321502923965454,0.721091429200132,953.0,3,0.2857142857142857,26392,2
136,RS2801_gt.nii,0.8112501502037048,11.401754379272461,0.7850778102874756,0.9971846342086792,0.7091849446296692,0.9981186985969543,0.21492217481136322,0.002815395127981901,0.2908150255680084,0.001881296280771494,0.056500568985939026,0.5938847661018372,0.9953457713127136,0.8911312222480774,0.7452040910720825,0.74383944272995,0.7461671233177185,0.7822624444961548,0.7073036432266235,0.8074959338094901,22650.0,2,0.5,145448,1
137,PS3035_gt.nii,0.0,81.42756652832031,0.0,0.9970411658287048,0.0,0.9993520975112915,1.0,0.002958838129416108,1.0,0.0006479109870269895,1.0,0.0,0.996397078037262,0.4985205829143524,0.0,-0.0013845807407051325,0.0,-0.002958834171295166,-0.0006479024887084961,0.0,37012.0,2,0.0,10838,1
138,RS3016_gt.nii,0.0,75.02666473388672,0.0,0.9954458475112915,0.0,0.9987947940826416,1.0,0.004554132465273142,1.0,0.0012052044039592147,1.0,0.0,0.9942516088485718,0.49772292375564575,0.0,-0.0023427889682352543,0.0,-0.004554152488708496,-0.0012052059173583984,0.0,51882.0,2,0.0,20128,2
139,PS2691_gt.nii,0.5458450317382812,14.456831932067871,0.3753364384174347,0.9992809891700745,0.7485008835792542,0.9964486360549927,0.6246635317802429,0.0007190339965745807,0.25149914622306824,0.0035513865295797586,0.0419326014816761,0.33330219984054565,0.9957437515258789,0.6873087286949158,0.49996498227119446,0.5282717347145081,0.5300374031066895,0.37461745738983154,0.7449495792388916,0.5819856537332898,51218.0,2,0.5,95112,1
140,RS4389_gt.nii,0.7259019017219543,6.7082037925720215,0.7538669109344482,0.9995507001876831,0.5267027020454407,0.9998366832733154,0.24613308906555176,0.0004492995794862509,0.4732972979545593,0.0001632928178878501,0.02383117377758026,0.4494183361530304,0.9993878602981567,0.8767088055610657,0.6201361417770386,0.6298444867134094,0.6301299333572388,0.7534176111221313,0.5265393257141113,0.68452210835749,6819.0,3,0.4,11120,1
141,RS3279_gt.nii,0.40423935651779175,21.840330123901367,0.2486828714609146,0.9995796084403992,0.45386165380477905,0.9989451766014099,0.7513171434402466,0.00042038524406962097,0.546138346195221,0.001054799766279757,0.039491456001996994,0.19140586256980896,0.9985262155532837,0.6241312623023987,0.32131093740463257,0.33528339862823486,0.33595776557922363,0.24826252460479736,0.45280683040618896,0.4470156948104021,12613.0,3,0.4,23536,4
142,RS4061_gt.nii,0.11625698953866959,55.333984375,0.4648876488208771,0.9994954466819763,0.03763074055314064,0.9999772906303406,0.5351123809814453,0.0005045747384428978,0.9623692631721497,2.272128222102765e-05,0.031893495470285416,0.03606843203306198,0.9994727373123169,0.7321915626525879,0.06962557882070541,0.13215342164039612,0.1322651356458664,0.4643831253051758,0.03760802745819092,0.07241303872238022,8392.0,2,0.5,712,1
143,RS4052_gt.nii,0.32446107268333435,97.83582305908203,0.700402021408081,0.9947558045387268,0.17908844351768494,0.999508261680603,0.29959794878959656,0.0052442243322730064,0.8209115862846375,0.0004917153855785728,0.07963877171278,0.1663454920053482,0.9942757487297058,0.8475788831710815,0.2852422297000885,0.35235339403152466,0.35416650772094727,0.6951577663421631,0.17859673500061035,0.2968407518994989,83179.0,4,0.3333333333333333,27360,1
144,RS4028_gt.nii,0.0,77.40477752685547,0.0,0.9995440244674683,0.0,0.9997748136520386,1.0,0.00045595894334837794,1.0,0.0002251697878818959,1.0,0.0,0.9993190765380859,0.49977201223373413,0.0,-0.000320418766932562,0.0,-0.0004559755325317383,-0.00022518634796142578,0.0,2192.0,0,0.0,3776,3
145,PS3125_gt.nii,0.75,22.360679626464844,0.6031554937362671,0.9990757703781128,0.6849647164344788,0.9986783266067505,0.3968444764614105,0.0009242589585483074,0.31503525376319885,0.0013216637307778,0.0376703180372715,0.4721710979938507,0.9977610111236572,0.8011156320571899,0.6414622664451599,0.6416473388671875,0.6427598595619202,0.6022312641143799,0.683643102645874,0.7983796241298201,9552.0,2,0.16666666666666666,55712,5
146,PS1257_gt.nii,0.0,70.0653305053711,0.0,0.9904942512512207,0.0,0.998842716217041,1.0,0.009505737572908401,1.0,0.0011573049705475569,1.0,0.0,0.9893588423728943,0.49524712562561035,0.0,-0.0033167810179293156,0.0,-0.009505748748779297,-0.0011572837829589844,0.0,137634.0,7,0.0,19232,1
147,RS4239_gt.nii,0.6295924186706543,12.569805145263672,0.8131420016288757,0.9963759779930115,0.4189317524433136,0.9993977546691895,0.18685796856880188,0.0036240064073354006,0.5810682773590088,0.0006022342131473124,0.06258150190114975,0.3821430504322052,0.995789110660553,0.9047589898109436,0.5529717803001404,0.5819323062896729,0.5836531519889832,0.8095179796218872,0.41832947731018066,0.5733499540742685,61890.0,1,0.4,53736,2
148,PS1390_gt.nii,0.719655454158783,67.89550018310547,0.7946770787239075,0.9993159770965576,0.5032277703285217,0.99982088804245,0.20532293617725372,0.000684022787027061,0.49677222967147827,0.00017911996110342443,0.028502382338047028,0.4453262686729431,0.9991376996040344,0.8969964981079102,0.6162294149398804,0.6319946050643921,0.6323792934417725,0.7939929962158203,0.5030486583709717,0.6571428571428571,11692.0,17,0.10526315789473684,14616,1
149,PS3952_gt.nii,0.7837015986442566,12.0,0.6682932376861572,0.9985134601593018,0.6919448375701904,0.9983429908752441,0.33170679211616516,0.001486539258621633,0.30805516242980957,0.0016570381121709943,0.045039135962724686,0.5150521397590637,0.9968717694282532,0.8334033489227295,0.6799134016036987,0.6784456968307495,0.6800162196159363,0.666806697845459,0.6902878284454346,0.7718328971600271,2084.0,4,0.3333333333333333,83408,1
150,RS4390_gt.nii,0.005160796921700239,93.50186920166016,0.004706121515482664,0.9974959492683411,0.003303545992821455,0.9982433915138245,0.9952938556671143,0.002504048403352499,0.9966964721679688,0.001756603131070733,0.4217734932899475,0.0019447903614491224,0.9957481622695923,0.501101016998291,0.0038820309564471245,0.0018456652760505676,0.003942954353988171,0.0022020339965820312,0.0015469789505004883,0.004791946771468956,8476.0,4,0.25,29536,2
151,PS2921_gt.nii,0.06087389960885048,62.78693771362305,0.26279526948928833,0.9993840456008911,0.02518867887556553,0.9999553561210632,0.7372047305107117,0.0006159321055747569,0.974811315536499,4.4672102376352996e-05,0.04617790877819061,0.023526301607489586,0.9993394613265991,0.6310896873474121,0.04597107321023941,0.08119260519742966,0.0813600942492485,0.2621793746948242,0.025143980979919434,0.05010320885719647,9372.0,14,0.1,1016,3
152,RS4295_gt.nii,0.37747013568878174,33.12099075317383,0.22703781723976135,0.9989117980003357,0.405041366815567,0.9974813461303711,0.7729621529579163,0.0010882248170673847,0.5949586629867554,0.002518656197935343,0.06474929302930832,0.17025808990001678,0.9964012503623962,0.6129748225212097,0.29097527265548706,0.30157893896102905,0.3032485842704773,0.22594964504241943,0.4025226831436157,0.42695661164145154,30436.0,4,0.3333333333333333,54568,1
153,PS3591_gt.nii,0.0,58.672821044921875,0.0,0.9983214139938354,0.0,0.9992687106132507,1.0,0.001678559696301818,1.0,0.000731264241039753,1.0,0.0,0.9975926280021667,0.4991607069969177,0.0,-0.0011079127434641123,0.0,-0.0016785860061645508,-0.0007312893867492676,0.0,13455.0,1,0.0,12248,2
154,RS3052_gt.nii,0.758057177066803,18.47429656982422,0.6088954210281372,0.9991048574447632,0.7361987829208374,0.9983965158462524,0.3911045491695404,0.000895164324901998,0.2638011872768402,0.0016034790314733982,0.036926236003637314,0.49983835220336914,0.9975104331970215,0.8040001392364502,0.6665229797363281,0.6683069467544556,0.6695282459259033,0.6080002784729004,0.7345952987670898,0.7861716954834821,12938.0,3,0.2857142857142857,68552,2
155,RS4483_gt.nii,0.7211613059043884,37.591217041015625,0.7013424634933472,0.9939544796943665,0.599919319152832,0.9961312413215637,0.2986575663089752,0.006045536603778601,0.40008071064949036,0.003868775675073266,0.08495597541332245,0.4778452217578888,0.9902205467224121,0.8476485013961792,0.6466782689094543,0.6437640190124512,0.6486515998840332,0.6952970027923584,0.596050500869751,0.7022001482510353,49171.0,9,0.2857142857142857,214088,11
156,RS2221_gt.nii,0.0,83.25863647460938,0.0,0.9939678311347961,0.0,0.997763991355896,1.0,0.006032164674252272,1.0,0.002235995838418603,1.0,0.0,0.9917587041854858,0.49698391556739807,0.0,-0.003672586986795068,0.0,-0.006032168865203857,-0.002236008644104004,0.0,57669.0,7,0.0,37288,3
157,RS4249_gt.nii,0.03674807772040367,51.44025421142578,0.04473039135336876,0.9997684955596924,0.018448319286108017,0.9999070763587952,0.9552696347236633,0.0002315269666723907,0.9815517067909241,9.294556366512552e-05,0.06711243838071823,0.013234227895736694,0.9996755719184875,0.5222494602203369,0.026122741401195526,0.0285795945674181,0.028726303949952126,0.04449892044067383,0.018355369567871094,0.037991152745251104,1737.0,7,0.2857142857142857,1632,1
158,RS4176_gt.nii,0.0,70.4173355102539,0.0,0.9961704015731812,0.0,0.99983149766922,1.0,0.0038295856211334467,1.0,0.00016849182429723442,1.0,0.0,0.9960032105445862,0.4980852007865906,0.0,-0.0008032769546844065,0.0,-0.0038295984268188477,-0.0001685023307800293,0.0,60438.0,1,0.0,2816,2
159,RS4087_gt.nii,0.0076899053528904915,38.897300720214844,0.011003128252923489,0.9976626634597778,0.005003937054425478,0.9989420771598816,0.9889968633651733,0.0023373274598270655,0.9949960708618164,0.0010579018853604794,0.3154868483543396,0.003451538272202015,0.9966097474098206,0.5043329000473022,0.006879332475364208,0.005847695749253035,0.0074201724492013454,0.008665800094604492,0.003946065902709961,0.008220492812284838,18735.0,2,0.25,17904,3
160,RS4369_gt.nii,0.8354166746139526,2.0,0.7163244485855103,0.9996858835220337,0.7069531679153442,0.9996999502182007,0.28367555141448975,0.00031409075018018484,0.29304683208465576,0.00030007303575985134,0.020511193200945854,0.5523225665092468,0.9993864893913269,0.858005166053772,0.7116079926490784,0.7113163471221924,0.7116233706474304,0.716010332107544,0.7066531181335449,0.89568345323741,1412.0,4,0.25,17728,2
161,RS4030_gt.nii,0.515572190284729,44.96885299682617,0.37394586205482483,0.9987016916275024,0.5475574731826782,0.9973729252815247,0.6260541081428528,0.001298316870816052,0.4524425268173218,0.0026270714588463306,0.055644381791353226,0.28567540645599365,0.9960875511169434,0.6863237619400024,0.4443974196910858,0.4506295621395111,0.45250067114830017,0.3726475238800049,0.5449304580688477,0.5490060754357896,25977.0,4,0.2,70200,3
162,PS3055_gt.nii,0.4517712891101837,45.80229187011719,0.2977970838546753,0.9990991950035095,0.2808137536048889,0.9991706013679504,0.7022029161453247,0.0009007947519421577,0.7191862463951111,0.0008294230210594833,0.05213194340467453,0.16894544661045074,0.9982718825340271,0.64844810962677,0.2890561819076538,0.2883163392543793,0.2891807556152344,0.29689621925354004,0.27998435497283936,0.4692301568346469,1870.0,7,0.36363636363636365,19792,9
163,PS2941_gt.nii,0.056360725313425064,71.03028106689453,0.028799278661608696,0.9954161047935486,0.06670758128166199,0.9890220761299133,0.971200704574585,0.004583899397403002,0.9332924485206604,0.010977949015796185,0.2851826250553131,0.020528025925159454,0.9845430254936218,0.5121076703071594,0.04023020341992378,0.03673573210835457,0.04383070021867752,0.024215340614318848,0.05572962760925293,0.0722729750934163,139380.0,20,0.09090909090909091,188720,21
164,PS1641_gt.nii,0.003909450024366379,79.4040298461914,0.0034712799824774265,0.9943946003913879,0.003271037945523858,0.9947172999382019,0.9965287446975708,0.005605384241789579,0.9967289566993713,0.005282688420265913,0.5596145987510681,0.001686933683231473,0.989171028137207,0.49893292784690857,0.003368185367435217,-0.002071972703561187,0.003369671758264303,-0.0021341443061828613,-0.0020116567611694336,0.004045621964959906,1493.0,0,0.3333333333333333,88440,3
165,PS1063_gt.nii,0.4806464612483978,13.289052963256836,0.7153425216674805,0.9981340765953064,0.28197181224823,0.9997079372406006,0.2846575081348419,0.0018659255001693964,0.71802818775177,0.0002920460538007319,0.04859119653701782,0.25352489948272705,0.9978446960449219,0.8567383289337158,0.40449920296669006,0.4482989013195038,0.44911739230155945,0.7134766578674316,0.28167974948883057,0.4190680930200816,30803.0,1,0.4,17168,2
166,RS4234_gt.nii,0.38349080085754395,8.786320686340332,0.6671748161315918,0.9996469020843506,0.18145383894443512,0.9999609589576721,0.3328252136707306,0.0003530797257553786,0.8185461759567261,3.9057886169757694e-05,0.022487953305244446,0.16639208793640137,0.9996079206466675,0.8334108591079712,0.2853107452392578,0.3478093147277832,0.3479388356208801,0.6668217182159424,0.18141484260559082,0.2939332885605552,6180.0,0,1.0,1968,1
167,RS4356_gt.nii,0.0,70.26734924316406,0.0,0.9975546598434448,0.0,0.9952596426010132,1.0,0.0024453403893858194,1.0,0.00474033085629344,1.0,0.0,0.9928374290466309,0.4987773299217224,0.0,-0.003404662013053894,0.0,-0.0024453401565551758,-0.004740357398986816,0.0,52128.0,6,0.0,79336,2
168,RS2516_gt.nii,0.5047842860221863,51.01666259765625,0.3566146790981293,0.9994392991065979,0.4283628463745117,0.9992421269416809,0.6433853507041931,0.0005607050843536854,0.5716371536254883,0.0007579003577120602,0.03813985362648964,0.24162663519382477,0.9986827969551086,0.6780269742012024,0.3892098069190979,0.39019283652305603,0.3908458352088928,0.3560539484024048,0.42760491371154785,0.5685332472041665,6673.0,1,0.2857142857142857,19744,3
169,RS3776_gt.nii,0.0,88.0738296508789,0.0,0.999423086643219,0.0,0.9999403357505798,1.0,0.0005768881528638303,1.0,5.963904914096929e-05,1.0,0.0,0.9993635416030884,0.4997115433216095,0.0,-0.00018548601656220853,0.0,-0.0005769133567810059,-5.9664249420166016e-05,0.0,8259.0,5,0.0,1000,1
170,PS3192_gt.nii,0.7230615019798279,25.748779296875,0.6063854694366455,0.9967250227928162,0.6775248646736145,0.9955388307571411,0.3936145305633545,0.0032750063110142946,0.3224751353263855,0.004461145028471947,0.06845925003290176,0.47057124972343445,0.99234539270401,0.8015552759170532,0.6399843096733093,0.637127697467804,0.6409689784049988,0.6031105518341064,0.6730637550354004,0.7366848343449793,16605.0,16,0.09523809523809523,188240,3
171,PS3567_gt.nii,0.7138326168060303,7.211102485656738,0.6735132336616516,0.9992789626121521,0.5030228495597839,0.9996460676193237,0.3264867961406708,0.0007210429757833481,0.49697718024253845,0.0003539088647812605,0.03168278932571411,0.40441077947616577,0.9989263415336609,0.8363960981369019,0.5759152173995972,0.5815424919128418,0.582058846950531,0.6727921962738037,0.5026688575744629,0.6511739338763776,9352.0,2,0.5,18160,1
172,RS3379_gt.nii,0.3303253650665283,65.77156829833984,0.18841086328029633,0.9984220862388611,0.22232037782669067,0.9980576038360596,0.8115891218185425,0.0015779274981468916,0.7776796221733093,0.001942393952049315,0.08384143561124802,0.11356457322835922,0.9964873790740967,0.5934164524078369,0.20396585762500763,0.20291344821453094,0.20466454327106476,0.18683290481567383,0.22037792205810547,0.4131553026157382,18952.0,1,0.3076923076923077,40072,7
173,PS3436_gt.nii,0.0,77.48741912841797,0.0,0.996356189250946,0.0,0.999686062335968,1.0,0.0036438179668039083,1.0,0.0003139487816952169,1.0,0.0,0.9960445165634155,0.498178094625473,0.0,-0.0010695663513615727,0.0,-0.003643810749053955,-0.0003139376640319824,0.0,54300.0,6,0.0,5248,2
174,RS4036_gt.nii,0.5516038537025452,27.436262130737305,0.5030701756477356,0.9994952082633972,0.3515170216560364,0.9997296333312988,0.4969298243522644,0.0005047681042924523,0.6484829783439636,0.00027033855440095067,0.03070431761443615,0.2609190046787262,0.999225378036499,0.7512826919555664,0.41385531425476074,0.420148104429245,0.4205207824707031,0.5025653839111328,0.35124659538269043,0.5027945205479452,4786.0,7,0.2222222222222222,9120,1
175,PS2778_gt.nii,0.5059806108474731,100.1021957397461,0.7538317441940308,0.998802900314331,0.30608856678009033,0.9998273849487305,0.24616825580596924,0.0011971031781286001,0.6939114332199097,0.00017261460016015917,0.038322772830724716,0.27827370166778564,0.9986314177513123,0.8763173222541809,0.4353898763656616,0.4798363745212555,0.48035329580307007,0.7526346445083618,0.3059159517288208,0.46678266371401456,18672.0,3,0.18181818181818182,11744,4
176,RS3622_gt.nii,0.7628355622291565,8.774964332580566,0.6613520979881287,0.9983780384063721,0.6581382155418396,0.9984010457992554,0.33864790201187134,0.0016219541430473328,0.3418617844581604,0.0015989348758012056,0.04718589037656784,0.49224916100502014,0.9967942833900452,0.8298650979995728,0.659741222858429,0.658132791519165,0.6597431898117065,0.6597301959991455,0.6565392017364502,0.765411800973261,2247.0,2,0.5,78840,1
177,RS4217_gt.nii,0.15126051008701324,106.51290893554688,0.2525463104248047,0.9990609884262085,0.06478237360715866,0.9998073577880859,0.7474536895751953,0.0009390149498358369,0.9352176189422607,0.00019265679293312132,0.05747227743268013,0.054359741508960724,0.9988687634468079,0.6258036494255066,0.10311421751976013,0.1274803727865219,0.1279083639383316,0.2516072988510132,0.0645897388458252,0.12985776349461406,11923.0,9,0.18181818181818182,4320,1
178,RS4381_gt.nii,0.0,90.82894897460938,0.0,0.9995785355567932,0.0,0.9996311068534851,1.0,0.00042144101462326944,1.0,0.0003688697179313749,1.0,0.0,0.999210000038147,0.4997892677783966,0.0,-0.0003942801267839968,0.0,-0.0004214644432067871,-0.0003688931465148926,0.0,818.0,6,0.0,6186,4
179,RS4124_gt.nii,0.22611865401268005,83.24061584472656,0.1402553766965866,0.9990017414093018,0.11089266836643219,0.9992366433143616,0.8597446084022522,0.0009982498595491052,0.889107346534729,0.0007633785717189312,0.07780097424983978,0.06601714342832565,0.9982401132583618,0.5696285367012024,0.12385756522417068,0.12383975833654404,0.12471283972263336,0.13925707340240479,0.11012935638427734,0.19028081692195478,1672.0,2,0.75,14880,4
180,PS3099_gt.nii,0.0,97.68060302734375,0.0,0.9994729161262512,0.0,0.9999274611473083,1.0,0.0005270624533295631,1.0,7.25174686522223e-05,1.0,0.0,0.9994004964828491,0.4997364580631256,0.0,-0.00019550252181943506,0.0,-0.0005270838737487793,-7.253885269165039e-05,0.0,7058.0,0,0.0,1216,2
181,RS4269_gt.nii,0.0,33.541019439697266,0.0,0.9986441135406494,0.0,0.999774158000946,1.0,0.0013558942591771483,1.0,0.00022585013357456774,1.0,0.0,0.9984188675880432,0.4993220567703247,0.0,-0.0005533795338124037,0.0,-0.001355886459350586,-0.00022584199905395508,0.0,18040.0,0,0.0,3784,1
182,RS2499_gt.nii,0.5130466818809509,52.41514587402344,0.34522512555122375,0.9976353049278259,0.5752782225608826,0.9939476251602173,0.6547748446464539,0.0023646766785532236,0.42472177743911743,0.006052383687347174,0.07643695175647736,0.2751069664955139,0.9916380643844604,0.671430230140686,0.43150413036346436,0.4417748749256134,0.44564616680145264,0.34286046028137207,0.5692257881164551,0.5449344189307446,69147.0,6,0.2,154224,2
183,PS3252_gt.nii,0.11419297009706497,30.033315658569336,0.06322506070137024,0.9990617632865906,0.07680563628673553,0.9988436698913574,0.9367749691009521,0.0009382612188346684,0.9231943488121033,0.0011563117150217295,0.10858947038650513,0.03592419624328613,0.9979077577590942,0.5311434268951416,0.06935680657625198,0.06864367425441742,0.06968530267477036,0.0622868537902832,0.07564926147460938,0.10684092301409026,7635.0,1,0.4444444444444444,20688,4
184,PS3945_gt.nii,0.630243718624115,49.464630126953125,0.5284920334815979,0.9994670748710632,0.4598500430583954,0.9995951652526855,0.4715079963207245,0.0005329053965397179,0.540149986743927,0.00040481655742041767,0.03077779710292816,0.32607296109199524,0.9990631341934204,0.7639795541763306,0.4917873740196228,0.49251219630241394,0.4929777681827545,0.5279591083526611,0.4594452381134033,0.6484481582537517,780.0,4,0.25,14390,2
185,PS3410_gt.nii,0.6922624707221985,8.0,0.5392666459083557,0.9995523691177368,0.518791675567627,0.9995877146720886,0.4607333242893219,0.0004476138565223664,0.48120832443237305,0.00041231088107451797,0.028004121035337448,0.3594631850719452,0.9991408586502075,0.7694095373153687,0.5288310647010803,0.5285004377365112,0.5289300680160522,0.5388190746307373,0.5183794498443604,0.7274934796294631,1188.0,2,0.5,15000,1
186,PS3899_gt.nii,0.0,99.94498443603516,0.0,0.9958704113960266,0.0,0.9996145367622375,1.0,0.004129564389586449,1.0,0.00038544501876458526,1.0,0.0,0.995488166809082,0.4979352056980133,0.0,-0.0012616339372470975,0.0,-0.004129588603973389,-0.00038546323776245117,0.0,60915.0,5,0.0,6440,4
187,PS2149_gt.nii,0.21743658185005188,45.607017517089844,0.24205121397972107,0.9963099956512451,0.14322780072689056,0.9980649948120117,0.7579488158226013,0.00369002646766603,0.8567721843719482,0.001935032894834876,0.10990042984485626,0.09888026118278503,0.9943926334381104,0.6191806197166443,0.17996548116207123,0.18351761996746063,0.18619468808174133,0.23836123943328857,0.14129281044006348,0.21474262296787078,26939.0,4,0.5,42648,1
188,RS4613_gt.nii,0.0003752281190827489,67.18630981445312,0.0003399258421268314,0.9978867769241333,0.0003107608063146472,0.9980677962303162,0.999660074710846,0.0021132458932697773,0.9996892213821411,0.001932227285578847,0.71372389793396,0.00016237121599260718,0.9959626793861389,0.4991133511066437,0.00032468969584442675,-0.0016956942854449153,0.00032501635723747313,-0.0017732977867126465,-0.0016214251518249512,0.0004057094382768414,1684.0,4,0.3333333333333333,32360,1
189,RS1673_gt.nii,0.6238773465156555,43.32435989379883,0.47717759013175964,0.9984847903251648,0.5467416048049927,0.9979984164237976,0.5228224396705627,0.0015152095584198833,0.4532583951950073,0.002001573331654072,0.05334442853927612,0.3419185280799866,0.9964956641197205,0.737831175327301,0.5095965266227722,0.5090307593345642,0.510776698589325,0.47566235065460205,0.5447399616241455,0.6300169120983377,7434.0,3,0.4,64016,4
190,PS3394_gt.nii,0.12781158089637756,65.76776885986328,0.658178985118866,0.9989709854125977,0.04708544909954071,0.9999735951423645,0.34182098507881165,0.0010290344944223762,0.9529145359992981,2.643340121721849e-05,0.03803631663322449,0.04596152901649475,0.9989446401596069,0.8285750150680542,0.08788378536701202,0.17585457861423492,0.1760416179895401,0.6571500301361084,0.047059059143066406,0.08922594142259414,17412.0,5,0.2222222222222222,1296,2
191,PS2698_gt.nii,0.0,56.26721954345703,0.0,0.995503306388855,0.0,0.9994574189186096,1.0,0.004496678709983826,1.0,0.0005425757844932377,1.0,0.0,0.9949656128883362,0.4977516531944275,0.0,-0.0015619823243469,0.0,-0.0044966936111450195,-0.0005425810813903809,0.0,64046.0,6,0.0,9062,2
192,RS3951_gt.nii,0.0,77.28382873535156,0.0,0.9992555975914001,0.0,0.9983789920806885,1.0,0.0007444161456078291,1.0,0.0016210206085816026,1.0,0.0,0.9976369738578796,0.4996277987957001,0.0,-0.0010985053377225995,0.0,-0.0007444024085998535,-0.0016210079193115234,0.0,19479.0,7,0.0,27176,2
193,RS4233_gt.nii,0.0,48.21825408935547,0.0,0.9993836879730225,0.0,0.9998936057090759,1.0,0.0006163179641589522,1.0,0.0001064002572093159,1.0,0.0,0.9992774128913879,0.49969184398651123,0.0,-0.00025607889983803034,0.0,-0.0006163120269775391,-0.00010639429092407227,0.0,7677.0,3,0.0,1784,2
194,RS4026_gt.nii,0.34035295248031616,28.600698471069336,0.19415070116519928,0.9991511702537537,0.31135228276252747,0.9984082579612732,0.8058493137359619,0.0008488353923894465,0.6886476874351501,0.0015917331911623478,0.062020283192396164,0.13582465052604675,0.9975630640983582,0.5966509580612183,0.2391648143529892,0.24469837546348572,0.24586431682109833,0.19330191612243652,0.30976057052612305,0.3631636949334539,17155.0,1,0.7272727272727273,33098,6
195,RS3046_gt.nii,0.5033012628555298,19.72308349609375,0.3372538685798645,0.9989899396896362,0.49733734130859375,0.9980379939079285,0.6627461314201355,0.0010100642684847116,0.5026626586914062,0.0019620030652731657,0.05188650265336037,0.2515196204185486,0.9970348477363586,0.6681219339370728,0.40194275975227356,0.4081260561943054,0.40954723954200745,0.3362438678741455,0.495375394821167,0.5245371823031064,17326.0,1,0.6666666666666666,49568,2
196,RS3854_gt.nii,0.0,54.44308853149414,0.0,0.9994471073150635,0.0,0.9999265074729919,1.0,0.0005528736510314047,1.0,7.347354403464124e-05,1.0,0.0,0.999373733997345,0.49972355365753174,0.0,-0.000201547984033823,0.0,-0.0005528926849365234,-7.349252700805664e-05,0.0,7403.0,4,0.0,1232,1
197,PS3819_gt.nii,0.5078924298286438,49.38420486450195,0.738198459148407,0.9995123744010925,0.2725898325443268,0.9999351501464844,0.261801540851593,0.00048762705409899354,0.7274101972579956,6.483370088972151e-05,0.025057338178157806,0.24856053292751312,0.9994477033615112,0.8688554167747498,0.3981553614139557,0.4483799934387207,0.4485815465450287,0.7377108335494995,0.27252495288848877,0.4150023695078194,8601.0,3,0.4,4152,1
198,RS3964_gt.nii,0.0,102.7679443359375,0.0,0.996383011341095,0.0,0.9997669458389282,1.0,0.003616994246840477,1.0,0.00023306248476728797,1.0,0.0,0.9961516261100769,0.4981915056705475,0.0,-0.0009181424975395203,0.0,-0.0036169886589050293,-0.00023305416107177734,0.0,55079.0,2,0.0,3896,2
199,RS4125_gt.nii,0.0,100.35112762451172,0.0,0.9996036291122437,0.0,0.9997444152832031,1.0,0.00039635293069295585,1.0,0.00025556678883731365,1.0,0.0,0.9993482828140259,0.4998018145561218,0.0,-0.00031826819758862257,0.0,-0.00039637088775634766,-0.000255584716796875,0.0,1513.0,5,0.0,4286,1
200,RS4181_gt.nii,0.21555210649967194,37.34433364868164,0.14584548771381378,0.999087393283844,0.11567142605781555,0.9993007779121399,0.8541545271873474,0.0009125781361944973,0.8843285441398621,0.0006992277922108769,0.07330489903688431,0.06895720213651657,0.9983896613121033,0.5724664330482483,0.1290176957845688,0.1290862262248993,0.12988516688346863,0.14493286609649658,0.11497223377227783,0.22742512928340058,535.0,9,0.375,13720,12
201,RS4198_gt.nii,0.0,69.38299560546875,0.0,0.9991552233695984,0.0,0.9998430013656616,1.0,0.0008447899599559605,1.0,0.00015701205120421946,1.0,0.0,0.9989984631538391,0.4995776116847992,0.0,-0.0003642007941380143,0.0,-0.0008447766304016113,-0.0001569986343383789,0.0,10048.0,2,0.0,2632,15
202,PS2904_gt.nii,0.0003523872292134911,62.872886657714844,0.00019146162958350033,0.9963754415512085,0.0007837644079700112,0.9853186011314392,0.9998085498809814,0.0036245437804609537,0.9992162585258484,0.014681423082947731,0.8131185173988342,0.0001538965298095718,0.9817995429039001,0.4982834458351135,0.0003077457076869905,-0.006907372269779444,0.00038737684371881187,-0.0034331083297729492,-0.01389765739440918,0.0003859909908060231,200985.0,4,0.2,245480,4
203,RS4083_gt.nii,0.4017867147922516,46.69047164916992,0.5743613243103027,0.9996496438980103,0.1764293760061264,0.9999443888664246,0.42563867568969727,0.00035034227767027915,0.8235706090927124,5.5634798627579585e-05,0.02410266175866127,0.15602925419807434,0.9995940923690796,0.7870054841041565,0.26993995904922485,0.3181830942630768,0.3183303475379944,0.574010968208313,0.17637372016906738,0.3139650872817955,5338.0,14,0.1,2192,17
204,RS4406_gt.nii,0.8430768251419067,7.0,0.7413748502731323,0.9994145631790161,0.6998897790908813,0.9995236396789551,0.2586251497268677,0.0005854400806128979,0.30011019110679626,0.00047633415670134127,0.027332918718457222,0.5625430345535278,0.9989402294158936,0.8703947067260742,0.7200352549552917,0.7198041677474976,0.7203336954116821,0.7407894134521484,0.6994134187698364,0.8719229669177233,71.0,5,0.3333333333333333,30840,1
205,PS3950_gt.nii,0.7344958782196045,41.00243377685547,0.5888079404830933,0.999587893486023,0.562757134437561,0.999629557132721,0.41119205951690674,0.0004121198144275695,0.43724286556243896,0.0003704340779222548,0.025773823261260986,0.4039894640445709,0.9992181658744812,0.7941979169845581,0.5754878520965576,0.5752442479133606,0.5756351947784424,0.5883958339691162,0.5623867511749268,0.7905219169556326,1514.0,3,0.10526315789473684,15100,11
206,PS4330_gt.nii,0.128024160861969,30.86583137512207,0.07033272087574005,0.9990458488464355,0.08692672103643417,0.9987996220588684,0.9296672940254211,0.0009541301405988634,0.9130733013153076,0.0012003789888694882,0.10432309657335281,0.040449678897857666,0.9978479743003845,0.5346893072128296,0.07775422185659409,0.07712051272392273,0.07819074392318726,0.06937861442565918,0.08572638034820557,0.12887383573243014,8454.0,1,0.4,21640,2
207,PS3675_gt.nii,0.6774014234542847,20.507305145263672,0.5237979292869568,0.9994028210639954,0.6011802554130554,0.9991817474365234,0.4762020707130432,0.0005971902282908559,0.3988197147846222,0.000818223983515054,0.03266243264079094,0.3887227475643158,0.9985868334770203,0.7616003751754761,0.5598276853561401,0.5604550838470459,0.5611568093299866,0.5232007503509521,0.6003620624542236,0.7020067979699213,5100.0,8,0.2,28784,1
208,RS3465_gt.nii,0.0008218521252274513,80.88262939453125,0.000994035741314292,0.996529757976532,0.0006192909204401076,0.9978359937667847,0.9990059733390808,0.0034702226985245943,0.9993807077407837,0.002163994126021862,0.6513816714286804,0.0003817157994490117,0.9943807721138,0.4987618923187256,0.0007631403277628124,-0.001955753890797496,0.0007846000953577459,-0.002476215362548828,-0.0015447139739990234,0.000865634317591613,19606.0,5,0.3333333333333333,36216,1
209,RS4248_gt.nii,0.12931367754936218,62.64183807373047,0.2670676112174988,0.9984459280967712,0.059301234781742096,0.9997308254241943,0.7329323887825012,0.0015540457097813487,0.9406987428665161,0.00026920190430246294,0.07087584584951401,0.051001086831092834,0.9981777667999268,0.632756769657135,0.09705239534378052,0.12519507110118866,0.12584687769412994,0.26551353931427,0.05903208255767822,0.11329471796993518,20704.0,13,0.13333333333333333,6152,1
210,PS4300_gt.nii,0.0,52.57184982299805,0.0,0.9993718266487122,0.0,0.9997586607933044,1.0,0.0006281459936872125,1.0,0.00024131193640641868,1.0,0.0,0.9991308450698853,0.4996859133243561,0.0,-0.00038933163159526885,0.0,-0.0006281733512878418,-0.00024133920669555664,0.0,4859.0,3,0.0,4046,8
211,RS4034_gt.nii,0.4978351294994354,14.0,0.6166526079177856,0.9982901811599731,0.2894410490989685,0.9995664954185486,0.38334742188453674,0.0017098404932767153,0.7105589509010315,0.00043353333603590727,0.05002273991703987,0.24530284106731415,0.9978595972061157,0.8074713945388794,0.3939649760723114,0.42157211899757385,0.42247435450553894,0.6149427890777588,0.2890075445175171,0.42982084660566,26085.0,4,0.25,18928,2
212,PS3398_gt.nii,0.5429534316062927,59.46427536010742,0.42089638113975525,0.9988873600959778,0.43703725934028625,0.998811662197113,0.5791035890579224,0.0011126536410301924,0.5629627108573914,0.0011883571278303862,0.04890070855617523,0.2729245722293854,0.9977036118507385,0.7098918557167053,0.42881497740745544,0.4277408719062805,0.4288908839225769,0.41978371143341064,0.4358489513397217,0.5293170338921016,1290.0,2,0.16666666666666666,34360,5
213,PS3173_gt.nii,0.6056625247001648,12.545916557312012,0.44025206565856934,0.998443067073822,0.6266909837722778,0.9966827034950256,0.5597479343414307,0.0015569425886496902,0.3733089864253998,0.0033172813709825277,0.0561300665140152,0.3487834334373474,0.9951487183570862,0.7193475961685181,0.5171822905540466,0.5229446291923523,0.5252637267112732,0.43869519233703613,0.6233737468719482,0.6145517601116547,30124.0,2,0.5,99016,1
214,PS4333_gt.nii,0.0,45.49725341796875,0.0,0.9990952014923096,0.0,0.9999193549156189,1.0,0.0009048118372447789,1.0,8.065845759119838e-05,1.0,0.0,0.999014675617218,0.4995476007461548,0.0,-0.0002701494377106428,0.0,-0.0009047985076904297,-8.064508438110352e-05,0.0,13285.0,3,0.0,1352,2
215,RS3989_gt.nii,0.0,113.33578491210938,0.0,0.9986739158630371,0.0,0.9997187852859497,1.0,0.0013260989217087626,1.0,0.0002812299062497914,1.0,0.0,0.9983934164047241,0.49933695793151855,0.0,-0.0006106870132498443,0.0,-0.0013260841369628906,-0.00028121471405029297,0.0,16198.0,2,0.0,4712,1
216,PS4399_gt.nii,0.5177344679832458,72.3273696899414,0.7783079147338867,0.9990525841712952,0.3160545825958252,0.9998751878738403,0.22169211506843567,0.0009474119869992137,0.6839454174041748,0.00012480610166676342,0.03371322527527809,0.28995180130004883,0.9989284873008728,0.8886802196502686,0.4495544731616974,0.49557170271873474,0.49597156047821045,0.7773604393005371,0.3159297704696655,0.4858693493944007,14664.0,8,0.2,9432,1
217,PS1350_gt.nii,0.7016335129737854,4.0,0.7468220591545105,0.9998482465744019,0.45376527309417725,0.999957263469696,0.2531779706478119,0.00015177905152086169,0.5462347269058228,4.274840830476023e-05,0.014054388739168644,0.393268883228302,0.9998055100440979,0.8733351230621338,0.5645269155502319,0.5820490121841431,0.5821356177330017,0.7466702461242676,0.4537224769592285,0.5941845764854614,2889.0,1,0.6666666666666666,2832,1
218,PS3404_gt.nii,0.8536159992218018,15.099668502807617,0.7450733184814453,0.9994289875030518,0.7661339640617371,0.9993600249290466,0.2549266815185547,0.000571011973079294,0.23386603593826294,0.0006399840349331498,0.026937853544950485,0.6070154309272766,0.9987919926643372,0.8722511529922485,0.7554568648338318,0.7549252510070801,0.7555302977561951,0.7445023059844971,0.7654939889907837,0.8855853689585426,1743.0,3,0.4,42016,1
219,PS4318_gt.nii,0.5090631246566772,35.566837310791016,0.3422600030899048,0.9989292025566101,0.41671276092529297,0.9985304474830627,0.6577399969100952,0.0010708012850955129,0.583287239074707,0.0014695620629936457,0.05297120660543442,0.23140166699886322,0.9974647164344788,0.6705945730209351,0.375834584236145,0.3763993978500366,0.37765607237815857,0.3411891460418701,0.41524314880371094,0.5593483150975125,10725.0,2,0.2222222222222222,37416,6
220,PS3328_gt.nii,0.5351294875144958,56.63037872314453,0.5213290452957153,0.9988415241241455,0.4070339500904083,0.9992695450782776,0.47867095470428467,0.0011584521271288395,0.5929660797119141,0.0007304492755793035,0.04501768946647644,0.2962987720966339,0.998114287853241,0.7600852847099304,0.4571458101272583,0.4597250521183014,0.4606502056121826,0.5201705694198608,0.4063035249710083,0.5493762243530261,5199.0,16,0.1,25552,2
221,RS4175_gt.nii,0.4208674430847168,37.88798522949219,0.2730836272239685,0.9994012117385864,0.4840452969074249,0.9985060691833496,0.7269163727760315,0.0005987656768411398,0.5159547328948975,0.0014939324464648962,0.04473157227039337,0.2115146815776825,0.9979102611541748,0.6362423896789551,0.3491739332675934,0.36261266469955444,0.3635723292827606,0.27248477935791016,0.48255133628845215,0.47183063261927455,18802.0,1,0.2222222222222222,34440,5
222,RS3419_gt.nii,0.0,87.23531341552734,0.0,0.9987208247184753,0.0,0.9997790455818176,1.0,0.0012791595654562116,1.0,0.0002209389494964853,1.0,0.0,0.9985004663467407,0.49936041235923767,0.0,-0.0005316165625117719,0.0,-0.0012791752815246582,-0.00022095441818237305,0.0,16382.0,2,0.0,3702,2
223,PS4597_gt.nii,0.14591217041015625,44.89988708496094,0.11572512984275818,0.9977736473083496,0.08116699010133743,0.9984961152076721,0.8842748999595642,0.0022263748105615377,0.9188330173492432,0.001503886771388352,0.12180691957473755,0.050096575170755386,0.9962771534919739,0.5567494034767151,0.09541326761245728,0.09508764743804932,0.09691780060529709,0.11349880695343018,0.07966315746307373,0.13241412578135991,8001.0,5,0.25,28464,2
224,PS3586_gt.nii,0.6388816833496094,16.601116180419922,0.47698497772216797,0.9981269240379333,0.6261481046676636,0.9965654611587524,0.523015022277832,0.0018730959855020046,0.3738519251346588,0.003434527665376663,0.05896960198879242,0.37125471234321594,0.9947217106819153,0.737555980682373,0.5414817929267883,0.543928861618042,0.5465009212493896,0.4751119613647461,0.622713565826416,0.6875110938722381,32873.0,1,0.2222222222222222,109624,4
225,RS3660_gt.nii,0.0,87.23531341552734,0.0,0.9967806339263916,0.0,0.9996129870414734,1.0,0.003219356294721365,1.0,0.00038700670120306313,1.0,0.0,0.9963961243629456,0.4983903169631958,0.0,-0.0011162045411765575,0.0,-0.0032193660736083984,-0.00038701295852661133,0.0,46167.0,8,0.0,6472,1
226,RS4229_gt.nii,0.8638957142829895,31.444366455078125,0.858205258846283,0.9995566606521606,0.701094388961792,0.9998281598091125,0.14179472625255585,0.00044333943515084684,0.298905611038208,0.0001718563580652699,0.022223416715860367,0.6283128261566162,0.9993855953216553,0.9288809299468994,0.7717347741127014,0.7753867506980896,0.7756822109222412,0.8577618598937988,0.7009224891662598,0.8198263897057094,7659.0,3,0.4,20304,1
227,RS4307_gt.nii,0.35656002163887024,85.46343994140625,0.25850287079811096,0.9992730021476746,0.21453888714313507,0.9994302988052368,0.7414970993995667,0.0007270194473676383,0.7854611277580261,0.0005696916487067938,0.05036069080233574,0.13280938565731049,0.9987043738365173,0.628887951374054,0.2344779074192047,0.2348533570766449,0.23549717664718628,0.2577759027481079,0.21396923065185547,0.3399366894720719,1106.0,6,0.2,12878,2
228,RS4182_gt.nii,0.23925457894802094,13.45362377166748,0.30253446102142334,0.9987748265266418,0.10689445585012436,0.9996616244316101,0.6974655389785767,0.001225171028636396,0.8931055665016174,0.00033836267539300025,0.059829890727996826,0.08576012402772903,0.9984375238418579,0.650654673576355,0.15797249972820282,0.17918239533901215,0.17983119189739227,0.30130934715270996,0.10655605792999268,0.18088197432785316,15743.0,1,0.6666666666666666,8128,1
229,RS3124_gt.nii,0.34022417664527893,26.019224166870117,0.199356347322464,0.997676432132721,0.46197274327278137,0.9920325875282288,0.8006436228752136,0.0023235841654241085,0.538027286529541,0.007967386394739151,0.09744008630514145,0.16179205477237701,0.9897661209106445,0.5985164046287537,0.2785215377807617,0.2990884780883789,0.30347520112991333,0.19703280925750732,0.4540053606033325,0.3578922360030453,103363.0,1,0.3333333333333333,166240,4
230,RS4285_gt.nii,0.6495904922485352,8.774964332580566,0.687789797782898,0.9991394877433777,0.42543020844459534,0.9997106194496155,0.31221020221710205,0.0008605338516645133,0.5745697617530823,0.0002893963537644595,0.0341629683971405,0.3565705120563507,0.9988512992858887,0.8434646129608154,0.5256940126419067,0.5404087901115417,0.540931224822998,0.6869292259216309,0.4251408576965332,0.6030150753768844,11174.0,1,0.15384615384615385,15528,7
231,RS4256_gt.nii,0.35686174035072327,29.59729766845703,0.20554298162460327,0.9994403719902039,0.27925920486450195,0.9991621375083923,0.7944570183753967,0.0005596217233687639,0.720740795135498,0.0008378567290492356,0.04959160089492798,0.1342991292476654,0.9986037611961365,0.6024916768074036,0.23679666221141815,0.2388969361782074,0.23958249390125275,0.20498335361480713,0.27842140197753906,0.3815223097112861,7148.0,0,0.6666666666666666,17680,3
232,RS3697_gt.nii,0.2812817096710205,55.821144104003906,0.16305074095726013,0.9986820220947266,0.2851722240447998,0.9973047971725464,0.8369492888450623,0.0013179824454709888,0.7148277759552002,0.002695209113880992,0.08249054849147797,0.11574458330869675,0.9959959983825684,0.5808663964271545,0.20747505128383636,0.21374234557151794,0.21563288569450378,0.16173279285430908,0.2824770212173462,0.3391641434109275,31613.0,12,0.125,53928,15
233,RS4370_gt.nii,0.18686889111995697,21.354156494140625,0.11117193847894669,0.9989572763442993,0.23916077613830566,0.9973835349082947,0.8888280391693115,0.0010427491506561637,0.7608392238616943,0.0026164641603827477,0.08829645067453384,0.08212632685899734,0.9963474273681641,0.5550646185874939,0.1517869532108307,0.16140146553516388,0.16305817663669586,0.11012923717498779,0.23654437065124512,0.20084984797977948,30240.0,2,0.5,49320,1
234,RS4051_gt.nii,0.0,96.95875549316406,0.0,0.9966670274734497,0.0,0.999958872795105,1.0,0.003332989988848567,1.0,4.1145125578623265e-05,1.0,0.0,0.9966261386871338,0.49833351373672485,0.0,-0.0003703191759996116,0.0,-0.003332972526550293,-4.112720489501953e-05,0.0,54824.0,4,0.0,688,1
235,PS4414_gt.nii,0.0,60.95982360839844,0.0,0.9994210004806519,0.0,0.9998029470443726,1.0,0.0005789943388663232,1.0,0.0001970478188013658,1.0,0.0,0.9992241859436035,0.4997105002403259,0.0,-0.00033777146018110216,0.0,-0.0005789995193481445,-0.0001970529556274414,0.0,5071.0,3,0.0,3304,2
236,RS4392_gt.nii,0.006472212728112936,92.6768569946289,0.029605263844132423,0.999484121799469,0.0010387811344116926,0.9999824166297913,0.9703947305679321,0.0005158875719644129,0.9989612102508545,1.7592456060810946e-05,0.11660977452993393,0.00100457645021379,0.9994665384292603,0.514544665813446,0.0020071365870535374,0.005450297612696886,0.005545573774725199,0.02908933162689209,0.0010211467742919922,0.0021106941838649157,8246.0,13,0.13333333333333333,304,1
237,RS4069_gt.nii,0.6332083344459534,6.4031243324279785,0.5124247074127197,0.999886155128479,0.4160807132720947,0.9999228119850159,0.4875752925872803,0.00011386289406800643,0.5839192867279053,7.72030689404346e-05,0.014686422422528267,0.2980727255344391,0.9998089671134949,0.7561554312705994,0.45925426483154297,0.46165257692337036,0.4617467224597931,0.5123108625411987,0.4160034656524658,0.573535608933839,876.0,0,1.0,2656,1
238,PS3031_gt.nii,0.550726056098938,68.62252044677734,0.5980209708213806,0.9992215037345886,0.35138896107673645,0.9997163414955139,0.4019790291786194,0.0007785084890201688,0.6486110687255859,0.0002836410712916404,0.03482392057776451,0.284249871969223,0.9989387392997742,0.7986212372779846,0.44267067313194275,0.45792466402053833,0.45840808749198914,0.5972424745559692,0.35110533237457275,0.4975197889182058,10045.0,10,0.14285714285714285,11824,2
239,PS2820_gt.nii,0.0,56.409217834472656,0.0,0.9977277517318726,0.0,0.9998981952667236,1.0,0.002272240584716201,1.0,0.00010179760283790529,1.0,0.0,0.9976264238357544,0.4988638758659363,0.0,-0.00048094557132571936,0.0,-0.0022722482681274414,-0.00010180473327636719,0.0,35833.0,11,0.0,1704,1
240,RS3451_gt.nii,0.0,88.04600524902344,0.0,0.9984570741653442,0.0,0.9996719360351562,1.0,0.0015429544728249311,1.0,0.00032809318508952856,1.0,0.0,0.9981299638748169,0.4992285370826721,0.0,-0.0007115004118531942,0.0,-0.0015429258346557617,-0.00032806396484375,0.0,17999.0,2,0.0,5496,4
241,PS3161_gt.nii,0.87650066614151,4.123105525970459,0.7921557426452637,0.9992603659629822,0.7953420877456665,0.999245822429657,0.20784424245357513,0.0007396258297376335,0.20465794205665588,0.0007541513768956065,0.029650483280420303,0.6580252051353455,0.9985116124153137,0.8957080841064453,0.7937456965446472,0.7930004596710205,0.7937473058700562,0.7914161682128906,0.7945878505706787,0.9003504038075965,1316.0,0,1.0,60656,1
242,PS3300_gt.nii,0.0,89.02359008789062,0.0,0.9959169030189514,0.0,0.9997496008872986,1.0,0.004083102103322744,1.0,0.0002504080184735358,1.0,0.0,0.9956685304641724,0.4979584515094757,0.0,-0.001011158456094563,0.0,-0.004083096981048584,-0.000250399112701416,0.0,63427.0,1,0.0,4184,1
243,RS4280_gt.nii,0.04168092459440231,88.41380310058594,0.18282030522823334,0.9970594048500061,0.017509959638118744,0.9997650980949402,0.8171796798706055,0.0029406032990664244,0.982490062713623,0.00023488947772420943,0.11255119740962982,0.016238983720541,0.9968260526657104,0.5899398326873779,0.031958986073732376,0.055744368582963943,0.05657893791794777,0.17987966537475586,0.017275094985961914,0.034382272985077546,44469.0,5,0.2857142857142857,4808,1
244,RS4054_gt.nii,0.0,65.22077941894531,0.0,0.9983958601951599,0.0,0.9990462064743042,1.0,0.001604117569513619,1.0,0.0009537723381072283,1.0,0.0,0.9974451661109924,0.49919793009757996,0.0,-0.0012369166361168027,0.0,-0.0016041398048400879,-0.0009537935256958008,0.0,8980.0,12,0.0,15976,1
245,PS3984_gt.nii,0.0,80.91785430908203,0.0,0.9971066117286682,0.0,0.9997733235359192,1.0,0.0028933866415172815,1.0,0.00022667652228847146,1.0,0.0,0.9968812465667725,0.4985533058643341,0.0,-0.0008098536054603755,0.0,-0.002893388271331787,-0.00022667646408081055,0.0,44123.0,1,0.0,3792,1
246,RS4387_gt.nii,0.0,55.90169906616211,0.0,0.9965492486953735,0.0,0.9999416470527649,1.0,0.0034507731907069683,1.0,5.8375560911372304e-05,1.0,0.0,0.9964912533760071,0.49827462434768677,0.0,-0.00044882160727865994,0.0,-0.003450751304626465,-5.835294723510742e-05,0.0,56510.0,5,0.0,976,1
247,RS4237_gt.nii,0.0,46.49945068359375,0.0,0.9963111281394958,0.0,0.9986173510551453,1.0,0.0036888872273266315,1.0,0.001382676069624722,1.0,0.0,0.9949386119842529,0.4981555640697479,0.0,-0.00225843652151525,0.0,-0.0036888718605041504,-0.0013826489448547363,0.0,34112.0,0,0.0,23112,1
248,PS3949_gt.nii,0.8092890977859497,7.071067810058594,0.7472793459892273,0.9995286464691162,0.6525009870529175,0.9997006058692932,0.2527206838130951,0.000471374747576192,0.3474990129470825,0.00029938251827843487,0.024499574676156044,0.5345442891120911,0.9992302060127258,0.8734040260314941,0.6966814398765564,0.6979035139083862,0.6982839703559875,0.7468080520629883,0.6522016525268555,0.7569664182913136,5710.0,2,0.5,19848,1
249,RS4108_gt.nii,0.7360411882400513,28.721065521240234,0.6084080934524536,0.9997327923774719,0.5477392077445984,0.99979168176651,0.3915919363498688,0.00026723049813881516,0.4522607922554016,0.00020832204609178007,0.020526688545942307,0.4049697816371918,0.999524712562561,0.8040704727172852,0.576481819152832,0.5770406723022461,0.5772771835327148,0.6081409454345703,0.5475308895111084,0.732438086240637,1119.0,6,0.2,8920,2
250,RS4044_gt.nii,0.05243217200040817,52.73518753051758,0.027117811143398285,0.9989321231842041,0.018152901902794838,0.9992914199829102,0.9728822112083435,0.0010678789112716913,0.9818471074104309,0.0007085752440616488,0.16558440029621124,0.01099339034408331,0.9982250928878784,0.5130249857902527,0.02174770087003708,0.02131721004843712,0.022187089547514915,0.02604997158050537,0.017444372177124023,0.034900885702235346,2546.0,16,0.2608695652173913,12206,19
251,PS3110_gt.nii,0.7720416784286499,11.180339813232422,0.7486128211021423,0.9970032572746277,0.6476626396179199,0.9981480836868286,0.25138717889785767,0.0029967580921947956,0.35233739018440247,0.0018519362201914191,0.05950487405061722,0.5319664478302002,0.99518883228302,0.872808039188385,0.6944884061813354,0.6939213871955872,0.6963106989860535,0.74561607837677,0.6458107233047485,0.7506218091373217,27990.0,0,1.0,122552,1
252,PS2261_gt.nii,0.0,84.5280990600586,0.0,0.9938527345657349,0.0,0.9996852874755859,1.0,0.006147280801087618,1.0,0.0003147393581457436,1.0,0.0,0.9935418367385864,0.49692636728286743,0.0,-0.0013909678673371673,0.0,-0.006147265434265137,-0.0003147125244140625,0.0,97360.0,7,0.0,5248,1
253,RS4048_gt.nii,0.265448659658432,44.784488677978516,0.15001828968524933,0.997744083404541,0.47993144392967224,0.9883161783218384,0.8499817252159119,0.0022559184581041336,0.5200685262680054,0.01168380118906498,0.10923251509666443,0.12904083728790283,0.9861411452293396,0.573881208896637,0.228584885597229,0.2630387544631958,0.2683253586292267,0.14776241779327393,0.468247652053833,0.2800902494054516,171513.0,1,0.4,229632,3
254,RS4263_gt.nii,0.0,77.2800064086914,0.0,0.9996062517166138,0.0,0.9998239874839783,1.0,0.00039375797496177256,1.0,0.0001760222075972706,1.0,0.0,0.9994303584098816,0.4998031258583069,0.0,-0.0002632681862451136,0.0,-0.00039374828338623047,-0.00017601251602172852,0.0,2470.0,0,0.0,2952,1


==> figs/adapt/ploras/CT/atlas-mix-192-mb-dpl_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4242_gt.nii,0.0,,0.0,0.9997937083244324,0.0,0.9996837973594666,1.0,0.0002062972926069051,1.0,0.0003162082575727254,1.0,0.0,0.9994776248931885,0.4998968541622162,0.0,-0.0002554073289502412,0.0,-0.00020629167556762695,-0.00031620264053344727,0.0,3528.0,2,0.0,5304,2
1,RS4086_gt.nii,0.0,,0.0,0.9997158050537109,0.0,0.9990899562835693,1.0,0.000284215115243569,1.0,0.0009100637398660183,1.0,0.0,0.9988062381744385,0.49985790252685547,0.0,-0.0005085802404209971,0.0,-0.0002841949462890625,-0.0009100437164306641,0.0,12677.0,1,0.0,15264,1
2,RS3079_gt.nii,0.0,,0.0,0.9997307658195496,0.0,0.9993899464607239,1.0,0.00026921957032755017,1.0,0.0006100388709455729,1.0,0.0,0.9991210699081421,0.4998653829097748,0.0,-0.0004052584117744118,0.0,-0.00026923418045043945,-0.000610053539276123,0.0,7609.0,1,0.0,10232,1
3,RS3128_gt.nii,0.0,,0.0,0.9995324611663818,0.0,0.9989805221557617,1.0,0.00046753842616453767,1.0,0.0010194771457463503,1.0,0.0,0.99851393699646,0.4997662305831909,0.0,-0.0006903946050442755,0.0,-0.00046753883361816406,-0.0010194778442382812,0.0,12416.0,3,0.0,17096,3
4,RS4439_gt.nii,0.0,,0.0,0.9998361468315125,0.0,0.9996771216392517,1.0,0.00016384646005462855,1.0,0.0003228716377634555,1.0,0.0,0.9995133876800537,0.4999180734157562,0.0,-0.00023000298824626952,0.0,-0.00016385316848754883,-0.000322878360748291,0.0,3961.0,1,0.0,5416,1
5,PS3948_gt.nii,0.0,,0.0,0.9998247623443604,0.0,0.9993737936019897,1.0,0.00017522815323900431,1.0,0.0006261968519538641,1.0,0.0,0.9991987943649292,0.4999123811721802,0.0,-0.0003312511253170669,0.0,-0.00017523765563964844,-0.0006262063980102539,0.0,8661.0,1,0.0,10504,1
6,RS4174_gt.nii,0.0,,0.0,0.9996562004089355,0.0,0.9994633793830872,1.0,0.0003438052081037313,1.0,0.0005366262048482895,1.0,0.0,0.9991199374198914,0.4998281002044678,0.0,-0.00042952867806889117,0.0,-0.0003437995910644531,-0.0005366206169128418,0.0,6010.0,8,0.0,9000,8
7,RS4211_gt.nii,0.0,,0.0,0.9981203079223633,0.0,0.9856482744216919,1.0,0.0018796774093061686,1.0,0.014351732097566128,1.0,0.0,0.9838221073150635,0.49906015396118164,0.0,-0.005193903110921383,0.0,-0.0018796920776367188,-0.014351725578308105,0.0,220977.0,1,0.0,240336,1
8,RS3027_gt.nii,0.0,,0.0,0.9998874068260193,0.0,0.9998607635498047,1.0,0.00011260885366937146,1.0,0.00013925212260801345,1.0,0.0,0.999748170375824,0.49994370341300964,0.0,-0.00012522388715296984,0.0,-0.00011259317398071289,-0.0001392364501953125,0.0,1369.0,4,0.0,2336,4
9,PS2998_gt.nii,0.0,,0.0,0.9987096786499023,0.0,0.9939956068992615,1.0,0.0012903104070574045,1.0,0.006004405207931995,1.0,0.0,0.9927207231521606,0.49935483932495117,0.0,-0.0027834416832774878,0.0,-0.0012903213500976562,-0.006004393100738525,0.0,84226.0,1,0.0,100608,1
10,RS4223_gt.nii,0.0,,0.0,0.9997679591178894,0.0,0.9992664456367493,1.0,0.00023203223827295005,1.0,0.0007335456321015954,1.0,0.0,0.9990347623825073,0.4998839795589447,0.0,-0.0004125605628360063,0.0,-0.0002320408821105957,-0.0007335543632507324,0.0,10258.0,2,0.0,12304,2
11,PS2376_gt.nii,0.0,,0.0,0.9985619783401489,0.0,0.9923606514930725,1.0,0.0014380243374034762,1.0,0.007639342453330755,1.0,0.0,0.990944504737854,0.49928098917007446,0.0,-0.003314447356387973,0.0,-0.0014380216598510742,-0.00763934850692749,0.0,112083.0,5,0.0,127984,5
12,RS2901_gt.nii,0.0,,0.0,0.99937903881073,0.0,0.9974282383918762,1.0,0.0006209478015080094,1.0,0.00257174507714808,1.0,0.0,0.9968104958534241,0.499689519405365,0.0,-0.0012636927422136068,0.0,-0.0006209611892700195,-0.0025717616081237793,0.0,37187.0,1,0.0,43120,1
13,RS4276_gt.nii,0.0,,0.0,0.9997691512107849,0.0,0.9993484616279602,1.0,0.0002308203256689012,1.0,0.0006515098502859473,1.0,0.0,0.9991179704666138,0.49988457560539246,0.0,-0.00038779081660322845,0.0,-0.0002308487892150879,-0.0006515383720397949,0.0,8905.0,1,0.0,10928,1
14,RS3932_gt.nii,0.0,,0.0,0.9997633695602417,0.0,0.9995869398117065,1.0,0.00023660893202759326,1.0,0.0004130386805627495,1.0,0.0,0.9993505477905273,0.49988168478012085,0.0,-0.00031261579715646803,0.0,-0.00023663043975830078,-0.00041306018829345703,0.0,5022.0,2,0.0,6928,2
15,RS1987_gt.nii,0.0,,0.0,0.9994367361068726,0.0,0.9989455938339233,1.0,0.0005632613901980221,1.0,0.0010544033721089363,1.0,0.0,0.9983835220336914,0.4997183680534363,0.0,-0.0007706522010266781,0.0,-0.0005632638931274414,-0.0010544061660766602,0.0,12326.0,6,0.0,17680,6
16,RS4090_gt.nii,0.0,,0.0,0.9999338984489441,0.0,0.9999227523803711,1.0,6.610665877815336e-05,1.0,7.72527273511514e-05,1.0,0.0,0.9998566508293152,0.49996694922447205,0.0,-7.14627094566822e-05,0.0,-6.61015510559082e-05,-7.724761962890625e-05,0.0,787.0,1,0.0,1296,1
17,PS4485_gt.nii,0.0,,0.0,0.9994549751281738,0.0,0.9975749254226685,1.0,0.0005450345925055444,1.0,0.0024250817950814962,1.0,0.0,0.9970325231552124,0.4997274875640869,0.0,-0.001149675459600985,0.0,-0.0005450248718261719,-0.002425074577331543,0.0,34422.0,1,0.0,40664,1
18,PS3983_gt.nii,0.0,,0.0,0.9998018741607666,0.0,0.9994992017745972,1.0,0.0001981058157980442,1.0,0.0005007782019674778,1.0,0.0,0.9993013143539429,0.4999009370803833,0.0,-0.00031497154850512743,0.0,-0.00019812583923339844,-0.000500798225402832,0.0,6771.0,1,0.0,8400,1
19,PS3119_gt.nii,0.0,,0.0,0.9999693036079407,0.0,0.999971866607666,1.0,3.069725426030345e-05,1.0,2.813425635395106e-05,1.0,0.0,0.9999411702156067,0.49998465180397034,0.0,-2.9387827453319915e-05,0.0,-3.069639205932617e-05,-2.8133392333984375e-05,0.0,277.0,3,0.0,472,3
20,RS3455_gt.nii,0.0,,0.0,0.9999160766601562,0.0,0.9998712539672852,1.0,8.393414464080706e-05,1.0,0.00012875684478785843,1.0,0.0,0.9997873306274414,0.4999580383300781,0.0,-0.00010395717981737107,0.0,-8.392333984375e-05,-0.00012874603271484375,0.0,1437.0,3,0.0,2160,3
21,RS4226_gt.nii,0.0,,0.0,0.9998002648353577,0.0,0.9995449781417847,1.0,0.0001997068029595539,1.0,0.0004549934819806367,1.0,0.0,0.9993454813957214,0.49990013241767883,0.0,-0.0003014387039002031,0.0,-0.00019973516464233398,-0.00045502185821533203,0.0,5899.0,11,0.0,7632,11
22,PS3941_gt.nii,0.0,,0.0,0.999879777431488,0.0,0.999689519405365,1.0,0.00012020027497783303,1.0,0.0003104583011008799,1.0,0.0,0.9995694160461426,0.499939888715744,0.0,-0.00019317652913741767,0.0,-0.00012022256851196289,-0.00031048059463500977,0.0,4086.0,2,0.0,5208,2
23,RS2302_gt.nii,0.0,,0.0,0.999076783657074,0.0,0.9988564252853394,1.0,0.0009231982403434813,1.0,0.0011435563210397959,1.0,0.0,0.9979353547096252,0.499538391828537,0.0,-0.0010274868691340089,0.0,-0.0009232163429260254,-0.0011435747146606445,0.0,10294.0,1,0.0,19168,1
24,RS4434_gt.nii,0.0,,0.0,0.999784529209137,0.0,0.994067370891571,1.0,0.00021549728990066797,1.0,0.005932648200541735,1.0,0.0,0.9938544034957886,0.4998922646045685,0.0,-0.0011306942906230688,0.0,-0.0002154707908630371,-0.005932629108428955,0.0,99512.0,1,0.0,99512,1
25,RS4511_gt.nii,0.0,,0.0,0.9995329976081848,0.0,0.9983522295951843,1.0,0.00046699665836058557,1.0,0.0016477637691423297,1.0,0.0,0.9978867769241333,0.4997664988040924,0.0,-0.0008772116270847619,0.0,-0.00046700239181518555,-0.0016477704048156738,0.0,23014.0,2,0.0,27632,2
26,RS4424_gt.nii,0.0,,0.0,0.9995741248130798,0.0,0.9980069398880005,1.0,0.0004258891858626157,1.0,0.001993072684854269,1.0,0.0,0.997582733631134,0.4997870624065399,0.0,-0.0009213187149725854,0.0,-0.000425875186920166,-0.0019930601119995117,0.0,29161.0,1,0.0,33424,1
27,PS3532_gt.nii,0.0,,0.0,0.9998461008071899,0.0,0.999812126159668,1.0,0.00015392810746561736,1.0,0.00018790275498759001,1.0,0.0,0.9996582269668579,0.49992305040359497,0.0,-0.00017006915004458278,0.0,-0.0001538991928100586,-0.00018787384033203125,0.0,2015.0,4,0.0,3152,4
28,RS3944_gt.nii,0.0,,0.0,0.999785840511322,0.0,0.999468207359314,1.0,0.00021415413357317448,1.0,0.0005317872273735702,1.0,0.0,0.9992542862892151,0.499892920255661,0.0,-0.0003374677035026252,0.0,-0.00021415948867797852,-0.0005317926406860352,0.0,6739.0,1,0.0,8920,1
29,RS3992_gt.nii,0.0,,0.0,0.9994258284568787,0.0,0.998349666595459,1.0,0.0005741649074479938,1.0,0.001650325721129775,1.0,0.0,0.9977774024009705,0.49971291422843933,0.0,-0.0009734264458529651,0.0,-0.0005741715431213379,-0.0016503334045410156,0.0,21818.0,3,0.0,27672,3
30,PS3191_gt.nii,0.0,,0.0,0.9992063045501709,0.0,0.9979231357574463,1.0,0.0007936735637485981,1.0,0.0020768402609974146,1.0,0.0,0.9971327781677246,0.49960315227508545,0.0,-0.0012838742695748806,0.0,-0.0007936954498291016,-0.002076864242553711,0.0,27351.0,6,0.0,34816,6
31,RS4074_gt.nii,0.0,,0.0,0.9997859001159668,0.0,0.9995650053024292,1.0,0.0002140737633453682,1.0,0.00043496856233105063,1.0,0.0,0.9993511438369751,0.4998929500579834,0.0,-0.0003051480744034052,0.0,-0.00021409988403320312,-0.0004349946975708008,0.0,5588.0,6,0.0,7296,6
32,RS4035_gt.nii,0.0,,0.0,0.9996508359909058,0.0,0.9992702007293701,1.0,0.0003491803363431245,1.0,0.0007298155105672777,1.0,0.0,0.9989215135574341,0.4998254179954529,0.0,-0.000504814088344574,0.0,-0.0003491640090942383,-0.0007297992706298828,0.0,9163.0,5,0.0,12240,5
33,PS4017_gt.nii,0.0,,0.0,0.9993993639945984,0.0,0.9976878762245178,1.0,0.000600653060246259,1.0,0.002312138443812728,1.0,0.0,0.9970899820327759,0.4996996819972992,0.0,-0.0011784705566242337,0.0,-0.0006006360054016113,-0.0023121237754821777,0.0,33197.0,1,0.0,38768,1
34,RS4460_gt.nii,0.0,,0.0,0.9999145269393921,0.0,0.9998269081115723,1.0,8.54878599056974e-05,1.0,0.00017310668772552162,1.0,0.0,0.9997414350509644,0.49995726346969604,0.0,-0.00012164916552137583,0.0,-8.547306060791016e-05,-0.00017309188842773438,0.0,2071.0,1,0.0,2904,1
35,RS4373_gt.nii,0.0,,0.0,0.99979168176651,0.0,0.9996699690818787,1.0,0.00020832737209275365,1.0,0.0003300400567241013,1.0,0.0,0.9994617700576782,0.499895840883255,0.0,-0.00026221436564810574,0.0,-0.00020831823348999023,-0.0003300309181213379,0.0,3732.0,1,0.0,5536,1
36,PS3163_gt.nii,0.0,,0.0,0.9993375539779663,0.0,0.9983776807785034,1.0,0.0006624471279792488,1.0,0.0016223193379119039,1.0,0.0,0.9977173805236816,0.49966877698898315,0.0,-0.0010366777423769236,0.0,-0.0006624460220336914,-0.001622319221496582,0.0,21859.0,1,0.0,27200,1
37,RS4454_gt.nii,0.0,,0.0,0.9999141097068787,0.0,0.9998683929443359,1.0,8.590159995947033e-05,1.0,0.00013161836250219494,1.0,0.0,0.9997825026512146,0.49995705485343933,0.0,-0.0001063307499862276,0.0,-8.589029312133789e-05,-0.0001316070556640625,0.0,1547.0,1,0.0,2208,1
38,RS4144_gt.nii,0.0,,0.0,0.9997302293777466,0.0,0.9994715452194214,1.0,0.00026979396352544427,1.0,0.0005284780636429787,1.0,0.0,0.9992020130157471,0.4998651146888733,0.0,-0.0003775979275815189,0.0,-0.00026977062225341797,-0.0005284547805786133,0.0,6484.0,2,0.0,8864,2
39,RS3614_gt.nii,0.0,,0.0,0.9996339082717896,0.0,0.9983447790145874,1.0,0.00036610144888982177,1.0,0.0016552299493923783,1.0,0.0,0.9979798793792725,0.4998169541358948,0.0,-0.000778448476921767,0.0,-0.0003660917282104492,-0.0016552209854125977,0.0,23487.0,1,0.0,27760,1
40,PS4290_gt.nii,0.0,,0.0,0.9997273087501526,0.0,0.9992129802703857,1.0,0.00027266735560260713,1.0,0.0007869957480579615,1.0,0.0,0.9989407658576965,0.4998636543750763,0.0,-0.0004632365016732365,0.0,-0.0002726912498474121,-0.0007870197296142578,0.0,10191.0,1,0.0,13200,1
41,RS3704_gt.nii,0.0,,0.0,0.9979901313781738,0.0,0.980762243270874,1.0,0.00200989400036633,1.0,0.01923777163028717,1.0,0.0,0.9788288474082947,0.4989950656890869,0.0,-0.006218189839273691,0.0,-0.002009868621826172,-0.019237756729125977,0.0,298289.0,1,0.0,322120,1
42,RS4338_gt.nii,0.0,,0.0,0.998965859413147,0.0,0.9973527193069458,1.0,0.0010341336019337177,1.0,0.00264726928435266,1.0,0.0,0.9963240623474121,0.4994829297065735,0.0,-0.0016545784892514348,0.0,-0.0010341405868530273,-0.0026472806930541992,0.0,35441.0,1,0.0,44368,1
43,RS4231_gt.nii,0.0,,0.0,0.9996454119682312,0.0,0.9985833168029785,1.0,0.0003546134103089571,1.0,0.0014167079934850335,1.0,0.0,0.9982296824455261,0.4998227059841156,0.0,-0.0007087902631610632,0.0,-0.00035458803176879883,-0.0014166831970214844,0.0,20043.0,1,0.0,23760,1
44,PS3230_gt.nii,0.0,,0.0,0.9998626708984375,0.0,0.9998016357421875,1.0,0.0001373563427478075,1.0,0.0001983914989978075,1.0,0.0,0.999664306640625,0.49993133544921875,0.0,-0.00016507675172761083,0.0,-0.0001373291015625,-0.0001983642578125,0.0,2215.0,3,0.0,3328,3
45,PS2183_gt.nii,0.0,,0.0,0.999858558177948,0.0,0.9997143149375916,1.0,0.0001414226135239005,1.0,0.0002856658538803458,1.0,0.0,0.9995729923248291,0.499929279088974,0.0,-0.00020099655375815928,0.0,-0.00014144182205200195,-0.00028568506240844727,0.0,3450.0,1,0.0,4792,1
46,PS3449_gt.nii,0.0,,0.0,0.9997115135192871,0.0,0.9996128082275391,1.0,0.00028847894282080233,1.0,0.00038718420546501875,1.0,0.0,0.9993245601654053,0.49985575675964355,0.0,-0.00033420725958421826,0.0,-0.0002884864807128906,-0.0003871917724609375,0.0,4148.0,7,0.0,6494,7
47,PS3958_gt.nii,0.0,,0.0,0.9992944002151489,0.0,0.9981633424758911,1.0,0.0007055834867060184,1.0,0.0018366397125646472,1.0,0.0,0.9974603652954102,0.49964720010757446,0.0,-0.0011383772362023592,0.0,-0.0007055997848510742,-0.0018366575241088867,0.0,24800.0,3,0.0,30792,3
48,RS4177_gt.nii,0.0,,0.0,0.999628484249115,0.0,0.9991561770439148,1.0,0.0003715311177074909,1.0,0.0008438382064923644,1.0,0.0,0.9987852573394775,0.4998142421245575,0.0,-0.0005599215510301292,0.0,-0.00037151575088500977,-0.0008438229560852051,0.0,11118.0,2,0.0,14152,2
49,PS3195_gt.nii,0.0,,0.0,0.9997014999389648,0.0,0.9992015361785889,1.0,0.00029849991551600397,1.0,0.0007984635303728282,1.0,0.0,0.9989035129547119,0.4998507499694824,0.0,-0.00048820211668498814,0.0,-0.00029850006103515625,-0.0007984638214111328,0.0,10785.0,1,0.0,13392,1
50,PS4452_gt.nii,0.0,,0.0,0.9994164109230042,0.0,0.9986674189567566,1.0,0.0005835914635099471,1.0,0.0013325827894732356,1.0,0.0,0.9980853796005249,0.4997082054615021,0.0,-0.0008818639325909317,0.0,-0.0005835890769958496,-0.0013325810432434082,0.0,16859.0,1,0.0,22344,1
51,RS2428_gt.nii,0.0,,0.0,0.9998564124107361,0.0,0.9996766448020935,1.0,0.00014357440522871912,1.0,0.00032334201387129724,1.0,0.0,0.9995331764221191,0.49992820620536804,0.0,-0.0002154614485334605,0.0,-0.00014358758926391602,-0.00032335519790649414,0.0,4214.0,4,0.0,5424,4
52,PS3177_gt.nii,0.0,,0.0,0.9991185069084167,0.0,0.9980876445770264,1.0,0.0008815084584057331,1.0,0.0019123690435662866,1.0,0.0,0.9972094893455505,0.4995592534542084,0.0,-0.0012983718188479543,0.0,-0.000881493091583252,-0.0019123554229736328,0.0,24916.0,4,0.0,32056,4
53,RS1544_gt.nii,0.0,,0.0,0.9993338584899902,0.0,0.9979974031448364,1.0,0.0006661633960902691,1.0,0.0020026168785989285,1.0,0.0,0.9973338842391968,0.4996669292449951,0.0,-0.0011550195049494505,0.0,-0.0006661415100097656,-0.0020025968551635742,0.0,26653.0,16,0.0,33576,16
54,PS2673_gt.nii,0.0,,0.0,0.9994094967842102,0.0,0.9975428581237793,1.0,0.0005905228317715228,1.0,0.00245715887285769,1.0,0.0,0.9969552159309387,0.4997047483921051,0.0,-0.0012045780895277858,0.0,-0.0005905032157897949,-0.002457141876220703,0.0,36177.0,1,0.0,41200,1
55,PS3320_gt.nii,0.0,,0.0,0.9990662336349487,0.0,0.9970112442970276,1.0,0.0009337530937045813,1.0,0.0029887366108596325,1.0,0.0,0.9960830807685852,0.49953311681747437,0.0,-0.0016705513698980212,0.0,-0.0009337663650512695,-0.002988755702972412,0.0,41206.0,2,0.0,50096,2
56,RS4078_gt.nii,0.0,,0.0,0.9995150566101074,0.0,0.9991632103919983,1.0,0.00048493174836039543,1.0,0.0008367777918465436,1.0,0.0,0.9986791014671326,0.4997575283050537,0.0,-0.000637008692137897,0.0,-0.0004849433898925781,-0.000836789608001709,0.0,10099.0,8,0.0,14032,8
57,RS4465_gt.nii,0.0,,0.0,0.9990712404251099,0.0,0.9939700961112976,1.0,0.0009287518914788961,1.0,0.006029927171766758,1.0,0.0,0.9930524826049805,0.49953562021255493,0.0,-0.002366496715694666,0.0,-0.0009287595748901367,-0.006029903888702393,0.0,90889.0,1,0.0,101072,1
58,PS2265_gt.nii,0.0,,0.0,0.9987075328826904,0.0,0.9900423288345337,1.0,0.001292445813305676,1.0,0.00995765719562769,1.0,0.0,0.9887754917144775,0.4993537664413452,0.0,-0.0035874408204108477,0.0,-0.0012924671173095703,-0.009957671165466309,0.0,152157.0,1,0.0,166848,1
59,RS2949_gt.nii,0.0,,0.0,0.9991429448127747,0.0,0.99664306640625,1.0,0.0008570688078179955,1.0,0.0033569401130080223,1.0,0.0,0.9957917332649231,0.49957147240638733,0.0,-0.0016962101217359304,0.0,-0.0008570551872253418,-0.00335693359375,0.0,47762.0,2,0.0,56272,2
60,PS2619_gt.nii,0.0,,0.0,0.9992806911468506,0.0,0.9985359907150269,1.0,0.0007192882476374507,1.0,0.0014639878645539284,1.0,0.0,0.9978188276290894,0.4996403455734253,0.0,-0.0010261720744892955,0.0,-0.0007193088531494141,-0.0014640092849731445,0.0,17938.0,7,0.0,24544,7
61,PS2121_gt.nii,0.0,,0.0,0.9992129802703857,0.0,0.997499406337738,1.0,0.0007870192639529705,1.0,0.0025005897041410208,1.0,0.0,0.996716320514679,0.49960649013519287,0.0,-0.0014028586447238922,0.0,-0.0007870197296142578,-0.002500593662261963,0.0,34631.0,1,0.0,41920,1
62,RS4236_gt.nii,0.0,,0.0,0.9999590516090393,0.0,0.9999489784240723,1.0,4.095047916052863e-05,1.0,5.1023664127569646e-05,1.0,0.0,0.9999080300331116,0.49997952580451965,0.0,-4.571042882162146e-05,0.0,-4.094839096069336e-05,-5.1021575927734375e-05,0.0,511.0,3,0.0,856,3
63,PS4245_gt.nii,0.0,,0.0,0.9996821880340576,0.0,0.9988237619400024,1.0,0.0003178280603606254,1.0,0.001176253892481327,1.0,0.0,0.9985066652297974,0.4998410940170288,0.0,-0.0006114299176260829,0.0,-0.0003178119659423828,-0.0011762380599975586,0.0,16566.0,4,0.0,19728,4
64,RS4101_gt.nii,0.0,,0.0,0.9998729228973389,0.0,0.9997987747192383,1.0,0.00012710268492810428,1.0,0.000201250848476775,1.0,0.0,0.9996716976165771,0.49993646144866943,0.0,-0.00015993599663488567,0.0,-0.0001270771026611328,-0.00020122528076171875,0.0,2327.0,1,0.0,3376,1
65,RS4448_gt.nii,0.0,,0.0,0.9997826218605042,0.0,0.9990513920783997,1.0,0.0002174055262003094,1.0,0.0009486351627856493,1.0,0.0,0.9988343715667725,0.4998913109302521,0.0,-0.0004541348898783326,0.0,-0.0002173781394958496,-0.0009486079216003418,0.0,13407.0,1,0.0,15912,1
66,PS3960_gt.nii,0.0,,0.0,0.9997609257698059,0.0,0.9997205138206482,1.0,0.00023908143339212984,1.0,0.00027949336799792945,1.0,0.0,0.9994815587997437,0.49988046288490295,0.0,-0.00025849888334050775,0.0,-0.0002390742301940918,-0.00027948617935180664,0.0,3024.0,4,0.0,4688,4
67,RS4322_gt.nii,0.0,,0.0,0.9999181032180786,0.0,0.9999008178710938,1.0,8.190490189008415e-05,1.0,9.919024887494743e-05,1.0,0.0,0.9998189210891724,0.4999590516090393,0.0,-9.01341627468355e-05,0.0,-8.189678192138672e-05,-9.918212890625e-05,0.0,1028.0,2,0.0,1664,2
68,RS3528_gt.nii,0.0,,0.0,0.999660849571228,0.0,0.9994547963142395,1.0,0.0003391564532648772,1.0,0.0005452096811495721,1.0,0.0,0.9991160035133362,0.499830424785614,0.0,-0.0004300132277421653,0.0,-0.00033915042877197266,-0.000545203685760498,0.0,5942.0,5,0.0,9144,5
69,RS2558_gt.nii,0.0,,0.0,0.999826967716217,0.0,0.9998025298118591,1.0,0.00017300683248322457,1.0,0.00019744473684113473,1.0,0.0,0.9996296167373657,0.4999134838581085,0.0,-0.00018482231826055795,0.0,-0.00017303228378295898,-0.00019747018814086914,0.0,2100.0,16,0.0,3312,16
70,RS3988_gt.nii,0.0,,0.0,0.9999504089355469,0.0,0.9999237060546875,1.0,4.9594847951084375e-05,1.0,7.629772881045938e-05,1.0,0.0,0.9998741149902344,0.49997520446777344,0.0,-6.151401612441987e-05,0.0,-4.9591064453125e-05,-7.62939453125e-05,0.0,850.0,2,0.0,1280,2
71,PS2241_gt.nii,0.0,,0.0,0.999286949634552,0.0,0.997156023979187,1.0,0.0007130502490326762,1.0,0.002843971597030759,1.0,0.0,0.9964470267295837,0.499643474817276,0.0,-0.001424041693098843,0.0,-0.000713050365447998,-0.0028439760208129883,0.0,41474.0,2,0.0,47680,2
72,PS3664_gt.nii,0.0,,0.0,0.9997002482414246,0.0,0.9991943836212158,1.0,0.0002997547562699765,1.0,0.0008056192309595644,1.0,0.0,0.9988951086997986,0.4998501241207123,0.0,-0.0004914144519716501,0.0,-0.00029975175857543945,-0.0008056163787841797,0.0,10646.0,2,0.0,13512,2
73,PS2805_gt.nii,0.0,,0.0,0.9989719986915588,0.0,0.9967622756958008,1.0,0.0010279883863404393,1.0,0.003237704047933221,1.0,0.0,0.9957409501075745,0.4994859993457794,0.0,-0.0018243689555674791,0.0,-0.0010280013084411621,-0.0032377243041992188,0.0,45102.0,2,0.0,54264,2
74,PS2432_gt.nii,0.0,,0.0,0.9994103908538818,0.0,0.9986416697502136,1.0,0.000589634757488966,1.0,0.0013583552790805697,1.0,0.0,0.9980536103248596,0.4997051954269409,0.0,-0.0008949488401412964,0.0,-0.0005896091461181641,-0.001358330249786377,0.0,16914.0,1,0.0,22776,1
75,RS4791_gt.nii,0.0,,0.0,0.9999805688858032,0.0,0.9999823570251465,1.0,1.943145616678521e-05,1.0,1.764331682352349e-05,1.0,0.0,0.9999629259109497,0.4999902844429016,0.0,-1.8515813280828297e-05,0.0,-1.9431114196777344e-05,-1.7642974853515625e-05,0.0,149.0,1,0.0,296,1
76,PS2269_gt.nii,0.0,,0.0,0.9994544982910156,0.0,0.9986395835876465,1.0,0.0005455281934700906,1.0,0.0013604422565549612,1.0,0.0,0.9980955123901367,0.4997272491455078,0.0,-0.0008614868856966496,0.0,-0.000545501708984375,-0.0013604164123535156,0.0,18443.0,13,0.0,22812,13
77,RS3669_gt.nii,0.0,,0.0,0.9998427629470825,0.0,0.9998378753662109,1.0,0.00015726254787296057,1.0,0.0001621501287445426,1.0,0.0,0.9996806383132935,0.49992138147354126,0.0,-0.00015968763909768313,0.0,-0.00015723705291748047,-0.0001621246337890625,0.0,1562.0,6,0.0,2720,6
78,PS4344_gt.nii,0.0,,0.0,0.999312162399292,0.0,0.9982550144195557,1.0,0.0006878449930809438,1.0,0.001744991634041071,1.0,0.0,0.9975695610046387,0.499656081199646,0.0,-0.0010955745819956064,0.0,-0.0006878376007080078,-0.001744985580444336,0.0,23325.0,5,0.0,29256,5
79,RS3775_gt.nii,0.0,,0.0,0.998645544052124,0.0,0.9931328892707825,1.0,0.001354446285404265,1.0,0.006867109332233667,1.0,0.0,0.9917969703674316,0.499322772026062,0.0,-0.003049775492399931,0.0,-0.0013544559478759766,-0.006867110729217529,0.0,102921.0,1,0.0,115056,1
80,RS4038_gt.nii,0.0,,0.0,0.9995658993721008,0.0,0.9988111853599548,1.0,0.0004340799932833761,1.0,0.0011887935688719153,1.0,0.0,0.9983781576156616,0.4997829496860504,0.0,-0.0007183533743955195,0.0,-0.0004341006278991699,-0.001188814640045166,0.0,15704.0,1,0.0,19936,1
81,RS4238_gt.nii,0.0,,0.0,0.9997516870498657,0.0,0.9995378255844116,1.0,0.000248308468144387,1.0,0.0004621699044946581,1.0,0.0,0.9992897510528564,0.49987584352493286,0.0,-0.0003387634933460504,0.0,-0.00024831295013427734,-0.0004621744155883789,0.0,5355.0,2,0.0,7752,2
82,RS4541_gt.nii,0.0,,0.0,0.9986198544502258,0.0,0.9927774667739868,1.0,0.0013801460154354572,1.0,0.007222535088658333,1.0,0.0,0.9914171695709229,0.4993099272251129,0.0,-0.003157238243147731,0.0,-0.00138014554977417,-0.007222533226013184,0.0,105491.0,7,0.0,121008,7
83,PS3148_gt.nii,0.0,,0.0,0.9992344975471497,0.0,0.9968060851097107,1.0,0.0007655017543584108,1.0,0.0031939081382006407,1.0,0.0,0.9960454702377319,0.49961724877357483,0.0,-0.0015636311145499349,0.0,-0.0007655024528503418,-0.0031939148902893066,0.0,46174.0,1,0.0,53544,1
84,PS4413_gt.nii,0.0,,0.0,0.999955952167511,0.0,0.999931812286377,1.0,4.405083745950833e-05,1.0,6.819071859354153e-05,1.0,0.0,0.9998877644538879,0.4999779760837555,0.0,-5.4807464039186016e-05,0.0,-4.404783248901367e-05,-6.818771362304688e-05,0.0,771.0,1,0.0,1144,1
85,PS4024_gt.nii,0.0,,0.0,0.9991180300712585,0.0,0.9972042441368103,1.0,0.0008819898357614875,1.0,0.0027957709971815348,1.0,0.0,0.9963271617889404,0.4995590150356293,0.0,-0.001570299849845469,0.0,-0.0008819699287414551,-0.0027957558631896973,0.0,38044.0,4,0.0,46864,4
86,PS2582_gt.nii,0.0,,0.0,0.9991140961647034,0.0,0.9964902400970459,1.0,0.0008859109948389232,1.0,0.003509758971631527,1.0,0.0,0.9956105351448059,0.4995570480823517,0.0,-0.0017633303068578243,0.0,-0.0008859038352966309,-0.0035097599029541016,0.0,50362.0,1,0.0,58832,1
87,RS4016_gt.nii,0.0,,0.0,0.9992837905883789,0.0,0.9974103569984436,1.0,0.0007162150577642024,1.0,0.0025896450970321894,1.0,0.0,0.9966978430747986,0.49964189529418945,0.0,-0.0013618895318359137,0.0,-0.0007162094116210938,-0.0025896430015563965,0.0,36567.0,1,0.0,43416,1
88,RS4361_gt.nii,0.0,,0.0,0.9999475479125977,0.0,0.9999470710754395,1.0,5.245486318017356e-05,1.0,5.2931700338376686e-05,1.0,0.0,0.9998946189880371,0.49997377395629883,0.0,-5.2692743338411674e-05,0.0,-5.245208740234375e-05,-5.2928924560546875e-05,0.0,539.0,1,0.0,888,1
89,RS4294_gt.nii,0.0,,0.0,0.9998852014541626,0.0,0.9998273849487305,1.0,0.00011481836554594338,1.0,0.00017263487097807229,1.0,0.0,0.9997125864028931,0.4999426007270813,0.0,-0.00014078938693273813,0.0,-0.00011479854583740234,-0.00017261505126953125,0.0,1862.0,2,0.0,2896,2
90,PS2877_gt.nii,0.0,,0.0,0.9994150400161743,0.0,0.9975727796554565,1.0,0.0005849484587088227,1.0,0.002427206141874194,1.0,0.0,0.9969906806945801,0.49970752000808716,0.0,-0.0011915495852008462,0.0,-0.0005849599838256836,-0.002427220344543457,0.0,34469.0,5,0.0,40698,5
91,PS4041_gt.nii,0.0,,0.0,0.9998775124549866,0.0,0.9997400641441345,1.0,0.00012245976540725678,1.0,0.00025990806170739233,1.0,0.0,0.9996176958084106,0.4999387562274933,0.0,-0.00017840482178144157,0.0,-0.00012248754501342773,-0.0002599358558654785,0.0,3251.0,1,0.0,4360,1
92,PS1561_gt.nii,0.0,,0.0,0.9995669722557068,0.0,0.997326672077179,1.0,0.00043305245344527066,1.0,0.002673350041732192,1.0,0.0,0.9968959093093872,0.4997834861278534,0.0,-0.0010759650031104684,0.0,-0.0004330277442932129,-0.002673327922821045,0.0,39437.0,1,0.0,44832,1
93,PS2238_gt.nii,0.0,,0.0,0.9998233914375305,0.0,0.999470591545105,1.0,0.00017658282013144344,1.0,0.0005293826689012349,1.0,0.0,0.9992942214012146,0.49991169571876526,0.0,-0.0003057447902392596,0.0,-0.00017660856246948242,-0.0005294084548950195,0.0,7283.0,1,0.0,8880,1
94,PS3341_gt.nii,0.0,,0.0,0.9997187256813049,0.0,0.9995206594467163,1.0,0.00028128991834819317,1.0,0.00047935612383298576,1.0,0.0,0.9992396235466003,0.49985936284065247,0.0,-0.0003672029997687787,0.0,-0.00028127431869506836,-0.0004793405532836914,0.0,5405.0,5,0.0,8040,5
95,PS4305_gt.nii,0.0,,0.0,0.9993872046470642,0.0,0.9982260465621948,1.0,0.0006128089153207839,1.0,0.0017739657778292894,1.0,0.0,0.997615396976471,0.4996936023235321,0.0,-0.0010426418157294393,0.0,-0.000612795352935791,-0.0017739534378051758,0.0,23618.0,1,0.0,29744,1
96,RS4438_gt.nii,0.0,,0.0,0.9999553561210632,0.0,0.9999356269836426,1.0,4.464675294002518e-05,1.0,6.437589036067948e-05,1.0,0.0,0.9998909831047058,0.4999776780605316,0.0,-5.3611329349223524e-05,0.0,-4.464387893676758e-05,-6.437301635742188e-05,0.0,713.0,1,0.0,1080,1
97,PS1421_gt.nii,0.0,,0.0,0.9999391436576843,0.0,0.9998793601989746,1.0,6.086368375690654e-05,1.0,0.00012064714246662334,1.0,0.0,0.9998185038566589,0.49996957182884216,0.0,-8.569147757953033e-05,0.0,-6.085634231567383e-05,-0.00012063980102539062,0.0,1421.0,1,0.0,2024,1
98,PS2623_gt.nii,0.0,,0.0,0.999951958656311,0.0,0.9999332427978516,1.0,4.80445523862727e-05,1.0,6.676041084574535e-05,1.0,0.0,0.9998852014541626,0.4999759793281555,0.0,-5.663456613547169e-05,0.0,-4.8041343688964844e-05,-6.67572021484375e-05,0.0,725.0,1,0.0,1120,1
99,RS4251_gt.nii,0.0,,0.0,0.9990681409835815,0.0,0.9977973699569702,1.0,0.0009318831725977361,1.0,0.002202651696279645,1.0,0.0,0.9968695640563965,0.49953407049179077,0.0,-0.0014326946111395955,0.0,-0.000931859016418457,-0.002202630043029785,0.0,28486.0,4,0.0,36920,4
100,PS3123_gt.nii,0.0,,0.0,0.9996774196624756,0.0,0.9993088245391846,1.0,0.00032256479607895017,1.0,0.000691159802954644,1.0,0.0,0.9989867210388184,0.4998387098312378,0.0,-0.00047216928214766085,0.0,-0.00032258033752441406,-0.0006911754608154297,0.0,8896.0,2,0.0,11592,2
101,PS3946_gt.nii,0.0,,0.0,0.9989312887191772,0.0,0.9932288527488708,1.0,0.0010687279282137752,1.0,0.006771122571080923,1.0,0.0,0.9921745657920837,0.4994656443595886,0.0,-0.002690071938559413,0.0,-0.001068711280822754,-0.00677114725112915,0.0,103145.0,1,0.0,113480,1
102,PS2263_gt.nii,0.0,,0.0,0.9994080066680908,0.0,0.9975981712341309,1.0,0.0005919838440604508,1.0,0.0024018166586756706,1.0,0.0,0.9970090389251709,0.4997040033340454,0.0,-0.0011924079153686762,0.0,-0.0005919933319091797,-0.0024018287658691406,0.0,34301.0,1,0.0,40272,1
103,RS4461_gt.nii,0.0,,0.0,0.9999350309371948,0.0,0.9998798370361328,1.0,6.49768699076958e-05,1.0,0.00012017077096970752,1.0,0.0,0.9998148679733276,0.4999675154685974,0.0,-8.836470078676939e-05,0.0,-6.496906280517578e-05,-0.0001201629638671875,0.0,1446.0,2,0.0,2016,2
104,PS3971_gt.nii,0.0,,0.0,0.9995879530906677,0.0,0.998371422290802,1.0,0.00041206207242794335,1.0,0.0016285920282825828,1.0,0.0,0.9979606866836548,0.49979397654533386,0.0,-0.0008191953529603779,0.0,-0.0004120469093322754,-0.001628577709197998,0.0,22275.0,1,0.0,27312,1
105,RS4212_gt.nii,0.0,,0.0,0.9997757077217102,0.0,0.9996213316917419,1.0,0.00022431759862229228,1.0,0.000378693628590554,1.0,0.0,0.9993971586227417,0.4998878538608551,0.0,-0.0002914578071795404,0.0,-0.00022429227828979492,-0.00037866830825805664,0.0,4468.0,3,0.0,6352,3
106,RS4106_gt.nii,0.0,,0.0,0.9997780323028564,0.0,0.9997157454490662,1.0,0.00022197117505129427,1.0,0.00028425801428966224,1.0,0.0,0.9994938969612122,0.4998890161514282,0.0,-0.00025119134807027876,0.0,-0.0002219676971435547,-0.0002842545509338379,0.0,2845.0,3,0.0,4768,3
107,RS4058_gt.nii,0.0,,0.0,0.9999388456344604,0.0,0.999910831451416,1.0,6.115982250776142e-05,1.0,8.917400555219501e-05,1.0,0.0,0.9998496770858765,0.4999694228172302,0.0,-7.385029311990365e-05,0.0,-6.115436553955078e-05,-8.916854858398438e-05,0.0,1009.0,1,0.0,1496,1
108,PS3273_gt.nii,0.0,,0.0,0.9996286034584045,0.0,0.9986013770103455,1.0,0.0003713793121278286,1.0,0.0013986051781103015,1.0,0.0,0.998231053352356,0.49981430172920227,0.0,-0.0007207031594589353,0.0,-0.000371396541595459,-0.001398622989654541,0.0,19912.0,1,0.0,23456,1
109,RS4118_gt.nii,0.0,,0.0,0.9996244311332703,0.0,0.9990139007568359,1.0,0.0003755814686883241,1.0,0.0009861115831881762,1.0,0.0,0.9986390471458435,0.49981221556663513,0.0,-0.000608576403465122,0.0,-0.00037556886672973633,-0.0009860992431640625,0.0,13737.0,3,0.0,16538,3
110,RS4427_gt.nii,0.0,,0.0,0.9995284080505371,0.0,0.9981766939163208,1.0,0.0004716169787570834,1.0,0.0018233299488201737,1.0,0.0,0.9977067708969116,0.49976420402526855,0.0,-0.000927315151784569,0.0,-0.0004715919494628906,-0.0018233060836791992,0.0,26309.0,1,0.0,30576,1
111,RS4505_gt.nii,0.0,,0.0,0.9990273118019104,0.0,0.9966278672218323,1.0,0.0009726868011057377,1.0,0.0033721234649419785,1.0,0.0,0.995661735534668,0.4995136559009552,0.0,-0.001811082474887371,0.0,-0.0009726881980895996,-0.0033721327781677246,0.0,47617.0,5,0.0,56520,5
112,RS4060_gt.nii,0.0,,0.0,0.999467134475708,0.0,0.9988182187080383,1.0,0.0005328392144292593,1.0,0.0011817546328529716,1.0,0.0,0.9982866644859314,0.499733567237854,0.0,-0.0007935271132737398,0.0,-0.0005328655242919922,-0.00118178129196167,0.0,15074.0,3,0.0,19816,3
113,RS4207_gt.nii,0.0,,0.0,0.999640166759491,0.0,0.999408483505249,1.0,0.00035980757093057036,1.0,0.0005914907669648528,1.0,0.0,0.9990491271018982,0.4998200833797455,0.0,-0.00046132729039527476,0.0,-0.0003598332405090332,-0.0005915164947509766,0.0,6794.0,3,0.0,9920,3
114,PS4428_gt.nii,0.0,,0.0,0.9998742341995239,0.0,0.9998025894165039,1.0,0.0001257906260434538,1.0,0.00019743540906347334,1.0,0.0,0.9996768236160278,0.49993711709976196,0.0,-0.00015759290545247495,0.0,-0.00012576580047607422,-0.00019741058349609375,0.0,2078.0,4,0.0,3312,4
115,RS4029_gt.nii,0.0,,0.0,0.9990338683128357,0.0,0.9959940314292908,1.0,0.0009661238873377442,1.0,0.004005949012935162,1.0,0.0,0.9950356483459473,0.49951693415641785,0.0,-0.001967293443158269,0.0,-0.0009661316871643066,-0.0040059685707092285,0.0,57792.0,1,0.0,67144,1
116,PS3460_gt.nii,0.0,,0.0,0.9991201162338257,0.0,0.9958741068840027,1.0,0.0008798749768175185,1.0,0.004125872626900673,1.0,0.0,0.995001494884491,0.49956005811691284,0.0,-0.001905321958474815,0.0,-0.0008798837661743164,-0.0041258931159973145,0.0,61260.0,2,0.0,69160,2
117,RS4255_gt.nii,0.0,,0.0,0.9991917610168457,0.0,0.9979417324066162,1.0,0.0008082322892732918,1.0,0.00205825874581933,1.0,0.0,0.9971368312835693,0.49959588050842285,0.0,-0.0012897872366011143,0.0,-0.0008082389831542969,-0.002058267593383789,0.0,27254.0,1,0.0,34504,1
118,PS3103_gt.nii,0.0,,0.0,0.9999480247497559,0.0,0.999908447265625,1.0,5.19800087204203e-05,1.0,9.155749285127968e-05,1.0,0.0,0.9998564720153809,0.49997401237487793,0.0,-6.89866574248299e-05,0.0,-5.1975250244140625e-05,-9.1552734375e-05,0.0,1072.0,2,0.0,1536,2
119,PS3931_gt.nii,0.0,,0.0,0.9985274076461792,0.0,0.9927046895027161,1.0,0.001472590840421617,1.0,0.0072953058406710625,1.0,0.0,0.9912534952163696,0.4992637038230896,0.0,-0.00327765173278749,0.0,-0.0014725923538208008,-0.0072953104972839355,0.0,108343.0,2,0.0,122216,2
120,PS3576_gt.nii,0.0,,0.0,0.998663067817688,0.0,0.9933168292045593,1.0,0.001336914487183094,1.0,0.006683164741843939,1.0,0.0,0.9919977188110352,0.499331533908844,0.0,-0.0029891168233007193,0.0,-0.0013369321823120117,-0.006683170795440674,0.0,99571.0,1,0.0,111976,1
121,RS3240_gt.nii,0.0,,0.0,0.9987547397613525,0.0,0.9969874024391174,1.0,0.0012452518567442894,1.0,0.0030125826597213745,1.0,0.0,0.9957496523857117,0.49937736988067627,0.0,-0.0019368593348190188,0.0,-0.001245260238647461,-0.0030125975608825684,0.0,39313.0,12,0.0,50480,12
122,RS3925_gt.nii,0.0,,0.0,0.9998757839202881,0.0,0.9997806549072266,1.0,0.0001242433354491368,1.0,0.00021937234851066023,1.0,0.0,0.9996564388275146,0.49993789196014404,0.0,-0.00016509255510754883,0.0,-0.00012421607971191406,-0.0002193450927734375,0.0,2631.0,1,0.0,3680,1
123,RS3705_gt.nii,0.0,,0.0,0.999592125415802,0.0,0.9987253546714783,1.0,0.0004078577912878245,1.0,0.0012746280990540981,1.0,0.0,0.9983185529708862,0.499796062707901,0.0,-0.0007210180046968162,0.0,-0.00040787458419799805,-0.0012746453285217285,0.0,17809.0,1,0.0,21376,1
124,RS3444_gt.nii,0.0,,0.0,0.9997579455375671,0.0,0.9992802739143372,1.0,0.00024204982037190348,1.0,0.0007197213708423078,1.0,0.0,0.999038577079773,0.49987897276878357,0.0,-0.0004173828347120434,0.0,-0.00024205446243286133,-0.0007197260856628418,0.0,9740.0,2,0.0,12072,2
125,RS4010_gt.nii,0.0,,0.0,0.9992541670799255,0.0,0.9978273510932922,1.0,0.0007458428735844791,1.0,0.0021726565901190042,1.0,0.0,0.9970847368240356,0.49962708353996277,0.0,-0.0012729730224236846,0.0,-0.0007458329200744629,-0.0021726489067077637,0.0,29918.0,2,0.0,36424,2
126,RS4043_gt.nii,0.0,,0.0,0.9995844960212708,0.0,0.9984415173530579,1.0,0.0004154955968260765,1.0,0.0015584735665470362,1.0,0.0,0.9980273246765137,0.4997922480106354,0.0,-0.0008046980365179479,0.0,-0.00041550397872924805,-0.0015584826469421387,0.0,22377.0,1,0.0,26136,1
127,RS4186_gt.nii,0.0,,0.0,0.9997017979621887,0.0,0.9989052414894104,1.0,0.0002982304140459746,1.0,0.0010947866830974817,1.0,0.0,0.9986076354980469,0.49985089898109436,0.0,-0.0005714006256312132,0.0,-0.0002982020378112793,-0.0010947585105895996,0.0,16073.0,1,0.0,18362,1
128,PS3296_gt.nii,0.0,,0.0,0.9998456835746765,0.0,0.9995893836021423,1.0,0.00015432017971761525,1.0,0.0004106201231479645,1.0,0.0,0.9994351863861084,0.49992284178733826,0.0,-0.00025172796449624,0.0,-0.00015431642532348633,-0.000410616397857666,0.0,5399.0,1,0.0,6888,1
129,RS3968_gt.nii,0.0,,0.0,0.9987530708312988,0.0,0.9933914542198181,1.0,0.0012469339417293668,1.0,0.006608565803617239,1.0,0.0,0.9921609163284302,0.4993765354156494,0.0,-0.0028706176672130823,0.0,-0.0012469291687011719,-0.006608545780181885,0.0,98868.0,1,0.0,110736,1
130,RS4539_gt.nii,0.0,,0.0,0.9998509883880615,0.0,0.999689519405365,1.0,0.00014899825328029692,1.0,0.0003104672359768301,1.0,0.0,0.9995406270027161,0.49992549419403076,0.0,-0.00021507922792807221,0.0,-0.00014901161193847656,-0.00031048059463500977,0.0,3850.0,4,0.0,5208,4
131,RS2699_gt.nii,0.0,,0.0,0.9982207417488098,0.0,0.993645429611206,1.0,0.0017792795551940799,1.0,0.006354599725455046,1.0,0.0,0.9918886423110962,0.4991103708744049,0.0,-0.003362530143931508,0.0,-0.0017792582511901855,-0.006354570388793945,0.0,89604.0,5,0.0,106424,5
132,PS2914_gt.nii,0.0,,0.0,0.9978965520858765,0.0,0.9829707741737366,1.0,0.0021034309174865484,1.0,0.017029210925102234,1.0,0.0,0.9809383153915405,0.49894827604293823,0.0,-0.005984961520880461,0.0,-0.002103447914123535,-0.017029225826263428,0.0,261027.0,1,0.0,285112,1
133,PS2936_gt.nii,0.0,,0.0,0.9995900988578796,0.0,0.999189019203186,1.0,0.00040987576358020306,1.0,0.0008109553018584847,1.0,0.0,0.998779833316803,0.4997950494289398,0.0,-0.0005765335517935455,0.0,-0.00040990114212036133,-0.0008109807968139648,0.0,9591.0,1,0.0,13600,1
134,PS2348_gt.nii,0.0,,0.0,0.9998868703842163,0.0,0.9998674392700195,1.0,0.00011314461153233424,1.0,0.0001325757330050692,1.0,0.0,0.9997543096542358,0.49994343519210815,0.0,-0.0001224754232680425,0.0,-0.0001131296157836914,-0.00013256072998046875,0.0,1332.0,2,0.0,2224,2
135,RS1794_gt.nii,0.0,,0.0,0.999563455581665,0.0,0.9984261989593506,1.0,0.0004365158383734524,1.0,0.0015737717039883137,1.0,0.0,0.9979910850524902,0.4997817277908325,0.0,-0.0008288402459584177,0.0,-0.00043654441833496094,-0.001573801040649414,0.0,22246.0,2,0.0,26392,2
136,RS2801_gt.nii,0.0,,0.0,0.9984035491943359,0.0,0.9913168549537659,1.0,0.0015964629128575325,1.0,0.008683118037879467,1.0,0.0,0.9897480010986328,0.49920177459716797,0.0,-0.003723207861185074,0.0,-0.0015964508056640625,-0.00868314504623413,0.0,130085.0,1,0.0,145448,1
137,PS3035_gt.nii,0.0,,0.0,0.9997880458831787,0.0,0.9993538856506348,1.0,0.0002119718410540372,1.0,0.0006461319862864912,1.0,0.0,0.9991421699523926,0.49989402294158936,0.0,-0.00037008352228440344,0.0,-0.00021195411682128906,-0.0006461143493652344,0.0,9043.0,1,0.0,10838,1
138,RS3016_gt.nii,0.0,,0.0,0.9994507431983948,0.0,0.9987996220588684,1.0,0.0005492601194418967,1.0,0.0012003808515146375,1.0,0.0,0.9982516765594482,0.4997253715991974,0.0,-0.0008119860431179404,0.0,-0.0005492568016052246,-0.0012003779411315918,0.0,15228.0,2,0.0,20128,2
139,PS2691_gt.nii,0.0,,0.0,0.9992818832397461,0.0,0.9943268299102783,1.0,0.0007181348628364503,1.0,0.005673167761415243,1.0,0.0,0.9936168193817139,0.49964094161987305,0.0,-0.0020184398163110018,0.0,-0.0007181167602539062,-0.00567317008972168,0.0,86949.0,1,0.0,95112,1
140,RS4389_gt.nii,0.0,,0.0,0.9998094439506531,0.0,0.9993370771408081,1.0,0.00019056315068155527,1.0,0.0006629299023188651,1.0,0.0,0.9991467595100403,0.49990472197532654,0.0,-0.00035542933619581163,0.0,-0.00019055604934692383,-0.0006629228591918945,0.0,8837.0,1,0.0,11120,1
141,RS3279_gt.nii,0.0,,0.0,0.9995941519737244,0.0,0.9985965490341187,1.0,0.00040582127985544503,1.0,0.0014034236082807183,1.0,0.0,0.9981918931007385,0.4997970759868622,0.0,-0.0007546782144345343,0.0,-0.00040584802627563477,-0.0014034509658813477,0.0,19400.0,4,0.0,23536,4
142,RS4061_gt.nii,0.0,,0.0,0.9999575614929199,0.0,0.9999575614929199,1.0,4.2440307879587635e-05,1.0,4.2440307879587635e-05,1.0,0.0,0.9999151229858398,0.49997878074645996,0.0,-4.2440307879587635e-05,0.0,-4.2438507080078125e-05,-4.2438507080078125e-05,0.0,375.0,1,0.0,712,1
143,RS4052_gt.nii,0.0,,0.0,0.999586820602417,0.0,0.9983685612678528,1.0,0.00041319758747704327,1.0,0.001631456078030169,1.0,0.0,0.9979566931724548,0.4997934103012085,0.0,-0.0008210442611016333,0.0,-0.0004131793975830078,-0.0016314387321472168,0.0,22967.0,1,0.0,27360,1
144,RS4028_gt.nii,0.0,,0.0,0.9998118877410889,0.0,0.9997748732566833,1.0,0.00018809498578775674,1.0,0.00022510947019327432,1.0,0.0,0.9995868802070618,0.49990594387054443,0.0,-0.00020577161922119558,0.0,-0.0001881122589111328,-0.0002251267433166504,0.0,2301.0,3,0.0,3776,3
145,PS3125_gt.nii,0.0,,0.0,0.9991599321365356,0.0,0.996676504611969,1.0,0.0008400559891015291,1.0,0.00332347652874887,1.0,0.0,0.9958420395851135,0.4995799660682678,0.0,-0.001670899917371571,0.0,-0.0008400678634643555,-0.003323495388031006,0.0,46865.0,5,0.0,55712,5
146,PS1257_gt.nii,0.0,,0.0,0.999614417552948,0.0,0.9988532662391663,1.0,0.0003856072435155511,1.0,0.0011467582080513239,1.0,0.0,0.9984685182571411,0.499807208776474,0.0,-0.0006649799761362374,0.0,-0.00038558244705200195,-0.0011467337608337402,0.0,15201.0,1,0.0,19232,1
147,RS4239_gt.nii,0.0,,0.0,0.9991070628166199,0.0,0.9967942237854004,1.0,0.0008929361356422305,1.0,0.003205768531188369,1.0,0.0,0.9959070086479187,0.49955353140830994,0.0,-0.0016919062472879887,0.0,-0.000892937183380127,-0.0032057762145996094,0.0,45265.0,2,0.0,53736,2
148,PS1390_gt.nii,0.0,,0.0,0.9997455477714539,0.0,0.9991285800933838,1.0,0.0002544354647397995,1.0,0.000871403026394546,1.0,0.0,0.9988746047019958,0.49987277388572693,0.0,-0.0004708670894615352,0.0,-0.0002544522285461426,-0.0008714199066162109,0.0,11829.0,1,0.0,14616,1
149,PS3952_gt.nii,0.0,,0.0,0.9988260269165039,0.0,0.9950226545333862,1.0,0.001173968194052577,1.0,0.004977318458259106,1.0,0.0,0.9938603639602661,0.49941301345825195,0.0,-0.002417274285107851,0.0,-0.0011739730834960938,-0.0049773454666137695,0.0,71177.0,1,0.0,83408,1
150,RS4390_gt.nii,0.0,,0.0,0.9994690418243408,0.0,0.9982385635375977,1.0,0.0005309391999617219,1.0,0.0017614163225516677,1.0,0.0,0.9977095127105713,0.4997345209121704,0.0,-0.0009670599829405546,0.0,-0.0005309581756591797,-0.0017614364624023438,0.0,24769.0,2,0.0,29536,2
151,PS2921_gt.nii,0.0,,0.0,0.9999565482139587,0.0,0.9999394416809082,1.0,4.345441629993729e-05,1.0,6.05609493504744e-05,1.0,0.0,0.9998959898948669,0.49997827410697937,0.0,-5.129952114657499e-05,0.0,-4.3451786041259766e-05,-6.0558319091796875e-05,0.0,643.0,3,0.0,1016,3
152,RS4295_gt.nii,0.0,,0.0,0.9989364743232727,0.0,0.9967440366744995,1.0,0.0010635277722030878,1.0,0.0032559577375650406,1.0,0.0,0.9956874251365662,0.49946823716163635,0.0,-0.0018608605023473501,0.0,-0.001063525676727295,-0.0032559633255004883,0.0,44235.0,1,0.0,54568,1
153,PS3591_gt.nii,0.0,,0.0,0.9996389150619507,0.0,0.9992697238922119,1.0,0.00036111014196649194,1.0,0.0007303011952899396,1.0,0.0,0.9989091157913208,0.49981945753097534,0.0,-0.0005135359242558479,0.0,-0.0003610849380493164,-0.0007302761077880859,0.0,8632.0,2,0.0,12248,2
154,RS3052_gt.nii,0.0,,0.0,0.9991798400878906,0.0,0.99591064453125,1.0,0.0008201732998713851,1.0,0.0040893577970564365,1.0,0.0,0.9950971603393555,0.4995899200439453,0.0,-0.0018313879845663905,0.0,-0.000820159912109375,-0.00408935546875,0.0,59563.0,2,0.0,68552,2
155,RS4483_gt.nii,0.0,,0.0,0.997301459312439,0.0,0.9872052669525146,1.0,0.0026985241565853357,1.0,0.012794725596904755,1.0,0.0,0.9845752716064453,0.4986507296562195,0.0,-0.005875957198441029,0.0,-0.002698540687561035,-0.012794733047485352,0.0,189241.0,11,0.0,214088,11
156,RS2221_gt.nii,0.0,,0.0,0.9992496967315674,0.0,0.9977757930755615,1.0,0.0007503019296564162,1.0,0.002224203199148178,1.0,0.0,0.9970288276672363,0.4996248483657837,0.0,-0.001291829627007246,0.0,-0.0007503032684326172,-0.0022242069244384766,0.0,30749.0,3,0.0,37288,3
157,RS4249_gt.nii,0.0,,0.0,0.9999291896820068,0.0,0.9999027252197266,1.0,7.08172083250247e-05,1.0,9.728167060529813e-05,1.0,0.0,0.9998319149017334,0.4999645948410034,0.0,-8.300130139105022e-05,0.0,-7.081031799316406e-05,-9.72747802734375e-05,0.0,1053.0,1,0.0,1632,1
158,RS4176_gt.nii,0.0,,0.0,0.9998810887336731,0.0,0.9998321533203125,1.0,0.00011893123155459762,1.0,0.00016786664491519332,1.0,0.0,0.9997132420539856,0.49994054436683655,0.0,-0.0001412960991729051,0.0,-0.0001189112663269043,-0.0001678466796875,0.0,1806.0,2,0.0,2816,2
159,RS4087_gt.nii,0.0,,0.0,0.9996398091316223,0.0,0.9989324808120728,1.0,0.00036021764390170574,1.0,0.0010675457306206226,1.0,0.0,0.9985730051994324,0.49981990456581116,0.0,-0.0006201199721544981,0.0,-0.00036019086837768555,-0.001067519187927246,0.0,14597.0,3,0.0,17904,3
160,RS4369_gt.nii,0.0,,0.0,0.9996934533119202,0.0,0.998943030834198,1.0,0.00030657261959277093,1.0,0.0010569948935881257,1.0,0.0,0.9986370801925659,0.4998467266559601,0.0,-0.0005692500853911042,0.0,-0.000306546688079834,-0.001056969165802002,0.0,14884.0,2,0.0,17728,2
161,RS4030_gt.nii,0.0,,0.0,0.999088704586029,0.0,0.995811939239502,1.0,0.0009112937841564417,1.0,0.004188046790659428,1.0,0.0,0.9949082732200623,0.4995443522930145,0.0,-0.0019535969477146864,0.0,-0.0009112954139709473,-0.004188060760498047,0.0,60804.0,3,0.0,70200,3
162,PS3055_gt.nii,0.0,,0.0,0.9992570877075195,0.0,0.9988194108009338,1.0,0.0007428945973515511,1.0,0.001180571154691279,1.0,0.0,0.9980782866477966,0.49962854385375977,0.0,-0.0009365041623823345,0.0,-0.0007429122924804688,-0.0011805891990661621,0.0,13496.0,9,0.0,19792,9
163,PS2941_gt.nii,0.0,,0.0,0.9954168796539307,0.0,0.9887002110481262,1.0,0.004583115689456463,1.0,0.011299794539809227,1.0,0.0,0.9842198491096497,0.49770843982696533,0.0,-0.007196406833827496,0.0,-0.004583120346069336,-0.01129978895187378,0.0,144891.0,21,0.0,188720,21
164,PS1641_gt.nii,0.0,,0.0,0.9988773465156555,0.0,0.9947226643562317,1.0,0.0011226707138121128,1.0,0.005277328193187714,1.0,0.0,0.9936118125915527,0.49943867325782776,0.0,-0.0024340711534023285,0.0,-0.0011226534843444824,-0.0052773356437683105,0.0,76631.0,3,0.0,88440,3
165,PS1063_gt.nii,0.0,,0.0,0.9996453523635864,0.0,0.9989763498306274,1.0,0.00035465293331071734,1.0,0.0010236551752313972,1.0,0.0,0.9986224174499512,0.4998226761817932,0.0,-0.0006025299662724137,0.0,-0.0003546476364135742,-0.0010236501693725586,0.0,13904.0,2,0.0,17168,2
166,RS4234_gt.nii,0.0,,0.0,0.999924898147583,0.0,0.999882698059082,1.0,7.511066360166296e-05,1.0,0.00011731075210263953,1.0,0.0,0.999807596206665,0.4999624490737915,0.0,-9.386846068082377e-05,0.0,-7.510185241699219e-05,-0.00011730194091796875,0.0,1377.0,1,0.0,1968,1
167,RS4356_gt.nii,0.0,,0.0,0.9982913732528687,0.0,0.9952631592750549,1.0,0.0017086000880226493,1.0,0.00473684910684824,1.0,0.0,0.9935706853866577,0.4991456866264343,0.0,-0.0028448866214603186,0.0,-0.0017086267471313477,-0.004736840724945068,0.0,64430.0,2,0.0,79336,2
168,RS2516_gt.nii,0.0,,0.0,0.9995313286781311,0.0,0.9988226294517517,1.0,0.000468686455860734,1.0,0.001177385332994163,1.0,0.0,0.9983550310134888,0.49976566433906555,0.0,-0.0007428489625453949,0.0,-0.0004686713218688965,-0.001177370548248291,0.0,15721.0,3,0.0,19744,3
169,RS3776_gt.nii,0.0,,0.0,0.9999487400054932,0.0,0.9999403953552246,1.0,5.1263050409033895e-05,1.0,5.960770067758858e-05,1.0,0.0,0.9998891353607178,0.4999743700027466,0.0,-5.527813482331112e-05,0.0,-5.125999450683594e-05,-5.9604644775390625e-05,0.0,559.0,1,0.0,1000,1
170,PS3192_gt.nii,0.0,,0.0,0.9977137446403503,0.0,0.9887545704841614,1.0,0.0022862772457301617,1.0,0.011245399713516235,1.0,0.0,0.9865193963050842,0.49885687232017517,0.0,-0.005070513114333153,0.0,-0.002286255359649658,-0.011245429515838623,0.0,163248.0,3,0.0,188240,3
171,PS3567_gt.nii,0.0,,0.0,0.9995672106742859,0.0,0.9989171028137207,1.0,0.0004327809438109398,1.0,0.0010828884551301599,1.0,0.0,0.998485267162323,0.49978360533714294,0.0,-0.0006845827447250485,0.0,-0.00043278932571411133,-0.0010828971862792969,0.0,14107.0,1,0.0,18160,1
172,RS3379_gt.nii,0.0,,0.0,0.9984347820281982,0.0,0.9976077675819397,1.0,0.0015652013244107366,1.0,0.002392212627455592,1.0,0.0,0.9960500597953796,0.4992173910140991,0.0,-0.0019350179936736822,0.0,-0.0015652179718017578,-0.0023922324180603027,0.0,27750.0,7,0.0,40072,7
173,PS3436_gt.nii,0.0,,0.0,0.9998283982276917,0.0,0.999687135219574,1.0,0.00017159584967885166,1.0,0.0003128588432446122,1.0,0.0,0.9995156526565552,0.4999141991138458,0.0,-0.00023170083295553923,0.0,-0.0001716017723083496,-0.0003128647804260254,0.0,3936.0,2,0.0,5248,2
174,RS4036_gt.nii,0.0,,0.0,0.9997475147247314,0.0,0.9994562864303589,1.0,0.00025250331964343786,1.0,0.0005437315558083355,1.0,0.0,0.9992040395736694,0.4998737573623657,0.0,-0.0003705320996232331,0.0,-0.0002524852752685547,-0.0005437135696411133,0.0,6732.0,1,0.0,9120,1
175,PS2778_gt.nii,0.0,,0.0,0.9997438788414001,0.0,0.9992998242378235,1.0,0.0002561216242611408,1.0,0.0007001761696301401,1.0,0.0,0.9990440607070923,0.4998719394207001,0.0,-0.00042347400449216366,0.0,-0.0002561211585998535,-0.0007001757621765137,0.0,9630.0,4,0.0,11744,4
176,RS3622_gt.nii,0.0,,0.0,0.9987974762916565,0.0,0.9952951669692993,1.0,0.001202512183226645,1.0,0.004704861436039209,1.0,0.0,0.9941039085388184,0.49939873814582825,0.0,-0.0023785820230841637,0.0,-0.0012025237083435059,-0.004704833030700684,0.0,66998.0,1,0.0,78840,1
177,RS4217_gt.nii,0.0,,0.0,0.9998060464859009,0.0,0.9997424483299255,1.0,0.00019394385162740946,1.0,0.00025754200760275126,1.0,0.0,0.999548614025116,0.49990302324295044,0.0,-0.00022349203936755657,0.0,-0.0001939535140991211,-0.0002575516700744629,0.0,2440.0,1,0.0,4320,1
178,RS4381_gt.nii,0.0,,0.0,0.9998257756233215,0.0,0.9996312260627747,1.0,0.00017422901873942465,1.0,0.0003687785647343844,1.0,0.0,0.9994571208953857,0.49991288781166077,0.0,-0.000253479607636109,0.0,-0.0001742243766784668,-0.0003687739372253418,0.0,4964.0,4,0.0,6186,4
179,RS4124_gt.nii,0.0,,0.0,0.9994202256202698,0.0,0.9991125464439392,1.0,0.0005797521444037557,1.0,0.0008874311461113393,1.0,0.0,0.9985338449478149,0.4997101128101349,0.0,-0.0007172796176746488,0.0,-0.0005797743797302246,-0.000887453556060791,0.0,10132.0,4,0.0,14880,4
180,PS3099_gt.nii,0.0,,0.0,0.9999369382858276,0.0,0.9999275207519531,1.0,6.306628347374499e-05,1.0,7.248381734825671e-05,1.0,0.0,0.9998644590377808,0.4999684691429138,0.0,-6.761128315702081e-05,0.0,-6.306171417236328e-05,-7.2479248046875e-05,0.0,726.0,2,0.0,1216,2
181,RS4269_gt.nii,0.0,,0.0,0.9998736381530762,0.0,0.9997744560241699,1.0,0.0001263903541257605,1.0,0.0002255724830320105,1.0,0.0,0.9996480941772461,0.4999368190765381,0.0,-0.00016884959768503904,0.0,-0.00012636184692382812,-0.00022554397583007812,0.0,2583.0,1,0.0,3784,1
182,RS2499_gt.nii,0.0,,0.0,0.9978592991828918,0.0,0.9907879829406738,1.0,0.002140709664672613,1.0,0.009212005883455276,1.0,0.0,0.9886865019798279,0.4989296495914459,0.0,-0.004440746735781431,0.0,-0.0021407008171081543,-0.009212017059326172,0.0,132277.0,2,0.0,154224,2
183,PS3252_gt.nii,0.0,,0.0,0.9994339346885681,0.0,0.9987661838531494,1.0,0.0005660480237565935,1.0,0.0012337984517216682,1.0,0.0,0.9982015490531921,0.49971696734428406,0.0,-0.0008356968755833805,0.0,-0.0005660653114318848,-0.001233816146850586,0.0,16060.0,4,0.0,20688,4
184,PS3945_gt.nii,0.0,,0.0,0.9996111392974854,0.0,0.9991419315338135,1.0,0.0003888365754391998,1.0,0.0008580441935919225,1.0,0.0,0.9987537860870361,0.4998055696487427,0.0,-0.000577614875510335,0.0,-0.00038886070251464844,-0.0008580684661865234,0.0,11338.0,2,0.0,14390,2
185,PS3410_gt.nii,0.0,,0.0,0.9995865821838379,0.0,0.9991055727005005,1.0,0.000413429836044088,1.0,0.0008944391156546772,1.0,0.0,0.9986928701400757,0.49979329109191895,0.0,-0.0006081017781980336,0.0,-0.0004134178161621094,-0.0008944272994995117,0.0,11713.0,1,0.0,15000,1
186,PS3899_gt.nii,0.0,,0.0,0.9997761249542236,0.0,0.9996160864830017,1.0,0.00022390138474293053,1.0,0.00038393985596485436,1.0,0.0,0.9993923306465149,0.4998880624771118,0.0,-0.0002931973140221089,0.0,-0.0002238750457763672,-0.000383913516998291,0.0,4586.0,4,0.0,6440,4
187,PS2149_gt.nii,0.0,,0.0,0.9992108941078186,0.0,0.9974559545516968,1.0,0.0007890852284617722,1.0,0.0025440212339162827,1.0,0.0,0.9966709017753601,0.4996054470539093,0.0,-0.001416844897903502,0.0,-0.0007891058921813965,-0.0025440454483032227,0.0,34602.0,1,0.0,42648,1
188,RS4613_gt.nii,0.0,,0.0,0.9994549751281738,0.0,0.9980701208114624,1.0,0.0005450032185763121,1.0,0.001929856021888554,1.0,0.0,0.9975272417068481,0.4997274875640869,0.0,-0.0010255620582029223,0.0,-0.0005450248718261719,-0.0019298791885375977,0.0,27955.0,1,0.0,32360,1
189,RS1673_gt.nii,0.0,,0.0,0.9988802671432495,0.0,0.9961801171302795,1.0,0.0011197137646377087,1.0,0.003819911740720272,1.0,0.0,0.9950689077377319,0.49944013357162476,0.0,-0.0020681412424892187,0.0,-0.0011197328567504883,-0.003819882869720459,0.0,52203.0,4,0.0,64016,4
190,PS3394_gt.nii,0.0,,0.0,0.9999439716339111,0.0,0.9999227523803711,1.0,5.603269528364763e-05,1.0,7.725194882368669e-05,1.0,0.0,0.9998667240142822,0.49997198581695557,0.0,-6.579235923709348e-05,0.0,-5.602836608886719e-05,-7.724761962890625e-05,0.0,854.0,2,0.0,1296,2
191,PS2698_gt.nii,0.0,,0.0,0.9997379183769226,0.0,0.9994597434997559,1.0,0.00026210397481918335,1.0,0.0005402788519859314,1.0,0.0,0.9991979002952576,0.4998689591884613,0.0,-0.0003763100248761475,0.0,-0.0002620816230773926,-0.0005402565002441406,0.0,6960.0,2,0.0,9062,2
192,RS3951_gt.nii,0.0,,0.0,0.9993836283683777,0.0,0.9983791708946228,1.0,0.0006163567304611206,1.0,0.001620813156478107,1.0,0.0,0.9977648258209229,0.49969181418418884,0.0,-0.0009994994616135955,0.0,-0.0006163716316223145,-0.0016208291053771973,0.0,21624.0,2,0.0,27176,2
193,RS4233_gt.nii,0.0,,0.0,0.9999101161956787,0.0,0.9998936653137207,1.0,8.98933649295941e-05,1.0,0.00010634424688760191,1.0,0.0,0.9998037815093994,0.49995505809783936,0.0,-9.777342347661033e-05,0.0,-8.988380432128906e-05,-0.00010633468627929688,0.0,1154.0,2,0.0,1784,2
194,RS4026_gt.nii,0.0,,0.0,0.9992038607597351,0.0,0.99802565574646,1.0,0.0007961601950228214,1.0,0.0019743633456528187,1.0,0.0,0.9972326159477234,0.49960193037986755,0.0,-0.0012537582078948617,0.0,-0.0007961392402648926,-0.001974344253540039,0.0,26272.0,6,0.0,33098,6
195,RS3046_gt.nii,0.0,,0.0,0.9991495013237,0.0,0.9970430135726929,1.0,0.0008505081059411168,1.0,0.0029569906182587147,1.0,0.0,0.996197521686554,0.49957475066185,0.0,-0.0015858575934544206,0.0,-0.0008504986763000488,-0.002956986427307129,0.0,40533.0,2,0.0,49568,2
196,RS3854_gt.nii,0.0,,0.0,0.9999222755432129,0.0,0.9999265670776367,1.0,7.77301611378789e-05,1.0,7.343862671405077e-05,1.0,0.0,0.9998488426208496,0.49996113777160645,0.0,-7.555392949143425e-05,0.0,-7.772445678710938e-05,-7.343292236328125e-05,0.0,568.0,1,0.0,1232,1
197,PS3819_gt.nii,0.0,,0.0,0.9998647570610046,0.0,0.9997524619102478,1.0,0.00013521680375561118,1.0,0.0002475119545124471,1.0,0.0,0.999617338180542,0.4999323785305023,0.0,-0.00018294199253432453,0.0,-0.00013524293899536133,-0.00024753808975219727,0.0,3085.0,1,0.0,4152,1
198,RS3964_gt.nii,0.0,,0.0,0.9998193383216858,0.0,0.9997677206993103,1.0,0.00018064402684103698,1.0,0.00023226164921652526,1.0,0.0,0.9995871782302856,0.4999096691608429,0.0,-0.00020483328262344003,0.0,-0.00018066167831420898,-0.00023227930068969727,0.0,2560.0,2,0.0,3896,2
199,RS4125_gt.nii,0.0,,0.0,0.9999040365219116,0.0,0.9997445344924927,1.0,9.59879980655387e-05,1.0,0.0002554900129325688,1.0,0.0,0.9996485710144043,0.4999520182609558,0.0,-0.0001566013233968988,0.0,-9.59634780883789e-05,-0.0002554655075073242,0.0,3525.0,1,0.0,4286,1
200,RS4181_gt.nii,0.0,,0.0,0.9994109869003296,0.0,0.9991817474365234,1.0,0.000589017930906266,1.0,0.0008182572782970965,1.0,0.0,0.9985936880111694,0.4997054934501648,0.0,-0.000694239279255271,0.0,-0.0005890130996704102,-0.0008182525634765625,0.0,9066.0,12,0.0,13720,12
201,RS4198_gt.nii,0.0,,0.0,0.9998621940612793,0.0,0.9998431205749512,1.0,0.00013782756286673248,1.0,0.00015690104919485748,1.0,0.0,0.9997053146362305,0.49993109703063965,0.0,-0.0001470553979743272,0.0,-0.00013780593872070312,-0.00015687942504882812,0.0,1811.0,15,0.0,2632,15
202,PS2904_gt.nii,0.0,,0.0,0.9976593255996704,0.0,0.9853344559669495,1.0,0.002340649487450719,1.0,0.01466557290405035,1.0,0.0,0.9830618500709534,0.4988296627998352,0.0,-0.005858921445906162,0.0,-0.00234067440032959,-0.014665544033050537,0.0,222257.0,4,0.0,245480,4
203,RS4083_gt.nii,0.0,,0.0,0.9998829960823059,0.0,0.9998693466186523,1.0,0.0001170192044810392,1.0,0.00013066867541056126,1.0,0.0,0.9997523427009583,0.49994149804115295,0.0,-0.00012365574366413057,0.0,-0.0001170039176940918,-0.00013065338134765625,0.0,1341.0,17,0.0,2192,17
204,RS4406_gt.nii,0.0,,0.0,0.9994648098945618,0.0,0.9981608390808105,1.0,0.0005351605359464884,1.0,0.0018391896737739444,1.0,0.0,0.9976276159286499,0.4997324049472809,0.0,-0.00099209975451231,0.0,-0.0005351901054382324,-0.0018391609191894531,0.0,26187.0,1,0.0,30840,1
205,PS3950_gt.nii,0.0,,0.0,0.9996213912963867,0.0,0.999099612236023,1.0,0.00037859182339161634,1.0,0.0009003707091324031,1.0,0.0,0.998721718788147,0.49981069564819336,0.0,-0.0005838432698510587,0.0,-0.00037860870361328125,-0.0009003877639770508,0.0,12004.0,11,0.0,15100,11
206,PS4330_gt.nii,0.0,,0.0,0.9993484020233154,0.0,0.9987093210220337,1.0,0.0006516039720736444,1.0,0.0012906844494864345,1.0,0.0,0.9980593919754028,0.4996742010116577,0.0,-0.0009170687990263104,0.0,-0.0006515979766845703,-0.0012906789779663086,0.0,16037.0,2,0.0,21640,2
207,PS3675_gt.nii,0.0,,0.0,0.9994838833808899,0.0,0.9982834458351135,1.0,0.0005161080043762922,1.0,0.001716544502414763,1.0,0.0,0.9977691173553467,0.49974194169044495,0.0,-0.0009412344661541283,0.0,-0.0005161166191101074,-0.0017165541648864746,0.0,24027.0,1,0.0,28784,1
208,RS3465_gt.nii,0.0,,0.0,0.9995973706245422,0.0,0.9978404641151428,1.0,0.00040260437526740134,1.0,0.002159509342163801,1.0,0.0,0.9974396228790283,0.4997986853122711,0.0,-0.0009324311977252364,0.0,-0.00040262937545776367,-0.0021595358848571777,0.0,31785.0,1,0.0,36216,1
209,RS4248_gt.nii,0.0,,0.0,0.9997604489326477,0.0,0.999633252620697,1.0,0.00023957931261975318,1.0,0.00036677561001852155,1.0,0.0,0.9993938207626343,0.49988022446632385,0.0,-0.0002964318555314094,0.0,-0.00023955106735229492,-0.0003667473793029785,0.0,4150.0,1,0.0,6152,1
210,PS4300_gt.nii,0.0,,0.0,0.9998288154602051,0.0,0.999758780002594,1.0,0.00017116621893364936,1.0,0.00024120166199281812,1.0,0.0,0.9995877146720886,0.49991440773010254,0.0,-0.0002031885233009234,0.0,-0.00017118453979492188,-0.00024121999740600586,0.0,2806.0,8,0.0,4046,8
211,RS4034_gt.nii,0.0,,0.0,0.9995194673538208,0.0,0.9988712668418884,1.0,0.00048053835052996874,1.0,0.0011287385132163763,1.0,0.0,0.9983918070793152,0.4997597336769104,0.0,-0.0007364795892499387,0.0,-0.0004805326461791992,-0.0011287331581115723,0.0,14113.0,2,0.0,18928,2
212,PS3398_gt.nii,0.0,,0.0,0.9993048310279846,0.0,0.997950553894043,1.0,0.000695162161719054,1.0,0.0020494372583925724,1.0,0.0,0.9972582459449768,0.4996524155139923,0.0,-0.0011936044320464134,0.0,-0.0006951689720153809,-0.0020494461059570312,0.0,27967.0,5,0.0,34360,5
213,PS3173_gt.nii,0.0,,0.0,0.9987625479698181,0.0,0.9940909147262573,1.0,0.0012374237412586808,1.0,0.005909082479774952,1.0,0.0,0.9928680658340454,0.49938127398490906,0.0,-0.002704078098759055,0.0,-0.0012374520301818848,-0.005909085273742676,0.0,85995.0,1,0.0,99016,1
214,PS4333_gt.nii,0.0,,0.0,0.999935507774353,0.0,0.9999194145202637,1.0,6.449742068070918e-05,1.0,8.059067477006465e-05,1.0,0.0,0.9998549222946167,0.4999677538871765,0.0,-7.20964017091319e-05,0.0,-6.449222564697266e-05,-8.058547973632812e-05,0.0,812.0,2,0.0,1352,2
215,RS3989_gt.nii,0.0,,0.0,0.9998505711555481,0.0,0.9997190833091736,1.0,0.00014941120753064752,1.0,0.00028089905390515924,1.0,0.0,0.9995697736740112,0.49992528557777405,0.0,-0.00020486449648160487,0.0,-0.0001494288444519043,-0.000280916690826416,0.0,3538.0,1,0.0,4712,1
216,PS4399_gt.nii,0.0,,0.0,0.9998393654823303,0.0,0.999437689781189,1.0,0.00016060560301411897,1.0,0.0005622812896035612,1.0,0.0,0.9992772936820984,0.49991968274116516,0.0,-0.00030050877830944955,0.0,-0.00016063451766967773,-0.0005623102188110352,0.0,7777.0,1,0.0,9432,1
217,PS1350_gt.nii,0.0,,0.0,0.9999176859855652,0.0,0.9998311996459961,1.0,8.232791151385754e-05,1.0,0.00016881425108294934,1.0,0.0,0.9997488856315613,0.4999588429927826,0.0,-0.00011789030395448208,0.0,-8.231401443481445e-05,-0.00016880035400390625,0.0,2115.0,1,0.0,2832,1
218,PS3404_gt.nii,0.0,,0.0,0.9994603991508484,0.0,0.9974942803382874,1.0,0.0005395812331698835,1.0,0.0025056973099708557,1.0,0.0,0.9969574213027954,0.4997301995754242,0.0,-0.0011627670610323548,0.0,-0.0005396008491516113,-0.0025057196617126465,0.0,36221.0,1,0.0,42016,1
219,PS4318_gt.nii,0.0,,0.0,0.9990442991256714,0.0,0.9977676868438721,1.0,0.0009556864388287067,1.0,0.0022322959266602993,1.0,0.0,0.9968162775039673,0.4995221495628357,0.0,-0.0014606078621000051,0.0,-0.0009557008743286133,-0.0022323131561279297,0.0,28257.0,6,0.0,37416,6
220,PS3328_gt.nii,0.0,,0.0,0.9995535016059875,0.0,0.9984763264656067,1.0,0.00044652281212620437,1.0,0.0015236971667036414,1.0,0.0,0.9980311393737793,0.4997767508029938,0.0,-0.0008248427184298635,0.0,-0.00044649839401245117,-0.0015236735343933105,0.0,21648.0,2,0.0,25552,2
221,RS4175_gt.nii,0.0,,0.0,0.9994622468948364,0.0,0.9979461431503296,1.0,0.0005377244669944048,1.0,0.0020538861863315105,1.0,0.0,0.9974105954170227,0.4997311234474182,0.0,-0.0010509161511436105,0.0,-0.0005377531051635742,-0.00205385684967041,0.0,29334.0,5,0.0,34440,5
222,RS3419_gt.nii,0.0,,0.0,0.9998612999916077,0.0,0.9997792840003967,1.0,0.00013867100642528385,1.0,0.00022068699763622135,1.0,0.0,0.999640703201294,0.49993064999580383,0.0,-0.00017493680934421718,0.0,-0.00013870000839233398,-0.00022071599960327148,0.0,2748.0,2,0.0,3702,2
223,PS4597_gt.nii,0.0,,0.0,0.9991591572761536,0.0,0.9983019828796387,1.0,0.0008408387657254934,1.0,0.0016980119980871677,1.0,0.0,0.9974640011787415,0.4995795786380768,0.0,-0.0011948866304010153,0.0,-0.0008408427238464355,-0.0016980171203613281,0.0,20876.0,2,0.0,28464,2
224,PS3586_gt.nii,0.0,,0.0,0.9983422160148621,0.0,0.9934551119804382,1.0,0.0016577679198235273,1.0,0.006544878706336021,1.0,0.0,0.9918189644813538,0.49917110800743103,0.0,-0.0032939170487225056,0.0,-0.0016577839851379395,-0.006544888019561768,0.0,92492.0,4,0.0,109624,4
225,RS3660_gt.nii,0.0,,0.0,0.9998072385787964,0.0,0.9996141791343689,1.0,0.00019277617684565485,1.0,0.0003858356212731451,1.0,0.0,0.9994215369224548,0.4999036192893982,0.0,-0.00027272681472823024,0.0,-0.00019276142120361328,-0.0003858208656311035,0.0,4591.0,1,0.0,6472,1
226,RS4229_gt.nii,0.0,,0.0,0.9997149109840393,0.0,0.9987894296646118,1.0,0.00028507638489827514,1.0,0.0012105574132874608,1.0,0.0,0.9985050559043884,0.49985745549201965,0.0,-0.0005874532507732511,0.0,-0.00028508901596069336,-0.0012105703353881836,0.0,17425.0,1,0.0,20304,1
227,RS4307_gt.nii,0.0,,0.0,0.9995469450950623,0.0,0.9992320537567139,1.0,0.0004530450387392193,1.0,0.0007679362315684557,1.0,0.0,0.9987797141075134,0.49977347254753113,0.0,-0.0005898387171328068,0.0,-0.00045305490493774414,-0.0007679462432861328,0.0,9240.0,2,0.0,12878,2
228,RS4182_gt.nii,0.0,,0.0,0.9997004270553589,0.0,0.9995154142379761,1.0,0.00029959887615405023,1.0,0.0004846116644330323,1.0,0.0,0.9992160797119141,0.49985021352767944,0.0,-0.0003810369234997779,0.0,-0.0002995729446411133,-0.0004845857620239258,0.0,5723.0,1,0.0,8128,1
229,RS3124_gt.nii,0.0,,0.0,0.9978529810905457,0.0,0.9900702238082886,1.0,0.002147014020010829,1.0,0.009929784573614597,1.0,0.0,0.9879655838012695,0.4989264905452728,0.0,-0.00461729196831584,0.0,-0.0021470189094543457,-0.009929776191711426,0.0,144282.0,4,0.0,166240,4
230,RS4285_gt.nii,0.0,,0.0,0.9995777606964111,0.0,0.9990740418434143,1.0,0.000422212848206982,1.0,0.000925931497476995,1.0,0.0,0.9986526370048523,0.49978888034820557,0.0,-0.0006252520834095776,0.0,-0.0004222393035888672,-0.0009259581565856934,0.0,12124.0,7,0.0,15528,7
231,RS4256_gt.nii,0.0,,0.0,0.9995023608207703,0.0,0.9989456534385681,1.0,0.0004976271302439272,1.0,0.0010543342214077711,1.0,0.0,0.9984490871429443,0.49975118041038513,0.0,-0.0007243378786370158,0.0,-0.0004976391792297363,-0.0010543465614318848,0.0,13099.0,3,0.0,17680,3
232,RS3697_gt.nii,0.0,,0.0,0.9987353086471558,0.0,0.996781587600708,1.0,0.0012647034600377083,1.0,0.003218416590243578,1.0,0.0,0.9955250024795532,0.4993676543235779,0.0,-0.00201750872656703,0.0,-0.0012646913528442383,-0.003218412399291992,0.0,41732.0,15,0.0,53928,15
233,RS4370_gt.nii,0.0,,0.0,0.9993264675140381,0.0,0.9970583319664001,1.0,0.0006735455826856196,1.0,0.0029416766483336687,1.0,0.0,0.9963887333869934,0.49966323375701904,0.0,-0.0014076054794713855,0.0,-0.0006735324859619141,-0.0029416680335998535,0.0,42419.0,1,0.0,49320,1
234,RS4051_gt.nii,0.0,,0.0,0.9999517798423767,0.0,0.9999589920043945,1.0,4.8222136683762074e-05,1.0,4.100997466593981e-05,1.0,0.0,0.9999107718467712,0.49997588992118835,0.0,-4.4470081775216386e-05,0.0,-4.8220157623291016e-05,-4.100799560546875e-05,0.0,283.0,1,0.0,688,1
235,PS4414_gt.nii,0.0,,0.0,0.9998425245285034,0.0,0.9998030066490173,1.0,0.0001574468769831583,1.0,0.00019696475646924227,1.0,0.0,0.9996456503868103,0.4999212622642517,0.0,-0.00017610077338758856,0.0,-0.00015747547149658203,-0.00019699335098266602,0.0,2000.0,2,0.0,3304,2
236,RS4392_gt.nii,0.0,,0.0,0.9999744892120361,0.0,0.9999818801879883,1.0,2.5511249987175688e-05,1.0,1.812027403502725e-05,1.0,0.0,0.9999563694000244,0.49998724460601807,0.0,-2.150048385374248e-05,0.0,-2.5510787963867188e-05,-1.811981201171875e-05,0.0,141.0,1,0.0,304,1
237,RS4069_gt.nii,0.0,,0.0,0.9999206066131592,0.0,0.9998416900634766,1.0,7.940595969557762e-05,1.0,0.0001583225093781948,1.0,0.0,0.9997622966766357,0.4999603033065796,0.0,-0.00011212381650693715,0.0,-7.939338684082031e-05,-0.0001583099365234375,0.0,1935.0,1,0.0,2656,1
238,PS3031_gt.nii,0.0,,0.0,0.9997197985649109,0.0,0.9992950558662415,1.0,0.00028022011974826455,1.0,0.0007049627020023763,1.0,0.0,0.999015212059021,0.49985989928245544,0.0,-0.0004444600490387529,0.0,-0.00028020143508911133,-0.0007049441337585449,0.0,9190.0,2,0.0,11824,2
239,PS2820_gt.nii,0.0,,0.0,0.9999257326126099,0.0,0.9998984336853027,1.0,7.427493255818263e-05,1.0,0.00010157385986531153,1.0,0.0,0.9998241662979126,0.49996286630630493,0.0,-8.68584611453116e-05,0.0,-7.426738739013672e-05,-0.00010156631469726562,0.0,1039.0,1,0.0,1704,1
240,RS3451_gt.nii,0.0,,0.0,0.999737560749054,0.0,0.9996723532676697,1.0,0.0002624656190164387,1.0,0.00032767310040071607,1.0,0.0,0.9994100332260132,0.499868780374527,0.0,-0.00029326253570616245,0.0,-0.0002624392509460449,-0.00032764673233032227,0.0,3477.0,4,0.0,5496,4
241,PS3161_gt.nii,0.0,,0.0,0.9993242621421814,0.0,0.9963821768760681,1.0,0.0006757371011190116,1.0,0.0036178152076900005,1.0,0.0,0.9957113265991211,0.4996621310710907,0.0,-0.001563551020808518,0.0,-0.0006757378578186035,-0.0036178231239318848,0.0,54025.0,1,0.0,60656,1
242,PS3300_gt.nii,0.0,,0.0,0.9998892545700073,0.0,0.9997506141662598,1.0,0.00011077305680373684,1.0,0.0002494134532753378,1.0,0.0,0.9996398687362671,0.49994462728500366,0.0,-0.00016621759277768433,0.0,-0.00011074542999267578,-0.0002493858337402344,0.0,3201.0,1,0.0,4184,1
243,RS4280_gt.nii,0.0,,0.0,0.999825656414032,0.0,0.9997133612632751,1.0,0.00017433393804822117,1.0,0.0002866290742531419,1.0,0.0,0.9995391368865967,0.499912828207016,0.0,-0.0002235378633486107,0.0,-0.00017434358596801758,-0.0002866387367248535,0.0,3331.0,1,0.0,4808,1
244,RS4054_gt.nii,0.0,,0.0,0.9997382164001465,0.0,0.9990475177764893,1.0,0.00026179448468610644,1.0,0.0009524929337203503,1.0,0.0,0.998786211013794,0.49986910820007324,0.0,-0.0004993569455109537,0.0,-0.0002617835998535156,-0.0009524822235107422,0.0,13519.0,1,0.0,15976,1
245,PS3984_gt.nii,0.0,,0.0,0.999913215637207,0.0,0.9997739791870117,1.0,8.680397877469659e-05,1.0,0.0002260404289700091,1.0,0.0,0.9996871948242188,0.4999566078186035,0.0,-0.00014007573190610856,0.0,-8.678436279296875e-05,-0.00022602081298828125,0.0,2953.0,1,0.0,3792,1
246,RS4387_gt.nii,0.0,,0.0,0.9999536275863647,0.0,0.9999418258666992,1.0,4.637511301552877e-05,1.0,5.817683268105611e-05,1.0,0.0,0.999895453453064,0.4999768137931824,0.0,-5.194186087464914e-05,0.0,-4.6372413635253906e-05,-5.817413330078125e-05,0.0,603.0,1,0.0,976,1
247,RS4237_gt.nii,0.0,,0.0,0.9993910789489746,0.0,0.9986215829849243,1.0,0.0006089254165999591,1.0,0.001378420740365982,1.0,0.0,0.9980143308639526,0.4996955394744873,0.0,-0.0009161634370684624,0.0,-0.0006089210510253906,-0.0013784170150756836,0.0,17490.0,1,0.0,23112,1
248,PS3949_gt.nii,0.0,,0.0,0.9996494650840759,0.0,0.9988165497779846,1.0,0.00035053238389082253,1.0,0.0011834473116323352,1.0,0.0,0.9984668493270874,0.49982473254203796,0.0,-0.0006440780707634985,0.0,-0.00035053491592407227,-0.0011834502220153809,0.0,16739.0,1,0.0,19848,1
249,RS4108_gt.nii,0.0,,0.0,0.9997814893722534,0.0,0.999468207359314,1.0,0.0002185075863962993,1.0,0.0005317895556800067,1.0,0.0,0.9992499351501465,0.4998907446861267,0.0,-0.000340881320880726,0.0,-0.00021851062774658203,-0.0005317926406860352,0.0,6850.0,2,0.0,8920,2
250,RS4044_gt.nii,0.0,,0.0,0.999504566192627,0.0,0.9992721080780029,1.0,0.0004954366013407707,1.0,0.0007278946577571332,1.0,0.0,0.9987773895263672,0.4997522830963135,0.0,-0.0006005211616866291,0.0,-0.0004954338073730469,-0.0007278919219970703,0.0,8211.0,19,0.0,12206,19
251,PS3110_gt.nii,0.0,,0.0,0.9984588027000427,0.0,0.9926841259002686,1.0,0.0015411898493766785,1.0,0.007315861061215401,1.0,0.0,0.9911653995513916,0.49922940135002136,0.0,-0.003357846289873123,0.0,-0.0015411972999572754,-0.007315874099731445,0.0,108229.0,1,0.0,122552,1
252,PS2261_gt.nii,0.0,,0.0,0.9999064803123474,0.0,0.9996871948242188,1.0,9.354895155411214e-05,1.0,0.000312834425130859,1.0,0.0,0.9995936751365662,0.4999532401561737,0.0,-0.0001710711367195472,0.0,-9.351968765258789e-05,-0.00031280517578125,0.0,4173.0,1,0.0,5248,1
253,RS4048_gt.nii,0.0,,0.0,0.9977688789367676,0.0,0.9862827062606812,1.0,0.0022311413194984198,1.0,0.013717319816350937,1.0,0.0,0.9841122627258301,0.4988844394683838,0.0,-0.005532204173505306,0.0,-0.002231121063232422,-0.013717293739318848,0.0,208749.0,3,0.0,229632,3
254,RS4263_gt.nii,0.0,,0.0,0.9998787641525269,0.0,0.999824047088623,1.0,0.00012125718058086932,1.0,0.0001759742444846779,1.0,0.0,0.9997028112411499,0.4999393820762634,0.0,-0.00014607580669689924,0.0,-0.00012123584747314453,-0.00017595291137695312,0.0,2101.0,1,0.0,2952,1


==> figs/adapt/ploras/CT/atlas-mix-192-mb-pl_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4242_gt.nii,0.0,132.36898803710938,0.0,0.9996969103813171,0.0,0.9996837377548218,1.0,0.0003030662192031741,1.0,0.00031623884569853544,1.0,0.0,0.999380886554718,0.49984845519065857,0.0,-0.0003095824795309454,0.0,-0.00030308961868286133,-0.00031626224517822266,0.0,1905.0,28,0.0,5304,2
1,RS4086_gt.nii,0.0,135.1295623779297,0.0,0.9995453953742981,0.0,0.999089777469635,1.0,0.0004546009877230972,1.0,0.0009102186886593699,1.0,0.0,0.99863600730896,0.49977269768714905,0.0,-0.0006432622903957963,0.0,-0.0004546046257019043,-0.0009102225303649902,0.0,9821.0,31,0.0,15264,1
2,RS3079_gt.nii,0.0,100.85630798339844,0.0,0.9996159672737122,0.0,0.9993898868560791,1.0,0.00038402850623242557,1.0,0.0006101088947616518,1.0,0.0,0.9990063309669495,0.4998079836368561,0.0,-0.0004840446636080742,0.0,-0.0003840327262878418,-0.0006101131439208984,0.0,5684.0,37,0.0,10232,1
3,RS3128_gt.nii,0.0,71.41427612304688,0.0,0.9993749260902405,0.0,0.9989803433418274,1.0,0.0006250551668927073,1.0,0.0010196376824751496,1.0,0.0,0.9983565807342529,0.49968746304512024,0.0,-0.0007983293617144227,0.0,-0.0006250739097595215,-0.0010196566581726074,0.0,9776.0,20,0.0,17096,3
4,RS4439_gt.nii,0.0,123.77983856201172,0.0,0.9994466304779053,0.0,0.9996770024299622,1.0,0.0005533693474717438,1.0,0.0003229974245186895,1.0,0.0,0.9991239905357361,0.49972331523895264,0.0,-0.00042277283500880003,0.0,-0.0005533695220947266,-0.0003229975700378418,0.0,2572.0,18,0.0,5416,1
5,PS3948_gt.nii,0.0,131.6533203125,0.0,0.9996058344841003,0.0,0.9993736743927002,1.0,0.00039417389780282974,1.0,0.0006263339309953153,1.0,0.0,0.9989799857139587,0.49980291724205017,0.0,-0.0004968746798112988,0.0,-0.0003941655158996582,-0.0006263256072998047,0.0,4990.0,25,0.0,10504,1
6,RS4174_gt.nii,0.0,106.24359130859375,0.0,0.9995504021644592,0.0,0.9994633197784424,1.0,0.0004496006004046649,1.0,0.0005366829573176801,1.0,0.0,0.9990141987800598,0.4997752010822296,0.0,-0.0004912158474326134,0.0,-0.0004495978355407715,-0.0005366802215576172,0.0,4236.0,49,0.0,9000,8
7,RS4211_gt.nii,0.0,99.07673645019531,0.0,0.9980689883232117,0.0,0.9856475591659546,1.0,0.0019310172647237778,1.0,0.014352459460496902,1.0,0.0,0.9837715029716492,0.49903449416160583,0.0,-0.005264489445835352,0.0,-0.00193101167678833,-0.01435244083404541,0.0,220128.0,28,0.0,240336,1
8,RS3027_gt.nii,0.0,145.06878662109375,0.0,0.9998513460159302,0.0,0.9998607635498047,1.0,0.00014867469144519418,1.0,0.00013925715757068247,1.0,0.0,0.9997121095657349,0.4999256730079651,0.0,-0.00014388888666871935,0.0,-0.00014865398406982422,-0.0001392364501953125,0.0,764.0,37,0.0,2336,4
9,PS2998_gt.nii,0.0,71.68082427978516,0.0,0.9986389875411987,0.0,0.993995189666748,1.0,0.001361008151434362,1.0,0.0060048275627195835,1.0,0.0,0.9926504492759705,0.49931949377059937,0.0,-0.0028587793931365013,0.0,-0.0013610124588012695,-0.006004810333251953,0.0,83047.0,37,0.0,100608,1
10,RS4223_gt.nii,0.0,122.21292877197266,0.0,0.9996055960655212,0.0,0.9992663264274597,1.0,0.00039439514512196183,1.0,0.0007336646667681634,1.0,0.0,0.9988725185394287,0.4998027980327606,0.0,-0.0005379162030294538,0.0,-0.00039440393447875977,-0.0007336735725402832,0.0,7536.0,56,0.0,12304,2
11,PS2376_gt.nii,0.001843671896494925,65.12296295166016,0.0006797724636271596,0.9983994364738464,0.0032541612163186073,0.9923645853996277,0.9993202090263367,0.0016005543293431401,0.9967458248138428,0.007635422516614199,0.6054505705833435,0.0005626261117868125,0.9907884001731873,0.4995396137237549,0.0011246195062994957,-0.002008527982980013,0.0014873093459755182,-0.0009207725524902344,-0.004381239414215088,0.0015136752731574918,109214.0,33,0.046511627906976744,127984,5
12,RS2901_gt.nii,0.0,113.27532196044922,0.0,0.9992323517799377,0.0,0.9974278807640076,1.0,0.0007676542736589909,1.0,0.002572121797129512,1.0,0.0,0.9966641664505005,0.49961617588996887,0.0,-0.0014051691396161914,0.0,-0.0007676482200622559,-0.0025721192359924316,0.0,34732.0,33,0.0,43120,1
13,RS4276_gt.nii,0.0,149.10902404785156,0.0,0.9996466040611267,0.0,0.9993484020233154,1.0,0.00035338770248927176,1.0,0.0006515896529890597,1.0,0.0,0.9989954829216003,0.49982330203056335,0.0,-0.0004798581067007035,0.0,-0.000353395938873291,-0.0006515979766845703,0.0,6850.0,27,0.0,10928,1
14,RS3932_gt.nii,0.0,95.03997039794922,0.0,0.999628484249115,0.0,0.9995868802070618,1.0,0.00037149034324102104,1.0,0.0004130943852942437,1.0,0.0,0.9992157220840454,0.4998142421245575,0.0,-0.0003917404101230204,0.0,-0.00037151575088500977,-0.0004131197929382324,0.0,2760.0,31,0.0,6928,2
15,RS1987_gt.nii,0.0,77.02597045898438,0.0,0.9992713928222656,0.0,0.998945415019989,1.0,0.0007286001346074045,1.0,0.0010545776458457112,1.0,0.0,0.9982183575630188,0.4996356964111328,0.0,-0.0008765645325183868,0.0,-0.000728607177734375,-0.0010545849800109863,0.0,9555.0,19,0.0,17680,6
16,RS4090_gt.nii,0.0,127.05426788330078,0.0,0.9999023079872131,0.0,0.9999227523803711,1.0,9.769955795491114e-05,1.0,7.725516479695216e-05,1.0,0.0,0.9998250603675842,0.49995115399360657,0.0,-8.687804802320898e-05,0.0,-9.769201278686523e-05,-7.724761962890625e-05,0.0,257.0,11,0.0,1296,1
17,PS4485_gt.nii,0.0,94.68896484375,0.0,0.9990838170051575,0.0,0.9975740313529968,1.0,0.0009161982452496886,1.0,0.002425980521366,1.0,0.0,0.9966622591018677,0.49954190850257874,0.0,-0.0014908651355654001,0.0,-0.0009161829948425293,-0.002425968647003174,0.0,28210.0,36,0.0,40664,1
18,PS3983_gt.nii,0.0,151.89207458496094,0.0,0.9995529651641846,0.0,0.9994990825653076,1.0,0.0004470202256925404,1.0,0.0005009028245694935,1.0,0.0,0.9990525245666504,0.4997764825820923,0.0,-0.0004731951921712607,0.0,-0.0004470348358154297,-0.0005009174346923828,0.0,2597.0,44,0.0,8400,1
19,PS3119_gt.nii,0.0,73.50202178955078,0.0,0.9997984766960144,0.0,0.999971866607666,1.0,0.00020152897923253477,1.0,2.8139062123955227e-05,1.0,0.0,0.9997703433036804,0.4998992383480072,0.0,-7.53049534978345e-05,0.0,-0.0002015233039855957,-2.8133392333984375e-05,0.0,2589.0,17,0.0,472,3
20,RS3455_gt.nii,0.0,92.4770278930664,0.0,0.9998087286949158,0.0,0.9998712539672852,1.0,0.0001912959269247949,1.0,0.00012877066910732538,1.0,0.0,0.9996799826622009,0.4999043643474579,0.0,-0.0001569500018376857,0.0,-0.00019127130508422852,-0.00012874603271484375,0.0,364.0,24,0.0,2160,3
21,RS4226_gt.nii,0.0,105.78609466552734,0.0,0.9996504783630371,0.0,0.9995449185371399,1.0,0.0003495018172543496,1.0,0.00045506161404773593,1.0,0.0,0.9991957545280457,0.49982523918151855,0.0,-0.0003988042881246656,0.0,-0.0003495216369628906,-0.0004550814628601074,0.0,3387.0,14,0.0,7632,11
22,PS3941_gt.nii,0.0,117.15245819091797,0.0,0.9997191429138184,0.0,0.999689519405365,1.0,0.0002808846766129136,1.0,0.00031050818506628275,1.0,0.0,0.9994087815284729,0.4998595714569092,0.0,-0.000295325240585953,0.0,-0.0002808570861816406,-0.00031048059463500977,0.0,1391.0,19,0.0,5208,2
23,RS2302_gt.nii,0.0,130.0615234375,0.0,0.9987573623657227,0.0,0.9988560676574707,1.0,0.0012426268076524138,1.0,0.0011439216323196888,1.0,0.0,0.9976162910461426,0.49937868118286133,0.0,-0.00119225331582129,0.0,-0.0012426376342773438,-0.0011439323425292969,0.0,4941.0,131,0.0,19168,1
24,RS4434_gt.nii,0.0,115.01738739013672,0.0,0.999691903591156,0.0,0.9940668344497681,1.0,0.0003080759779550135,1.0,0.005933194421231747,1.0,0.0,0.9937623739242554,0.499845951795578,0.0,-0.0013519892236217856,0.0,-0.00030809640884399414,-0.005933165550231934,0.0,97968.0,35,0.0,99512,1
25,RS4511_gt.nii,0.0,101.08906555175781,0.0,0.9994434714317322,0.0,0.9983521103858948,1.0,0.0005565511528402567,1.0,0.0016479111509397626,1.0,0.0,0.9977973699569702,0.4997217357158661,0.0,-0.0009576778393238783,0.0,-0.0005565285682678223,-0.0016478896141052246,0.0,21514.0,21,0.0,27632,2
26,RS4424_gt.nii,0.0,88.54942321777344,0.0,0.9994449019432068,0.0,0.9980066418647766,1.0,0.0005550713976845145,1.0,0.0019933299627155066,1.0,0.0,0.9974538087844849,0.4997224509716034,0.0,-0.0010518747149035335,0.0,-0.0005550980567932129,-0.0019933581352233887,0.0,26998.0,45,0.0,33424,1
27,PS3532_gt.nii,0.0,113.92058563232422,0.0,0.9997521638870239,0.0,0.9998120665550232,1.0,0.0002478230744600296,1.0,0.00018792040646076202,1.0,0.0,0.9995643496513367,0.49987608194351196,0.0,-0.00021580318571068347,0.0,-0.0002478361129760742,-0.00018793344497680664,0.0,440.0,10,0.0,3152,4
28,RS3944_gt.nii,0.0,88.80315399169922,0.0,0.9996441602706909,0.0,0.9994681477546692,1.0,0.0003558501193765551,1.0,0.0005318626062944531,1.0,0.0,0.9991126656532288,0.49982208013534546,0.0,-0.00043504408677108586,0.0,-0.00035583972930908203,-0.0005318522453308105,0.0,4363.0,26,0.0,8920,1
29,RS3992_gt.nii,0.0,80.12639617919922,0.0,0.9992753267288208,0.0,0.9983494281768799,1.0,0.0007246764726005495,1.0,0.00165057391859591,1.0,0.0,0.9976271390914917,0.4996376633644104,0.0,-0.0010936781764030457,0.0,-0.0007246732711791992,-0.0016505718231201172,0.0,19297.0,21,0.0,27672,3
30,PS3191_gt.nii,0.0,95.15718078613281,0.0,0.9991776943206787,0.0,0.9979230761528015,1.0,0.0008222835604101419,1.0,0.0020768996328115463,1.0,0.0,0.9971042275428772,0.49958884716033936,0.0,-0.0013068284606561065,0.0,-0.0008223056793212891,-0.0020769238471984863,0.0,26872.0,44,0.0,34816,6
31,RS4074_gt.nii,0.0,123.69074249267578,0.0,0.999674916267395,0.0,0.9995650053024292,1.0,0.0003251059097237885,1.0,0.00043501684558577836,1.0,0.0,0.9992401599884033,0.4998374581336975,0.0,-0.000376067211618647,0.0,-0.00032508373260498047,-0.0004349946975708008,0.0,3726.0,44,0.0,7296,6
32,RS4035_gt.nii,0.0,111.16204071044922,0.0,0.9995163679122925,0.0,0.9992700815200806,1.0,0.00048362728557549417,1.0,0.0007299135904759169,1.0,0.0,0.9987871646881104,0.49975818395614624,0.0,-0.0005941432318650186,0.0,-0.00048363208770751953,-0.0007299184799194336,0.0,6909.0,45,0.0,12240,5
33,PS4017_gt.nii,0.0,102.57847595214844,0.0,0.9992868900299072,0.0,0.997687578201294,1.0,0.0007130888407118618,1.0,0.002312398049980402,1.0,0.0,0.9969778060913086,0.4996434450149536,0.0,-0.0012841125717386603,0.0,-0.0007131099700927734,-0.0023124217987060547,0.0,31315.0,52,0.0,38768,1
34,RS4460_gt.nii,0.0,100.724365234375,0.0,0.9998421669006348,0.0,0.9998269081115723,1.0,0.00015786042786203325,1.0,0.00017311921692453325,1.0,0.0,0.999669075012207,0.4999210834503174,0.0,-0.00016531386063434184,0.0,-0.00015783309936523438,-0.00017309188842773438,0.0,857.0,26,0.0,2904,1
35,RS4373_gt.nii,0.0,126.18002319335938,0.0,0.9996865391731262,0.0,0.9996699094772339,1.0,0.00031344505259767175,1.0,0.00033007474849000573,1.0,0.0,0.9993566870689392,0.4998432695865631,0.0,-0.0003216524492017925,0.0,-0.0003134608268737793,-0.0003300905227661133,0.0,1969.0,19,0.0,5536,1
36,PS3163_gt.nii,0.0,151.1811981201172,0.0,0.9992864727973938,0.0,0.9983776211738586,1.0,0.000713551533408463,1.0,0.0016224021092057228,1.0,0.0,0.9976663589477539,0.4996432363986969,0.0,-0.0010759496362879872,0.0,-0.0007135272026062012,-0.0016223788261413574,0.0,21003.0,48,0.0,27200,1
37,RS4454_gt.nii,0.0,103.48429870605469,0.0,0.9996538162231445,0.0,0.9998683333396912,1.0,0.00034616971970535815,1.0,0.00013165261771064252,1.0,0.0,0.9995222687721252,0.49982690811157227,0.0,-0.00021348103473428637,0.0,-0.00034618377685546875,-0.0001316666603088379,0.0,2819.0,27,0.0,2208,1
38,RS4144_gt.nii,0.0,124.00403594970703,0.0,0.9995871186256409,0.0,0.9994714260101318,1.0,0.0004128610889893025,1.0,0.0005285536753945053,1.0,0.0,0.9990590214729309,0.49979355931282043,0.0,-0.00046713941264897585,0.0,-0.00041288137435913086,-0.0005285739898681641,0.0,4085.0,34,0.0,8864,2
39,RS3614_gt.nii,0.0,65.47976684570312,0.0,0.9994825720787048,0.0,0.9983445405960083,1.0,0.0005174496327526867,1.0,0.0016554801259189844,1.0,0.0,0.9978287816047668,0.4997412860393524,0.0,-0.0009255417971871793,0.0,-0.000517427921295166,-0.0016554594039916992,0.0,20952.0,53,0.0,27760,1
40,PS4290_gt.nii,0.0,155.81585693359375,0.0,0.9996458888053894,0.0,0.999212920665741,1.0,0.0003540917532518506,1.0,0.0007870597764849663,1.0,0.0,0.9988594055175781,0.4998229444026947,0.0,-0.0005279122851788998,0.0,-0.0003541111946105957,-0.0007870793342590332,0.0,8826.0,44,0.0,13200,1
41,RS3704_gt.nii,0.0,69.52696990966797,0.0,0.9976444840431213,0.0,0.9807556867599487,1.0,0.002355501288548112,1.0,0.019244307652115822,1.0,0.0,0.978489875793457,0.49882224202156067,0.0,-0.006732754874974489,0.0,-0.002355515956878662,-0.01924431324005127,0.0,292602.0,34,0.0,322120,1
42,RS4338_gt.nii,0.0,158.13853454589844,0.0,0.9989016056060791,0.0,0.9973525404930115,1.0,0.0010983784450218081,1.0,0.002647439017891884,1.0,0.0,0.9962599873542786,0.49945080280303955,0.0,-0.001705253729596734,0.0,-0.0010983943939208984,-0.0026474595069885254,0.0,34366.0,36,0.0,44368,1
43,RS4231_gt.nii,0.0,92.77930450439453,0.0,0.9995314478874207,0.0,0.9985831379890442,1.0,0.00046856002882122993,1.0,0.0014168693451210856,1.0,0.0,0.9981158971786499,0.4997657239437103,0.0,-0.0008147934568114579,0.0,-0.0004685521125793457,-0.0014168620109558105,0.0,18134.0,19,0.0,23760,1
44,PS3230_gt.nii,0.0,79.54652404785156,0.0,0.999596357345581,0.0,0.9998015761375427,1.0,0.0004036631144117564,1.0,0.00019844435155391693,1.0,0.0,0.9993980526924133,0.4997981786727905,0.0,-0.0002830276789609343,0.0,-0.0004036426544189453,-0.0001984238624572754,0.0,2252.0,36,0.0,3328,3
45,PS2183_gt.nii,0.0,117.71788024902344,0.0,0.9997195601463318,0.0,0.9997143149375916,1.0,0.00028046034276485443,1.0,0.0002857055515050888,1.0,0.0,0.9994339942932129,0.4998597800731659,0.0,-0.00028307081083767116,0.0,-0.0002804398536682129,-0.00028568506240844727,0.0,1118.0,17,0.0,4792,1
46,PS3449_gt.nii,0.0,85.60432434082031,0.0,0.999585747718811,0.0,0.9996127486228943,1.0,0.0004142338002566248,1.0,0.00038723289617337286,1.0,0.0,0.999198853969574,0.4997928738594055,0.0,-0.000400505872676149,0.0,-0.00041425228118896484,-0.0003872513771057129,0.0,2039.0,31,0.0,6494,7
47,PS3958_gt.nii,0.0,123.34504699707031,0.0,0.9990785717964172,0.0,0.9981629848480225,1.0,0.0009214504389092326,1.0,0.0018370358739048243,1.0,0.0,0.9972448945045471,0.4995392858982086,0.0,-0.0013010523980483413,0.0,-0.0009214282035827637,-0.001837015151977539,0.0,21185.0,35,0.0,30792,3
48,RS4177_gt.nii,0.0,158.70034790039062,0.0,0.999535858631134,0.0,0.9991560578346252,1.0,0.00046411564107984304,1.0,0.0008439162629656494,1.0,0.0,0.9986927509307861,0.499767929315567,0.0,-0.0006258392240852118,0.0,-0.0004641413688659668,-0.0008439421653747559,0.0,9566.0,66,0.0,14152,2
49,PS3195_gt.nii,0.0,125.07196807861328,0.0,0.9995740652084351,0.0,0.9992014169692993,1.0,0.0004259171546436846,1.0,0.000798565277364105,1.0,0.0,0.9987761974334717,0.49978703260421753,0.0,-0.0005832003662362695,0.0,-0.0004259347915649414,-0.0007985830307006836,0.0,8649.0,73,0.0,13392,1
50,PS4452_gt.nii,0.0,93.92835998535156,0.0,0.9993500113487244,0.0,0.998667299747467,1.0,0.0006499601877294481,1.0,0.001332671265117824,1.0,0.0,0.9980190992355347,0.4996750056743622,0.0,-0.0009306896245107055,0.0,-0.0006499886512756348,-0.001332700252532959,0.0,15747.0,53,0.0,22344,1
51,RS2428_gt.nii,0.0,95.07259368896484,0.0,0.9995938539505005,0.0,0.9996765851974487,1.0,0.0004061581566929817,1.0,0.00032342690974473953,1.0,0.0,0.9992706775665283,0.49979692697525024,0.0,-0.00036243960494175553,0.0,-0.0004061460494995117,-0.00032341480255126953,0.0,190.0,24,0.0,5424,4
52,PS3177_gt.nii,0.0,123.82323455810547,0.0,0.998842716217041,0.0,0.9980871081352234,1.0,0.0011572896037250757,1.0,0.001912896055728197,1.0,0.0,0.9969342350959778,0.4994213581085205,0.0,-0.00148787593934685,0.0,-0.0011572837829589844,-0.0019128918647766113,0.0,20298.0,14,0.0,32056,4
53,RS1544_gt.nii,0.0,79.752685546875,0.0,0.9992316365242004,0.0,0.9979971647262573,1.0,0.0007683514268137515,1.0,0.0020028213039040565,1.0,0.0,0.9972319006919861,0.4996158182621002,0.0,-0.0012405122397467494,0.0,-0.0007683634757995605,-0.0020028352737426758,0.0,24942.0,13,0.0,33576,16
54,PS2673_gt.nii,0.0,120.8801040649414,0.0,0.9991859793663025,0.0,0.9975423216819763,1.0,0.0008139929850585759,1.0,0.002457706956192851,1.0,0.0,0.9967322945594788,0.49959298968315125,0.0,-0.0014144101878628135,0.0,-0.0008140206336975098,-0.0024576783180236816,0.0,32437.0,27,0.0,41200,1
55,PS3320_gt.nii,0.0,110.86298370361328,0.0,0.998924195766449,0.0,0.9970108270645142,1.0,0.001075797830708325,1.0,0.0029891603626310825,1.0,0.0,0.9959414601325989,0.4994620978832245,0.0,-0.0017932462505996227,0.0,-0.0010758042335510254,-0.00298917293548584,0.0,38830.0,47,0.0,50096,2
56,RS4078_gt.nii,0.0,126.88380432128906,0.0,0.9994286298751831,0.0,0.9991631507873535,1.0,0.000571371172554791,1.0,0.000836850143969059,1.0,0.0,0.998592734336853,0.49971431493759155,0.0,-0.000691485358402133,0.0,-0.0005713701248168945,-0.0008368492126464844,0.0,8650.0,17,0.0,14032,8
57,RS4465_gt.nii,0.0,86.006103515625,0.0,0.9986364841461182,0.0,0.9939674735069275,1.0,0.0013635046780109406,1.0,0.006032536271959543,1.0,0.0,0.9926203489303589,0.4993182420730591,0.0,-0.002867994364351034,0.0,-0.001363515853881836,-0.00603252649307251,0.0,83639.0,46,0.0,101072,1
58,PS2265_gt.nii,0.0,77.30846405029297,0.0,0.9986116290092468,0.0,0.9900413751602173,1.0,0.0013883496867492795,1.0,0.009958604350686073,1.0,0.0,0.9886805415153503,0.4993058145046234,0.0,-0.0037183365784585476,0.0,-0.0013883709907531738,-0.009958624839782715,0.0,150564.0,55,0.0,166848,1
59,RS2949_gt.nii,0.0,92.04454803466797,0.0,0.9987850189208984,0.0,0.9966418743133545,1.0,0.0012150031980127096,1.0,0.003358138957992196,1.0,0.0,0.9954349994659424,0.4993925094604492,0.0,-0.0020199380815029144,0.0,-0.0012149810791015625,-0.003358125686645508,0.0,41777.0,32,0.0,56272,2
60,PS2619_gt.nii,0.0,80.1249008178711,0.0,0.9991151690483093,0.0,0.9985357522964478,1.0,0.0008848140714690089,1.0,0.0014642301248386502,1.0,0.0,0.9976535439491272,0.49955758452415466,0.0,-0.0011382316006347537,0.0,-0.0008848309516906738,-0.001464247703552246,0.0,15165.0,29,0.0,24544,7
61,PS2121_gt.nii,0.0,111.20026397705078,0.0,0.9989650845527649,0.0,0.9974988102912903,1.0,0.0010349383810535073,1.0,0.0025012088008224964,1.0,0.0,0.9964690208435059,0.49948254227638245,0.0,-0.001608911668881774,0.0,-0.0010349154472351074,-0.002501189708709717,0.0,30482.0,34,0.0,41920,1
62,RS4236_gt.nii,0.0,83.6453857421875,0.0,0.9997605681419373,0.0,0.9999489784240723,1.0,0.00023944408167153597,1.0,5.1033795898547396e-05,1.0,0.0,0.9997095465660095,0.49988028407096863,0.0,-0.00011054293281631544,0.0,-0.00023943185806274414,-5.1021575927734375e-05,0.0,2819.0,39,0.0,856,3
63,PS4245_gt.nii,0.0,93.02580261230469,0.0,0.9985924959182739,0.0,0.9988224506378174,1.0,0.0014074902283027768,1.0,0.0011775358580052853,1.0,0.0,0.9974182844161987,0.49929624795913696,0.0,-0.0012873888481408358,0.0,-0.0014075040817260742,-0.0011775493621826172,0.0,1694.0,21,0.0,19728,4
64,RS4101_gt.nii,0.0,105.61569213867188,0.0,0.9997956156730652,0.0,0.9997987151145935,1.0,0.00020436584600247443,1.0,0.00020126640447415411,1.0,0.0,0.9995944499969482,0.4998978078365326,0.0,-0.00020281021716073155,0.0,-0.00020438432693481445,-0.00020128488540649414,0.0,1031.0,20,0.0,3376,1
65,RS4448_gt.nii,0.0,84.86341094970703,0.0,0.9995554685592651,0.0,0.9990511536598206,1.0,0.0004445358063094318,1.0,0.0009488505311310291,1.0,0.0,0.9986074566841125,0.49977773427963257,0.0,-0.0006494598346762359,0.0,-0.0004445314407348633,-0.0009488463401794434,0.0,9600.0,26,0.0,15912,1
66,PS3960_gt.nii,0.0,113.98460388183594,0.0,0.9995933175086975,0.0,0.9997204542160034,1.0,0.000406676932470873,1.0,0.0002795402251649648,1.0,0.0,0.99931401014328,0.49979665875434875,0.0,-0.00033716842881403863,0.0,-0.00040668249130249023,-0.00027954578399658203,0.0,213.0,30,0.0,4688,4
67,RS4322_gt.nii,0.0,149.80050659179688,0.0,0.9997654557228088,0.0,0.9999008178710938,1.0,0.00023456754570361227,1.0,9.920539741870016e-05,1.0,0.0,0.9996662735939026,0.4998827278614044,0.0,-0.00015254627214744687,0.0,-0.0002345442771911621,-9.918212890625e-05,0.0,1533.0,44,0.0,1664,2
68,RS3528_gt.nii,0.0,66.21932983398438,0.0,0.9995903968811035,0.0,0.9994547367095947,1.0,0.00040958792669698596,1.0,0.000545248098205775,1.0,0.0,0.9990456104278564,0.49979519844055176,0.0,-0.00047257490223273635,0.0,-0.0004096031188964844,-0.0005452632904052734,0.0,4761.0,19,0.0,9144,5
69,RS2558_gt.nii,0.0,70.155517578125,0.0,0.999739944934845,0.0,0.9998025298118591,1.0,0.0002600467996671796,1.0,0.00019746192265301943,1.0,0.0,0.9995425939559937,0.4998699724674225,0.0,-0.00022660392278339714,0.0,-0.0002600550651550293,-0.00019747018814086914,0.0,640.0,16,0.0,3312,16
70,RS3988_gt.nii,0.0,135.3779754638672,0.0,0.999852180480957,0.0,0.9999237060546875,1.0,0.00014783079677727073,1.0,7.630522304680198e-05,1.0,0.0,0.9997758865356445,0.4999260902404785,0.0,-0.00010620858665788546,0.0,-0.00014781951904296875,-7.62939453125e-05,0.0,798.0,23,0.0,1280,2
71,PS2241_gt.nii,0.0,129.44496154785156,0.0,0.9992430210113525,0.0,0.9971559047698975,1.0,0.0007569845183752477,1.0,0.0028440963942557573,1.0,0.0,0.9964032173156738,0.49962151050567627,0.0,-0.001467288937419653,0.0,-0.0007569789886474609,-0.002844095230102539,0.0,40739.0,19,0.0,47680,2
72,PS3664_gt.nii,0.0,95.94268798828125,0.0,0.9992800354957581,0.0,0.9991940259933472,1.0,0.0007199482643045485,1.0,0.0008059577667154372,1.0,0.0,0.9984752535820007,0.49964001774787903,0.0,-0.0007617400260642171,0.0,-0.0007199645042419434,-0.000805974006652832,0.0,3602.0,60,0.0,13512,2
73,PS2805_gt.nii,0.0,124.09510803222656,0.0,0.9988501667976379,0.0,0.9967619180679321,1.0,0.0011498568346723914,1.0,0.0032380977645516396,1.0,0.0,0.9956194758415222,0.49942508339881897,0.0,-0.0019295980455353856,0.0,-0.0011498332023620605,-0.003238081932067871,0.0,43064.0,34,0.0,54264,2
74,PS2432_gt.nii,0.0,78.0884017944336,0.0,0.9992905259132385,0.0,0.9986414909362793,1.0,0.0007094835746102035,1.0,0.001358517911285162,1.0,0.0,0.9979339241981506,0.49964526295661926,0.0,-0.0009817566024139524,0.0,-0.0007094740867614746,-0.0013585090637207031,0.0,14906.0,28,0.0,22776,1
75,RS4791_gt.nii,0.10855263471603394,9.433980941772461,0.1621621549129486,0.9999156594276428,0.0328092947602272,0.9999852180480957,0.837837815284729,8.434206392848864e-05,0.967190682888031,1.4783240658289287e-05,0.022296885028481483,0.0280537698417902,0.9999008774757385,0.5810388922691345,0.054576463997364044,0.07290585339069366,0.07294125109910965,0.16207778453826904,0.03279447555541992,0.06625258799171843,1151.0,2,0.5,296,1
76,PS2269_gt.nii,0.0,98.6731948852539,0.0,0.9993343949317932,0.0,0.9986394047737122,1.0,0.0006656160112470388,1.0,0.0013606055872514844,1.0,0.0,0.9979755878448486,0.4996671974658966,0.0,-0.0009516516583971679,0.0,-0.0006656050682067871,-0.0013605952262878418,0.0,16431.0,31,0.0,22812,13
77,RS3669_gt.nii,0.0,88.41380310058594,0.0,0.9994939565658569,0.0,0.9998378157615662,1.0,0.000506065902300179,1.0,0.0001622067065909505,1.0,0.0,0.9993318915367126,0.49974697828292847,0.0,-0.0002865087881218642,0.0,-0.0005060434341430664,-0.0001621842384338379,0.0,4289.0,18,0.0,2720,6
78,PS4344_gt.nii,0.0,112.5531005859375,0.0,0.9990211725234985,0.0,0.9982544779777527,1.0,0.000978805823251605,1.0,0.0017454989720135927,1.0,0.0,0.9972791075706482,0.49951058626174927,0.0,-0.0013070977292954922,0.0,-0.0009788274765014648,-0.0017455220222473145,0.0,18452.0,38,0.0,29256,5
79,RS3775_gt.nii,0.0,143.49563598632812,0.0,0.9985449910163879,0.0,0.9931321740150452,1.0,0.0014550334308296442,1.0,0.006867796182632446,1.0,0.0,0.9916970729827881,0.49927249550819397,0.0,-0.0031611507292836905,0.0,-0.0014550089836120605,-0.006867825984954834,0.0,101245.0,30,0.0,115056,1
80,RS4038_gt.nii,0.0,84.48786926269531,0.0,0.9994094967842102,0.0,0.9988110065460205,1.0,0.0005904896534048021,1.0,0.001188979484140873,1.0,0.0,0.9982219338417053,0.4997047483921051,0.0,-0.000837902189232409,0.0,-0.0005905032157897949,-0.0011889934539794922,0.0,13083.0,26,0.0,19936,1
81,RS4238_gt.nii,0.0,80.4386978149414,0.0,0.9995894432067871,0.0,0.9995377659797668,1.0,0.00041056767804548144,1.0,0.0004622449050657451,1.0,0.0,0.9991275668144226,0.49979472160339355,0.0,-0.00043564068619161844,0.0,-0.0004105567932128906,-0.0004622340202331543,0.0,2634.0,70,0.0,7752,2
82,RS4541_gt.nii,0.0,75.1797866821289,0.0,0.9985332489013672,0.0,0.9927768707275391,1.0,0.0014667804352939129,1.0,0.007223157212138176,1.0,0.0,0.991331160068512,0.4992666244506836,0.0,-0.0032549630850553513,0.0,-0.0014667510986328125,-0.0072231292724609375,0.0,104048.0,22,0.0,121008,7
83,PS3148_gt.nii,0.0,119.15010833740234,0.0,0.9987483024597168,0.0,0.9968045353889465,1.0,0.0012516988208517432,1.0,0.0031954580917954445,1.0,0.0,0.9955608248710632,0.4993741512298584,0.0,-0.0019999376963824034,0.0,-0.0012516975402832031,-0.003195464611053467,0.0,38043.0,72,0.0,53544,1
84,PS4413_gt.nii,0.0,123.81599426269531,0.0,0.9997378587722778,0.0,0.999931812286377,1.0,0.0002621590974740684,1.0,6.820559065090492e-05,1.0,0.0,0.9996696710586548,0.4998689293861389,0.0,-0.00013371880049817264,0.0,-0.00026214122772216797,-6.818771362304688e-05,0.0,2888.0,19,0.0,1144,1
85,PS4024_gt.nii,0.0,85.8836441040039,0.0,0.9989417791366577,0.0,0.9972037076950073,1.0,0.0010581965325400233,1.0,0.0027962627355009317,1.0,0.0,0.9961514472961426,0.49947088956832886,0.0,-0.0017201731679961085,0.0,-0.0010582208633422852,-0.0027962923049926758,0.0,35096.0,26,0.0,46864,4
86,PS2582_gt.nii,0.0,114.45523071289062,0.0,0.9989820122718811,0.0,0.9964897632598877,1.0,0.0010179812088608742,1.0,0.0035102213732898235,1.0,0.0,0.9954789280891418,0.49949100613594055,0.0,-0.0018903278978541493,0.0,-0.0010179877281188965,-0.0035102367401123047,0.0,48154.0,35,0.0,58832,1
87,RS4016_gt.nii,0.0,139.99659729003906,0.0,0.9992184638977051,0.0,0.9974101781845093,1.0,0.000781531969550997,1.0,0.002589814132079482,1.0,0.0,0.9966326951980591,0.49960923194885254,0.0,-0.0014226814964786172,0.0,-0.0007815361022949219,-0.0025898218154907227,0.0,35474.0,22,0.0,43416,1
88,RS4361_gt.nii,0.0,142.6863555908203,0.0,0.9998602271080017,0.0,0.9999470710754395,1.0,0.00013978028437122703,1.0,5.29363242094405e-05,1.0,0.0,0.9998072981834412,0.49993011355400085,0.0,-8.60200816532597e-05,0.0,-0.00013977289199829102,-5.2928924560546875e-05,0.0,926.0,26,0.0,888,1
89,RS4294_gt.nii,0.0,114.96236419677734,0.0,0.9998183846473694,0.0,0.9998273253440857,1.0,0.00018158709281124175,1.0,0.00017264639609493315,1.0,0.0,0.9996458292007446,0.4999091923236847,0.0,-0.00017706031212583184,0.0,-0.00018161535263061523,-0.00017267465591430664,0.0,742.0,14,0.0,2896,2
90,PS2877_gt.nii,0.0,102.61968994140625,0.0,0.9992948174476624,0.0,0.9975724816322327,1.0,0.0007051646243780851,1.0,0.002427497413009405,1.0,0.0,0.996870756149292,0.4996474087238312,0.0,-0.0013083521043881774,0.0,-0.0007051825523376465,-0.002427518367767334,0.0,32457.0,24,0.0,40698,5
91,PS4041_gt.nii,0.0,137.25341796875,0.0,0.9997848868370056,0.0,0.9997400641441345,1.0,0.00021510946680791676,1.0,0.0002599321596790105,1.0,0.0,0.9995250701904297,0.4998924434185028,0.0,-0.0002364611136727035,0.0,-0.00021511316299438477,-0.0002599358558654785,0.0,1697.0,20,0.0,4360,1
92,PS1561_gt.nii,0.0,80.71739959716797,0.0,0.9994639754295349,0.0,0.9973263740539551,1.0,0.0005360264331102371,1.0,0.0026736247818917036,1.0,0.0,0.9967932105064392,0.49973198771476746,0.0,-0.001197135541588068,0.0,-0.0005360245704650879,-0.002673625946044922,0.0,37714.0,37,0.0,44832,1
93,PS2238_gt.nii,0.0,81.98536682128906,0.0,0.999710202217102,0.0,0.9994705319404602,1.0,0.00028977234615013003,1.0,0.0005294425645843148,1.0,0.0,0.9991810917854309,0.499855101108551,0.0,-0.0003916858695447445,0.0,-0.0002897977828979492,-0.0005294680595397949,0.0,5385.0,50,0.0,8880,1
94,PS3341_gt.nii,0.0,78.03172302246094,0.0,0.9996088147163391,0.0,0.9995205998420715,1.0,0.0003911939274985343,1.0,0.00047940880176611245,1.0,0.0,0.9991297721862793,0.49980440735816956,0.0,-0.0004330609808675945,0.0,-0.00039118528366088867,-0.0004794001579284668,0.0,3562.0,37,0.0,8040,5
95,PS4305_gt.nii,0.0,84.6699447631836,0.0,0.9993101358413696,0.0,0.9982259273529053,1.0,0.0006898354622535408,1.0,0.0017741022165864706,1.0,0.0,0.9975385069847107,0.4996550679206848,0.0,-0.0011062724515795708,0.0,-0.0006898641586303711,-0.0017740726470947266,0.0,22328.0,23,0.0,29744,1
96,RS4438_gt.nii,0.0,100.82355499267578,0.0,0.9998548030853271,0.0,0.9999356269836426,1.0,0.00014520625700242817,1.0,6.43823659629561e-05,1.0,0.0,0.9997904300689697,0.4999274015426636,0.0,-9.66887891991064e-05,0.0,-0.00014519691467285156,-6.437301635742188e-05,0.0,974.0,20,0.0,1080,1
97,PS1421_gt.nii,0.0,130.72332763671875,0.0,0.9998170733451843,0.0,0.9998793601989746,1.0,0.00018294873007107526,1.0,0.00012066187628079206,1.0,0.0,0.9996964335441589,0.49990853667259216,0.0,-0.0001485763641539961,0.0,-0.00018292665481567383,-0.00012063980102539062,0.0,627.0,25,0.0,2024,1
98,PS2623_gt.nii,0.0,135.67791748046875,0.0,0.9998422265052795,0.0,0.9999332427978516,1.0,0.00015778403030708432,1.0,6.676773773506284e-05,1.0,0.0,0.9997754693031311,0.49992111325263977,0.0,-0.0001026395766530186,0.0,-0.00015777349472045898,-6.67572021484375e-05,0.0,1116.0,37,0.0,1120,1
99,RS4251_gt.nii,0.0,118.22013092041016,0.0,0.9988888502120972,0.0,0.9977969527244568,1.0,0.001111151184886694,1.0,0.0022030461113899946,1.0,0.0,0.9966906905174255,0.4994444251060486,0.0,-0.001564582111313939,0.0,-0.001111149787902832,-0.002203047275543213,0.0,25485.0,29,0.0,36920,4
100,PS3123_gt.nii,0.0,129.8011932373047,0.0,0.9995987415313721,0.0,0.9993087649345398,1.0,0.0004012376884929836,1.0,0.0006912141689099371,1.0,0.0,0.9989081025123596,0.49979937076568604,0.0,-0.0005266318912617862,0.0,-0.0004012584686279297,-0.0006912350654602051,0.0,7577.0,33,0.0,11592,2
101,PS3946_gt.nii,0.0,121.74702453613281,0.0,0.9986786842346191,0.0,0.9932271838188171,1.0,0.0013213123893365264,1.0,0.006772823631763458,1.0,0.0,0.9919236898422241,0.49933934211730957,0.0,-0.0029914905317127705,0.0,-0.0013213157653808594,-0.006772816181182861,0.0,98936.0,34,0.0,113480,1
102,PS2263_gt.nii,0.0,102.46414184570312,0.0,0.9991093873977661,0.0,0.9975974559783936,1.0,0.0008906046277843416,1.0,0.00240253284573555,1.0,0.0,0.9967111349105835,0.49955469369888306,0.0,-0.0014627736527472734,0.0,-0.0008906126022338867,-0.0024025440216064453,0.0,29303.0,28,0.0,40272,1
103,RS4461_gt.nii,0.0,106.34376525878906,0.0,0.9998556971549988,0.0,0.9998798370361328,1.0,0.00014432019088417292,1.0,0.00012018030975013971,1.0,0.0,0.9997355341911316,0.4999278485774994,0.0,-0.00013169829617254436,0.0,-0.0001443028450012207,-0.0001201629638671875,0.0,115.0,36,0.0,2016,2
104,PS3971_gt.nii,0.0,88.67806243896484,0.0,0.9994285106658936,0.0,0.9983711242675781,1.0,0.0005714659346267581,1.0,0.0016288514016196132,1.0,0.0,0.9978015422821045,0.4997142553329468,0.0,-0.0009647969272918999,0.0,-0.0005714893341064453,-0.001628875732421875,0.0,19605.0,28,0.0,27312,1
105,RS4212_gt.nii,0.0,124.8619155883789,0.0,0.9995713829994202,0.0,0.9996212124824524,1.0,0.00042860046960413456,1.0,0.000378770986571908,1.0,0.0,0.9991929531097412,0.4997856914997101,0.0,-0.0004029161646030843,0.0,-0.000428617000579834,-0.0003787875175476074,0.0,1042.0,43,0.0,6352,3
106,RS4106_gt.nii,0.0,76.55715942382812,0.0,0.9996381998062134,0.0,0.9997156858444214,1.0,0.00036178380833007395,1.0,0.00028429777012206614,1.0,0.0,0.9993541240692139,0.4998190999031067,0.0,-0.00032070910674519837,0.0,-0.0003618001937866211,-0.0002843141555786133,0.0,500.0,57,0.0,4768,3
107,RS4058_gt.nii,0.0,167.92140197753906,0.0,0.9998648762702942,0.0,0.999910831451416,1.0,0.00013513577869161963,1.0,8.918059756979346e-05,1.0,0.0,0.9997757077217102,0.4999324381351471,0.0,-0.0001097792774089612,0.0,-0.00013512372970581055,-8.916854858398438e-05,0.0,232.0,56,0.0,1496,1
108,PS3273_gt.nii,0.0,120.10411834716797,0.0,0.9991428852081299,0.0,0.9986007213592529,1.0,0.0008571210200898349,1.0,0.001399284228682518,1.0,0.0,0.9977459907531738,0.49957144260406494,0.0,-0.0010951511794701219,0.0,-0.0008571147918701172,-0.0013992786407470703,0.0,11774.0,36,0.0,23456,1
109,RS4118_gt.nii,0.0,115.97586059570312,0.0,0.9995471835136414,0.0,0.9990138411521912,1.0,0.0004528456483967602,1.0,0.000986187718808651,1.0,0.0,0.9985618591308594,0.4997735917568207,0.0,-0.0006682745297439396,0.0,-0.0004528164863586426,-0.0009861588478088379,0.0,12442.0,29,0.0,16538,3
110,RS4427_gt.nii,0.0,122.27017974853516,0.0,0.999353289604187,0.0,0.9981763362884521,1.0,0.0006466968916356564,1.0,0.0018236488103866577,1.0,0.0,0.9975320100784302,0.4996766448020935,0.0,-0.0010859780013561249,0.0,-0.0006467103958129883,-0.0018236637115478516,0.0,23377.0,66,0.0,30576,1
111,RS4505_gt.nii,0.0,94.70426177978516,0.0,0.9988222718238831,0.0,0.9966272115707397,1.0,0.001177702215500176,1.0,0.003372813342139125,1.0,0.0,0.9954574108123779,0.49941113591194153,0.0,-0.001993030309677124,0.0,-0.0011777281761169434,-0.003372788429260254,0.0,44189.0,27,0.0,56520,5
112,RS4060_gt.nii,0.0,124.84449768066406,0.0,0.9993469715118408,0.0,0.9988180994987488,1.0,0.000653024937491864,1.0,0.0011818965431302786,1.0,0.0,0.9981666207313538,0.4996734857559204,0.0,-0.0008785260142758489,0.0,-0.0006530284881591797,-0.0011819005012512207,0.0,13060.0,59,0.0,19816,3
113,RS4207_gt.nii,0.0,90.5814208984375,0.0,0.9994631409645081,0.0,0.9994084239006042,1.0,0.0005368784768506885,1.0,0.0005915954825468361,1.0,0.0,0.9988721609115601,0.49973157048225403,0.0,-0.0005635733250528574,0.0,-0.0005368590354919434,-0.000591576099395752,0.0,3825.0,72,0.0,9920,3
114,PS4428_gt.nii,0.0,92.32767486572266,0.0,0.9990333318710327,0.0,0.9998024106025696,1.0,0.0009666801197454333,1.0,0.00019760156283155084,1.0,0.0,0.998836100101471,0.49951666593551636,0.0,-0.00043705551070161164,0.0,-0.0009666681289672852,-0.00019758939743041992,0.0,12027.0,7,0.0,3312,4
115,RS4029_gt.nii,0.0,135.9698486328125,0.0,0.9989129900932312,0.0,0.9959935545921326,1.0,0.001087009091861546,1.0,0.0040064319036901,1.0,0.0,0.994915246963501,0.4994564950466156,0.0,-0.002086870139464736,0.0,-0.0010870099067687988,-0.004006445407867432,0.0,55772.0,46,0.0,67144,1
116,PS3460_gt.nii,0.0,136.19471740722656,0.0,0.9989991188049316,0.0,0.9958736300468445,1.0,0.0010008944664150476,1.0,0.004126370418816805,1.0,0.0,0.9948809742927551,0.4994995594024658,0.0,-0.002032255055382848,0.0,-0.0010008811950683594,-0.004126369953155518,0.0,59238.0,37,0.0,69160,2
117,RS4255_gt.nii,0.0,111.59905242919922,0.0,0.9989845752716064,0.0,0.9979413151741028,1.0,0.0010154269402846694,1.0,0.002058684825897217,1.0,0.0,0.9969300627708435,0.4994922876358032,0.0,-0.0014458367368206382,0.0,-0.0010154247283935547,-0.002058684825897217,0.0,23785.0,23,0.0,34504,1
118,PS3103_gt.nii,0.0,131.80239868164062,0.0,0.9999094605445862,0.0,0.999908447265625,1.0,9.054774272954091e-05,1.0,9.156102169072255e-05,1.0,0.0,0.9998179078102112,0.4999547302722931,0.0,-9.10529779503122e-05,0.0,-9.053945541381836e-05,-9.1552734375e-05,0.0,425.0,65,0.0,1536,2
119,PS3931_gt.nii,0.0,133.27415466308594,0.0,0.9983517527580261,0.0,0.9927034378051758,1.0,0.0016482737846672535,1.0,0.007296580355614424,1.0,0.0,0.9910790920257568,0.49917587637901306,0.0,-0.003467962145805359,0.0,-0.001648247241973877,-0.007296562194824219,0.0,105417.0,15,0.0,122216,2
120,PS3576_gt.nii,0.0,140.92550659179688,0.0,0.998559296131134,0.0,0.9933161735534668,1.0,0.001440723310224712,1.0,0.006683854851871729,1.0,0.0,0.9918946027755737,0.499279648065567,0.0,-0.0031031572725623846,0.0,-0.0014407038688659668,-0.006683826446533203,0.0,97841.0,59,0.0,111976,1
121,RS3240_gt.nii,0.0,128.6934356689453,0.0,0.9985970258712769,0.0,0.9969869256019592,1.0,0.0014029635349288583,1.0,0.0030130569357424974,1.0,0.0,0.9955924153327942,0.4992985129356384,0.0,-0.0020560177508741617,0.0,-0.0014029741287231445,-0.0030130743980407715,0.0,36675.0,4,0.0,50480,12
122,RS3925_gt.nii,0.0,123.43460083007812,0.0,0.9994805455207825,0.0,0.999780535697937,1.0,0.0005194491823203862,1.0,0.00021945906337350607,1.0,0.0,0.9992613196372986,0.49974027276039124,0.0,-0.00033763566170819104,0.0,-0.0005194544792175293,-0.00021946430206298828,0.0,3998.0,79,0.0,3680,1
123,RS3705_gt.nii,0.0,129.2130126953125,0.0,0.9995142221450806,0.0,0.9987252950668335,1.0,0.00048580075963400304,1.0,0.0012747274013236165,1.0,0.0,0.9982407093048096,0.4997571110725403,0.0,-0.0007869330584071577,0.0,-0.0004857778549194336,-0.001274704933166504,0.0,16503.0,45,0.0,21376,1
124,RS3444_gt.nii,0.0,73.58257293701172,0.0,0.9990211129188538,0.0,0.9992797374725342,1.0,0.0009788761381059885,1.0,0.0007202518172562122,1.0,0.0,0.9983022809028625,0.4995105564594269,0.0,-0.0008396650664508343,0.0,-0.0009788870811462402,-0.0007202625274658203,0.0,2613.0,20,0.0,12072,2
125,RS4010_gt.nii,0.0,103.46977233886719,0.0,0.9991477131843567,0.0,0.9978271126747131,1.0,0.0008522894349880517,1.0,0.002172887558117509,1.0,0.0,0.9969785213470459,0.49957385659217834,0.0,-0.0013608559966087341,0.0,-0.0008522868156433105,-0.0021728873252868652,0.0,28136.0,42,0.0,36424,2
126,RS4043_gt.nii,0.0,129.36380004882812,0.0,0.9995160698890686,0.0,0.9984413981437683,1.0,0.0004839090979658067,1.0,0.0015585800865665078,1.0,0.0,0.9979590177536011,0.4997580349445343,0.0,-0.0008684532949700952,0.0,-0.0004839301109313965,-0.0015586018562316895,0.0,21231.0,45,0.0,26136,1
127,RS4186_gt.nii,0.0,173.45603942871094,0.0,0.9995836019515991,0.0,0.9989050626754761,1.0,0.0004163769190199673,1.0,0.0010949159041047096,1.0,0.0,0.9984896183013916,0.49979180097579956,0.0,-0.0006752019398845732,0.0,-0.0004163980484008789,-0.0010949373245239258,0.0,14093.0,30,0.0,18362,1
128,PS3296_gt.nii,0.0,79.91615295410156,0.0,0.9997302293777466,0.0,0.9995893239974976,1.0,0.00026976215303875506,1.0,0.0004106675332877785,1.0,0.0,0.9993197917938232,0.4998651146888733,0.0,-0.0003328401653561741,0.0,-0.00026977062225341797,-0.0004106760025024414,0.0,3463.0,42,0.0,6888,1
129,RS3968_gt.nii,0.0,103.16976165771484,0.0,0.9981856942176819,0.0,0.9933876991271973,1.0,0.0018143003107979894,1.0,0.006612297613173723,1.0,0.0,0.9915972948074341,0.49909284710884094,0.0,-0.0034636242780834436,0.0,-0.0018143057823181152,-0.006612300872802734,0.0,89412.0,20,0.0,110736,1
130,RS4539_gt.nii,0.0,87.81855773925781,0.0,0.9996081590652466,0.0,0.9996894598007202,1.0,0.0003918433503713459,1.0,0.0003105426440015435,1.0,0.0,0.9992978572845459,0.4998040795326233,0.0,-0.0003488324291538447,0.0,-0.00039184093475341797,-0.00031054019927978516,0.0,223.0,17,0.0,5208,4
131,RS2699_gt.nii,0.0,100.65583801269531,0.0,0.9980634450912476,0.0,0.9936444163322449,1.0,0.001936560613103211,1.0,0.006355594843626022,1.0,0.0,0.9917323589324951,0.4990317225456238,0.0,-0.003508275141939521,0.0,-0.0019365549087524414,-0.006355583667755127,0.0,86982.0,27,0.0,106424,5
132,PS2914_gt.nii,0.0,78.18567657470703,0.0,0.9977949857711792,0.0,0.9829691052436829,1.0,0.002204994671046734,1.0,0.01703091524541378,1.0,0.0,0.9808384776115417,0.4988974928855896,0.0,-0.006128056440502405,0.0,-0.0022050142288208008,-0.01703089475631714,0.0,259352.0,45,0.0,285112,1
133,PS2936_gt.nii,0.0,112.96016693115234,0.0,0.9994747042655945,0.0,0.9991889595985413,1.0,0.0005253043491393328,1.0,0.0008110488997772336,1.0,0.0,0.9986644983291626,0.49973735213279724,0.0,-0.0006527231307700276,0.0,-0.0005252957344055176,-0.0008110404014587402,0.0,7656.0,19,0.0,13600,1
134,PS2348_gt.nii,0.0,108.32727813720703,0.0,0.9997223615646362,0.0,0.9998673796653748,1.0,0.00027761561796069145,1.0,0.0001325975317740813,1.0,0.0,0.9995898604393005,0.4998611807823181,0.0,-0.0001918623165693134,0.0,-0.00027763843536376953,-0.00013262033462524414,0.0,1427.0,36,0.0,2224,2
135,RS1794_gt.nii,0.0,130.19044494628906,0.0,0.9994363188743591,0.0,0.9984260201454163,1.0,0.000563673791475594,1.0,0.0015739715890958905,1.0,0.0,0.9978641271591187,0.49971815943717957,0.0,-0.0009419163689017296,0.0,-0.0005636811256408691,-0.0015739798545837402,0.0,20116.0,46,0.0,26392,2
136,RS2801_gt.nii,0.0,140.0,0.0,0.9982786178588867,0.0,0.9913157820701599,1.0,0.001721404492855072,1.0,0.008684195578098297,1.0,0.0,0.9896241426467896,0.49913930892944336,0.0,-0.0038663954474031925,0.0,-0.0017213821411132812,-0.008684217929840088,0.0,128007.0,36,0.0,145448,1
137,PS3035_gt.nii,0.0,157.03704833984375,0.0,0.9996533393859863,0.0,0.9993537664413452,1.0,0.0003466461203061044,1.0,0.0006462190067395568,1.0,0.0,0.9990075826644897,0.49982666969299316,0.0,-0.00047329621156677604,0.0,-0.0003466606140136719,-0.0006462335586547852,0.0,6785.0,25,0.0,10838,1
138,RS3016_gt.nii,0.0,80.84306335449219,0.0,0.9992007613182068,0.0,0.9987993240356445,1.0,0.0007992438622750342,1.0,0.0012006807373836637,1.0,0.0,0.9980019927024841,0.4996003806591034,0.0,-0.0009796106023713946,0.0,-0.0007992386817932129,-0.0012006759643554688,0.0,11039.0,27,0.0,20128,2
139,PS2691_gt.nii,0.0,66.73069763183594,0.0,0.9991411566734314,0.0,0.9943260550498962,1.0,0.0008588245254941285,1.0,0.00567396217957139,1.0,0.0,0.993476927280426,0.4995705783367157,0.0,-0.002207473386079073,0.0,-0.0008588433265686035,-0.00567394495010376,0.0,84602.0,52,0.0,95112,1
140,RS4389_gt.nii,0.0,82.80941772460938,0.0,0.9997397065162659,0.0,0.9993370175361633,1.0,0.0002602871973067522,1.0,0.0006629761192016304,1.0,0.0,0.9990770816802979,0.49986985325813293,0.0,-0.00041540845995768905,0.0,-0.00026029348373413086,-0.0006629824638366699,0.0,7668.0,27,0.0,11120,1
141,RS3279_gt.nii,0.0,94.0228500366211,0.0,0.9994564056396484,0.0,0.9985963702201843,1.0,0.0005435820785351098,1.0,0.001403616857714951,1.0,0.0,0.9980543255805969,0.4997282028198242,0.0,-0.0008734877919778228,0.0,-0.0005435943603515625,-0.0014036297798156738,0.0,17092.0,20,0.0,23536,4
142,RS4061_gt.nii,0.0,107.1260757446289,0.0,0.9998483061790466,0.0,0.9999575614929199,1.0,0.00015170025289990008,1.0,4.244494630256668e-05,1.0,0.0,0.9998058676719666,0.4999241530895233,0.0,-8.024281123653054e-05,0.0,-0.00015169382095336914,-4.2438507080078125e-05,0.0,1458.0,44,0.0,712,1
143,RS4052_gt.nii,0.0,102.4743881225586,0.0,0.9988426566123962,0.0,0.9983673095703125,1.0,0.0011573233641684055,1.0,0.0016326694749295712,1.0,0.0,0.9972137808799744,0.4994213283061981,0.0,-0.0013746005715802312,0.0,-0.0011573433876037598,-0.0016326904296875,0.0,10503.0,22,0.0,27360,1
144,RS4028_gt.nii,0.0,132.02462768554688,0.0,0.9996203780174255,0.0,0.9997748732566833,1.0,0.00037964782677590847,1.0,0.0002251526020700112,1.0,0.0,0.9993953704833984,0.49981018900871277,0.0,-0.0002923673891928047,0.0,-0.0003796219825744629,-0.0002251267433166504,0.0,912.0,21,0.0,3776,3
145,PS3125_gt.nii,0.0,84.02975463867188,0.0,0.9990042448043823,0.0,0.9966760277748108,1.0,0.0009957836009562016,1.0,0.003323992947116494,1.0,0.0,0.9956868290901184,0.49950212240219116,0.0,-0.0018193344585597515,0.0,-0.0009957551956176758,-0.003323972225189209,0.0,44261.0,33,0.0,55712,5
146,PS1257_gt.nii,0.0,90.80193328857422,0.0,0.9994626641273499,0.0,0.9988530874252319,1.0,0.0005373557796701789,1.0,0.0011469321325421333,1.0,0.0,0.9983169436454773,0.4997313320636749,0.0,-0.0007850545807741582,0.0,-0.0005373358726501465,-0.0011469125747680664,0.0,12658.0,27,0.0,19232,1
147,RS4239_gt.nii,0.0,134.02984619140625,0.0,0.9989911317825317,0.0,0.9967938661575317,1.0,0.0010088809067383409,1.0,0.0032061394304037094,1.0,0.0,0.9957914352416992,0.49949556589126587,0.0,-0.001798502984456718,0.0,-0.0010088682174682617,-0.0032061338424682617,0.0,43326.0,28,0.0,53736,2
148,PS1390_gt.nii,0.0,99.24591064453125,0.0,0.9995800256729126,0.0,0.9991284608840942,1.0,0.00041998259257525206,1.0,0.0008715472067706287,1.0,0.0,0.9987092018127441,0.4997900128364563,0.0,-0.0006050079828128219,0.0,-0.00041997432708740234,-0.0008715391159057617,0.0,9054.0,26,0.0,14616,1
149,PS3952_gt.nii,0.0,135.20724487304688,0.0,0.9986812472343445,0.0,0.9950219392776489,1.0,0.001318752416409552,1.0,0.004978036507964134,1.0,0.0,0.993716299533844,0.49934062361717224,0.0,-0.0025621859822422266,0.0,-0.0013187527656555176,-0.004978060722351074,0.0,68760.0,39,0.0,83408,1
150,RS4390_gt.nii,0.0,126.25767517089844,0.0,0.9992780089378357,0.0,0.9982382655143738,1.0,0.0007220104453153908,1.0,0.0017617525300011039,1.0,0.0,0.99751877784729,0.49963900446891785,0.0,-0.0011278315214440227,0.0,-0.0007219910621643066,-0.0017617344856262207,0.0,21569.0,34,0.0,29536,2
151,PS2921_gt.nii,0.0,91.63513946533203,0.0,0.9997971653938293,0.0,0.9999394416809082,1.0,0.00020284688798710704,1.0,6.0570604546228424e-05,1.0,0.0,0.9997366070747375,0.4998985826969147,0.0,-0.000110844754090067,0.0,-0.0002028346061706543,-6.0558319091796875e-05,0.0,2031.0,38,0.0,1016,3
152,RS4295_gt.nii,0.0,105.33755493164062,0.0,0.9988529682159424,0.0,0.9967437982559204,1.0,0.0011470073368400335,1.0,0.0032562289852648973,1.0,0.0,0.9956042170524597,0.4994264841079712,0.0,-0.0019325937610119581,0.0,-0.0011470317840576172,-0.00325620174407959,0.0,42839.0,28,0.0,54568,1
153,PS3591_gt.nii,0.0,74.64083862304688,0.0,0.9995578527450562,0.0,0.9992696642875671,1.0,0.00044217202230356634,1.0,0.0007303603924810886,1.0,0.0,0.998828113079071,0.4997789263725281,0.0,-0.0005682824412360787,0.0,-0.00044214725494384766,-0.0007303357124328613,0.0,7273.0,35,0.0,12248,2
154,RS3052_gt.nii,0.0,83.38447570800781,0.0,0.9990498423576355,0.0,0.995910108089447,1.0,0.0009501657332293689,1.0,0.004089887719601393,1.0,0.0,0.9949676990509033,0.49952492117881775,0.0,-0.0019713121000677347,0.0,-0.000950157642364502,-0.0040898919105529785,0.0,57391.0,27,0.0,68552,2
155,RS4483_gt.nii,0.0,122.56181335449219,0.0,0.9970409870147705,0.0,0.987201988697052,1.0,0.0029590425547212362,1.0,0.012798026204109192,1.0,0.0,0.9843180775642395,0.49852049350738525,0.0,-0.006153852678835392,0.0,-0.002959012985229492,-0.012798011302947998,0.0,184926.0,27,0.0,214088,11
156,RS2221_gt.nii,0.0,123.66648864746094,0.0,0.9991587400436401,0.0,0.9977756142616272,1.0,0.0008412820170633495,1.0,0.0022244052961468697,1.0,0.0,0.9969380497932434,0.49957937002182007,0.0,-0.0013679737458005548,0.0,-0.0008412599563598633,-0.0022243857383728027,0.0,29226.0,23,0.0,37288,3
157,RS4249_gt.nii,0.0,102.91160583496094,0.0,0.9998700022697449,0.0,0.9999027252197266,1.0,0.0001300103758694604,1.0,9.728742588777095e-05,1.0,0.0,0.9997727274894714,0.49993500113487244,0.0,-0.00011246500071138144,0.0,-0.00012999773025512695,-9.72747802734375e-05,0.0,60.0,46,0.0,1632,1
158,RS4176_gt.nii,0.0,93.86689758300781,0.0,0.9997150301933289,0.0,0.9998320937156677,1.0,0.0002849580196198076,1.0,0.00016789451183285564,1.0,0.0,0.9995472431182861,0.49985751509666443,0.0,-0.0002187301724916324,0.0,-0.0002849698066711426,-0.0001679062843322754,0.0,979.0,38,0.0,2816,2
159,RS4087_gt.nii,0.0,109.68770599365234,0.0,0.999481201171875,0.0,0.9989323019981384,1.0,0.0005188160575926304,1.0,0.0010677148820832372,1.0,0.0,0.9984145760536194,0.4997406005859375,0.0,-0.0007442766218446195,0.0,-0.000518798828125,-0.0010676980018615723,0.0,11939.0,41,0.0,17904,3
160,RS4369_gt.nii,0.0,113.364013671875,0.0,0.9995251893997192,0.0,0.9989428520202637,1.0,0.0004748355131596327,1.0,0.0010571725433692336,1.0,0.0,0.9984689950942993,0.4997625946998596,0.0,-0.0007085076649673283,0.0,-0.0004748106002807617,-0.0010571479797363281,0.0,12064.0,47,0.0,17728,2
161,RS4030_gt.nii,0.0,77.97915649414062,0.0,0.9986991286277771,0.0,0.995810329914093,1.0,0.0013008905807510018,1.0,0.004189673345535994,1.0,0.0,0.9945203065872192,0.49934956431388855,0.0,-0.002334589371457696,0.0,-0.0013008713722229004,-0.004189670085906982,0.0,54295.0,30,0.0,70200,3
162,PS3055_gt.nii,0.0,108.24047088623047,0.0,0.9991713762283325,0.0,0.9988193511962891,1.0,0.000828647636808455,1.0,0.0011806723196059465,1.0,0.0,0.9979926347732544,0.49958568811416626,0.0,-0.0009891215013340116,0.0,-0.0008286237716674805,-0.0011806488037109375,0.0,12059.0,12,0.0,19792,9
163,PS2941_gt.nii,0.0,116.58602142333984,0.0,0.9953683018684387,0.0,0.9886996746063232,1.0,0.004631703719496727,1.0,0.011300339363515377,1.0,0.0,0.9841718077659607,0.49768415093421936,0.0,-0.007234626915305853,0.0,-0.004631698131561279,-0.011300325393676758,0.0,144085.0,31,0.0,188720,21
164,PS1641_gt.nii,0.0,82.15229797363281,0.0,0.9986720681190491,0.0,0.9947215914726257,1.0,0.0013279584236443043,1.0,0.005278407130390406,1.0,0.0,0.9934076070785522,0.49933603405952454,0.0,-0.0026475470513105392,0.0,-0.0013279318809509277,-0.005278408527374268,0.0,73205.0,29,0.0,88440,3
165,PS1063_gt.nii,0.0,121.54011535644531,0.0,0.9994720816612244,0.0,0.9989761710166931,1.0,0.0005279221222735941,1.0,0.0010238324757665396,1.0,0.0,0.9984493255615234,0.4997360408306122,0.0,-0.0007351896492764354,0.0,-0.0005279183387756348,-0.0010238289833068848,0.0,11000.0,65,0.0,17168,2
166,RS4234_gt.nii,0.0,137.58705139160156,0.0,0.9997480511665344,0.0,0.999882698059082,1.0,0.0002519784029573202,1.0,0.00011733150313375518,1.0,0.0,0.9996307492256165,0.4998740255832672,0.0,-0.00017194476095028222,0.0,-0.00025194883346557617,-0.00011730194091796875,0.0,1590.0,25,0.0,1968,1
167,RS4356_gt.nii,0.0,128.6526336669922,0.0,0.998153567314148,0.0,0.9952625036239624,1.0,0.0018464619060978293,1.0,0.004737500566989183,1.0,0.0,0.9934334754943848,0.499076783657074,0.0,-0.002957636956125498,0.0,-0.0018464326858520508,-0.004737496376037598,0.0,62128.0,17,0.0,79336,2
168,RS2516_gt.nii,0.0,143.63134765625,0.0,0.999433159828186,0.0,0.9988225102424622,1.0,0.0005668516387231648,1.0,0.0011775008169934154,1.0,0.0,0.9982569813728333,0.499716579914093,0.0,-0.0008169873035512865,0.0,-0.0005668401718139648,-0.0011774897575378418,0.0,14076.0,30,0.0,19744,3
169,RS3776_gt.nii,0.0,129.02218627929688,0.0,0.999912440776825,0.0,0.9999403953552246,1.0,8.75644400366582e-05,1.0,5.96098652749788e-05,1.0,0.0,0.9998528361320496,0.4999562203884125,0.0,-7.224752334877849e-05,0.0,-8.755922317504883e-05,-5.9604644775390625e-05,0.0,50.0,66,0.0,1000,1
170,PS3192_gt.nii,0.0,81.39410400390625,0.0,0.9976803064346313,0.0,0.9887542128562927,1.0,0.002319673076272011,1.0,0.011245772242546082,1.0,0.0,0.9864863753318787,0.4988401532173157,0.0,-0.005107495933771133,0.0,-0.0023196935653686523,-0.011245787143707275,0.0,162694.0,70,0.0,188240,3
171,PS3567_gt.nii,0.0,131.68142700195312,0.0,0.999394416809082,0.0,0.9989169239997864,1.0,0.000605583016294986,1.0,0.0010830755345523357,1.0,0.0,0.9983126521110535,0.499697208404541,0.0,-0.0008098717080429196,0.0,-0.0006055831909179688,-0.001083076000213623,0.0,11211.0,34,0.0,18160,1
172,RS3379_gt.nii,0.0,113.70575714111328,0.0,0.9983111619949341,0.0,0.9976074695587158,1.0,0.0016888185637071729,1.0,0.002392508089542389,1.0,0.0,0.9959267377853394,0.49915558099746704,0.0,-0.002010102616623044,0.0,-0.001688838005065918,-0.0023925304412841797,0.0,25681.0,24,0.0,40072,7
173,PS3436_gt.nii,0.0,134.4232177734375,0.0,0.9995562434196472,0.0,0.9996870756149292,1.0,0.00044377619633451104,1.0,0.0003129440010525286,1.0,0.0,0.9992435574531555,0.4997781217098236,0.0,-0.0003726622089743614,0.0,-0.0004437565803527832,-0.0003129243850708008,0.0,629.0,24,0.0,5248,2
174,RS4036_gt.nii,0.0,111.0,0.0,0.9995729923248291,0.0,0.9994561672210693,1.0,0.0004270013596396893,1.0,0.0005438264342956245,1.0,0.0,0.9990296363830566,0.49978649616241455,0.0,-0.000481886527268216,0.0,-0.00042700767517089844,-0.0005438327789306641,0.0,3806.0,56,0.0,9120,1
175,PS2778_gt.nii,0.0,117.66987609863281,0.0,0.9987167119979858,0.0,0.9992991089820862,1.0,0.001283292192965746,1.0,0.0007008957909420133,1.0,0.0,0.9980176091194153,0.4993583559989929,0.0,-0.0009483955218456686,0.0,-0.0012832880020141602,-0.0007008910179138184,0.0,7591.0,69,0.0,11744,4
176,RS3622_gt.nii,0.0,120.8739013671875,0.0,0.9986666440963745,0.0,0.9952945113182068,1.0,0.0013333632377907634,1.0,0.004705474711954594,1.0,0.0,0.9939736723899841,0.49933332204818726,0.0,-0.0025048167444765568,0.0,-0.0013333559036254883,-0.004705488681793213,0.0,64813.0,29,0.0,78840,1
177,RS4217_gt.nii,0.0,102.10289001464844,0.0,0.9996989369392395,0.0,0.9997424483299255,1.0,0.0003010809887200594,1.0,0.00025756959803402424,1.0,0.0,0.9994415044784546,0.49984946846961975,0.0,-0.00027847677120007575,0.0,-0.00030106306076049805,-0.0002575516700744629,0.0,643.0,55,0.0,4320,1
178,RS4381_gt.nii,0.0,94.40203857421875,0.0,0.9997121691703796,0.0,0.9996311664581299,1.0,0.0002878177328966558,1.0,0.00036882044514641166,1.0,0.0,0.9993435740470886,0.4998560845851898,0.0,-0.0003258114156778902,0.0,-0.00028783082962036133,-0.0003688335418701172,0.0,3059.0,31,0.0,6186,4
179,RS4124_gt.nii,0.0,116.17228698730469,0.0,0.9993398189544678,0.0,0.9991124868392944,1.0,0.0006601705099456012,1.0,0.0008875025087036192,1.0,0.0,0.9984534978866577,0.4996699094772339,0.0,-0.0007654430228285491,0.0,-0.0006601810455322266,-0.0008875131607055664,0.0,8784.0,48,0.0,14880,4
180,PS3099_gt.nii,0.0,99.4186782836914,0.0,0.9997949600219727,0.0,0.9999275207519531,1.0,0.0002050548355327919,1.0,7.249411282828078e-05,1.0,0.0,0.9997224807739258,0.49989748001098633,0.0,-0.00012192320718895644,0.0,-0.00020503997802734375,-7.2479248046875e-05,0.0,1656.0,25,0.0,1216,2
181,RS4269_gt.nii,0.0,93.85305786132812,0.0,0.9997724294662476,0.0,0.9997743964195251,1.0,0.00022756225371267647,1.0,0.00022559530043508857,1.0,0.0,0.9995469450950623,0.4998862147331238,0.0,-0.00022657663794234395,0.0,-0.0002275705337524414,-0.00022560358047485352,0.0,886.0,32,0.0,3784,1
182,RS2499_gt.nii,0.0,71.91761779785156,0.0,0.9976966381072998,0.0,0.9907864928245544,1.0,0.0023033758625388145,1.0,0.009213494136929512,1.0,0.0,0.9885253310203552,0.4988483190536499,0.0,-0.0046067493967711926,0.0,-0.0023033618927001953,-0.009213507175445557,0.0,129573.0,54,0.0,154224,2
183,PS3252_gt.nii,0.0,119.02898406982422,0.0,0.9992980360984802,0.0,0.9987660050392151,1.0,0.0007019353797659278,1.0,0.0012339659733697772,1.0,0.0,0.9980658292770386,0.4996490180492401,0.0,-0.0009306795545853674,0.0,-0.0007019639015197754,-0.0012339949607849121,0.0,13783.0,35,0.0,20688,4
184,PS3945_gt.nii,0.0,127.93336486816406,0.0,0.9994893670082092,0.0,0.9991418719291687,1.0,0.0005106537719257176,1.0,0.0008581486763432622,1.0,0.0,0.9986320734024048,0.4997446835041046,0.0,-0.00066197948763147,0.0,-0.0005106329917907715,-0.0008581280708312988,0.0,9296.0,59,0.0,14390,2
185,PS3410_gt.nii,0.0,145.22792053222656,0.0,0.9995360970497131,0.0,0.9991055130958557,1.0,0.0004639004764612764,1.0,0.0008944842265918851,1.0,0.0,0.9986424446105957,0.49976804852485657,0.0,-0.0006441674195230007,0.0,-0.00046390295028686523,-0.0008944869041442871,0.0,10867.0,62,0.0,15000,1
186,PS3899_gt.nii,0.0,114.26722717285156,0.0,0.9996396899223328,0.0,0.9996160268783569,1.0,0.00036032916978001595,1.0,0.000383992213755846,1.0,0.0,0.9992559552192688,0.4998198449611664,0.0,-0.0003719725937116891,0.0,-0.00036031007766723633,-0.0003839731216430664,0.0,2298.0,34,0.0,6440,4
187,PS2149_gt.nii,0.0,84.40971374511719,0.0,0.9986239075660706,0.0,0.9974544644355774,1.0,0.001376073807477951,1.0,0.0025455127470195293,1.0,0.0,0.9960854053497314,0.4993119537830353,0.0,-0.0018715804908424616,0.0,-0.0013760924339294434,-0.0025455355644226074,0.0,24779.0,21,0.0,42648,1
188,RS4613_gt.nii,0.0,165.49620056152344,0.0,0.999346137046814,0.0,0.9980699419975281,1.0,0.000653872441034764,1.0,0.001930065918713808,1.0,0.0,0.9974185824394226,0.499673068523407,0.0,-0.0011233952827751637,0.0,-0.0006538629531860352,-0.0019300580024719238,0.0,26132.0,21,0.0,32360,1
189,RS1673_gt.nii,0.0,81.22684478759766,0.0,0.9987664222717285,0.0,0.9961796402931213,1.0,0.0012335758656263351,1.0,0.003820345737040043,1.0,0.0,0.9949554800987244,0.49938321113586426,0.0,-0.002170872176066041,0.0,-0.0012335777282714844,-0.003820359706878662,0.0,50300.0,31,0.0,64016,4
190,PS3394_gt.nii,0.0,117.5014877319336,0.0,0.9998273253440857,0.0,0.9999227523803711,1.0,0.00017268800002057105,1.0,7.726096373517066e-05,1.0,0.0,0.9997500777244568,0.49991366267204285,0.0,-0.00011550774797797203,0.0,-0.00017267465591430664,-7.724761962890625e-05,0.0,1103.0,58,0.0,1296,2
191,PS2698_gt.nii,0.0,154.24363708496094,0.0,0.9991312026977539,0.0,0.9994593858718872,1.0,0.000868789735250175,1.0,0.000540606735739857,1.0,0.0,0.9985915422439575,0.49956560134887695,0.0,-0.0006853273371234536,0.0,-0.0008687973022460938,-0.000540614128112793,0.0,3213.0,20,0.0,9062,2
192,RS3951_gt.nii,0.0,128.5184783935547,0.0,0.9992916584014893,0.0,0.9983790516853333,1.0,0.000708356499671936,1.0,0.0016209621680900455,1.0,0.0,0.997672975063324,0.49964582920074463,0.0,-0.0010715499520301819,0.0,-0.0007083415985107422,-0.001620948314666748,0.0,20083.0,71,0.0,27176,2
193,RS4233_gt.nii,0.0,142.25856018066406,0.0,0.9998295903205872,0.0,0.9998936653137207,1.0,0.00017042779654730111,1.0,0.0001063528106897138,1.0,0.0,0.9997232556343079,0.4999147951602936,0.0,-0.00013463088544085622,0.0,-0.0001704096794128418,-0.00010633468627929688,0.0,197.0,35,0.0,1784,2
194,RS4026_gt.nii,0.0,110.0377197265625,0.0,0.9991348385810852,0.0,0.9980254769325256,1.0,0.0008651396492496133,1.0,0.0019744993187487125,1.0,0.0,0.9971637725830078,0.4995674192905426,0.0,-0.0013069879496470094,0.0,-0.0008651614189147949,-0.0019745230674743652,0.0,25117.0,31,0.0,33098,6
195,RS3046_gt.nii,0.0,73.75635528564453,0.0,0.9989326000213623,0.0,0.9970423579216003,1.0,0.0010673945071175694,1.0,0.002957630669698119,1.0,0.0,0.9959812760353088,0.49946630001068115,0.0,-0.0017767833778634667,0.0,-0.0010673999786376953,-0.002957642078399658,0.0,36905.0,38,0.0,49568,2
196,RS3854_gt.nii,0.0,102.80420684814453,0.0,0.9997650384902954,0.0,0.9999265670776367,1.0,0.0002349787682760507,1.0,7.345018093474209e-05,1.0,0.0,0.9996916055679321,0.4998825192451477,0.0,-0.00013137439964339137,0.0,-0.00023496150970458984,-7.343292236328125e-05,0.0,2070.0,12,0.0,1232,1
197,PS3819_gt.nii,0.0,143.44056701660156,0.0,0.9996602535247803,0.0,0.9997524619102478,1.0,0.0003397709515411407,1.0,0.0002475625660736114,1.0,0.0,0.9994128346443176,0.49983012676239014,0.0,-0.0002900251420214772,0.0,-0.00033974647521972656,-0.00024753808975219727,0.0,346.0,28,0.0,4152,1
198,RS3964_gt.nii,0.0,124.89411926269531,0.0,0.9997152090072632,0.0,0.9997677206993103,1.0,0.0002847975119948387,1.0,0.0002322858344996348,1.0,0.0,0.999483048915863,0.4998576045036316,0.0,-0.0002572050434537232,0.0,-0.0002847909927368164,-0.00023227930068969727,0.0,813.0,17,0.0,3896,2
199,RS4125_gt.nii,0.0,159.31271362304688,0.0,0.9998120665550232,0.0,0.9997444748878479,1.0,0.00018792184710036963,1.0,0.00025551349972374737,1.0,0.0,0.9995566606521606,0.4999060332775116,0.0,-0.00021912682859692723,0.0,-0.00018793344497680664,-0.0002555251121520996,0.0,1983.0,49,0.0,4286,1
200,RS4181_gt.nii,0.0,80.79418182373047,0.0,0.9992926716804504,0.0,0.9991816282272339,1.0,0.0007073106826283038,1.0,0.0008183540776371956,1.0,0.0,0.9984754920005798,0.4996463358402252,0.0,-0.0007608092273585498,0.0,-0.0007073283195495605,-0.0008183717727661133,0.0,7083.0,10,0.0,13720,12
201,RS4198_gt.nii,0.0,109.20164489746094,0.0,0.999776303768158,0.0,0.9998430609703064,1.0,0.00022367171186488122,1.0,0.00015691450971644372,1.0,0.0,0.9996194839477539,0.499888151884079,0.0,-0.00018734282639343292,0.0,-0.00022369623184204102,-0.00015693902969360352,0.0,371.0,7,0.0,2632,15
202,PS2904_gt.nii,0.0,103.5789566040039,0.0,0.9974977374076843,0.0,0.9853320717811584,1.0,0.002502277959138155,1.0,0.014667914249002934,1.0,0.0,0.9829025864601135,0.49874886870384216,0.0,-0.006058317143470049,0.0,-0.002502262592315674,-0.014667928218841553,0.0,219585.0,22,0.0,245480,4
203,RS4083_gt.nii,0.0,112.9229736328125,0.0,0.9998311400413513,0.0,0.9998693466186523,1.0,0.00016888201935216784,1.0,0.00013067544205114245,1.0,0.0,0.9997004866600037,0.49991557002067566,0.0,-0.00014855549670755863,0.0,-0.00016885995864868164,-0.00013065338134765625,0.0,471.0,1,0.0,2192,17
204,RS4406_gt.nii,0.0,134.0,0.0,0.9993126392364502,0.0,0.9981605410575867,1.0,0.0006873725797049701,1.0,0.0018394693033769727,1.0,0.0,0.9974756836891174,0.4996563196182251,0.0,-0.001124455826357007,0.0,-0.0006873607635498047,-0.00183945894241333,0.0,23638.0,11,0.0,30840,1
205,PS3950_gt.nii,0.0,100.22773742675781,0.0,0.9993975162506104,0.0,0.9990994334220886,1.0,0.0006024895701557398,1.0,0.0009005722240544856,1.0,0.0,0.9984980225563049,0.4996987581253052,0.0,-0.0007366039208136499,0.0,-0.0006024837493896484,-0.000900566577911377,0.0,8251.0,22,0.0,15100,11
206,PS4330_gt.nii,0.0,113.2841567993164,0.0,0.999129056930542,0.0,0.9987090229988098,1.0,0.0008709339308552444,1.0,0.0012909674551337957,1.0,0.0,0.9978403449058533,0.499564528465271,0.0,-0.0010603525443002582,0.0,-0.0008709430694580078,-0.0012909770011901855,0.0,12362.0,40,0.0,21640,2
207,PS3675_gt.nii,0.0,140.6378173828125,0.0,0.9993950128555298,0.0,0.998283326625824,1.0,0.0006050118827261031,1.0,0.0017166968900710344,1.0,0.0,0.9976803660392761,0.4996975064277649,0.0,-0.0010191281326115131,0.0,-0.0006049871444702148,-0.0017166733741760254,0.0,22538.0,29,0.0,28784,1
208,RS3465_gt.nii,0.0,98.0051040649414,0.0,0.9993913769721985,0.0,0.9978400468826294,1.0,0.000608625530730933,1.0,0.0021599535830318928,1.0,0.0,0.997234046459198,0.49969568848609924,0.0,-0.0011465613497421145,0.0,-0.0006086230278015137,-0.0021599531173706055,0.0,28336.0,36,0.0,36216,1
209,RS4248_gt.nii,0.0,128.25949096679688,0.0,0.9995983839035034,0.0,0.9996331930160522,1.0,0.0004016441525891423,1.0,0.00036683506914414465,1.0,0.0,0.9992318153381348,0.4997991919517517,0.0,-0.0003838452394120395,0.0,-0.00040161609649658203,-0.0003668069839477539,0.0,1432.0,14,0.0,6152,1
210,PS4300_gt.nii,0.0,129.6780548095703,0.0,0.9997518062591553,0.0,0.999758780002594,1.0,0.0002481940027792007,1.0,0.00024122024478856474,1.0,0.0,0.9995107054710388,0.49987590312957764,0.0,-0.00024468227638863027,0.0,-0.00024819374084472656,-0.00024121999740600586,0.0,1514.0,18,0.0,4046,8
211,RS4034_gt.nii,0.0,77.36019897460938,0.0,0.9994226098060608,0.0,0.9988711476325989,1.0,0.0005773859447799623,1.0,0.00112884771078825,1.0,0.0,0.9982950687408447,0.4997113049030304,0.0,-0.000807329430244863,0.0,-0.000577390193939209,-0.001128852367401123,0.0,12490.0,25,0.0,18928,2
212,PS3398_gt.nii,0.0,100.7223892211914,0.0,0.9992113709449768,0.0,0.9979503750801086,1.0,0.0007886348757892847,1.0,0.002049628645181656,1.0,0.0,0.9971649646759033,0.4996056854724884,0.0,-0.001271380577236414,0.0,-0.0007886290550231934,-0.0020496249198913574,0.0,26402.0,27,0.0,34360,5
213,PS3173_gt.nii,0.0,111.52130126953125,0.0,0.9983245134353638,0.0,0.994088351726532,1.0,0.0016754805110394955,1.0,0.0059116599150002,1.0,0.0,0.9924325942993164,0.4991622567176819,0.0,-0.003147200448438525,0.0,-0.0016754865646362305,-0.005911648273468018,0.0,78689.0,28,0.0,99016,1
214,PS4333_gt.nii,0.0,124.5969467163086,0.0,0.9998375177383423,0.0,0.9999194145202637,1.0,0.00016249535838142037,1.0,8.059857646003366e-05,1.0,0.0,0.999756932258606,0.49991875886917114,0.0,-0.00011444166011642665,0.0,-0.00016248226165771484,-8.058547973632812e-05,0.0,832.0,29,0.0,1352,2
215,RS3989_gt.nii,0.0,120.07746887207031,0.0,0.9996898174285889,0.0,0.9997190833091736,1.0,0.0003102101036347449,1.0,0.0002809442230500281,1.0,0.0,0.999409019947052,0.49984490871429443,0.0,-0.0002952147333417088,0.0,-0.0003101825714111328,-0.000280916690826416,0.0,841.0,35,0.0,4712,1
216,PS4399_gt.nii,0.0,112.54954528808594,0.0,0.9994411468505859,0.0,0.9994375109672546,1.0,0.0005588693311437964,1.0,0.0005625052144750953,1.0,0.0,0.9988792538642883,0.49972057342529297,0.0,-0.0005606843042187393,0.0,-0.0005588531494140625,-0.0005624890327453613,0.0,1099.0,39,0.0,9432,1
217,PS1350_gt.nii,0.0,150.21849060058594,0.0,0.9998112320899963,0.0,0.9998311400413513,1.0,0.00018874015950132161,1.0,0.00016883220814634115,1.0,0.0,0.9996424913406372,0.49990561604499817,0.0,-0.0001785088679753244,0.0,-0.0001887679100036621,-0.00016885995864868164,0.0,330.0,25,0.0,2832,1
218,PS3404_gt.nii,0.0,83.68596649169922,0.0,0.9993779063224792,0.0,0.997494101524353,1.0,0.0006221019430086017,1.0,0.0025059038307517767,1.0,0.0,0.9968751072883606,0.4996889531612396,0.0,-0.0012485701590776443,0.0,-0.000622093677520752,-0.0025058984756469727,0.0,34840.0,42,0.0,42016,1
219,PS4318_gt.nii,0.0,98.13256072998047,0.0,0.9989163279533386,0.0,0.997767448425293,1.0,0.0010836449218913913,1.0,0.002232581377029419,1.0,0.0,0.9966886043548584,0.4994581639766693,0.0,-0.0015554181300103664,0.0,-0.001083672046661377,-0.0022325515747070312,0.0,26115.0,31,0.0,37416,6
220,PS3328_gt.nii,0.0,113.68596649169922,0.0,0.9993825554847717,0.0,0.9984760284423828,1.0,0.0006174311856739223,1.0,0.0015239573549479246,1.0,0.0,0.9978604912757874,0.49969127774238586,0.0,-0.0009700200171209872,0.0,-0.0006174445152282715,-0.0015239715576171875,0.0,18785.0,38,0.0,25552,2
221,RS4175_gt.nii,0.0,112.0223159790039,0.0,0.9993400573730469,0.0,0.9979458451271057,1.0,0.0006599263870157301,1.0,0.002054136712104082,1.0,0.0,0.9972886443138123,0.49967002868652344,0.0,-0.0011642933823168278,0.0,-0.000659942626953125,-0.002054154872894287,0.0,27288.0,44,0.0,34440,5
222,RS3419_gt.nii,0.0,135.2371063232422,0.0,0.9995848536491394,0.0,0.999779224395752,1.0,0.00041511873132549226,1.0,0.0002207480138167739,1.0,0.0,0.9993643164634705,0.4997924268245697,0.0,-0.00030271545983850956,0.0,-0.0004151463508605957,-0.00022077560424804688,0.0,1889.0,63,0.0,3702,2
223,PS4597_gt.nii,0.0,112.16059875488281,0.0,0.9990006685256958,0.0,0.9983017444610596,1.0,0.0009993580169975758,1.0,0.001698280917480588,1.0,0.0,0.9973057508468628,0.4995003342628479,0.0,-0.0013027627719566226,0.0,-0.0009993314743041992,-0.0016982555389404297,0.0,18221.0,23,0.0,28464,2
224,PS3586_gt.nii,0.0,68.10726165771484,0.0,0.9978952407836914,0.0,0.9934521913528442,1.0,0.0021047431509941816,1.0,0.006547790952026844,1.0,0.0,0.9913749098777771,0.4989476203918457,0.0,-0.0037123330403119326,0.0,-0.0021047592163085938,-0.006547808647155762,0.0,85042.0,23,0.0,109624,4
225,RS3660_gt.nii,0.0,91.93876647949219,0.0,0.9996504187583923,0.0,0.9996141195297241,1.0,0.00034959689946845174,1.0,0.00038589612813666463,1.0,0.0,0.9992647767066956,0.49982520937919617,0.0,-0.00036729834391735494,0.0,-0.000349581241607666,-0.0003858804702758789,0.0,1961.0,68,0.0,6472,1
226,RS4229_gt.nii,0.0,90.59245300292969,0.0,0.9995855093002319,0.0,0.9987893104553223,1.0,0.000414515525335446,1.0,0.001210713991895318,1.0,0.0,0.9983757734298706,0.49979275465011597,0.0,-0.0007084205863066018,0.0,-0.0004144906997680664,-0.0012106895446777344,0.0,15256.0,29,0.0,20304,1
227,RS4307_gt.nii,0.0,117.8871841430664,0.0,0.9993916153907776,0.0,0.9992319345474243,1.0,0.0006083747721277177,1.0,0.0007680554990656674,1.0,0.0,0.9986245036125183,0.4996958076953888,0.0,-0.0006835682434029877,0.0,-0.0006083846092224121,-0.0007680654525756836,0.0,6636.0,60,0.0,12878,2
228,RS4182_gt.nii,0.0,127.78497314453125,0.0,0.9996132850646973,0.0,0.9995153546333313,1.0,0.0003867234627250582,1.0,0.000484653894091025,1.0,0.0,0.9991289973258972,0.49980664253234863,0.0,-0.0004329284420236945,0.0,-0.0003867149353027344,-0.00048464536666870117,0.0,4262.0,50,0.0,8128,1
229,RS3124_gt.nii,0.0,99.60923767089844,0.0,0.9977870583534241,0.0,0.990069568157196,1.0,0.0022129344288259745,1.0,0.009930433705449104,1.0,0.0,0.9879003167152405,0.49889352917671204,0.0,-0.004687792621552944,0.0,-0.0022129416465759277,-0.009930431842803955,0.0,143187.0,41,0.0,166240,4
230,RS4285_gt.nii,0.0,108.89627838134766,0.0,0.9994495511054993,0.0,0.9990739226341248,1.0,0.0005504218861460686,1.0,0.0009260501828975976,1.0,0.0,0.99852454662323,0.49972477555274963,0.0,-0.0007139455410651863,0.0,-0.0005504488945007324,-0.0009260773658752441,0.0,9975.0,64,0.0,15528,7
231,RS4256_gt.nii,0.0,109.45775604248047,0.0,0.9993842840194702,0.0,0.9989455342292786,1.0,0.0006157091702334583,1.0,0.001054458669386804,1.0,0.0,0.9983311295509338,0.4996921420097351,0.0,-0.0008057542727328837,0.0,-0.0006157159805297852,-0.0010544657707214355,0.0,11120.0,12,0.0,17680,3
232,RS3697_gt.nii,0.0,76.77809143066406,0.0,0.9987238049507141,0.0,0.9967815279960632,1.0,0.0012761844554916024,1.0,0.0032184533774852753,1.0,0.0,0.9955135583877563,0.49936190247535706,0.0,-0.0020266573410481215,0.0,-0.0012761950492858887,-0.0032184720039367676,0.0,41540.0,1,0.0,53928,15
233,RS4370_gt.nii,0.0,111.14405059814453,0.0,0.9992309212684631,0.0,0.9970580339431763,1.0,0.0007690745987929404,1.0,0.002941956976428628,1.0,0.0,0.9962934851646423,0.49961546063423157,0.0,-0.0015041889855638146,0.0,-0.0007690787315368652,-0.0029419660568237305,0.0,40821.0,19,0.0,49320,1
234,RS4051_gt.nii,0.0,101.99117279052734,0.0,0.9998641610145569,0.0,0.9999589920043945,1.0,0.0001358445588266477,1.0,4.101356535102241e-05,1.0,0.0,0.9998231530189514,0.49993208050727844,0.0,-7.46422738302499e-05,0.0,-0.00013583898544311523,-4.100799560546875e-05,0.0,1187.0,31,0.0,688,1
235,PS4414_gt.nii,0.0,116.5744400024414,0.0,0.999784529209137,0.0,0.9998030066490173,1.0,0.00021545361960306764,1.0,0.00019697617972269654,1.0,0.0,0.9995876550674438,0.4998922646045685,0.0,-0.00020600784046109766,0.0,-0.0002154707908630371,-0.00019699335098266602,0.0,1027.0,74,0.0,3304,2
236,RS4392_gt.nii,0.0,136.22116088867188,0.0,0.9996746182441711,0.0,0.9999818801879883,1.0,0.00032538766390644014,1.0,1.8125709175365046e-05,1.0,0.0,0.9996564984321594,0.49983730912208557,0.0,-7.679766713408753e-05,0.0,-0.0003253817558288574,-1.811981201171875e-05,0.0,4890.0,29,0.0,304,1
237,RS4069_gt.nii,0.0,117.98198699951172,0.0,0.999749481678009,0.0,0.9998416304588318,1.0,0.00025049838586710393,1.0,0.0001583495904924348,1.0,0.0,0.9995912313461304,0.4998747408390045,0.0,-0.00019916404562536627,0.0,-0.0002505183219909668,-0.0001583695411682129,0.0,935.0,49,0.0,2656,1
238,PS3031_gt.nii,0.0,107.57783508300781,0.0,0.9996154308319092,0.0,0.9992949366569519,1.0,0.00038454215973615646,1.0,0.00070503621827811,1.0,0.0,0.9989109635353088,0.4998077154159546,0.0,-0.0005206881323829293,0.0,-0.0003845691680908203,-0.0007050633430480957,0.0,7441.0,28,0.0,11824,2
239,PS2820_gt.nii,0.0,97.55818176269531,0.0,0.9998252987861633,0.0,0.9998984336853027,1.0,0.0001747189526213333,1.0,0.00010158406075788662,1.0,0.0,0.9997237324714661,0.49991264939308167,0.0,-0.0001332241081399843,0.0,-0.00017470121383666992,-0.00010156631469726562,0.0,646.0,40,0.0,1704,1
240,RS3451_gt.nii,0.0,98.32649993896484,0.0,0.9996730089187622,0.0,0.9996722936630249,1.0,0.00032697897404432297,1.0,0.00032769422978162766,1.0,0.0,0.9993455410003662,0.4998365044593811,0.0,-0.00032733642728999257,0.0,-0.00032699108123779297,-0.00032770633697509766,0.0,2395.0,24,0.0,5496,4
241,PS3161_gt.nii,0.0,134.19854736328125,0.0,0.9992749094963074,0.0,0.9963819980621338,1.0,0.0007250893977470696,1.0,0.0036179933231323957,1.0,0.0,0.9956621527671814,0.4996374547481537,0.0,-0.0016196814831346273,0.0,-0.000725090503692627,-0.003618001937866211,0.0,53200.0,51,0.0,60656,1
242,PS3300_gt.nii,0.0,120.58772277832031,0.0,0.9997802376747131,0.0,0.999750554561615,1.0,0.00021975752315483987,1.0,0.0002494406362529844,1.0,0.0,0.9995309114456177,0.49989011883735657,0.0,-0.00023412914015352726,0.0,-0.00021976232528686523,-0.00024944543838500977,0.0,1373.0,32,0.0,4184,1
243,RS4280_gt.nii,0.0,124.33261108398438,0.0,0.9993619322776794,0.0,0.9997132420539856,1.0,0.0006380717386491597,1.0,0.0002867620496544987,1.0,0.0,0.9990755319595337,0.4996809661388397,0.0,-0.0004277554980944842,0.0,-0.0006380677223205566,-0.0002867579460144043,0.0,4447.0,30,0.0,4808,1
244,RS4054_gt.nii,0.0,109.3343505859375,0.0,0.9995139241218567,0.0,0.9990472793579102,1.0,0.00048606187920086086,1.0,0.0009527064394205809,1.0,0.0,0.9985621571540833,0.49975696206092834,0.0,-0.0006804956356063485,0.0,-0.00048607587814331055,-0.0009527206420898438,0.0,9760.0,70,0.0,15976,1
245,PS3984_gt.nii,0.0,104.57060241699219,0.0,0.9996772408485413,0.0,0.9997739195823669,1.0,0.0003227725101169199,1.0,0.00022609377629123628,1.0,0.0,0.9994512796401978,0.49983862042427063,0.0,-0.0002701423072721809,0.0,-0.00032275915145874023,-0.00022608041763305664,0.0,1005.0,40,0.0,3792,1
246,RS4387_gt.nii,0.0,145.279052734375,0.0,0.9999001622200012,0.0,0.9999418258666992,1.0,9.984358621295542e-05,1.0,5.8179943152936175e-05,1.0,0.0,0.9998419880867004,0.4999500811100006,0.0,-7.621609984198585e-05,0.0,-9.98377799987793e-05,-5.817413330078125e-05,0.0,294.0,54,0.0,976,1
247,RS4237_gt.nii,0.0,85.51696014404297,0.0,0.9988659024238586,0.0,0.998620867729187,1.0,0.0011341101489961147,1.0,0.0013791444944217801,1.0,0.0,0.997489869594574,0.4994329512119293,0.0,-0.0012506406055763364,0.0,-0.0011340975761413574,-0.0013791322708129883,0.0,8691.0,34,0.0,23112,1
248,PS3949_gt.nii,0.0,115.03043365478516,0.0,0.9992920756340027,0.0,0.9988161325454712,1.0,0.000707927392795682,1.0,0.0011838701320812106,1.0,0.0,0.9981098771095276,0.49964603781700134,0.0,-0.0009154747822321951,0.0,-0.0007079243659973145,-0.0011838674545288086,0.0,10750.0,70,0.0,19848,1
249,RS4108_gt.nii,0.0,98.51396179199219,0.0,0.9996756315231323,0.0,0.9994681477546692,1.0,0.00032436210312880576,1.0,0.0005318458424881101,1.0,0.0,0.9991441369056702,0.49983781576156616,0.0,-0.0004153439949732274,0.0,-0.0003243684768676758,-0.0005318522453308105,0.0,5075.0,51,0.0,8920,2
250,RS4044_gt.nii,0.0,89.80366516113281,0.0,0.9993143677711487,0.0,0.9992719888687134,1.0,0.0006856542313471437,1.0,0.0007280331337824464,1.0,0.0,0.9985873103141785,0.49965718388557434,0.0,-0.0007065259851515293,0.0,-0.0006856322288513184,-0.0007280111312866211,0.0,5022.0,13,0.0,12206,19
251,PS3110_gt.nii,0.0,111.2834243774414,0.0,0.9983426332473755,0.0,0.9926832914352417,1.0,0.0016573736211284995,1.0,0.007316706236451864,1.0,0.0,0.9910500645637512,0.49917131662368774,0.0,-0.003482314758002758,0.0,-0.0016573667526245117,-0.007316708564758301,0.0,106294.0,44,0.0,122552,1
252,PS2261_gt.nii,0.0,106.81291961669922,0.0,0.9996693730354309,0.0,0.9996870756149292,1.0,0.0003306111611891538,1.0,0.0003129085816908628,1.0,0.0,0.9993566870689392,0.49983468651771545,0.0,-0.00032163813011720777,0.0,-0.0003306269645690918,-0.0003129243850708008,0.0,197.0,55,0.0,5248,1
253,RS4048_gt.nii,0.0,120.45330810546875,0.0,0.997652530670166,0.0,0.9862810969352722,1.0,0.0023474725894629955,1.0,0.013718897476792336,1.0,0.0,0.9839975237846375,0.498826265335083,0.0,-0.005674921441823244,0.0,-0.0023474693298339844,-0.013718903064727783,0.0,206824.0,15,0.0,229632,3
254,RS4263_gt.nii,0.0,178.71884155273438,0.0,0.9997695684432983,0.0,0.9998239874839783,1.0,0.000230412493692711,1.0,0.00017599345301277936,1.0,0.0,0.9995936751365662,0.49988478422164917,0.0,-0.00020137301180511713,0.0,-0.00023043155670166016,-0.00017601251602172852,0.0,270.0,23,0.0,2952,1


==> figs/adapt/ploras/CT/atlas-mix-192-mb-tent_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4242_gt.nii,0.008891137316823006,54.282127380371094,0.0032051282469183207,0.9997048377990723,0.0034225890412926674,0.999684751033783,0.9967948794364929,0.0002951362985186279,0.9965773820877075,0.000315223092911765,0.23280487954616547,0.0016578895738348365,0.9993898272514343,0.5014550089836121,0.0033102910965681076,0.0030070601496845484,0.0033120743464678526,0.002910017967224121,0.003107309341430664,0.006613499319198599,1915.0,11,0.13333333333333333,5304,2
1,RS4086_gt.nii,0.46189069747924805,66.66744995117188,0.3023453950881958,0.9996994733810425,0.4781392514705658,0.9993649125099182,0.6976546049118042,0.00030050199711695313,0.5218607783317566,0.0006350952317006886,0.03056395798921585,0.22732870280742645,0.9990650415420532,0.6510224342346191,0.3704446852207184,0.37977316975593567,0.380214661359787,0.3020448684692383,0.4775041341781616,0.5207921909383287,7631.0,7,0.2222222222222222,15264,1
2,RS3079_gt.nii,0.2933200001716614,19.94993782043457,0.36708366870880127,0.9987075328826904,0.14771699905395508,0.9996134042739868,0.6329163312911987,0.0012924805050715804,0.8522830009460449,0.0003865855687763542,0.05601342022418976,0.11773187667131424,0.9983223080635071,0.6828956007957458,0.2106621116399765,0.23214685916900635,0.23286154866218567,0.3657912015914917,0.1473304033279419,0.235833359495181,16635.0,16,0.1111111111111111,10232,1
3,RS3128_gt.nii,0.0029320907779037952,73.31063842773438,0.0014623303432017565,0.9994150400161743,0.002543493639677763,0.9989818930625916,0.9985376596450806,0.0005849599838256836,0.9974564909934998,0.0010181074030697346,0.38736411929130554,0.0009293680195696652,0.9983981251716614,0.5004386901855469,0.001857010181993246,0.00115686166100204,0.0019285818561911583,0.00087738037109375,0.0015254020690917969,0.0034676468548443026,10413.0,26,0.0625,17096,3
4,RS4439_gt.nii,0.0006291682366281748,53.56770324707031,0.0003692762111313641,0.9996856451034546,0.00037921880721114576,0.9996771812438965,0.9996307492256165,0.000314337172312662,0.999620795249939,0.0003228010318707675,0.4793926179409027,0.00018712575547397137,0.9993630647659302,0.5000274777412415,0.00037418148713186383,5.5673513998044655e-05,0.00037421449087560177,5.4955482482910156e-05,5.638599395751953e-05,0.0006161429451632779,1430.0,20,0.09523809523809523,5416,1
5,PS3948_gt.nii,0.694084644317627,74.03984832763672,0.7813214063644409,0.9994896054267883,0.4895317554473877,0.9998629689216614,0.21867859363555908,0.0005104161100462079,0.5104682445526123,0.00013704881712328643,0.024921685457229614,0.4305424392223358,0.9993529915809631,0.890405535697937,0.6019289493560791,0.6181624531745911,0.6184509992599487,0.780811071395874,0.4893946647644043,0.6518665607625099,7858.0,15,0.11764705882352941,10504,1
6,RS4174_gt.nii,0.2642442584037781,51.0044059753418,0.2584444582462311,0.9992011785507202,0.14795497059822083,0.9996018409729004,0.7415555715560913,0.0007988327415660024,0.8520450592041016,0.00039817451033741236,0.05266766995191574,0.1038624718785286,0.9988037943840027,0.6288228034973145,0.1881800889968872,0.1949804276227951,0.1955457478761673,0.2576456069946289,0.14755678176879883,0.28238436323904337,4454.0,1,0.375,9000,8
7,RS4211_gt.nii,0.0,99.70329284667969,0.0,0.9981173872947693,0.0,0.9856482148170471,1.0,0.0018826405284926295,1.0,0.014351774007081985,1.0,0.0,0.9838191866874695,0.49905869364738464,0.0,-0.00519800279289484,0.0,-0.0018826127052307129,-0.01435178518295288,0.0,220928.0,2,0.0,240336,1
8,RS3027_gt.nii,0.0,73.1922378540039,0.0,0.9998806715011597,0.0,0.9998607635498047,1.0,0.00011934511712752283,1.0,0.0001392530684825033,1.0,0.0,0.9997414350509644,0.49994033575057983,0.0,-0.00012891535880044103,0.0,-0.00011932849884033203,-0.0001392364501953125,0.0,1256.0,5,0.0,2336,4
9,PS2998_gt.nii,0.509264349937439,51.92301940917969,0.35477298498153687,0.998242199420929,0.5490639209747314,0.9961156845092773,0.6452270150184631,0.0017577914986759424,0.45093604922294617,0.003884285921230912,0.06576085090637207,0.27472636103630066,0.9943835139274597,0.6765075922012329,0.4310358464717865,0.43869882822036743,0.4413536489009857,0.3530151844024658,0.5451796054840088,0.5454475992542559,37576.0,14,0.125,100608,1
10,RS4223_gt.nii,0.7282899618148804,73.68376922607422,0.8149382472038269,0.9994401931762695,0.5165361762046814,0.9998641014099121,0.1850617676973343,0.0005598001298494637,0.4834638237953186,0.00013587699504569173,0.02553991787135601,0.4623080790042877,0.9993048906326294,0.9071892499923706,0.6322991847991943,0.6484946012496948,0.6488028168678284,0.8143784999847412,0.5164003372192383,0.6918035048985787,8472.0,12,0.125,12304,2
11,PS2376_gt.nii,0.7971099615097046,21.118711471557617,0.6963370442390442,0.9980676770210266,0.73475581407547,0.9976666569709778,0.3036629557609558,0.0019323413725942373,0.2652442157268524,0.0023333439603447914,0.05004198104143143,0.5564574599266052,0.9957659244537354,0.8472023606300354,0.7150307297706604,0.7131602764129639,0.715288519859314,0.6944047212600708,0.7324224710464478,0.8066435860882946,3201.0,6,0.13333333333333333,127984,5
12,RS2901_gt.nii,0.7972372174263,5.385164737701416,0.7903757095336914,0.9989091157913208,0.6511961221694946,0.9994595646858215,0.2096243053674698,0.0010908865369856358,0.34880387783050537,0.0005404523108154535,0.03582041338086128,0.5552912354469299,0.9983731508255005,0.8946424126625061,0.7140672206878662,0.7166259288787842,0.7174187302589417,0.7892848253250122,0.6506557464599609,0.7698702237482634,14163.0,3,0.4,43120,1
13,RS4276_gt.nii,0.7579832077026367,42.95346450805664,0.689696192741394,0.9996684789657593,0.5755631923675537,0.9997977018356323,0.31030380725860596,0.0003314985369797796,0.4244368076324463,0.0002022772387135774,0.02145393006503582,0.4571757912635803,0.999466598033905,0.8446823358535767,0.627481997013092,0.6297884583473206,0.6300505995750427,0.6893646717071533,0.575360894203186,0.7540016006402561,2182.0,5,0.2857142857142857,10928,1
14,RS3932_gt.nii,0.0,72.68940734863281,0.0,0.999742865562439,0.0,0.9995869398117065,1.0,0.00025712139904499054,1.0,0.0004130471497774124,1.0,0.0,0.9993300437927246,0.4998714327812195,0.0,-0.0003258884244132787,0.0,-0.00025713443756103516,-0.00041306018829345703,0.0,4678.0,3,0.0,6928,2
15,RS1987_gt.nii,0.0031967179384082556,72.44998168945312,0.0013009050162509084,0.9990625977516174,0.001461895415559411,0.9989465475082397,0.9986990690231323,0.0009373768116347492,0.998538076877594,0.0010534271132200956,0.459166944026947,0.000688828993588686,0.9980111718177795,0.5001817345619202,0.0013767096679657698,0.0003853437374345958,0.0013790529919788241,0.00036346912384033203,0.00040841102600097656,0.0024658268560707585,5997.0,11,0.09090909090909091,17680,6
16,RS4090_gt.nii,0.0,68.5080337524414,0.0,0.999894917011261,0.0,0.9999227523803711,1.0,0.0001050911087077111,1.0,7.725573959760368e-05,1.0,0.0,0.9998176693916321,0.4999474585056305,0.0,-9.010488429339603e-05,0.0,-0.00010508298873901367,-7.724761962890625e-05,0.0,133.0,3,0.0,1296,1
17,PS4485_gt.nii,0.6947048902511597,17.492855072021484,0.5519132614135742,0.9993105530738831,0.6604378819465637,0.9989117383956909,0.44808676838874817,0.0006894490798003972,0.3395621180534363,0.0010882604401558638,0.03413732722401619,0.4299178123474121,0.9982261657714844,0.7756118774414062,0.6013182401657104,0.6028674840927124,0.6037420034408569,0.5512237548828125,0.6593496799468994,0.722534327060831,6721.0,10,0.18181818181818182,40664,1
18,PS3983_gt.nii,0.48657506704330444,88.37364196777344,0.42845237255096436,0.9996019601821899,0.35030174255371094,0.999713659286499,0.5715476274490356,0.00039806030690670013,0.6496982574462891,0.0002863372501451522,0.029578253626823425,0.23873963952064514,0.9993159770965576,0.7140271663665771,0.3854557275772095,0.3870731294155121,0.3874114155769348,0.4280543327331543,0.35001540184020996,0.4822457456786815,1384.0,24,0.07692307692307693,8400,1
19,PS3119_gt.nii,0.0,90.10438537597656,0.0,0.9990867376327515,0.0,0.999971866607666,1.0,0.000913288036826998,1.0,2.8159109206171706e-05,1.0,0.0,0.9990586042404175,0.49954336881637573,0.0,-0.00016036638407967985,0.0,-0.0009132623672485352,-2.8133392333984375e-05,0.0,14530.0,2,0.0,472,3
20,RS3455_gt.nii,0.0,24.779024124145508,0.0,0.9999160170555115,0.0,0.9998712539672852,1.0,8.399375656154007e-05,1.0,0.00012875684478785843,1.0,0.0,0.9997872710227966,0.49995800852775574,0.0,-0.00010399409075034782,0.0,-8.398294448852539e-05,-0.00012874603271484375,0.0,1436.0,2,0.0,2160,3
21,RS4226_gt.nii,0.0,49.07137680053711,0.0,0.9991675615310669,0.0,0.9995447397232056,1.0,0.0008324595401063561,1.0,0.00045528149348683655,1.0,0.0,0.9987130165100098,0.49958378076553345,0.0,-0.0006156325107440352,0.0,-0.0008324384689331055,-0.0004552602767944336,0.0,4712.0,4,0.0,7632,11
22,PS3941_gt.nii,3.143426617533394e-17,38.37968063354492,0.0,0.9998610615730286,0.0,0.999689519405365,1.0,0.0001389219396514818,1.0,0.0003104640927631408,1.0,0.0,0.9995507001876831,0.4999305307865143,0.0,-0.00020767829846590757,0.0,-0.00013893842697143555,-0.00031048059463500977,0.0,3756.0,4,0.0,5208,2
23,RS2302_gt.nii,0.4911479949951172,11.747340202331543,0.32262104749679565,0.9987161755561829,0.22326521575450897,0.999224841594696,0.6773789525032043,0.0012838010443374515,0.7767347693443298,0.0007751864613965154,0.05933879688382149,0.1520082652568817,0.9979437589645386,0.6606686115264893,0.26390132308006287,0.26738423109054565,0.2683841586112976,0.3213372230529785,0.2224900722503662,0.3974676222000836,10529.0,2,0.5,19168,1
24,RS4434_gt.nii,0.0002451827167533338,77.653076171875,0.00022107886616140604,0.9949922561645508,0.0002633469121064991,0.9940402507781982,0.9997789263725281,0.005007763858884573,0.9997366666793823,0.005959741771221161,0.8263663053512573,0.00012019887799397111,0.9890918731689453,0.49760666489601135,0.00024036885588429868,-0.005221766885370016,0.0002412891190033406,-0.004786670207977295,-0.005696415901184082,0.00024518271684739604,19566.0,12,0.15384615384615385,99512,1
25,RS4511_gt.nii,0.004356831777840853,52.62556457519531,0.0022075853776186705,0.9995145797729492,0.0074462890625,0.9983558654785156,0.9977924227714539,0.0004854448779951781,0.9925537109375,0.0016441624611616135,0.31923583149909973,0.0017056734068319201,0.997871994972229,0.5008611083030701,0.0034055381547659636,0.0031610247679054737,0.004054419696331024,0.0017222166061401367,0.005802154541015625,0.005217242559014711,22644.0,6,0.2,27632,2
26,RS4424_gt.nii,0.007000631187111139,80.51458740234375,0.0036500717978924513,0.9994959831237793,0.014250671491026878,0.9980140328407288,0.9963499307632446,0.0005040076794102788,0.9857493042945862,0.0019859671592712402,0.27092570066452026,0.002914268057793379,0.9975120425224304,0.5015730261802673,0.005811599548906088,0.0062117259949445724,0.007212209980934858,0.003146052360534668,0.012264728546142578,0.007976202150959432,27731.0,16,0.11764705882352941,33424,1
27,PS3532_gt.nii,0.13846485316753387,30.536041259765625,0.18559645116329193,0.999422013759613,0.05690661445260048,0.999846875667572,0.8144035339355469,0.0005779756465926766,0.9430933594703674,0.00015309893933590502,0.05285535752773285,0.045535922050476074,0.9992691278457642,0.5925092101097107,0.08710542321205139,0.10247169435024261,0.10276996344327927,0.1850184202194214,0.05675351619720459,0.11187607573149742,6428.0,3,0.18181818181818182,3152,4
28,RS3944_gt.nii,0.006850244011729956,62.930519104003906,0.002802690491080284,0.9996622800827026,0.004395218100398779,0.9994696378707886,0.9971973299980164,0.00033772067399695516,0.9956047534942627,0.0005303631187416613,0.25766515731811523,0.0017143249278888106,0.9991322755813599,0.5012325048446655,0.0034227820578962564,0.003086543409153819,0.003509762929752469,0.0024650096893310547,0.003864884376525879,0.0056325335135744056,4601.0,20,0.09090909090909091,8920,1
29,RS3992_gt.nii,0.0,101.03884887695312,0.0,0.999424934387207,0.0,0.998349666595459,1.0,0.0005750604323111475,1.0,0.0016503272345289588,1.0,0.0,0.9977765083312988,0.4997124671936035,0.0,-0.0009741857065819204,0.0,-0.0005750656127929688,-0.0016503334045410156,0.0,21803.0,2,0.0,27672,3
30,PS3191_gt.nii,0.028269153088331223,46.27094268798828,0.01220703125,0.9991289973258972,0.02831823006272316,0.9979482889175415,0.98779296875,0.0008710220572538674,0.9716817736625671,0.0020516987424343824,0.21080194413661957,0.00860341265797615,0.99708092212677,0.505668044090271,0.01706005074083805,0.01725565455853939,0.018592512235045433,0.011336088180541992,0.02626657485961914,0.029030054644808744,25422.0,2,0.2,34816,6
31,RS4074_gt.nii,0.0,42.10700607299805,0.0,0.9995734691619873,0.0,0.9995649456977844,1.0,0.0004265375027898699,1.0,0.00043506096699275076,1.0,0.0,0.9991387724876404,0.49978673458099365,0.0,-0.00043077816371805966,0.0,-0.0004265308380126953,-0.00043505430221557617,0.0,2025.0,0,0.0,7296,6
32,RS4035_gt.nii,0.0,51.0,0.0,0.9995983839035034,0.0,0.9992701411247253,1.0,0.000401611061533913,1.0,0.0007298537530004978,1.0,0.0,0.9988691210746765,0.4997991919517517,0.0,-0.000541403132956475,0.0,-0.00040161609649658203,-0.0007298588752746582,0.0,8284.0,2,0.0,12240,5
33,PS4017_gt.nii,2.5074712443100072e-33,50.86894226074219,0.0,0.9981069564819336,0.0,0.997684895992279,1.0,0.0018930668011307716,1.0,0.0023151254281401634,1.0,0.0,0.9958005547523499,0.4990534782409668,0.0,-0.0020934869535267353,0.0,-0.0018930435180664062,-0.0023151040077209473,0.0,11561.0,9,0.0,38768,1
34,RS4460_gt.nii,0.31314733624458313,58.99830627441406,0.2544765770435333,0.9998499155044556,0.22689591348171234,0.9998709559440613,0.7455233931541443,0.00015011048526503146,0.7731040716171265,0.00012906911433674395,0.02370953932404518,0.1362965703010559,0.9997208714485168,0.6271632313728333,0.23989611864089966,0.24015164375305176,0.24029085040092468,0.2543264627456665,0.22676682472229004,0.37916880451513596,244.0,2,0.5,2904,1
35,RS4373_gt.nii,0.0057425061240792274,80.72174072265625,0.004515896085649729,0.9996041059494019,0.003750937758013606,0.9996713995933533,0.9954841136932373,0.00039590548840351403,0.9962490797042847,0.00032861175714060664,0.228436678647995,0.002053219359368086,0.9992757439613342,0.5020599961280823,0.004098024684935808,0.0037549904081970453,0.004115683026611805,0.004119992256164551,0.003422379493713379,0.007243227582210633,561.0,14,0.125,5536,1
36,PS3163_gt.nii,2.7809432092020967e-33,69.84981536865234,0.0,0.9993357062339783,0.0,0.9983776807785034,1.0,0.0006642978987656534,1.0,0.0016223222482949495,1.0,0.0,0.9977155327796936,0.49966785311698914,0.0,-0.0010381258325651288,0.0,-0.0006642937660217285,-0.001622319221496582,0.0,21827.0,5,0.0,27200,1
37,RS4454_gt.nii,0.0,87.62134552001953,0.0,0.9993230700492859,0.0,0.9998683333396912,1.0,0.0006769594619981945,1.0,0.00013169620069675148,1.0,0.0,0.9991915225982666,0.49966153502464294,0.0,-0.00029858495690859854,0.0,-0.0006769299507141113,-0.0001316666603088379,0.0,8368.0,19,0.0,2208,1
38,RS4144_gt.nii,0.0,42.81354904174805,0.0,0.9997287392616272,0.0,0.9994715452194214,1.0,0.00027128486544825137,1.0,0.0005284788785502315,1.0,0.0,0.9992005228996277,0.4998643696308136,0.0,-0.0003786400775425136,0.0,-0.00027126073837280273,-0.0005284547805786133,0.0,6459.0,11,0.0,8864,2
39,RS3614_gt.nii,0.5983595848083496,21.67948341369629,0.561923623085022,0.9989983439445496,0.48180750012397766,0.9992737174034119,0.438076376914978,0.0010016444139182568,0.5181924700737,0.0007262536091729999,0.04050981253385544,0.3502480983734131,0.9982751607894897,0.7804609537124634,0.5187907218933105,0.5194699764251709,0.5203258991241455,0.5609219074249268,0.4810812473297119,0.5826174647045641,6574.0,6,0.25,27760,1
40,PS4290_gt.nii,0.0015122873010113835,30.62025260925293,0.00045454545761458576,0.9997266530990601,0.0013077593175694346,0.9992133378982544,0.9995454549789429,0.00027332353056408465,0.9986922144889832,0.0007866388186812401,0.4368421137332916,0.00033741985680535436,0.9989404678344727,0.5000905990600586,0.0006746121216565371,0.00030730845173820853,0.0007709967903792858,0.0001811981201171875,0.0005210638046264648,0.0011746280344557558,10166.0,4,0.3333333333333333,13200,1
41,RS3704_gt.nii,0.6603964567184448,20.44504737854004,0.4931143820285797,0.9978808164596558,0.8199862837791443,0.9901542067527771,0.5068856477737427,0.0021191611886024475,0.1800137311220169,0.009845809079706669,0.061522554606199265,0.4449467957019806,0.9881893992424011,0.7454975843429565,0.6158660054206848,0.6306940913200378,0.6358828544616699,0.4909951686859131,0.8101404905319214,0.6876098456317152,134566.0,6,0.2857142857142857,322120,1
42,RS4338_gt.nii,0.004561861976981163,36.18010330200195,0.0023214928805828094,0.9989248514175415,0.005692809354513884,0.9973587393760681,0.9976785182952881,0.0010751307709142566,0.9943072199821472,0.0026412480510771275,0.40497368574142456,0.0016517527401447296,0.9962893128395081,0.5006231665611267,0.0032980579417198896,0.0019502179929986596,0.0036353564355522394,0.001246333122253418,0.0030515193939208984,0.005685895666574662,34652.0,6,0.25,44368,1
43,RS4231_gt.nii,0.0,56.603885650634766,0.0,0.9992969632148743,0.0,0.9985827803611755,1.0,0.0007030191482044756,1.0,0.0014172012452036142,1.0,0.0,0.9978817701339722,0.49964848160743713,0.0,-0.0009981581242755055,0.0,-0.0007030367851257324,-0.0014172196388244629,0.0,14206.0,12,0.0,23760,1
44,PS3230_gt.nii,0.09221324324607849,43.303565979003906,0.15685096383094788,0.9991801381111145,0.0365699864923954,0.9998326301574707,0.8431490659713745,0.0008198457071557641,0.9634299874305725,0.00016739305283408612,0.06742385029792786,0.030562061816453934,0.9990130662918091,0.5780155658721924,0.05931144207715988,0.07536535710096359,0.0757366344332695,0.15603113174438477,0.03640258312225342,0.07088538837588267,10298.0,21,0.14814814814814814,3328,3
45,PS2183_gt.nii,0.0,58.81324768066406,0.0,0.9998373985290527,0.0,0.9997143149375916,1.0,0.00016258830146398395,1.0,0.00028567187837325037,1.0,0.0,0.9995518326759338,0.49991869926452637,0.0,-0.00021551543613895774,0.0,-0.00016260147094726562,-0.00028568506240844727,0.0,3095.0,5,0.0,4792,1
46,PS3449_gt.nii,0.02186262607574463,65.94768524169922,0.01955651305615902,0.9994135499000549,0.012748444452881813,0.999620258808136,0.9804434776306152,0.0005864386912435293,0.9872515797615051,0.0003797282406594604,0.1476070135831833,0.00777757354080677,0.9990342855453491,0.5094850063323975,0.015435099601745605,0.015317815355956554,0.015789715573191643,0.018970012664794922,0.01236867904663086,0.02739430543572045,976.0,3,0.18181818181818182,6494,7
47,PS3958_gt.nii,0.006631884258240461,53.521026611328125,0.004644063301384449,0.9985665082931519,0.005921570118516684,0.9981705546379089,0.9953559637069702,0.001433500088751316,0.9940784573554993,0.0018294560723006725,0.3571587800979614,0.0026095842476934195,0.996742308139801,0.5016052722930908,0.0052055842243134975,0.003624636447057128,0.005244058091193438,0.0032105445861816406,0.004092097282409668,0.007702044003985673,12467.0,22,0.1,30792,3
48,RS4177_gt.nii,0.0,104.91902160644531,0.0,0.9994405508041382,0.0,0.9991559982299805,1.0,0.0005594442482106388,1.0,0.0008439967059530318,1.0,0.0,0.9985975027084351,0.4997202754020691,0.0,-0.0006871456280350685,0.0,-0.0005594491958618164,-0.0008440017700195312,0.0,7968.0,0,0.0,14152,2
49,PS3195_gt.nii,0.0,86.5923843383789,0.0,0.9996885061264038,0.0,0.9992015361785889,1.0,0.0003115041181445122,1.0,0.0007984739495441318,1.0,0.0,0.9988905191421509,0.4998442530632019,0.0,-0.0004987263237126172,0.0,-0.0003114938735961914,-0.0007984638214111328,0.0,10567.0,8,0.0,13392,1
50,PS4452_gt.nii,0.0,62.872886657714844,0.0,0.999405026435852,0.0,0.9986674189567566,1.0,0.0005949911428615451,1.0,0.001332598039880395,1.0,0.0,0.9980739951133728,0.499702513217926,0.0,-0.0008904403075575829,0.0,-0.0005949735641479492,-0.0013325810432434082,0.0,16668.0,1,0.0,22344,1
51,RS2428_gt.nii,0.4383286237716675,78.65113067626953,0.5717182755470276,0.9994755387306213,0.26065394282341003,0.9998614192008972,0.4282817244529724,0.0005244520143605769,0.7393460273742676,0.00013855984434485435,0.029397346079349518,0.21807312965393066,0.9993372559547424,0.7855969071388245,0.3580624759197235,0.38575223088264465,0.3860318958759308,0.5711938142776489,0.26051533222198486,0.43285873813512005,5900.0,7,0.13333333333333333,5424,4
52,PS3177_gt.nii,0.0,44.83246612548828,0.0,0.9988406300544739,0.0,0.9980871081352234,1.0,0.0011593798408284783,1.0,0.0019129000138491392,1.0,0.0,0.9969321489334106,0.49942031502723694,0.0,-0.0014892204198986292,0.0,-0.001159369945526123,-0.0019128918647766113,0.0,20263.0,13,0.0,32056,4
53,RS1544_gt.nii,0.7033327221870422,7.874007701873779,0.6979389786720276,0.9986692070960999,0.512599527835846,0.9993938207626343,0.30206099152565,0.0013307739282026887,0.48740047216415405,0.0006061620078980923,0.041839297860860825,0.4195280969142914,0.9980673789978027,0.8483040928840637,0.5910810828208923,0.5972092151641846,0.5981330871582031,0.6966081857681274,0.511993408203125,0.675808568009113,16045.0,14,0.1111111111111111,33576,16
54,PS2673_gt.nii,0.20946471393108368,67.2881851196289,0.12667475640773773,0.9991912841796875,0.27828729152679443,0.9978529810905457,0.8733252286911011,0.0008087349124252796,0.7217127084732056,0.002147034741938114,0.07398936152458191,0.09535032510757446,0.9970486164093018,0.5629330277442932,0.1741001456975937,0.186431422829628,0.18775509297847748,0.12586605548858643,0.2761402130126953,0.23144124168514413,27254.0,19,0.09523809523809523,41200,1
55,PS3320_gt.nii,0.03854582831263542,33.11872482299805,0.02085994929075241,0.9988778233528137,0.052735164761543274,0.9970728754997253,0.979140043258667,0.001122189569287002,0.9472648501396179,0.002927124733105302,0.1882745921611786,0.015174176543951035,0.9959574937820435,0.509868860244751,0.029894724488258362,0.03135440871119499,0.033167045563459396,0.019737720489501953,0.04980802536010742,0.04602611817040675,37003.0,24,0.08333333333333333,50096,2
56,RS4078_gt.nii,0.0,,0.0,0.9995150566101074,0.0,0.9991632103919983,1.0,0.00048493174836039543,1.0,0.0008367777918465436,1.0,0.0,0.9986791014671326,0.4997575283050537,0.0,-0.000637008692137897,0.0,-0.0004849433898925781,-0.000836789608001709,0.0,10099.0,8,0.0,14032,8
57,RS4465_gt.nii,0.7540628910064697,70.14805603027344,0.776802659034729,0.9972870945930481,0.6344279646873474,0.9986453652381897,0.2231973260641098,0.0027129172813147306,0.3655720353126526,0.0013546132249757648,0.055799029767513275,0.5366098880767822,0.9959588050842285,0.8870449066162109,0.6984334588050842,0.700039803981781,0.702015221118927,0.7740898132324219,0.6330733299255371,0.7342535701259715,32080.0,16,0.1111111111111111,101072,1
58,PS2265_gt.nii,0.8201184272766113,20.2237491607666,0.8076632618904114,0.9970101118087769,0.7307071089744568,0.9980659484863281,0.19233673810958862,0.0029898795764893293,0.2692929208278656,0.00193403207231313,0.05735360458493233,0.622402548789978,0.9951270818710327,0.9023367166519165,0.7672603130340576,0.765783429145813,0.7682221531867981,0.804673433303833,0.7287731170654297,0.821553768586879,23740.0,15,0.11764705882352941,166848,1
59,RS2949_gt.nii,0.5902120471000671,37.93940734863281,0.44775375723838806,0.9988195896148682,0.5607334971427917,0.9981427788734436,0.5522462129592896,0.0011804357636719942,0.43926647305488586,0.0018572481349110603,0.04883734509348869,0.3314827084541321,0.9969712495803833,0.7232866883277893,0.4979151487350464,0.4995790421962738,0.5010693669319153,0.4465733766555786,0.5588762760162354,0.6101317318868655,12932.0,11,0.13333333333333333,56272,2
60,PS2619_gt.nii,5.179319945219157e-33,76.0,0.0,0.9908545017242432,0.0,0.9985235929489136,1.0,0.009145526215434074,1.0,0.0014764192746952176,1.0,0.0,0.9894049167633057,0.4954272508621216,0.0,-0.0036745925899595022,0.0,-0.009145498275756836,-0.0014764070510864258,0.0,123231.0,5,0.0,24544,7
61,PS2121_gt.nii,0.00782809965312481,65.53014373779297,0.004198473412543535,0.9990079402923584,0.010489927604794502,0.9975093603134155,0.9958015084266663,0.0009920350275933743,0.9895100593566895,0.0024906271137297153,0.32709968090057373,0.0030074159149080515,0.9965223073959351,0.5016031861305237,0.0059967972338199615,0.005064509809017181,0.006636390462517738,0.0032063722610473633,0.007999300956726074,0.009194441542158604,30978.0,12,0.18181818181818182,41920,1
62,RS4236_gt.nii,0.11964002251625061,58.79327392578125,0.1320093423128128,0.999904215335846,0.06569767743349075,0.9999557137489319,0.8679906725883484,9.578955359756947e-05,0.9343023300170898,4.4290791265666485e-05,0.0262305811047554,0.04587901011109352,0.9998599290847778,0.5659567713737488,0.08773291856050491,0.09306219220161438,0.09312736988067627,0.13191354274749756,0.06565344333648682,0.14637305699481865,522.0,15,0.09523809523809523,856,3
63,PS4245_gt.nii,0.0,59.68458557128906,0.0,0.9971802234649658,0.0,0.9988207817077637,1.0,0.0028197544161230326,1.0,0.001179201528429985,1.0,0.0,0.9960076808929443,0.4985901117324829,0.0,-0.0018234743038192391,0.0,-0.0028197765350341797,-0.0011792182922363281,0.0,25360.0,13,0.0,19728,4
64,RS4101_gt.nii,0.0,19.39072036743164,0.0,0.99981290102005,0.0,0.9997987151145935,1.0,0.00018707702110987157,1.0,0.00020126292656641454,1.0,0.0,0.9996117353439331,0.499906450510025,0.0,-0.00019404038903303444,0.0,-0.00018709897994995117,-0.00020128488540649414,0.0,1321.0,0,0.0,3376,1
65,RS4448_gt.nii,0.6122068166732788,50.04597854614258,0.4886249303817749,0.9996430277824402,0.5651257634162903,0.9995145797729492,0.5113750696182251,0.00035695312544703484,0.4348742663860321,0.00048540104762651026,0.026317615061998367,0.35510390996932983,0.9991583824157715,0.7441339492797852,0.5240983963012695,0.5250673890113831,0.5254850387573242,0.4882678985595703,0.5646402835845947,0.6232215141677688,1863.0,16,0.1111111111111111,15912,1
66,PS3960_gt.nii,0.0,75.18643188476562,0.0,0.9997484683990479,0.0,0.9997205138206482,1.0,0.00025154228205792606,1.0,0.00027949686045758426,1.0,0.0,0.9994691014289856,0.4998742341995239,0.0,-0.0002651514078024775,0.0,-0.00025153160095214844,-0.00027948617935180664,0.0,2814.0,0,0.0,4688,4
67,RS4322_gt.nii,0.0,92.46025848388672,0.0,0.9984292984008789,0.0,0.9999006390571594,1.0,0.001570678548887372,1.0,9.933813998941332e-05,1.0,0.0,0.998330295085907,0.49921464920043945,0.0,-0.00039500417187809944,0.0,-0.0015707015991210938,-9.936094284057617e-05,0.0,23947.0,16,0.0,1664,2
68,RS3528_gt.nii,0.0,82.47119903564453,0.0,0.9996322989463806,0.0,0.9994547963142395,1.0,0.00036772264866158366,1.0,0.0005452252808026969,1.0,0.0,0.9990874528884888,0.4998161494731903,0.0,-0.0004477629845496267,0.0,-0.00036770105361938477,-0.000545203685760498,0.0,5463.0,6,0.0,9144,5
69,RS2558_gt.nii,0.0,,0.0,0.999826967716217,0.0,0.9998025298118591,1.0,0.00017300683248322457,1.0,0.00019744473684113473,1.0,0.0,0.9996296167373657,0.4999134838581085,0.0,-0.00018482231826055795,0.0,-0.00017303228378295898,-0.00019747018814086914,0.0,2100.0,16,0.0,3312,16
70,RS3988_gt.nii,0.4580015242099762,64.40108489990234,0.44609373807907104,0.9999071955680847,0.2683270573616028,0.9999577403068542,0.553906261920929,9.28115114220418e-05,0.7316729426383972,4.2265055526513606e-05,0.014218484051525593,0.20126894116401672,0.999864935874939,0.7230004668235779,0.3350938856601715,0.34591221809387207,0.34597545862197876,0.44600093364715576,0.26828479766845703,0.5174444947893068,507.0,11,0.13333333333333333,1280,2
71,PS2241_gt.nii,0.008247683756053448,92.01576232910156,0.004257550463080406,0.9975682497024536,0.004965146072208881,0.9971632361412048,0.9957424402236938,0.0024317470379173756,0.9950348734855652,0.0028367626946419477,0.43046486377716064,0.0022973676677793264,0.9947453141212463,0.5009129047393799,0.004584203474223614,0.00197129650041461,0.004597756080329418,0.0018258094787597656,0.0021283626556396484,0.00573811038089181,12193.0,6,0.2,47680,2
72,PS3664_gt.nii,0.13087207078933716,78.11530303955078,0.2667998671531677,0.9973862171173096,0.07601957023143768,0.9994078278541565,0.7332001328468323,0.0026138017419725657,0.9239804148674011,0.0005921770352870226,0.090064138174057,0.06288266181945801,0.9967978000640869,0.632093071937561,0.11832474172115326,0.14116254448890686,0.14241492748260498,0.26418614387512207,0.07542741298675537,0.13562318949625674,31870.0,40,0.045454545454545456,13512,2
73,PS2805_gt.nii,0.026671765372157097,42.16158676147461,0.010614772327244282,0.9988869428634644,0.03001563251018524,0.9967963099479675,0.9893852472305298,0.001113081001676619,0.9699843525886536,0.00320371869020164,0.2446114420890808,0.007903619669377804,0.9956904649734497,0.5047508478164673,0.015683284029364586,0.01596115715801716,0.017849626019597054,0.00950169563293457,0.026811957359313965,0.024138798089011818,42480.0,14,0.1111111111111111,54264,2
74,PS2432_gt.nii,0.006106172688305378,58.15487289428711,0.001887952210381627,0.9993429780006409,0.0038910505827516317,0.9986441135406494,0.9981120228767395,0.0006570198456756771,0.9961089491844177,0.0013558855280280113,0.37100523710250854,0.0012727918801829219,0.9979888796806335,0.5006154775619507,0.0025423478800803423,0.0017665267223492265,0.00271037220954895,0.0012309551239013672,0.002535104751586914,0.0047221612123874365,15616.0,8,0.25,22776,1
75,RS4791_gt.nii,2.5779328635676423e-16,7.549834251403809,0.0,0.999972403049469,0.0,0.9999823570251465,1.0,2.759743802016601e-05,1.0,1.7643462342675775e-05,1.0,0.0,0.9999547600746155,0.4999862015247345,0.0,-2.206613680755254e-05,0.0,-2.759695053100586e-05,-1.7642974853515625e-05,0.0,4.0,2,0.0,296,1
76,PS2269_gt.nii,0.0,72.80110168457031,0.0,0.9955779314041138,0.0,0.9986342787742615,1.0,0.0044220611453056335,1.0,0.001365732285194099,1.0,0.0,0.9942242503166199,0.4977889657020569,0.0,-0.002457509282976389,0.0,-0.0044220685958862305,-0.0013657212257385254,0.0,46506.0,13,0.0,22812,13
77,RS3669_gt.nii,0.0,117.25846862792969,0.0,0.9988551139831543,0.0,0.9998376965522766,1.0,0.001144892768934369,1.0,0.0001623104326426983,1.0,0.0,0.9986931681632996,0.49942755699157715,0.0,-0.0004310777585487813,0.0,-0.0011448860168457031,-0.00016230344772338867,0.0,15005.0,18,0.0,2720,6
78,PS4344_gt.nii,0.4229237735271454,57.55649185180664,0.5000683665275574,0.9975417852401733,0.2621863782405853,0.9991253018379211,0.4999316334724426,0.0024582098703831434,0.7378135919570923,0.0008746866951696575,0.06551874428987503,0.20773577690124512,0.9966742992401123,0.748805046081543,0.3440086543560028,0.360598623752594,0.3620927035808563,0.49761009216308594,0.2613116502761841,0.3991868920449119,26649.0,23,0.12121212121212122,29256,5
79,RS3775_gt.nii,0.5202804803848267,50.6063232421875,0.36545681953430176,0.9983199834823608,0.600334107875824,0.995630145072937,0.6345431804656982,0.0016800343291833997,0.3996659219264984,0.004369859118014574,0.06349626928567886,0.2939412295818329,0.9939798712730408,0.6818884015083313,0.4543347656726837,0.4656156599521637,0.46839746832847595,0.3637768030166626,0.5959641933441162,0.5510264256275513,53225.0,11,0.18181818181818182,115056,1
80,RS4038_gt.nii,0.48094549775123596,77.95511627197266,0.33261436223983765,0.9994150996208191,0.4035418629646301,0.9992061853408813,0.6673856377601624,0.0005848801229149103,0.5964581370353699,0.0007938172784633934,0.04024679958820343,0.22298820316791534,0.9986227750778198,0.6660147309303284,0.36466124653816223,0.36568325757980347,0.3663657009601593,0.33202946186065674,0.40274810791015625,0.48585873388042206,4112.0,10,0.16666666666666666,19936,1
81,RS4238_gt.nii,0.0,82.86343383789062,0.0,0.9995883703231812,0.0,0.9995377659797668,1.0,0.00041164105641655624,1.0,0.0004622453998308629,1.0,0.0,0.9991264939308167,0.4997941851615906,0.0,-0.00043621001532301307,0.0,-0.00041162967681884766,-0.0004622340202331543,0.0,2616.0,16,0.0,7752,2
82,RS4541_gt.nii,0.6961918473243713,14.0,0.5798459649085999,0.9977822303771973,0.6551080346107483,0.996950089931488,0.42015403509140015,0.0022177917417138815,0.3448919653892517,0.003049889812245965,0.058242540806531906,0.44423481822013855,0.9947677850723267,0.7888140678405762,0.6151836514472961,0.6137158274650574,0.6163292527198792,0.5776281356811523,0.6520581245422363,0.6933056667160713,8572.0,2,0.5714285714285714,121008,7
83,PS3148_gt.nii,0.6046268343925476,64.9522933959961,0.48513370752334595,0.9988279938697815,0.5699490904808044,0.9983523488044739,0.514866292476654,0.0011719914618879557,0.43005090951919556,0.0016476567834615707,0.04684852436184883,0.35513508319854736,0.9971885681152344,0.7419808506965637,0.5241323709487915,0.5244388580322266,0.5258340835571289,0.48396170139312744,0.5683014392852783,0.6497492402166164,12391.0,25,0.07407407407407407,53544,1
84,PS4413_gt.nii,0.0,59.386016845703125,0.0,0.9996625185012817,0.0,0.999931812286377,1.0,0.000337504519848153,1.0,6.821073475293815e-05,1.0,0.0,0.9995943307876587,0.49983125925064087,0.0,-0.00015172814892139286,0.0,-0.0003374814987182617,-6.818771362304688e-05,0.0,4152.0,19,0.0,1144,1
85,PS4024_gt.nii,0.20958532392978668,56.741512298583984,0.11731819808483124,0.9990554451942444,0.2581099569797516,0.9975312352180481,0.8826817870140076,0.0009445706964470446,0.7418900728225708,0.002468740101903677,0.08234063535928726,0.08773357421159744,0.9965924620628357,0.5581868290901184,0.161314457654953,0.17248158156871796,0.17401434481143951,0.11637365818023682,0.25564122200012207,0.24511268139363812,31227.0,6,0.3076923076923077,46864,4
86,PS2582_gt.nii,0.047121163457632065,50.96076965332031,0.030952543020248413,0.9973323345184326,0.039228782057762146,0.9965924620628357,0.969047486782074,0.0026676622219383717,0.9607712030410767,0.0034075486473739147,0.22694724798202515,0.017605939880013466,0.9939435720443726,0.5141424536705017,0.03460266813635826,0.031830795109272,0.03484581038355827,0.028284907341003418,0.03582119941711426,0.043948883177062595,17855.0,9,0.2,58832,1
87,RS4016_gt.nii,0.5137145519256592,12.961481094360352,0.8404505252838135,0.9951115846633911,0.3084681034088135,0.9995841979980469,0.15954947471618652,0.004888429306447506,0.6915318965911865,0.00041581314872018993,0.07086126506328583,0.29140380024909973,0.9947113394737244,0.9177810549736023,0.45129773020744324,0.5073428750038147,0.5091681480407715,0.8355621099472046,0.30805230140686035,0.4532232020866973,87886.0,8,0.2,43416,1
88,RS4361_gt.nii,0.0,62.78534698486328,0.0,0.9996885061264038,0.0,0.9999470710754395,1.0,0.0003115103754680604,1.0,5.294541551847942e-05,1.0,0.0,0.9996355772018433,0.4998442530632019,0.0,-0.00012842526484746486,0.0,-0.0003114938735961914,-5.2928924560546875e-05,0.0,3807.0,5,0.0,888,1
89,RS4294_gt.nii,0.1477058380842209,51.344913482666016,0.08114641159772873,0.999882161617279,0.1062387004494667,0.9998413920402527,0.9188535809516907,0.00011785872629843652,0.8937612771987915,0.00015862887084949762,0.03670792281627655,0.04822491109371185,0.9997235536575317,0.5405142903327942,0.09201253205537796,0.09271200001239777,0.09284874051809311,0.08102858066558838,0.1060800552368164,0.21880819366852886,1576.0,0,0.5,2896,2
90,PS2877_gt.nii,0.6545997858047485,63.55312728881836,0.8042164444923401,0.9976478219032288,0.4539717435836792,0.9995230436325073,0.1957835704088211,0.0023521617986261845,0.5460282564163208,0.00047697953414171934,0.05130672827363014,0.4087928533554077,0.9971786141395569,0.9009321331977844,0.5803448557853699,0.6030267477035522,0.6042280197143555,0.8018642663955688,0.4534947872161865,0.6070666790318093,38892.0,1,0.3333333333333333,40698,5
91,PS4041_gt.nii,0.0,59.499996185302734,0.0,0.9998255372047424,0.0,0.9997400641441345,1.0,0.00017444851982872933,1.0,0.0002599215949885547,1.0,0.0,0.9995657205581665,0.4999127686023712,0.0,-0.00021293880126904696,0.0,-0.00017446279525756836,-0.0002599358558654785,0.0,2379.0,9,0.0,4360,1
92,PS1561_gt.nii,0.0028111401479691267,90.1554183959961,0.0012044968316331506,0.9971112012863159,0.0011159330606460571,0.9973232746124268,0.9987955093383789,0.0028887693770229816,0.9988840818405151,0.0026766969822347164,0.6076509356498718,0.0005795981269329786,0.9944499731063843,0.4991578459739685,0.0011585247702896595,-0.0016213426133617759,0.0011593695962801576,-0.0016843080520629883,-0.001560807228088379,0.001336964595196831,1906.0,10,0.16666666666666666,44832,1
93,PS2238_gt.nii,0.2994605600833893,66.37017059326172,0.48524776101112366,0.9987897872924805,0.1751483678817749,0.9997271299362183,0.5147522687911987,0.0012101975735276937,0.8248516321182251,0.0002728529507294297,0.047564759850502014,0.1477050632238388,0.9985179901123047,0.7420187592506409,0.257392019033432,0.29094040393829346,0.2915310561656952,0.48403751850128174,0.17487549781799316,0.2880540143057691,15352.0,11,0.15384615384615385,8880,1
94,PS3341_gt.nii,0.0,110.21796417236328,0.0,0.9993290901184082,0.0,0.999520480632782,1.0,0.0006709333974868059,1.0,0.00047954294132068753,1.0,0.0,0.9988501667976379,0.4996645450592041,0.0,-0.0005672225379385054,0.0,-0.0006709098815917969,-0.0004795193672180176,0.0,1129.0,4,0.0,8040,5
95,PS4305_gt.nii,0.6149342656135559,10.392304420471191,0.7062937021255493,0.9981663227081299,0.406210720539093,0.9994776844978333,0.2937062978744507,0.0018336499342694879,0.593789279460907,0.0005223162588663399,0.04848260432481766,0.34750962257385254,0.9976488947868347,0.8522300124168396,0.5157805681228638,0.5345944762229919,0.5356342792510986,0.7044600248336792,0.40568840503692627,0.5582482993197279,28028.0,3,0.4,29744,1
96,RS4438_gt.nii,0.0,61.0692253112793,0.0,0.9999542832374573,0.0,0.9999356269836426,1.0,4.5719705667579547e-05,1.0,6.4375955844298e-05,1.0,0.0,0.9998899102210999,0.49997714161872864,0.0,-5.4251726396614686e-05,0.0,-4.571676254272461e-05,-6.437301635742188e-05,0.0,695.0,3,0.0,1080,1
97,PS1421_gt.nii,0.65245521068573,43.888484954833984,0.6457509994506836,0.9998877048492432,0.4095894694328308,0.999957263469696,0.3542490005493164,0.00011230869858991355,0.5904105305671692,4.274466118658893e-05,0.013015485368669033,0.3344421684741974,0.9998449683189392,0.8228193521499634,0.5012463927268982,0.5142170786857605,0.5142886638641357,0.6456387042999268,0.40954673290252686,0.6671771311893824,1076.0,14,0.125,2024,1
98,PS2623_gt.nii,0.07786135375499725,93.71072387695312,0.49017858505249023,0.9990283250808716,0.03258160129189491,0.9999659061431885,0.5098214149475098,0.0009716801578179002,0.967418372631073,3.4068467357428744e-05,0.042625002562999725,0.03151369094848633,0.9989943504333496,0.7446034550666809,0.06110183522105217,0.12618428468704224,0.12637564539909363,0.4892069101333618,0.0325474739074707,0.06425561797752809,15638.0,8,0.2,1120,1
99,RS4251_gt.nii,0.0556439608335495,69.6756820678711,0.03588840737938881,0.9981712698936462,0.04148663207888603,0.9978743195533752,0.9641115665435791,0.0018287012353539467,0.9585133790969849,0.0021256739273667336,0.18416382372379303,0.019620036706328392,0.9960536956787109,0.5170298218727112,0.03848499804735184,0.036614514887332916,0.038586124777793884,0.03405964374542236,0.039361000061035156,0.058504062168844934,11676.0,13,0.09523809523809523,36920,4
100,PS3123_gt.nii,0.0,87.02873229980469,0.0,0.9995579719543457,0.0,0.9993087649345398,1.0,0.0004420354380272329,1.0,0.0006912423996254802,1.0,0.0,0.9988673329353333,0.49977898597717285,0.0,-0.0005527690518647432,0.0,-0.0004420280456542969,-0.0006912350654602051,0.0,6893.0,4,0.0,11592,2
101,PS3946_gt.nii,0.4529843032360077,16.278820037841797,0.29305604100227356,0.9988281726837158,0.63005131483078,0.9952031970024109,0.706943929195404,0.0011718260357156396,0.3699486553668976,0.004796814173460007,0.059473916888237,0.2500319480895996,0.99405437707901,0.6459420919418335,0.4000408947467804,0.427202433347702,0.4296979606151581,0.291884183883667,0.6252545118331909,0.47124506698974783,65149.0,4,0.4,113480,1
102,PS2263_gt.nii,0.0,24.67792510986328,0.0,0.9993568658828735,0.0,0.9975980520248413,1.0,0.0006431281799450517,1.0,0.002401939360424876,1.0,0.0,0.9969580173492432,0.49967843294143677,0.0,-0.001242881640791893,0.0,-0.0006431341171264648,-0.0024019479751586914,0.0,33445.0,9,0.0,40272,1
103,RS4461_gt.nii,0.5195821523666382,48.08325958251953,0.6661706566810608,0.9997979402542114,0.2837523818016052,0.9999598860740662,0.3338293731212616,0.00020208403293509036,0.7162476181983948,4.012524732388556e-05,0.017117898911237717,0.24842767417430878,0.9997578263282776,0.8329843282699585,0.39798489212989807,0.43467625975608826,0.43477293848991394,0.665968656539917,0.2837122678756714,0.4692522711390636,2832.0,3,0.2857142857142857,2016,2
104,PS3971_gt.nii,0.47471675276756287,19.10497283935547,0.5393233895301819,0.998077392578125,0.31385165452957153,0.9992479681968689,0.4606766402721405,0.0019225782016292214,0.6861483454704285,0.0007520494400523603,0.05634239688515663,0.24750062823295593,0.9973306059837341,0.768700361251831,0.3967944085597992,0.4101950526237488,0.41142135858535767,0.5374007225036621,0.31309962272644043,0.4335158043439873,23406.0,6,0.25,27312,1
105,RS4212_gt.nii,0.004421768710017204,36.3307991027832,0.0009445843752473593,0.9997618794441223,0.0015003751032054424,0.9996216297149658,0.9990554451942444,0.0002380914957029745,0.9984996318817139,0.0003783412685152143,0.3342895805835724,0.0005799903301522136,0.9993837475776672,0.500353217124939,0.0011593082454055548,0.0008903419948183,0.0011904750717803836,0.0007064342498779297,0.0011219978332519531,0.0025364616360177552,4205.0,2,0.4444444444444444,6352,3
106,RS4106_gt.nii,0.0,53.13849639892578,0.0,0.9996917247772217,0.0,0.9997157454490662,1.0,0.00030830324976705015,1.0,0.0002842825779225677,1.0,0.0,0.9994075894355774,0.49984586238861084,0.0,-0.000296049372991547,0.0,-0.0003082752227783203,-0.0002842545509338379,0.0,1397.0,1,0.0,4768,3
107,RS4058_gt.nii,0.0,100.11968231201172,0.0,0.9999387860298157,0.0,0.999910831451416,1.0,6.121942715253681e-05,1.0,8.917400555219501e-05,1.0,0.0,0.9998496174812317,0.49996939301490784,0.0,-7.388627273030579e-05,0.0,-6.121397018432617e-05,-8.916854858398438e-05,0.0,1008.0,0,0.0,1496,1
108,PS3273_gt.nii,0.12835560739040375,28.853012084960938,0.06927864998579025,0.9995761513710022,0.1862250715494156,0.9986981153488159,0.9307213425636292,0.0004238451656419784,0.8137749433517456,0.00130190618801862,0.07254378497600555,0.0531793050467968,0.9982755184173584,0.5344274044036865,0.10098812729120255,0.11283992230892181,0.11358442157506943,0.06885480880737305,0.1849231719970703,0.14400283574815012,17255.0,17,0.10526315789473684,23456,1
109,RS4118_gt.nii,0.0,100.96038818359375,0.0,0.9996243715286255,0.0,0.9990139007568359,1.0,0.0003756411315407604,1.0,0.000986111699603498,1.0,0.0,0.9986389875411987,0.49981218576431274,0.0,-0.0006086247740313411,0.0,-0.0003756284713745117,-0.0009860992431640625,0.0,13736.0,2,0.0,16538,3
110,RS4427_gt.nii,0.5081731081008911,85.88130950927734,0.4684065878391266,0.9987877607345581,0.41365566849708557,0.9990291595458984,0.531593382358551,0.0012122432235628366,0.5863443613052368,0.0009708173456601799,0.04840971529483795,0.28150245547294617,0.9978211522102356,0.7335971593856812,0.43933188915252686,0.43909457325935364,0.4401806890964508,0.4671943187713623,0.4126847982406616,0.5271255060728745,1722.0,10,0.2,30576,1
111,RS4505_gt.nii,0.0,47.381431579589844,0.0,0.9987565875053406,0.0,0.9966269731521606,1.0,0.001243429142050445,1.0,0.003373034531250596,1.0,0.0,0.9953919053077698,0.4993782937526703,0.0,-0.0020479573868215084,0.0,-0.0012434124946594238,-0.0033730268478393555,0.0,43090.0,11,0.0,56520,5
112,RS4060_gt.nii,0.5295655131340027,21.988605499267578,0.4229915142059326,0.9991387128829956,0.36738988757133484,0.9993175268173218,0.5770084857940674,0.0008612911333329976,0.6326101422309875,0.0006824475713074207,0.043175749480724335,0.24473707377910614,0.998458206653595,0.7110651135444641,0.3932349681854248,0.39344412088394165,0.39421162009239197,0.4221302270889282,0.366707444190979,0.5147858129894058,2417.0,10,0.23529411764705882,19816,3
113,RS4207_gt.nii,2.3876299547644064e-19,79.65550994873047,0.0,0.9949074387550354,0.0,0.9994056820869446,1.0,0.0050925323739647865,1.0,0.0005943027790635824,1.0,0.0,0.9943192005157471,0.4974537193775177,0.0,-0.0017396857729181647,0.0,-0.0050925612449646,-0.0005943179130554199,0.0,72564.0,11,0.0,9920,3
114,PS4428_gt.nii,0.0014044943964108825,42.379241943359375,0.0009057971183210611,0.9997751712799072,0.0007949125720188022,0.9998027086257935,0.9990941882133484,0.00022481349878944457,0.9992051124572754,0.0001972761529032141,0.33263304829597473,0.00042354935430921614,0.9995779991149902,0.500340461730957,0.0008467400330118835,0.0006379503174684942,0.0008485455182380974,0.0006809234619140625,0.0005975961685180664,0.0016,406.0,18,0.07692307692307693,3312,4
115,RS4029_gt.nii,0.25777000188827515,59.29301452636719,0.1436167061328888,0.9990042448043823,0.3669050931930542,0.9965673089027405,0.8563833236694336,0.0009957468137145042,0.6330949068069458,0.003432704135775566,0.076867014169693,0.11509494483470917,0.9955809116363525,0.5713104605674744,0.20643076300621033,0.22768133878707886,0.22955109179019928,0.14262092113494873,0.36347246170043945,0.2812354176388241,47008.0,16,0.1111111111111111,67144,1
116,PS3460_gt.nii,0.4385565221309662,16.881942749023438,0.28123193979263306,0.9990900754928589,0.5612789392471313,0.9970309138298035,0.7187680602073669,0.0009099203161895275,0.43872103095054626,0.0029690794181078672,0.05381983891129494,0.23055130243301392,0.9961308836936951,0.6401610374450684,0.3747122287750244,0.3956090807914734,0.39730286598205566,0.2803220748901367,0.55830979347229,0.4763537508265778,40858.0,4,0.2857142857142857,69160,2
117,RS4255_gt.nii,0.5186917781829834,18.16590118408203,0.5107523798942566,0.9980178475379944,0.3468411862850189,0.9989907741546631,0.4892476201057434,0.0019821759779006243,0.6531588435173035,0.0010092424927279353,0.05864324793219566,0.26034480333328247,0.9970157146453857,0.7543851137161255,0.4131326675415039,0.41946274042129517,0.4208918809890747,0.508770227432251,0.3458319902420044,0.4927580807515938,17020.0,19,0.09523809523809523,34504,1
118,PS3103_gt.nii,0.11165644228458405,7.211102485656738,0.0592447929084301,0.9999479055404663,0.0943005159497261,0.9999138712882996,0.9407551884651184,5.2099228923907503e-05,0.9056994915008545,8.613366662757471e-05,0.028799058869481087,0.037759337574243546,0.9998617768287659,0.5295963287353516,0.07277089357376099,0.07467799633741379,0.07474499940872192,0.059192657470703125,0.09421443939208984,0.15608919382504288,978.0,2,0.3333333333333333,1536,2
119,PS3931_gt.nii,0.45249176025390625,35.580894470214844,0.308331161737442,0.997994065284729,0.5300596356391907,0.9949399828910828,0.6916688680648804,0.002005944261327386,0.4699403643608093,0.0050600008107721806,0.07463841140270233,0.2421397566795349,0.9929701089859009,0.6531625986099243,0.38987523317337036,0.4010244905948639,0.40426960587501526,0.30632519721984863,0.5249996185302734,0.47793166425690586,58994.0,13,0.14285714285714285,122216,2
120,PS3576_gt.nii,0.8032469153404236,75.13121032714844,0.7127866744995117,0.9982435703277588,0.7316704392433167,0.9980705380439758,0.2872133255004883,0.0017564103472977877,0.26832956075668335,0.0019294905941933393,0.04729272425174713,0.5650739669799805,0.9963383674621582,0.8555151224136353,0.722105085849762,0.7203248739242554,0.7221668362617493,0.7110302448272705,0.7297409772872925,0.8245053123079228,5535.0,1,0.6666666666666666,111976,1
121,RS3240_gt.nii,0.24297691881656647,47.64451599121094,0.14431458711624146,0.9981940984725952,0.1943081170320511,0.9974195957183838,0.8556854128837585,0.0018059111898764968,0.8056918978691101,0.0025803889147937298,0.10060980916023254,0.09028715640306473,0.9956248998641968,0.5712543725967407,0.16562087833881378,0.1652962863445282,0.16745595633983612,0.14250874519348145,0.19172775745391846,0.24315754339118825,18706.0,7,0.11764705882352941,50480,12
122,RS3925_gt.nii,0.0,47.22004318237305,0.0,0.9992746114730835,0.0,0.9997804760932922,1.0,0.0007253687945194542,1.0,0.0002195042761741206,1.0,0.0,0.9990554451942444,0.49963730573654175,0.0,-0.00039902576827444136,0.0,-0.0007253885269165039,-0.00021952390670776367,0.0,7452.0,11,0.0,3680,1
123,RS3705_gt.nii,0.0,36.68787384033203,0.0,0.9989643096923828,0.0,0.9987245798110962,1.0,0.0010356985731050372,1.0,0.0012754281051456928,1.0,0.0,0.9976915121078491,0.4994821548461914,0.0,-0.0011493299389258027,0.0,-0.0010356903076171875,-0.0012754201889038086,0.0,7289.0,6,0.0,21376,1
124,RS3444_gt.nii,0.028078695759177208,73.75635528564453,0.02559642121195793,0.9991644620895386,0.02158273383975029,0.9992982745170593,0.9744035601615906,0.0008355430909432471,0.9784172773361206,0.0007017282769083977,0.15302659571170807,0.01184815913438797,0.9984639286994934,0.5123804211616516,0.02341884933412075,0.022738339379429817,0.02350405789911747,0.024760842323303223,0.020881056785583496,0.030889188783925627,527.0,25,0.06896551724137931,12072,2
125,RS4010_gt.nii,0.2411113977432251,27.513633728027344,0.1352679580450058,0.9992083311080933,0.2710120975971222,0.9981206059455872,0.864732027053833,0.0007916590548120439,0.7289878726005554,0.001879404066130519,0.07106568664312363,0.09918070584535599,0.9973326921463013,0.5672381520271301,0.18046297132968903,0.19024185836315155,0.1914660632610321,0.13447630405426025,0.26913273334503174,0.272503525898067,23675.0,3,0.5,36424,2
126,RS4043_gt.nii,0.3134062886238098,86.98275756835938,0.8378099203109741,0.9934936165809631,0.16729825735092163,0.9997453689575195,0.16219007968902588,0.006506386678665876,0.8327017426490784,0.0002546507166698575,0.08098754286766052,0.16204994916915894,0.9932510852813721,0.915651798248291,0.278903603553772,0.3726445436477661,0.3743849992752075,0.831303596496582,0.16704368591308594,0.2853456869758987,108723.0,5,0.2857142857142857,26136,1
127,RS4186_gt.nii,0.0,117.34181213378906,0.0,0.999700129032135,0.0,0.9989051818847656,1.0,0.000299841514788568,1.0,0.0010947884293273091,1.0,0.0,0.9986060261726379,0.4998500645160675,0.0,-0.0005729423719458282,0.0,-0.00029987096786499023,-0.001094818115234375,0.0,16046.0,4,0.0,18362,1
128,PS3296_gt.nii,0.49186205863952637,71.65892028808594,0.751596987247467,0.9992197751998901,0.2834848463535309,0.9998978972434998,0.24840301275253296,0.0007802470936439931,0.7165151834487915,0.0001020946801872924,0.031213780865073204,0.25919991731643677,0.9991180896759033,0.875408411026001,0.4116898477077484,0.4612683653831482,0.46159112453460693,0.750816822052002,0.283382773399353,0.42960872992821875,13303.0,20,0.09090909090909091,6888,1
129,RS3968_gt.nii,0.766771137714386,8.717798233032227,0.7262678742408752,0.9975841641426086,0.6663849353790283,0.9981801509857178,0.27373212575912476,0.0024158069863915443,0.3336150646209717,0.0018198268953710794,0.05452963709831238,0.5326128005981445,0.9957934021949768,0.8619260191917419,0.6950389742851257,0.6935754418373108,0.6956824064254761,0.7238520383834839,0.6645650863647461,0.7555877075132236,15142.0,10,0.16666666666666666,110736,1
130,RS4539_gt.nii,0.0,64.8999252319336,0.0,0.9973867535591125,0.0,0.9996887445449829,1.0,0.002613223157823086,1.0,0.00031123406370170414,1.0,0.0,0.9970771670341492,0.4986933767795563,0.0,-0.0009018448763526976,0.0,-0.002613246440887451,-0.00031125545501708984,0.0,37480.0,42,0.0,5208,4
131,RS2699_gt.nii,0.40002474188804626,37.14834976196289,0.2521611750125885,0.9976518154144287,0.4067169725894928,0.9952374696731567,0.7478388547897339,0.0023481787648051977,0.5932829976081848,0.004762544762343168,0.08800701051950455,0.18435117602348328,0.9929229021072388,0.6249064803123474,0.31131166219711304,0.31688082218170166,0.3202471435070038,0.24981296062469482,0.40195441246032715,0.3982636441212481,44443.0,6,0.25,106424,5
132,PS2914_gt.nii,0.8259984850883484,10.0,0.7235472202301025,0.99726802110672,0.8207425475120544,0.995230495929718,0.2764527499675751,0.0027319740038365126,0.17925743758678436,0.0047694924287498,0.05789037048816681,0.624809205532074,0.9926164150238037,0.8604075908660889,0.7690862417221069,0.7669197916984558,0.7706140279769897,0.7208151817321777,0.8159730434417725,0.8450243829505726,33803.0,9,0.18181818181818182,285112,1
133,PS2936_gt.nii,0.22411753237247467,15.81138801574707,0.11500000208616257,0.9995859861373901,0.183913454413414,0.9992822408676147,0.8849999904632568,0.00041399183101020753,0.8160865306854248,0.0007177653023973107,0.056604284793138504,0.07614410668611526,0.9988689422607422,0.5572929978370667,0.14151284098625183,0.14488498866558075,0.1454305499792099,0.1145859956741333,0.18319571018218994,0.26898271562473125,7553.0,7,0.2222222222222222,13600,1
134,PS2348_gt.nii,0.0,71.12135314941406,0.0,0.9998763203620911,0.0,0.9998674392700195,1.0,0.00012369603791739792,1.0,0.00013257712998893112,1.0,0.0,0.9997437596321106,0.49993816018104553,0.0,-0.00012805961887352169,0.0,-0.00012367963790893555,-0.00013256072998046875,0.0,1155.0,1,0.0,2224,2
135,RS1794_gt.nii,0.7143712639808655,57.69488525390625,0.5602834224700928,0.9995171427726746,0.6464262008666992,0.9993073344230652,0.4397165775299072,0.0004828419187106192,0.3535737693309784,0.0006926563219167292,0.028519267216324806,0.42885729670524597,0.9988262057304382,0.779900312423706,0.6002801060676575,0.6012337803840637,0.6018154621124268,0.5598006248474121,0.6457335948944092,0.7530172633294291,5218.0,7,0.18181818181818182,26392,2
136,RS2801_gt.nii,0.7889144420623779,11.704699516296387,0.7897393107414246,0.9966651797294617,0.6743732690811157,0.9981584548950195,0.21026071906089783,0.0033348228316754103,0.3256267309188843,0.0018415253143757582,0.061017103493213654,0.5717229247093201,0.9948712587356567,0.8932022452354431,0.7275111079216003,0.7272427082061768,0.7297801375389099,0.7864044904708862,0.6725317239761353,0.7824233011824969,33446.0,8,0.2,145448,1
137,PS3035_gt.nii,0.0,104.52655792236328,0.0,0.9996611475944519,0.0,0.9993537664413452,1.0,0.00033883287687785923,1.0,0.0006462139426730573,1.0,0.0,0.9990153908729553,0.49983057379722595,0.0,-0.00046793007641099393,0.0,-0.0003388524055480957,-0.0006462335586547852,0.0,6916.0,10,0.0,10838,1
138,RS3016_gt.nii,0.0,69.065185546875,0.0,0.9988195300102234,0.0,0.9987988471984863,1.0,0.0011804556706920266,1.0,0.0012011384824290872,1.0,0.0,0.9976212382316589,0.4994097650051117,0.0,-0.0011907521402463317,0.0,-0.0011804699897766113,-0.0012011528015136719,0.0,4651.0,5,0.0,20128,2
139,PS2691_gt.nii,0.6884557604789734,10.099504470825195,0.5256960391998291,0.9992614984512329,0.8023106455802917,0.9973011016845703,0.4743039906024933,0.0007385159842669964,0.19768933951854706,0.00269890995696187,0.036126744002103806,0.46541067957878113,0.9965767860412598,0.762478768825531,0.6351948976516724,0.647890567779541,0.6494393944740295,0.524957537651062,0.7996118068695068,0.7260687732342007,36170.0,8,0.2222222222222222,95112,1
140,RS4389_gt.nii,0.6665101051330566,6.4031243324279785,0.520593523979187,0.9997656941413879,0.5957599878311157,0.9996820688247681,0.479406476020813,0.00023428232816513628,0.4042399823665619,0.0003179365012329072,0.02077414281666279,0.38470229506492615,0.9994481205940247,0.7601796388626099,0.5556461811065674,0.5566361546516418,0.5569100379943848,0.5203592777252197,0.5954420566558838,0.7082211891362857,1326.0,6,0.25,11120,1
141,RS3279_gt.nii,0.3295153081417084,22.912878036499023,0.1908140778541565,0.9995589852333069,0.37803030014038086,0.9988640546798706,0.8091859221458435,0.00044103743857704103,0.6219696998596191,0.0011359748896211386,0.045870136469602585,0.14522230625152588,0.9984244108200073,0.5951865315437317,0.2536141872406006,0.26786288619041443,0.26857680082321167,0.19037306308746338,0.37689435482025146,0.3555256491450285,13536.0,0,0.25,23536,4
142,RS4061_gt.nii,0.0,63.90618133544922,0.0,0.9999327063560486,0.0,0.9999575614929199,1.0,6.729650340275839e-05,1.0,4.244136289344169e-05,1.0,0.0,0.9998902678489685,0.4999663531780243,0.0,-5.3443007345777005e-05,0.0,-6.729364395141602e-05,-4.2438507080078125e-05,0.0,42.0,21,0.0,712,1
143,RS4052_gt.nii,0.11692941188812256,97.18024444580078,0.4016447365283966,0.9898748397827148,0.060852568596601486,0.9990136027336121,0.598355233669281,0.010125162079930305,0.939147412776947,0.00098640494979918,0.13701897859573364,0.05579447001218796,0.9889155626296997,0.6957597732543945,0.10569191724061966,0.1530972719192505,0.15633654594421387,0.39151954650878906,0.05986618995666504,0.11059726953869999,152787.0,2,0.5,27360,1
144,RS4028_gt.nii,0.0,83.6373062133789,0.0,0.9990456104278564,0.0,0.999774694442749,1.0,0.0009543659398332238,1.0,0.0002252820850117132,1.0,0.0,0.9988207817077637,0.4995228052139282,0.0,-0.0004636826051864773,0.0,-0.0009543895721435547,-0.00022530555725097656,0.0,10552.0,10,0.0,3776,3
145,PS3125_gt.nii,0.7116337418556213,19.339078903198242,0.5962629318237305,0.9988160729408264,0.6265844106674194,0.9986550807952881,0.40373706817626953,0.0011839246144518256,0.3734155595302582,0.0013449372490867972,0.04265904426574707,0.43993431329727173,0.9974793195724487,0.797539472579956,0.6110477447509766,0.6099728345870972,0.6112356781959534,0.5950789451599121,0.6252394914627075,0.7394076992420954,3877.0,11,0.09523809523809523,55712,5
146,PS1257_gt.nii,0.0006647256086580455,68.09552001953125,0.002807820215821266,0.9894330501556396,0.0003048522339668125,0.9988446831703186,0.9971922039985657,0.010566962882876396,0.9996951222419739,0.0011552955256775022,0.6598554253578186,0.00027507092454470694,0.9883020520210266,0.496120423078537,0.0005499905673786998,-0.0025687955785542727,0.0009251866140402853,-0.007759153842926025,-0.0008504390716552734,0.000580966879508545,155495.0,8,0.2222222222222222,19232,1
147,RS4239_gt.nii,0.6878028512001038,24.0,0.7334189414978027,0.9976873993873596,0.5047127604484558,0.9991421699523926,0.26658105850219727,0.002312616677954793,0.4952872395515442,0.0008578291162848473,0.05316760390996933,0.4264751970767975,0.9968409538269043,0.8655531406402588,0.5979427099227905,0.6069361567497253,0.6084126234054565,0.7311062812805176,0.5038549900054932,0.6496068832517431,30808.0,12,0.125,53736,2
148,PS1390_gt.nii,0.7091115713119507,74.11207580566406,0.7840038537979126,0.9993050694465637,0.4958888590335846,0.999811589717865,0.2159961760044098,0.0006949399248696864,0.504111111164093,0.00018843139696400613,0.028911536559462547,0.43628403544425964,0.9991174936294556,0.8916544914245605,0.6075177788734436,0.6231264472007751,0.6235212683677673,0.7833089828491211,0.495700478553772,0.6535675583185993,11408.0,18,0.1,14616,1
149,PS3952_gt.nii,0.7996013164520264,35.2845573425293,0.6998369693756104,0.9984737038612366,0.6961312890052795,0.9985002279281616,0.30016306042671204,0.0015263144159689546,0.30386871099472046,0.0014997576363384724,0.04461685195565224,0.5360737442970276,0.9969890117645264,0.8491553068161011,0.697979211807251,0.6964685916900635,0.6979816555976868,0.6983106136322021,0.6946315765380859,0.8014388884312271,3314.0,19,0.09523809523809523,83408,1
150,RS4390_gt.nii,0.0,84.71717834472656,0.0,0.9970369338989258,0.0,0.9982342720031738,1.0,0.0029630372300744057,1.0,0.0017657054122537374,1.0,0.0,0.9952816963195801,0.4985184669494629,0.0,-0.0022873240523040295,0.0,-0.0029630661010742188,-0.0017657279968261719,0.0,15963.0,6,0.0,29536,2
151,PS2921_gt.nii,0.0,76.17906951904297,0.0,0.9998542666435242,0.0,0.9999394416809082,1.0,0.0001457421894883737,1.0,6.056714482838288e-05,1.0,0.0,0.9997937083244324,0.4999271333217621,0.0,-9.39531164476648e-05,0.0,-0.00014573335647583008,-6.0558319091796875e-05,0.0,1073.0,8,0.0,1016,3
152,RS4295_gt.nii,0.267655611038208,45.01887130737305,0.15356986224651337,0.9988236427307129,0.2987309396266937,0.9972423911094666,0.8464301228523254,0.0011763686779886484,0.7012690901756287,0.0027576300781220198,0.08047832548618317,0.11287715286016464,0.9960744380950928,0.5761967301368713,0.20285645127296448,0.21237798035144806,0.21418699622154236,0.15239346027374268,0.2959733009338379,0.30293171384159345,33144.0,12,0.14285714285714285,54568,1
153,PS3591_gt.nii,0.0,78.43022155761719,0.0,0.9995516538619995,0.0,0.9992696642875671,1.0,0.0004483754455577582,1.0,0.0007303649326786399,1.0,0.0,0.9988219141960144,0.49977582693099976,0.0,-0.0005722566857002676,0.0,-0.0004483461380004883,-0.0007303357124328613,0.0,7169.0,5,0.0,12248,2
154,RS3052_gt.nii,0.7483074069023132,30.265491485595703,0.6675808429718018,0.998626172542572,0.6659584641456604,0.9986361265182495,0.33241918683052063,0.0013738381676375866,0.3340415358543396,0.0013638569507747889,0.043395694345235825,0.5001147389411926,0.9972735047340393,0.8331035375595093,0.6667686700820923,0.6654002666473389,0.6667691469192505,0.6662070751190186,0.6645946502685547,0.7428858984140383,4080.0,6,0.2,68552,2
155,RS4483_gt.nii,2.675280978803956e-19,59.507137298583984,0.0,0.9957958459854126,0.0,0.9871861934661865,1.0,0.004204157739877701,1.0,0.01281382329761982,1.0,0.0,0.9830888509750366,0.4978979229927063,0.0,-0.007339709438383579,0.0,-0.004204154014587402,-0.012813806533813477,0.0,164293.0,12,0.0,214088,11
156,RS2221_gt.nii,0.04665759950876236,46.0412712097168,0.0236269049346447,0.999247133731842,0.0653366968035698,0.9978282451629639,0.9763730764389038,0.0007528706337325275,0.9346632957458496,0.0021717718336731195,0.15146887302398682,0.017658496275544167,0.9970787763595581,0.5114369988441467,0.034704167395830154,0.03801100701093674,0.03928999975323677,0.022873997688293457,0.06316494941711426,0.05558885698962047,29801.0,1,0.4,37288,3
157,RS4249_gt.nii,0.0,99.82484436035156,0.0,0.9998000860214233,0.0,0.9999027252197266,1.0,0.00019993341993540525,1.0,9.729422890814021e-05,1.0,0.0,0.9997028112411499,0.49990004301071167,0.0,-0.00013947174011263996,0.0,-0.00019991397857666016,-9.72747802734375e-05,0.0,1113.0,5,0.0,1632,1
158,RS4176_gt.nii,0.0,94.44204711914062,0.0,0.9996199011802673,0.0,0.9998320937156677,1.0,0.0003801030106842518,1.0,0.0001679104898357764,1.0,0.0,0.9994521141052246,0.49980995059013367,0.0,-0.0002526327152736485,0.0,-0.000380098819732666,-0.0001679062843322754,0.0,2575.0,7,0.0,2816,2
159,RS4087_gt.nii,0.0,40.35343933105469,0.0,0.9995837211608887,0.0,0.998932421207428,1.0,0.00041630587656982243,1.0,0.0010676055680960417,1.0,0.0,0.9985169768333435,0.49979186058044434,0.0,-0.0006666711997240782,0.0,-0.0004162788391113281,-0.0010675787925720215,0.0,13657.0,5,0.0,17904,3
160,RS4369_gt.nii,0.4932715594768524,55.94640350341797,0.32237139344215393,0.9996590614318848,0.5000437498092651,0.999283492565155,0.6776286363601685,0.00034094121656380594,0.49995625019073486,0.0007165187271311879,0.03149641305208206,0.24379318952560425,0.9989433884620667,0.6610152125358582,0.39201563596725464,0.40099698305130005,0.401496946811676,0.3220304250717163,0.4993271827697754,0.5148880580206315,7569.0,5,0.2222222222222222,17728,2
161,RS4030_gt.nii,0.5766558647155762,32.557640075683594,0.47987180948257446,0.9982300400733948,0.5325334072113037,0.9978154301643372,0.5201281905174255,0.0017699749441817403,0.4674665629863739,0.002184581244364381,0.05725489556789398,0.33764320611953735,0.9960610866546631,0.7390509247779846,0.5048329830169678,0.5035481452941895,0.505517303943634,0.47810184955596924,0.5303487777709961,0.5999786275313017,9314.0,7,0.15384615384615385,70200,3
162,PS3055_gt.nii,0.0,91.74176025390625,0.0,0.9992518424987793,0.0,0.9988194108009338,1.0,0.0007481460343115032,1.0,0.0011805773247033358,1.0,0.0,0.9980730414390564,0.49962592124938965,0.0,-0.0009398107067681849,0.0,-0.0007481575012207031,-0.0011805891990661621,0.0,13408.0,5,0.0,19792,9
163,PS2941_gt.nii,0.0,90.47265625,0.0,0.9954168200492859,0.0,0.9887002110481262,1.0,0.004583176225423813,1.0,0.011299794539809227,1.0,0.0,0.9842197895050049,0.49770841002464294,0.0,-0.007196453865617514,0.0,-0.004583179950714111,-0.01129978895187378,0.0,144890.0,20,0.0,188720,21
164,PS1641_gt.nii,0.6971831917762756,63.93278121948242,0.5958842039108276,0.9981818199157715,0.6346110105514526,0.9978591203689575,0.40411579608917236,0.0018181680934503675,0.36538901925086975,0.0021408668253570795,0.05234652757644653,0.4436661899089813,0.9960611462593079,0.7970330119132996,0.6146382093429565,0.6129673719406128,0.6149427890777588,0.5940660238265991,0.6324701309204102,0.7256554307116105,8014.0,25,0.13793103448275862,88440,3
165,PS1063_gt.nii,0.4872337579727173,15.622092247009277,0.7247204184532166,0.9981443285942078,0.28574052453041077,0.9997175931930542,0.27527958154678345,0.001855662907473743,0.7142594456672668,0.0002824245602823794,0.048164453357458115,0.2577637732028961,0.9978645443916321,0.8614323735237122,0.40987628698349,0.45425501465797424,0.4550626277923584,0.7228647470474243,0.2854580879211426,0.4269366046152526,30477.0,11,0.26666666666666666,17168,2
166,RS4234_gt.nii,3.0556597766913127e-18,67.08539581298828,0.0,0.999834418296814,0.0,0.999882698059082,1.0,0.00016560112999286503,1.0,0.00011732136772479862,1.0,0.0,0.999717116355896,0.499917209148407,0.0,-0.00013938633492216468,0.0,-0.00016558170318603516,-0.00011730194091796875,0.0,143.0,19,0.0,1968,1
167,RS4356_gt.nii,0.42100897431373596,13.490737915039062,0.5014495253562927,0.993270754814148,0.26147738099098206,0.9976208806037903,0.4985504746437073,0.0067292372696101665,0.7385225892066956,0.002379117999225855,0.10381651669740677,0.20752738416194916,0.990945041179657,0.747360110282898,0.3437228798866272,0.3580239713191986,0.36210179328918457,0.4947202205657959,0.2590982913970947,0.38063664284279114,80174.0,10,0.26666666666666666,79336,2
168,RS2516_gt.nii,0.0,58.660037994384766,0.0,0.9994642734527588,0.0,0.9988225102424622,1.0,0.0005357013433240354,1.0,0.0011774641461670399,1.0,0.0,0.998288094997406,0.4997321367263794,0.0,-0.000794209714513272,0.0,-0.0005357265472412109,-0.0011774897575378418,0.0,14598.0,0,0.0,19744,3
169,RS3776_gt.nii,0.0,74.12452697753906,0.0,0.999938428401947,0.0,0.9999403953552246,1.0,6.157526513561606e-05,1.0,5.960831549600698e-05,1.0,0.0,0.9998788237571716,0.4999692142009735,0.0,-6.058381040929817e-05,0.0,-6.157159805297852e-05,-5.9604644775390625e-05,0.0,386.0,1,0.0,1000,1
170,PS3192_gt.nii,0.7192407846450806,42.95346450805664,0.5934286117553711,0.9969039559364319,0.6850374341011047,0.9953935146331787,0.4065713882446289,0.0030960319563746452,0.31496256589889526,0.0046064951457083225,0.06736458092927933,0.466222882270813,0.992376983165741,0.7951662540435791,0.6359508633613586,0.6337827444076538,0.6375898718833923,0.5903325080871582,0.6804308891296387,0.7385708854691813,24001.0,2,0.4444444444444444,188240,3
171,PS3567_gt.nii,0.4605875611305237,86.14580535888672,0.5578744411468506,0.9984668493270874,0.2827913463115692,0.9995204210281372,0.4421255588531494,0.0015331412432715297,0.7172086238861084,0.0004795897693838924,0.04981198534369469,0.23101656138896942,0.9979899525642395,0.778170645236969,0.3753264844417572,0.39631012082099915,0.39719271659851074,0.556341290473938,0.2823117971420288,0.432302112225304,18656.0,17,0.1111111111111111,18160,1
172,RS3379_gt.nii,0.3646059036254883,35.39773941040039,0.2440107762813568,0.9979395866394043,0.22090685367584229,0.9981895685195923,0.7559891939163208,0.002060387283563614,0.7790931463241577,0.001810439513064921,0.08415782451629639,0.13114798069000244,0.996138870716095,0.6209751963615417,0.23188474774360657,0.23024000227451324,0.23217160999774933,0.2419503927230835,0.21909642219543457,0.3910496110700074,5491.0,1,0.25,40072,7
173,PS3436_gt.nii,0.0024717054329812527,59.34054183959961,0.0015243901871144772,0.9996864199638367,0.00151889119297266,0.9996875524520874,0.9984756112098694,0.0003135589067824185,0.9984810948371887,0.00031242641853168607,0.3120015859603882,0.0007613971829414368,0.9993742108345032,0.5006054043769836,0.0015216358006000519,0.0012086461065337062,0.0015216381289064884,0.0012108087539672852,0.0012063980102539062,0.0025098039215686275,1497.0,33,0.05714285714285714,5248,2
174,RS4036_gt.nii,0.0,80.25272369384766,0.0,0.9996694922447205,0.0,0.9994562268257141,1.0,0.00033050859929062426,1.0,0.0005437739891931415,1.0,0.0,0.9991260766983032,0.49983474612236023,0.0,-0.0004239362897351384,0.0,-0.000330507755279541,-0.0005437731742858887,0.0,5424.0,5,0.0,9120,1
175,PS2778_gt.nii,0.7727272510528564,5.0,0.6381982564926147,0.9997336268424988,0.6266198754310608,0.999746561050415,0.36180177330970764,0.0002663808118086308,0.3733801543712616,0.00025344081223011017,0.02002089098095894,0.462368905544281,0.9994805455207825,0.8189659118652344,0.6323560476303101,0.6321226954460144,0.6323825716972351,0.6379318237304688,0.626366376876831,0.8361222668451584,1332.0,4,0.16666666666666666,11744,4
176,RS3622_gt.nii,0.7804595828056335,6.324555397033691,0.6702054738998413,0.9985105395317078,0.6799423694610596,0.9984430074691772,0.3297945261001587,0.00148948619607836,0.3200576603412628,0.0015569922979921103,0.04501999914646149,0.5094781517982483,0.9969677329063416,0.8343579769134521,0.6750388145446777,0.6735333204269409,0.6750563979148865,0.6687159538269043,0.6783853769302368,0.7968000723829056,1368.0,8,0.2,78840,1
177,RS4217_gt.nii,0.0,97.50794219970703,0.0,0.9996724128723145,0.0,0.9997424483299255,1.0,0.00032761189504526556,1.0,0.00025757643743418157,1.0,0.0,0.9994149804115295,0.4998362064361572,0.0,-0.00029049112345092,0.0,-0.0003275871276855469,-0.0002575516700744629,0.0,198.0,7,0.0,4320,1
178,RS4381_gt.nii,0.0,119.34236145019531,0.0,0.9998049139976501,0.0,0.9996312260627747,1.0,0.00019509832782205194,1.0,0.000368786248145625,1.0,0.0,0.9994362592697144,0.4999024569988251,0.0,-0.00026823420193977654,0.0,-0.00019508600234985352,-0.0003687739372253418,0.0,4614.0,10,0.0,6186,4
179,RS4124_gt.nii,0.0044118622317910194,91.5071029663086,0.0018145161448046565,0.9994111061096191,0.0027278237976133823,0.9991141557693481,0.9981854557991028,0.0005888797459192574,0.9972721934318542,0.0008858303772285581,0.36290243268013,0.0010908650001510978,0.9985263347625732,0.5006127953529358,0.002179352566599846,0.0015025358879938722,0.0022247876040637493,0.001225590705871582,0.0018420219421386719,0.005230024213075061,9939.0,1,0.2857142857142857,14880,4
180,PS3099_gt.nii,0.10897435992956161,55.06586837768555,0.05674342066049576,0.9999134540557861,0.04536489024758339,0.9999316334724426,0.9432565569877625,8.655221608933061e-05,0.9546350836753845,6.837272667326033e-05,0.03758689761161804,0.0258620698004961,0.9998450875282288,0.5283284187316895,0.05042016878724098,0.050659243017435074,0.05073617026209831,0.056656837463378906,0.045296549797058105,0.10909090909090909,187.0,5,0.2222222222222222,1216,2
181,RS4269_gt.nii,0.1985470950603485,55.03635025024414,0.11971458792686462,0.9998353123664856,0.14090202748775482,0.9998013973236084,0.8802854418754578,0.0001646651653572917,0.859097957611084,0.00019858112500514835,0.03576382249593735,0.06920256465673447,0.9996368288993835,0.5597749352455139,0.1294470578432083,0.12969613075256348,0.129876971244812,0.11954987049102783,0.14070343971252441,0.2391132224861441,1377.0,3,0.4,3784,1
182,RS2499_gt.nii,0.5008707642555237,49.07595443725586,0.33655592799186707,0.9976503849029541,0.570616602897644,0.9938680529594421,0.6634441018104553,0.0023496372159570456,0.42938336730003357,0.006131934002041817,0.07711146771907806,0.2685454487800598,0.9915732741355896,0.6671031713485718,0.4233911335468292,0.434343546628952,0.4382287263870239,0.33420634269714355,0.5644845962524414,0.5440747165895357,73753.0,10,0.14285714285714285,154224,2
183,PS3252_gt.nii,0.03457259759306908,95.94945526123047,0.07323085516691208,0.9941151142120361,0.015131086111068726,0.9988503456115723,0.9267691373825073,0.005884870886802673,0.9848688840866089,0.0011496609076857567,0.2208680957555771,0.012699291110038757,0.9929795861244202,0.5336729884147644,0.025080082938075066,0.030685385689139366,0.033287569880485535,0.06734597682952881,0.013981461524963379,0.028124042807948987,75617.0,20,0.21428571428571427,20688,4
184,PS3945_gt.nii,0.0,101.06136322021484,0.0,0.999491810798645,0.0,0.9991418719291687,1.0,0.0005082078860141337,1.0,0.0008581465808674693,1.0,0.0,0.9986345171928406,0.4997459053993225,0.0,-0.0006603914662264287,0.0,-0.0005081892013549805,-0.0008581280708312988,0.0,9337.0,20,0.0,14390,2
185,PS3410_gt.nii,0.0,85.39203643798828,0.0,0.9995862245559692,0.0,0.9991055727005005,1.0,0.0004137877840548754,1.0,0.0008944394649006426,1.0,0.0,0.998692512512207,0.4997931122779846,0.0,-0.0006083650514483452,0.0,-0.0004137754440307617,-0.0008944272994995117,0.0,11707.0,3,0.0,15000,1
186,PS3899_gt.nii,0.0,66.27668762207031,0.0,0.9997237324714661,0.0,0.9996160268783569,1.0,0.0002762543736025691,1.0,0.0003839599376078695,1.0,0.0,0.9993399977684021,0.49986186623573303,0.0,-0.00032568484311923385,0.0,-0.00027626752853393555,-0.0003839731216430664,0.0,3708.0,11,0.0,6440,4
187,PS2149_gt.nii,0.003725305199623108,91.55599212646484,0.005275745410472155,0.989775538444519,0.0013132781023159623,0.997445285320282,0.9947242736816406,0.010224464349448681,0.9986867308616638,0.0025546960532665253,0.5819622874259949,0.0010526315309107304,0.9872729182243347,0.4975256323814392,0.0021030493080615997,-0.0024785941932350397,0.002632208401337266,-0.004948735237121582,-0.001241445541381836,0.002326615446658463,124210.0,13,0.13333333333333333,42648,1
188,RS4613_gt.nii,0.09857470542192459,72.4541015625,0.04913473501801491,0.9994183778762817,0.14034777879714966,0.998164713382721,0.9508652687072754,0.0005816114717163146,0.8596522212028503,0.0018352741608396173,0.0981234610080719,0.03776811808347702,0.9975854754447937,0.5242765545845032,0.07278720289468765,0.08200740814208984,0.08304186165332794,0.04855310916900635,0.1385124921798706,0.10426229508196722,25410.0,7,0.2857142857142857,32360,1
189,RS1673_gt.nii,0.44004154205322266,36.79673767089844,0.3147338032722473,0.9983579516410828,0.42334845662117004,0.9973778128623962,0.6852661967277527,0.001642055343836546,0.5766515135765076,0.002622174797579646,0.06736472994089127,0.22029303014278412,0.9957494735717773,0.656545877456665,0.3610493838787079,0.3629406690597534,0.3650233745574951,0.3130917549133301,0.42072629928588867,0.49095361672575755,22329.0,10,0.11764705882352941,64016,4
190,PS3394_gt.nii,0.0004718093841802329,45.527462005615234,0.0007716049440205097,0.9997686147689819,0.0002575328398961574,0.9999228119850159,0.9992284178733826,0.00023140310076996684,0.9997424483299255,7.72058847360313e-05,0.3539276123046875,0.00019312475342303514,0.9996914267539978,0.5002701282501221,0.00038617494283244014,0.00031211046734824777,0.000445773039245978,0.0005402565002441406,0.00018036365509033203,0.0005267316302343956,2089.0,23,0.07407407407407407,1296,2
191,PS2698_gt.nii,0.0,94.55157470703125,0.0,0.999212920665741,0.0,0.999459445476532,1.0,0.0007870872505009174,1.0,0.0005405625561252236,1.0,0.0,0.9986732006072998,0.4996064603328705,0.0,-0.0006522805197164416,0.0,-0.0007870793342590332,-0.0005405545234680176,0.0,1843.0,4,0.0,9062,2
192,RS3951_gt.nii,0.0993608608841896,44.0113639831543,0.048314690589904785,0.9993790984153748,0.11209766566753387,0.9984573721885681,0.9516853094100952,0.0006208940176293254,0.8879023194313049,0.0015426318859681487,0.10182111710309982,0.034942515194416046,0.99783855676651,0.5238468647003174,0.06752552092075348,0.07261397689580917,0.07359323650598526,0.047693729400634766,0.11055505275726318,0.1126313532060905,19933.0,1,0.5,27176,2
193,RS4233_gt.nii,0.0,43.100868225097656,0.0,0.999905526638031,0.0,0.9998936653137207,1.0,9.448341006645933e-05,1.0,0.00010634473437676206,1.0,0.0,0.9997991919517517,0.4999527633190155,0.0,-0.00010023877985076979,0.0,-9.447336196899414e-05,-0.00010633468627929688,0.0,1077.0,4,0.0,1784,2
194,RS4026_gt.nii,0.30108052492141724,34.5629768371582,0.1616411805152893,0.9991603493690491,0.27564531564712524,0.9983441829681396,0.8383588194847107,0.0008396381163038313,0.7243546843528748,0.0016558252973482013,0.06722806394100189,0.11345081031322479,0.9975081086158752,0.5804007649421692,0.2037823498249054,0.20989981293678284,0.21108205616474152,0.16080152988433838,0.2739894390106201,0.30934690219433925,17955.0,1,0.7272727272727273,33098,6
195,RS3046_gt.nii,0.040625493973493576,66.37468719482422,0.020537443459033966,0.9991413354873657,0.06618555635213852,0.9971035122871399,0.9794625639915466,0.0008586383191868663,0.9338144659996033,0.0028964609373360872,0.16976217925548553,0.01592341810464859,0.9962500929832458,0.5098394155502319,0.03134767338633537,0.03529099002480507,0.036868445575237274,0.019678831100463867,0.06328904628753662,0.048814404564962,39357.0,8,0.18181818181818182,49568,2
196,RS3854_gt.nii,0.0,66.8471908569336,0.0,0.9999160170555115,0.0,0.9999265670776367,1.0,8.398911450058222e-05,1.0,7.343909237533808e-05,1.0,0.0,0.9998425841331482,0.49995800852775574,0.0,-7.853714487282559e-05,0.0,-8.398294448852539e-05,-7.343292236328125e-05,0.0,463.0,4,0.0,1232,1
197,PS3819_gt.nii,0.6284927129745483,46.07601547241211,0.5696049928665161,0.9997830986976624,0.39396968483924866,0.9998934268951416,0.4303949773311615,0.00021689537970814854,0.6060303449630737,0.00010655162623152137,0.019140461459755898,0.30359435081481934,0.9996766448020935,0.7846940755844116,0.4657804071903229,0.47356200218200684,0.47371625900268555,0.5693881511688232,0.39386308193206787,0.5843113032736257,1925.0,3,0.4,4152,1
198,RS3964_gt.nii,0.0,66.42400360107422,0.0,0.9997561573982239,0.0,0.9997677206993103,1.0,0.00024383961863350123,1.0,0.00023227631754707545,1.0,0.0,0.9995239973068237,0.49987807869911194,0.0,-0.00023798775509931147,0.0,-0.00024384260177612305,-0.00023227930068969727,0.0,1500.0,3,0.0,3896,2
199,RS4125_gt.nii,0.0,80.03998565673828,0.0,0.9998266100883484,0.0,0.9997444748878479,1.0,0.00017337460303679109,1.0,0.00025550980353727937,1.0,0.0,0.9995712041854858,0.4999133050441742,0.0,-0.00021047306654509157,0.0,-0.00017338991165161133,-0.0002555251121520996,0.0,2227.0,9,0.0,4286,1
200,RS4181_gt.nii,0.00504698371514678,37.13352966308594,0.0009475218830630183,0.9992514252662659,0.0010348670184612274,0.999182403087616,0.9990524649620056,0.0007485908572562039,0.9989651441574097,0.0008176130359061062,0.4703415334224701,0.0004948799032717943,0.9984350204467773,0.5000994801521301,0.0009892702801153064,0.0002078907418763265,0.0009902318706735969,0.0001989603042602539,0.00021731853485107422,0.002195760493201588,6291.0,4,0.1,13720,12
201,RS4198_gt.nii,0.0,73.68750762939453,0.0,0.9998098611831665,0.0,0.9998430609703064,1.0,0.00019010904361493886,1.0,0.00015690925647504628,1.0,0.0,0.9996530413627625,0.49990493059158325,0.0,-0.0001727132621454075,0.0,-0.0001901388168334961,-0.00015693902969360352,0.0,934.0,12,0.0,2632,15
202,PS2904_gt.nii,0.0,106.64098358154297,0.0,0.9976167678833008,0.0,0.9853338003158569,1.0,0.0023832342121750116,1.0,0.014666189439594746,1.0,0.0,0.9830198884010315,0.4988083839416504,0.0,-0.0059121036902070045,0.0,-0.0023832321166992188,-0.014666199684143066,0.0,221553.0,11,0.0,245480,4
203,RS4083_gt.nii,0.3500276207923889,49.081565856933594,0.42016422748565674,0.9996951222419739,0.15260978043079376,0.9999242424964905,0.5798357725143433,0.0003048579965252429,0.8473902344703674,7.578476652270183e-05,0.026230566203594208,0.12606076896190643,0.9996194243431091,0.7099297046661377,0.22389692068099976,0.2530668377876282,0.2532216012477875,0.4198594093322754,0.15253400802612305,0.2881727158948686,3710.0,12,0.09090909090909091,2192,17
204,RS4406_gt.nii,0.7797601819038391,12.3591947555542,0.6654020547866821,0.9993764758110046,0.6627587676048279,0.999383807182312,0.3345979154109955,0.000623537867795676,0.3372412323951721,0.0006161975325085223,0.029702330008149147,0.49709317088127136,0.9987625479698181,0.832389235496521,0.6640778183937073,0.6634592413902283,0.6640791296958923,0.664778470993042,0.6621425151824951,0.810482039534746,1735.0,5,0.3333333333333333,30840,1
205,PS3950_gt.nii,0.003396453335881233,54.415069580078125,0.0013245033333078027,0.9995324611663818,0.002545500872656703,0.9991007447242737,0.998675525188446,0.00046754241338931024,0.9974545240402222,0.0008992591756395996,0.37265264987945557,0.0008719536126591265,0.9986340403556824,0.5004284977912903,0.0017423878889530897,0.0011877561919391155,0.0018361711408942938,0.0008569955825805664,0.001646280288696289,0.0029544279488883966,10469.0,11,0.0625,15100,11
206,PS4330_gt.nii,0.0006866035982966423,63.27716827392578,0.00023105360742192715,0.998490571975708,0.0001976597122848034,0.9987084865570068,0.9997689723968506,0.001509408000856638,0.9998023509979248,0.0012914937688037753,0.718761682510376,0.00010653938807081431,0.99720299243927,0.4993607997894287,0.00021305607515387237,-0.0011825006222352386,0.0002137053816113621,-0.0012784004211425781,-0.0010938644409179688,0.00032847194849559846,1630.0,17,0.09523809523809523,21640,2
207,PS3675_gt.nii,0.7404714822769165,20.34699058532715,0.6184338331222534,0.9993577003479004,0.623306155204773,0.9993442296981812,0.3815661370754242,0.000642328814137727,0.37669387459754944,0.0006557540618814528,0.031220989301800728,0.4501795470714569,0.9987041354179382,0.8088957667350769,0.6208604574203491,0.6202161908149719,0.6208652257919312,0.6177915334701538,0.6226503849029541,0.7375901218198392,214.0,4,0.3333333333333333,28784,1
208,RS3465_gt.nii,0.045774977654218674,78.79625701904297,0.026562845334410667,0.999266505241394,0.07265312224626541,0.9978970289230347,0.9734371304512024,0.0007334687397815287,0.9273468852043152,0.002102961763739586,0.1424964964389801,0.019837096333503723,0.9971668124198914,0.5129146575927734,0.03890248015522957,0.04268801212310791,0.04393032565712929,0.025829315185546875,0.07055020332336426,0.050185194845844855,25232.0,21,0.10526315789473684,36216,1
209,RS4248_gt.nii,0.2183660864830017,64.30396270751953,0.30737972259521484,0.9988717436790466,0.09085667878389359,0.9997457265853882,0.6926202774047852,0.0011282528284937143,0.909143328666687,0.00025429084780626,0.05712441727519035,0.07541676610708237,0.9986181855201721,0.6531257629394531,0.1402558833360672,0.1665746569633484,0.1671152263879776,0.30625152587890625,0.09060239791870117,0.1627926997245179,14932.0,17,0.10526315789473684,6152,1
210,PS4300_gt.nii,0.0,48.66466522216797,0.0,0.9997685551643372,0.0,0.999758780002594,1.0,0.00023144105216488242,1.0,0.00024121619935613126,1.0,0.0,0.9995274543762207,0.4998842775821686,0.0,-0.0002362780796829611,0.0,-0.0002314448356628418,-0.00024121999740600586,0.0,1795.0,1,0.0,4046,8
211,RS4034_gt.nii,0.38856813311576843,65.52098846435547,0.745192289352417,0.996450662612915,0.19168047606945038,0.999711275100708,0.2548076808452606,0.0035493483301252127,0.8083195090293884,0.0002887396258302033,0.06455879658460617,0.17989006638526917,0.9961671829223633,0.870821475982666,0.3049268126487732,0.3767549991607666,0.37794020771980286,0.741642951965332,0.1913917064666748,0.30573648787783547,64043.0,8,0.3076923076923077,18928,2
212,PS3398_gt.nii,0.0,59.53990173339844,0.0,0.999268114566803,0.0,0.9979504942893982,1.0,0.0007318942225538194,1.0,0.0020495124626904726,1.0,0.0,0.9972215890884399,0.4996340572834015,0.0,-0.0012247556587681174,0.0,-0.0007318854331970215,-0.0020495057106018066,0.0,27352.0,3,0.0,34360,5
213,PS3173_gt.nii,0.6345540881156921,13.304134368896484,0.47416579723358154,0.998406708240509,0.6385756731033325,0.996882975101471,0.5258342027664185,0.001593277440406382,0.3614243268966675,0.0031170351430773735,0.05479102209210396,0.37383848428726196,0.9953127503395081,0.7362862825393677,0.5442247986793518,0.5479966402053833,0.5502642393112183,0.47257256507873535,0.6354587078094482,0.637686671058261,24739.0,11,0.15384615384615385,99016,1
214,PS4333_gt.nii,0.0,55.70458221435547,0.0,0.9999213814735413,0.0,0.9999194145202637,1.0,7.862486381782219e-05,1.0,8.059181709541008e-05,1.0,0.0,0.9998407959938049,0.49996069073677063,0.0,-7.960226503200829e-05,0.0,-7.861852645874023e-05,-8.058547973632812e-05,0.0,575.0,3,0.0,1352,2
215,RS3989_gt.nii,0.0,88.25531005859375,0.0,0.9995784163475037,0.0,0.9997190237045288,1.0,0.0004215828375890851,1.0,0.0002809755096677691,1.0,0.0,0.9992976784706116,0.49978920817375183,0.0,-0.0003441721491981298,0.0,-0.0004215836524963379,-0.0002809762954711914,0.0,1027.0,5,0.0,4712,1
216,PS4399_gt.nii,0.27416422963142395,91.18936157226562,0.823685348033905,0.9970492124557495,0.13571016490459442,0.9999005198478699,0.17631466686725616,0.002950777532532811,0.8642898201942444,9.946190402843058e-05,0.056473225355148315,0.13187913596630096,0.9969517588615417,0.9103672504425049,0.2330268919467926,0.33361712098121643,0.33433887362480164,0.8207345008850098,0.1356106996536255,0.2353992758343812,50453.0,11,0.15384615384615385,9432,1
217,PS1350_gt.nii,0.5305117964744568,77.48870849609375,0.6726694703102112,0.9997391700744629,0.3033439517021179,0.9999447464942932,0.32733049988746643,0.000260814354987815,0.6966560482978821,5.527419489226304e-05,0.01931116171181202,0.2643263638019562,0.9996839761734009,0.8362042903900146,0.41812995076179504,0.4515904486179352,0.45171916484832764,0.6724085807800293,0.30328869819641113,0.48112135370627607,3689.0,13,0.13333333333333333,2832,1
218,PS3404_gt.nii,0.8589962720870972,12.569805145263672,0.7735862731933594,0.9993528127670288,0.7500576972961426,0.9994314908981323,0.22641374170780182,0.0006471986998803914,0.24994230270385742,0.0005684873322024941,0.028111087158322334,0.6150396466255188,0.9987874031066895,0.8864695429801941,0.7616403102874756,0.7611238360404968,0.7617311477661133,0.7729390859603882,0.7494891881942749,0.8741360299061399,1924.0,0,1.0,42016,1
219,PS4318_gt.nii,0.0,80.80223083496094,0.0,0.9990224838256836,0.0,0.9977676272392273,1.0,0.000977490795776248,1.0,0.002232344588264823,1.0,0.0,0.9967945218086243,0.4995112419128418,0.0,-0.001477191923186183,0.0,-0.0009775161743164062,-0.002232372760772705,0.0,27892.0,1,0.0,37416,6
220,PS3328_gt.nii,0.5617955923080444,35.52463912963867,0.49714308977127075,0.9990922808647156,0.4551578462123871,0.9992328882217407,0.5028569102287292,0.0009077307186089456,0.5448421835899353,0.000767136225476861,0.04097917675971985,0.31166887283325195,0.9983277916908264,0.7481176853179932,0.47522494196891785,0.4748523235321045,0.4756874740123749,0.49623537063598633,0.4543907642364502,0.5761389663695943,801.0,35,0.05128205128205128,25552,2
221,RS4175_gt.nii,0.3854166567325592,19.899747848510742,0.29747387766838074,0.9989216327667236,0.36201414465904236,0.9985554218292236,0.7025261521339417,0.001078375498764217,0.63798588514328,0.0014445710694417357,0.05678936094045639,0.19516144692897797,0.9974817037582397,0.6481977701187134,0.32658591866493225,0.326911598443985,0.32816118001937866,0.29639554023742676,0.3605695962905884,0.41824862216778935,9678.0,8,0.1111111111111111,34440,5
222,RS3419_gt.nii,0.0,74.41101837158203,0.0,0.9997873306274414,0.0,0.9997792840003967,1.0,0.00021265669784042984,1.0,0.00022070332488510758,1.0,0.0,0.9995667338371277,0.4998936653137207,0.0,-0.00021664264204446226,0.0,-0.00021266937255859375,-0.00022071599960327148,0.0,1507.0,5,0.0,3702,2
223,PS4597_gt.nii,0.07777202874422073,46.82841110229492,0.04205311834812164,0.9990842342376709,0.07239189743995667,0.9983731508255005,0.9579468965530396,0.0009157697204500437,0.9276081323623657,0.0016268432373180985,0.12859150767326355,0.0273275189101696,0.9974605441093445,0.5205686688423157,0.053201183676719666,0.053954485803842545,0.05517522245645523,0.04113733768463135,0.07076501846313477,0.102504816955684,18397.0,5,0.2222222222222222,28464,2
224,PS3586_gt.nii,0.7248964309692383,18.466184616088867,0.6129132509231567,0.997677743434906,0.634490430355072,0.9974546432495117,0.38708677887916565,0.002322230953723192,0.365509569644928,0.00254532927647233,0.05798467993736267,0.4529764652252197,0.9951636791229248,0.805295467376709,0.623515248298645,0.6211763024330139,0.6236085295677185,0.610590934753418,0.6319451332092285,0.735160566770611,2194.0,4,0.16666666666666666,109624,4
225,RS3660_gt.nii,0.0,84.6699447631836,0.0,0.9963548183441162,0.0,0.9996128082275391,1.0,0.0036451572086662054,1.0,0.0003871720109600574,1.0,0.0,0.9959704875946045,0.4981774091720581,0.0,-0.0011879827361553907,0.0,-0.003645181655883789,-0.0003871917724609375,0.0,53308.0,12,0.0,6472,1
226,RS4229_gt.nii,0.7738410234451294,6.4031243324279785,0.858205258846283,0.9992731809616089,0.5886029005050659,0.9998281002044678,0.14179472625255585,0.0007268045446835458,0.4113970994949341,0.00017190510698128492,0.028278686106204987,0.5364344716072083,0.9991024732589722,0.9287391901016235,0.6982848644256592,0.7103287577629089,0.7107334733009338,0.8574783802032471,0.5884310007095337,0.7078010439303776,14387.0,4,0.3333333333333333,20304,1
227,RS4307_gt.nii,0.0,82.76412200927734,0.0,0.9992889165878296,0.0,0.9992318749427795,1.0,0.0007110927836038172,1.0,0.000768134428653866,1.0,0.0,0.9985218644142151,0.4996444582939148,0.0,-0.0007390634855255485,0.0,-0.0007110834121704102,-0.000768125057220459,0.0,4914.0,6,0.0,12878,2
228,RS4182_gt.nii,0.0,45.7055778503418,0.0,0.9996899366378784,0.0,0.9995153546333313,1.0,0.00031003475305624306,1.0,0.00048461672849953175,1.0,0.0,0.9992056488990784,0.4998449683189392,0.0,-0.0003876183764077723,0.0,-0.00031006336212158203,-0.00048464536666870117,0.0,5548.0,4,0.0,8128,1
229,RS3124_gt.nii,0.722858726978302,15.264337539672852,0.6026226878166199,0.996941328048706,0.6634964346885681,0.9960267543792725,0.39737728238105774,0.003058700356632471,0.3365035653114319,0.003973240498453379,0.06650511175394058,0.46155688166618347,0.9930341243743896,0.7997820377349854,0.6315962076187134,0.6288294196128845,0.6323274374008179,0.5995640754699707,0.6595232486724854,0.7104788179016833,6557.0,14,0.09090909090909091,166240,4
230,RS4285_gt.nii,0.6072171926498413,16.61324691772461,0.7377640604972839,0.9988772869110107,0.37839803099632263,0.9997568726539612,0.26223596930503845,0.0011227389331907034,0.6216019988059998,0.00024314888287335634,0.037545256316661835,0.33353713154792786,0.9986355900764465,0.8683207035064697,0.5002292394638062,0.5277920961380005,0.5283639430999756,0.7366414070129395,0.3781548738479614,0.54876413105959,17504.0,1,0.15384615384615385,15528,7
231,RS4256_gt.nii,0.32404130697250366,24.59674835205078,0.20650452375411987,0.9993161559104919,0.24159608781337738,0.999163031578064,0.7934954762458801,0.0006838495028205216,0.7584038972854614,0.0008369474671781063,0.05441432446241379,0.12528739869594574,0.9984806776046753,0.6029103398323059,0.22267626225948334,0.22260549664497375,0.22336223721504211,0.20582067966461182,0.24075913429260254,0.3455586578959822,5067.0,0,0.8571428571428571,17680,3
232,RS3697_gt.nii,0.000852562312502414,63.192169189453125,0.0004264945746399462,0.9987350702285767,0.0010860839392989874,0.9967829585075378,0.9995735287666321,0.0012649426935240626,0.9989139437675476,0.0032170491758733988,0.632615327835083,0.000306331756291911,0.995526134967804,0.4995807707309723,0.000612475851085037,-0.001336676417849958,0.0006805945304222405,-0.0008384585380554199,-0.0021309852600097656,0.0011015589453770445,41705.0,12,0.1111111111111111,53928,15
233,RS4370_gt.nii,0.09624244272708893,42.1135368347168,0.050790753215551376,0.9992279410362244,0.1624513566493988,0.9972070455551147,0.9492092728614807,0.0007720636203885078,0.8375486135482788,0.002792958403006196,0.10976031422615051,0.040250662714242935,0.9964398145675659,0.5250093340873718,0.07738646864891052,0.08936389535665512,0.09083516150712967,0.05001866817474365,0.15965843200683594,0.10725525036929202,38127.0,6,0.25,49320,1
234,RS4051_gt.nii,0.0,,0.0,0.9999517798423767,0.0,0.9999589920043945,1.0,4.8222136683762074e-05,1.0,4.100997466593981e-05,1.0,0.0,0.9999107718467712,0.49997588992118835,0.0,-4.4470081775216386e-05,0.0,-4.8220157623291016e-05,-4.100799560546875e-05,0.0,283.0,1,0.0,688,1
235,PS4414_gt.nii,0.04741055890917778,38.803993225097656,0.028147699311375618,0.9998069405555725,0.027919543907046318,0.9998085498809814,0.9718523025512695,0.00019303784938529134,0.9720804691314697,0.0001914285239763558,0.07648155093193054,0.014215836301445961,0.9996156096458435,0.5139773488044739,0.02803315781056881,0.02784115821123123,0.028033390641212463,0.027954697608947754,0.02772808074951172,0.06906795395469736,1307.0,5,0.2222222222222222,3304,2
236,RS4392_gt.nii,0.0,87.0,0.0,0.9998893141746521,0.0,0.9999818801879883,1.0,0.0001106878335122019,1.0,1.812181835703086e-05,1.0,0.0,0.9998711943626404,0.49994465708732605,0.0,-4.4786884245695546e-05,0.0,-0.00011068582534790039,-1.811981201171875e-05,0.0,1288.0,14,0.0,304,1
237,RS4069_gt.nii,0.35910892486572266,30.420385360717773,0.24209336936473846,0.9998819231987,0.2450457364320755,0.9998800158500671,0.7579066157341003,0.00011809550051111728,0.7549542784690857,0.00012000292190350592,0.02160765789449215,0.1386672407388687,0.9997619390487671,0.6209876537322998,0.24356061220169067,0.24344603717327118,0.24356508255004883,0.2419753074645996,0.24492573738098145,0.3606281547952888,304.0,6,0.25,2656,1
238,PS3031_gt.nii,0.6544581651687622,28.4244441986084,0.5915933847427368,0.9995211958885193,0.46565037965774536,0.9997119307518005,0.40840664505958557,0.0004787839134223759,0.5343496203422546,0.00028808877686969936,0.027662087231874466,0.35237520933151245,0.9992337226867676,0.7955572605133057,0.5211204886436462,0.5244830250740051,0.524857759475708,0.5911145210266113,0.4653623104095459,0.6114243258598837,4501.0,1,0.6666666666666666,11824,2
239,PS2820_gt.nii,0.0,96.0213394165039,0.0,0.9901130199432373,0.0,0.9998974204063416,1.0,0.00988697074353695,1.0,0.00010258042311761528,1.0,0.0,0.9900124669075012,0.49505650997161865,0.0,-0.0010070798452943563,0.0,-0.009886980056762695,-0.00010257959365844727,0.0,163574.0,13,0.0,1704,1
240,RS3451_gt.nii,0.0,60.934391021728516,0.0,0.9996324181556702,0.0,0.9996722936630249,1.0,0.0003675830375868827,1.0,0.00032770755933597684,1.0,0.0,0.9993049502372742,0.4998162090778351,0.0,-0.0003470731317065656,0.0,-0.000367581844329834,-0.00032770633697509766,0.0,1714.0,4,0.0,5496,4
241,PS3161_gt.nii,0.8577561974525452,3.605551242828369,0.7529181241989136,0.9993034601211548,0.7968349456787109,0.9991036653518677,0.2470819056034088,0.0006965547800064087,0.20316506922245026,0.0008963568834587932,0.029517952352762222,0.631659746170044,0.9984126687049866,0.8761107921600342,0.7742542624473572,0.773771345615387,0.7745653390884399,0.7522215843200684,0.7959386110305786,0.8962789967421596,6142.0,0,1.0,60656,1
242,PS3300_gt.nii,0.0,89.82955932617188,0.0,0.9997955560684204,0.0,0.999750554561615,1.0,0.00020443531684577465,1.0,0.00024943682365119457,1.0,0.0,0.999546229839325,0.4998977780342102,0.0,-0.00022581782832276076,0.0,-0.00020444393157958984,-0.00024944543838500977,0.0,1630.0,17,0.0,4184,1
243,RS4280_gt.nii,0.00043447563075460494,63.812225341796875,0.0008319467306137085,0.9990150332450867,0.0002420721430098638,0.9997133612632751,0.9991680383682251,0.0009849510388448834,0.9997579455375671,0.0002866230206564069,0.5212309956550598,0.0001875468879006803,0.9987289905548096,0.4999234974384308,0.0003750234318431467,-8.256193541456014e-05,0.0004487662226893008,-0.00015300512313842773,-4.458427429199219e-05,0.0004723665564478035,10274.0,18,0.10526315789473684,4808,1
244,RS4054_gt.nii,0.06377001851797104,60.835845947265625,0.04262644052505493,0.9994577169418335,0.06970317661762238,0.9990878105163574,0.9573735594749451,0.0005422629765234888,0.9302968382835388,0.0009121842449530959,0.10135740041732788,0.02716935984790325,0.9985466003417969,0.5210421085357666,0.05290142074227333,0.05380531772971153,0.05450870096683502,0.0420842170715332,0.06879103183746338,0.07205967938204327,8137.0,21,0.08695652173913043,15976,1
245,PS3984_gt.nii,0.0,69.34695434570312,0.0,0.9998636841773987,0.0,0.9997739195823669,1.0,0.00013628702436108142,1.0,0.0002260516193928197,1.0,0.0,0.9996377229690552,0.49993184208869934,0.0,-0.00017552179633639753,0.0,-0.00013631582260131836,-0.00022608041763305664,0.0,2123.0,9,0.0,3792,1
246,RS4387_gt.nii,0.0,76.2587661743164,0.0,0.9999127984046936,0.0,0.9999418258666992,1.0,8.720666664885357e-05,1.0,5.817920828121714e-05,1.0,0.0,0.9998546242713928,0.4999563992023468,0.0,-7.122931128833443e-05,0.0,-8.720159530639648e-05,-5.817413330078125e-05,0.0,82.0,6,0.0,976,1
247,RS4237_gt.nii,0.045841772109270096,64.10147857666016,0.026696087792515755,0.9991106986999512,0.03976540267467499,0.9986579418182373,0.9733039140701294,0.0008892746409401298,0.9602345824241638,0.001342047587968409,0.15434467792510986,0.016232144087553024,0.997771143913269,0.5129033923149109,0.031945738941431046,0.03148943558335304,0.03258190676569939,0.025806784629821777,0.03842329978942871,0.053605560382276284,11960.0,17,0.10526315789473684,23112,1
248,PS3949_gt.nii,0.2008611112833023,52.77309799194336,0.1119508296251297,0.9995185136795044,0.2159378081560135,0.9989487528800964,0.8880491852760315,0.0004814598651137203,0.7840622067451477,0.0010512361768633127,0.06154492869973183,0.07959593087434769,0.9984685182571411,0.5557346940040588,0.14745503664016724,0.1547684520483017,0.1554812341928482,0.11146938800811768,0.21488654613494873,0.20276497695852536,11561.0,14,0.125,19848,1
249,RS4108_gt.nii,0.32352012395858765,56.439788818359375,0.23688340187072754,0.9995676875114441,0.22569963335990906,0.9995940327644348,0.7631165981292725,0.00043230390292592347,0.7743003368377686,0.0004059553612023592,0.04096958041191101,0.13068217039108276,0.9991621971130371,0.6182255744934082,0.2311563342809677,0.23080499470233917,0.2312239110469818,0.2364511489868164,0.22529363632202148,0.30676538908246226,76.0,2,0.3333333333333333,8920,2
250,RS4044_gt.nii,0.0774025097489357,57.135799407958984,0.038997214287519455,0.9992979764938354,0.038873009383678436,0.9993003010749817,0.961002767086029,0.000701997778378427,0.961126983165741,0.0006996731390245259,0.11829985678195953,0.019854014739394188,0.9985993504524231,0.5191475749015808,0.038935013115406036,0.03823423013091087,0.038935061544179916,0.03829514980316162,0.03817331790924072,0.07572985442685547,3851.0,11,0.2222222222222222,12206,19
251,PS3110_gt.nii,0.7295042276382446,15.165750503540039,0.5840133428573608,0.998227596282959,0.7079957723617554,0.996942937374115,0.41598668694496155,0.0017724164063110948,0.29200422763824463,0.00305706518702209,0.0522131510078907,0.4706485867500305,0.9952018857002258,0.7911204695701599,0.640055775642395,0.6406591534614563,0.6430233120918274,0.5822409391403198,0.7049386501312256,0.7585033833371309,27739.0,15,0.125,122552,1
252,PS2261_gt.nii,0.0,90.99120330810547,0.0,0.9988560676574707,0.0,0.9996868371963501,1.0,0.0011439325753599405,1.0,0.0003131632984150201,1.0,0.0,0.9985436201095581,0.49942803382873535,0.0,-0.0005985296447761357,0.0,-0.0011439323425292969,-0.00031316280364990234,0.0,13444.0,11,0.0,5248,1
253,RS4048_gt.nii,0.11891511082649231,73.03184509277344,0.06258273869752884,0.9977627992630005,0.27964040637016296,0.9871300458908081,0.9374172687530518,0.0022371846716850996,0.7203596234321594,0.012869978323578835,0.15900753438472748,0.05389421433210373,0.9849628806114197,0.5301727652549744,0.10227632522583008,0.1268795132637024,0.1322900652885437,0.06034553050994873,0.26677048206329346,0.12845012513407222,193738.0,2,0.5,229632,3
254,RS4263_gt.nii,0.0,65.88569641113281,0.0,0.999869704246521,0.0,0.999824047088623,1.0,0.0001303186872974038,1.0,0.00017597584519535303,1.0,0.0,0.999693751335144,0.4999348521232605,0.0,-0.00015143625205382705,0.0,-0.0001302957534790039,-0.00017595291137695312,0.0,1949.0,9,0.0,2952,1


==> figs/adapt/ploras/CT/atlas-mix-192-mb-tta_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4242_gt.nii,0.026125194504857063,59.43525695800781,0.012820512987673283,0.999769389629364,0.017276423051953316,0.9996878504753113,0.9871794581413269,0.00023062367108650506,0.982723593711853,0.00031216314528137445,0.11825361102819443,0.007413868326693773,0.9994573593139648,0.5062949657440186,0.014718614518642426,0.014614312909543514,0.014882627874612808,0.01258993148803711,0.016964316368103027,0.033805617698235146,3033.0,3,0.3333333333333333,5304,2
1,RS4086_gt.nii,0.7299931645393372,100.73206329345703,0.587919294834137,0.9996698498725891,0.6185553073883057,0.9996247887611389,0.41208070516586304,0.00033015248482115567,0.3814447224140167,0.00037523769424296916,0.023148655891418457,0.43148380517959595,0.9992952346801758,0.793794572353363,0.6028482913970947,0.6026904582977295,0.6030427813529968,0.5875891447067261,0.6181800365447998,0.7555780079144565,1600.0,3,0.4,15264,1
2,RS3079_gt.nii,0.0,36.33180236816406,0.0,0.9988667368888855,0.0,0.9993894100189209,1.0,0.0011332390131428838,1.0,0.0006105662323534489,1.0,0.0,0.998257577419281,0.49943336844444275,0.0,-0.0008318157633766532,0.0,-0.001133263111114502,-0.0006105899810791016,0.0,6878.0,4,0.0,10232,1
3,RS3128_gt.nii,0.434305340051651,37.52864456176758,0.26965370774269104,0.9994874000549316,0.34921595454216003,0.9992551803588867,0.7303462624549866,0.0005125858006067574,0.6507840156555176,0.0007448096293956041,0.04177844896912575,0.17946821451187134,0.9987437129020691,0.6345705389976501,0.3043205738067627,0.30624812841415405,0.3068670332431793,0.2691410779953003,0.34847116470336914,0.48396409637289384,5781.0,0,0.6666666666666666,17096,3
4,RS4439_gt.nii,0.07279043644666672,88.45903015136719,0.15528064966201782,0.998740017414093,0.03827424719929695,0.9997269511222839,0.8447193503379822,0.001259972108528018,0.9617257714271545,0.000273048848612234,0.08263500779867172,0.031678467988967896,0.998467743396759,0.5770103335380554,0.06141151487827301,0.07650469988584518,0.0770924761891365,0.15402066707611084,0.038001179695129395,0.07218574310115446,15379.0,2,0.5,5416,1
5,PS3948_gt.nii,0.825751543045044,74.17041015625,0.7704684138298035,0.9997528791427612,0.6614089608192444,0.999856173992157,0.22953160107135773,0.00024709675926715136,0.3385910391807556,0.00014381168875843287,0.0175941064953804,0.5525363683700562,0.9996093511581421,0.88511061668396,0.7117853760719299,0.7136669754981995,0.7138590216636658,0.7702212333679199,0.6612651348114014,0.8294982831958182,2191.0,1,0.6666666666666666,10504,1
6,RS4174_gt.nii,0.18047964572906494,48.6723747253418,0.18155555427074432,0.9991391897201538,0.1016928032040596,0.999560534954071,0.8184444308280945,0.0008607952040620148,0.898307204246521,0.0004394687130115926,0.06442108750343323,0.06972774863243103,0.9987006187438965,0.5903473496437073,0.13036540150642395,0.13526251912117004,0.13587822020053864,0.18069469928741455,0.10125339031219482,0.1970217640320733,4567.0,3,0.3076923076923077,9000,8
7,RS4211_gt.nii,0.0033397304359823465,74.00675964355469,0.001672658254392445,0.9981203079223633,0.012767579406499863,0.9856719374656677,0.9983273148536682,0.0018796774093061686,0.9872324466705322,0.014328070916235447,0.5145407319068909,0.001481099403463304,0.9838460683822632,0.49989649653434753,0.0029578180983662605,-0.0005683762137778103,0.0046212333254516125,-0.00020700693130493164,-0.001560509204864502,0.003631780792216064,220575.0,0,1.0,240336,1
8,RS3027_gt.nii,0.0,,0.0,0.9998874068260193,0.0,0.9998607635498047,1.0,0.00011260885366937146,1.0,0.00013925212260801345,1.0,0.0,0.999748170375824,0.49994370341300964,0.0,-0.00012522388715296984,0.0,-0.00011259317398071289,-0.0001392364501953125,0.0,1369.0,4,0.0,2336,4
9,PS2998_gt.nii,0.002276061801239848,34.77067565917969,0.0012026876211166382,0.9983741641044617,0.004442975856363773,0.9940007925033569,0.9987972974777222,0.0016258102841675282,0.9955570101737976,0.0059992303140461445,0.5376813411712646,0.000947377469856292,0.9923944473266602,0.49978843331336975,0.001892961678095162,-0.0008114717784337699,0.0023116038646548986,-0.00042313337326049805,-0.0015562176704406738,0.002690622845833982,78510.0,1,0.6666666666666666,100608,1
10,RS4223_gt.nii,0.8693575263023376,2.8284270763397217,0.8323309421539307,0.999707043170929,0.6758843660354614,0.9998769164085388,0.16766905784606934,0.00029293325496837497,0.3241156339645386,0.00012307552970014513,0.01841541938483715,0.5948881506919861,0.9995843172073364,0.9160189628601074,0.7459936141967773,0.7498394250869751,0.7500396370887756,0.8320379257202148,0.6757612228393555,0.8206258263552225,4443.0,1,0.6666666666666666,12304,2
11,PS2376_gt.nii,0.8101640939712524,28.390138626098633,0.712190568447113,0.998130738735199,0.7454670071601868,0.9977883696556091,0.2878094017505646,0.0018692754674702883,0.25453296303749084,0.0022116554901003838,0.04873471334576607,0.5728822350502014,0.9959494471549988,0.855160653591156,0.7284489870071411,0.726601779460907,0.7286388278007507,0.710321307182312,0.7432553768157959,0.8299136388675173,4507.0,3,0.2857142857142857,127984,5
12,RS2901_gt.nii,0.7949855923652649,5.099019527435303,0.7772031426429749,0.9989203214645386,0.6497285962104797,0.9994255900382996,0.22279684245586395,0.0010796519927680492,0.35027143359184265,0.0005743877263739705,0.035932499915361404,0.5477144122123718,0.9983505010604858,0.8880617618560791,0.707771897315979,0.7098054885864258,0.7106131911277771,0.7761235237121582,0.6491541862487793,0.7659413996434612,13134.0,0,1.0,43120,1
13,RS4276_gt.nii,0.8712490797042847,2.2360680103302,0.7914531230926514,0.9997417330741882,0.6663841605186462,0.9998640418052673,0.20854684710502625,0.0002582563320174813,0.33361583948135376,0.00013594415213447064,0.017743796110153198,0.5668501853942871,0.9996060729026794,0.8955974578857422,0.7235537767410278,0.7260386943817139,0.7262312173843384,0.7911949157714844,0.6662482023239136,0.8778482618624714,1895.0,3,0.4,10928,1
14,RS3932_gt.nii,0.0,116.40768432617188,0.0,0.9996892213821411,0.0,0.9995869398117065,1.0,0.00031078775646165013,1.0,0.00041306929779239,1.0,0.0,0.9992763996124268,0.49984461069107056,0.0,-0.0003582971985451877,0.0,-0.0003107786178588867,-0.00041306018829345703,0.0,3778.0,0,0.0,6928,2
15,RS1987_gt.nii,0.0,94.46824645996094,0.0,0.99813312292099,0.0,0.9989442229270935,1.0,0.0018668774282559752,1.0,0.0010557790519669652,1.0,0.0,0.9970812797546387,0.499066561460495,0.0,-0.0014039266388863325,0.0,-0.0018668770790100098,-0.0010557770729064941,0.0,9522.0,4,0.0,17680,6
16,RS4090_gt.nii,0.0,,0.0,0.9999338984489441,0.0,0.9999227523803711,1.0,6.610665877815336e-05,1.0,7.72527273511514e-05,1.0,0.0,0.9998566508293152,0.49996694922447205,0.0,-7.14627094566822e-05,0.0,-6.61015510559082e-05,-7.724761962890625e-05,0.0,787.0,1,0.0,1296,1
17,PS4485_gt.nii,0.5441800355911255,97.36785888671875,0.42074069380760193,0.9990828037261963,0.5270794630050659,0.998593270778656,0.5792592763900757,0.0009172140271402895,0.4729205071926117,0.001406709081493318,0.04460727423429489,0.30543604493141174,0.9976810216903687,0.7099117636680603,0.467944860458374,0.4697762727737427,0.4709179997444153,0.4198235273361206,0.5256726741790771,0.5774507653104275,9587.0,7,0.3333333333333333,40664,1
18,PS3983_gt.nii,0.7420390248298645,47.01063537597656,0.7098809480667114,0.9996829032897949,0.5286347270011902,0.9998546242713928,0.2901190519332886,0.00031707665766589344,0.4713652431964874,0.00014535424998030066,0.020697541534900665,0.43471604585647583,0.9995378255844116,0.8547819256782532,0.6059959530830383,0.612369954586029,0.6125909686088562,0.7095638513565063,0.528489351272583,0.7287503819126184,2823.0,16,0.1111111111111111,8400,1
19,PS3119_gt.nii,0.0,55.869468688964844,0.0,0.9997606873512268,0.0,0.999971866607666,1.0,0.0002393193863099441,1.0,2.8140126232756302e-05,1.0,0.0,0.9997325539588928,0.4998803436756134,0.0,-8.206386701203883e-05,0.0,-0.00023931264877319336,-2.8133392333984375e-05,0.0,3223.0,1,0.0,472,3
20,RS3455_gt.nii,0.4272666871547699,14.456831932067871,0.2541666626930237,0.9999101758003235,0.26702335476875305,0.9999039769172668,0.7458333373069763,8.983576844912022e-05,0.7329766750335693,9.603484795661643e-05,0.018452145159244537,0.1497136652469635,0.9998141527175903,0.6270384192466736,0.26043644547462463,0.26042282581329346,0.2605157196521759,0.25407683849334717,0.2669273614883423,0.4798951048951049,586.0,2,0.5,2160,3
21,RS4226_gt.nii,0.0,50.28916549682617,0.0,0.9997764825820923,0.0,0.9995449781417847,1.0,0.00022349988284986466,1.0,0.0004550043086055666,1.0,0.0,0.999321699142456,0.49988824129104614,0.0,-0.00031889404635876417,0.0,-0.00022351741790771484,-0.00045502185821533203,0.0,5500.0,10,0.0,7632,11
22,PS3941_gt.nii,0.4669179618358612,92.11324310302734,0.41033026576042175,0.999761700630188,0.3483860492706299,0.99981689453125,0.5896697640419006,0.00023831374710425735,0.6516139507293701,0.00018311281746719033,0.023531576618552208,0.232156440615654,0.9995787143707275,0.7050459980964661,0.37682947516441345,0.3778825104236603,0.3780916929244995,0.41009199619293213,0.3482029438018799,0.5111217412102368,190.0,2,0.3333333333333333,5208,2
23,RS2302_gt.nii,0.32965904474258423,18.16590118408203,0.16209307312965393,0.9988738298416138,0.14136220514774323,0.9990414381027222,0.8379069566726685,0.0011261454783380032,0.858637809753418,0.000958565971814096,0.07693988084793091,0.08167718350887299,0.9979178309440613,0.5804834365844727,0.15101951360702515,0.15033410489559174,0.15137316286563873,0.1609668731689453,0.1404036283493042,0.2912448443944507,748.0,1,0.6666666666666666,19168,1
24,RS4434_gt.nii,0.0,85.24787139892578,0.0,0.9965906143188477,0.0,0.9940484762191772,1.0,0.003409402212128043,1.0,0.005951548460870981,1.0,0.0,0.9906794428825378,0.49829530715942383,0.0,-0.004504577722400427,0.0,-0.0034093856811523438,-0.005951523780822754,0.0,46245.0,0,0.0,99512,1
25,RS4511_gt.nii,0.0,89.59492492675781,0.0,0.9995313286781311,0.0,0.9983522295951843,1.0,0.0004686683532781899,1.0,0.0016477665631100535,1.0,0.0,0.9978851079940796,0.49976566433906555,0.0,-0.0008787809638306499,0.0,-0.0004686713218688965,-0.0016477704048156738,0.0,22986.0,0,0.0,27632,2
26,RS4424_gt.nii,0.7796654105186462,26.4007568359375,0.6490845084190369,0.999541699886322,0.7387040853500366,0.9992996454238892,0.3509155213832855,0.00045831911847926676,0.2612959146499634,0.0007003288483247161,0.025884242728352547,0.5278845429420471,0.9988434910774231,0.8243131041526794,0.6910005807876587,0.6918731927871704,0.6924459338188171,0.6486262083053589,0.7380037307739258,0.808639904580864,4664.0,2,0.5,33424,1
27,PS3532_gt.nii,0.0,,0.0,0.9998461008071899,0.0,0.999812126159668,1.0,0.00015392810746561736,1.0,0.00018790275498759001,1.0,0.0,0.9996582269668579,0.49992305040359497,0.0,-0.00017006915004458278,0.0,-0.0001538991928100586,-0.00018787384033203125,0.0,2015.0,4,0.0,3152,4
28,RS3944_gt.nii,0.0,,0.0,0.999785840511322,0.0,0.999468207359314,1.0,0.00021415413357317448,1.0,0.0005317872273735702,1.0,0.0,0.9992542862892151,0.499892920255661,0.0,-0.0003374677035026252,0.0,-0.00021415948867797852,-0.0005317926406860352,0.0,6739.0,1,0.0,8920,1
29,RS3992_gt.nii,0.34732070565223694,17.6068172454834,0.20132263004779816,0.9994202852249146,0.36457037925720215,0.9986814856529236,0.798677384853363,0.0005797172780148685,0.6354296207427979,0.0013185231946408749,0.050928350538015366,0.149028941988945,0.99810391664505,0.6003714799880981,0.25939980149269104,0.2700374722480774,0.27091744542121887,0.2007429599761963,0.3632519245147705,0.3961036652564969,15507.0,0,0.8,27672,3
30,PS3191_gt.nii,0.0,,0.0,0.9992063045501709,0.0,0.9979231357574463,1.0,0.0007936735637485981,1.0,0.0020768402609974146,1.0,0.0,0.9971327781677246,0.49960315227508545,0.0,-0.0012838742695748806,0.0,-0.0007936954498291016,-0.002076864242553711,0.0,27351.0,6,0.0,34816,6
31,RS4074_gt.nii,0.2904999852180481,24.944902420043945,0.15720942616462708,0.9997765421867371,0.23436860740184784,0.9996333718299866,0.8427905440330505,0.00022343576711136848,0.765631377696991,0.00036661591730080545,0.03633170202374458,0.10386670380830765,0.9994101524353027,0.5784929990768433,0.18818703293800354,0.19166386127471924,0.19195039570331573,0.15698599815368652,0.2340019941329956,0.31459133296763575,3884.0,4,0.25,7296,6
32,RS4035_gt.nii,0.1340642124414444,58.752017974853516,0.06348039209842682,0.9996454119682312,0.11559059470891953,0.9993164539337158,0.9365196228027344,0.00035460831713862717,0.8844094276428223,0.0006835219101049006,0.0695398598909378,0.0427275225520134,0.99896240234375,0.5315629243850708,0.08195338398218155,0.08516806364059448,0.08566059172153473,0.0631258487701416,0.11490702629089355,0.1510791366906475,8040.0,4,0.3333333333333333,12240,5
33,PS4017_gt.nii,0.1007286012172699,85.7286376953125,0.056309327483177185,0.9992507100105286,0.14825128018856049,0.9978174567222595,0.9436906576156616,0.0007492928998544812,0.8517487049102783,0.0021825514268130064,0.10342415422201157,0.04254531115293503,0.9970718026161194,0.5277799963951111,0.08161815255880356,0.09008653461933136,0.09136700630187988,0.05555999279022217,0.14606869220733643,0.1150855365474339,28457.0,4,0.6666666666666666,38768,1
34,RS4460_gt.nii,0.5696677565574646,56.26054763793945,0.5595729947090149,0.9998236298561096,0.35457125306129456,0.9999237656593323,0.4404270052909851,0.00017634106916375458,0.6454287767410278,7.625517173437402e-05,0.017443787306547165,0.2772091329097748,0.9997474551200867,0.7796983122825623,0.43408575654029846,0.44531261920928955,0.4454306960105896,0.5593966245651245,0.3544950485229492,0.5643340857787811,1617.0,2,0.5,2904,1
35,RS4373_gt.nii,0.08090565353631973,86.42019653320312,0.04822976887226105,0.9996575713157654,0.04442595690488815,0.9996858239173889,0.9517702460289001,0.0003424224560149014,0.9555740356445312,0.0003141694178339094,0.07771316170692444,0.023672310635447502,0.9993436336517334,0.5239436626434326,0.04624978452920914,0.045960813760757446,0.046288806945085526,0.047887325286865234,0.04411172866821289,0.0834375,1064.0,2,0.5,5536,1
36,PS3163_gt.nii,0.029413895681500435,69.35848999023438,0.014926470816135406,0.9993375539779663,0.03529820963740349,0.9984018802642822,0.9850735068321228,0.0006624471279792488,0.964701771736145,0.0015981424367055297,0.17400860786437988,0.010601629503071308,0.9977415800094604,0.5071319937705994,0.020980827510356903,0.021924838423728943,0.02295381762087345,0.01426398754119873,0.03370010852813721,0.03646979564338648,21453.0,1,1.0,27200,1
37,RS4454_gt.nii,0.0,112.36547088623047,0.0,0.9997807145118713,0.0,0.9998683929443359,1.0,0.00021931434457655996,1.0,0.00013163592666387558,1.0,0.0,0.9996491074562073,0.49989035725593567,0.0,-0.0001699106942396611,0.0,-0.0002192854881286621,-0.0001316070556640625,0.0,691.0,3,0.0,2208,1
38,RS4144_gt.nii,0.0,,0.0,0.9997302293777466,0.0,0.9994715452194214,1.0,0.00026979396352544427,1.0,0.0005284780636429787,1.0,0.0,0.9992020130157471,0.4998651146888733,0.0,-0.0003775979275815189,0.0,-0.00026977062225341797,-0.0005284547805786133,0.0,6484.0,2,0.0,8864,2
39,RS3614_gt.nii,0.0,,0.0,0.9996339082717896,0.0,0.9983447790145874,1.0,0.00036610144888982177,1.0,0.0016552299493923783,1.0,0.0,0.9979798793792725,0.4998169541358948,0.0,-0.000778448476921767,0.0,-0.0003660917282104492,-0.0016552209854125977,0.0,23487.0,1,0.0,27760,1
40,PS4290_gt.nii,0.6885746717453003,5.385164737701416,0.555530309677124,0.9996203780174255,0.5353727340698242,0.9996500015258789,0.444469690322876,0.0003796226519625634,0.46462729573249817,0.000349986192304641,0.025475086644291878,0.37482109665870667,0.9992709755897522,0.7775753736495972,0.545265257358551,0.5449937582015991,0.545358419418335,0.5551507472991943,0.5350227355957031,0.6579632122027815,1908.0,2,1.0,13200,1
41,RS3704_gt.nii,0.021352427080273628,66.15889739990234,0.011324971914291382,0.9965899586677551,0.0610431544482708,0.9809497594833374,0.9886749982833862,0.003410068340599537,0.9389568567276001,0.019050268456339836,0.35431885719299316,0.009644848294556141,0.9776729941368103,0.5039574503898621,0.01910542882978916,0.01823100633919239,0.026292812079191208,0.007914900779724121,0.041992902755737305,0.022439978593441472,271444.0,6,0.5,322120,1
42,RS4338_gt.nii,0.0008785564568825066,84.44168853759766,0.0003606202662922442,0.998965859413147,0.0009237875347025692,0.9973536729812622,0.9996393918991089,0.0010341336019337177,0.9990761876106262,0.0026463172398507595,0.6286725401878357,0.0002594370162114501,0.9963250160217285,0.49966323375701904,0.0005187394563108683,-0.0010771011002361774,0.0005771797732450068,-0.0006735324859619141,-0.0017225146293640137,0.0009023234829686443,35418.0,0,1.0,44368,1
43,RS4231_gt.nii,0.0,,0.0,0.9996454119682312,0.0,0.9985833168029785,1.0,0.0003546134103089571,1.0,0.0014167079934850335,1.0,0.0,0.9982296824455261,0.4998227059841156,0.0,-0.0007087902631610632,0.0,-0.00035458803176879883,-0.0014166831970214844,0.0,20043.0,1,0.0,23760,1
44,PS3230_gt.nii,0.5319139361381531,70.11418914794922,0.35276442766189575,0.99984210729599,0.30716902017593384,0.9998716115951538,0.6472355723381042,0.00015786441508680582,0.6928309798240662,0.00012841765419580042,0.020717892795801163,0.19645248353481293,0.9997137784957886,0.6763032674789429,0.3283916115760803,0.32903575897216797,0.32917821407318115,0.35260653495788574,0.3070406913757324,0.5401426270991488,83.0,1,0.8,3328,3
45,PS2183_gt.nii,0.0,,0.0,0.999858558177948,0.0,0.9997143149375916,1.0,0.0001414226135239005,1.0,0.0002856658538803458,1.0,0.0,0.9995729923248291,0.499929279088974,0.0,-0.00020099655375815928,0.0,-0.00014144182205200195,-0.00028568506240844727,0.0,3450.0,1,0.0,4792,1
46,PS3449_gt.nii,0.0,114.82595825195312,0.0,0.999684751033783,0.0,0.9996128082275391,1.0,0.0003152517892885953,1.0,0.00038719456642866135,1.0,0.0,0.9992977976799011,0.4998423755168915,0.0,-0.00034937626332975924,0.0,-0.000315248966217041,-0.0003871917724609375,0.0,3699.0,6,0.0,6494,7
47,PS3958_gt.nii,0.06138445436954498,30.82206916809082,0.03166406974196434,0.9992944002151489,0.07622547447681427,0.9982213973999023,0.9683359265327454,0.0007055834867060184,0.9237745404243469,0.0017785876989364624,0.1298893392086029,0.02288302592933178,0.9975184798240662,0.5154792070388794,0.04474221542477608,0.04800795018672943,0.049128491431474686,0.03095841407775879,0.0744469165802002,0.07565470417070805,23825.0,0,0.5,30792,3
48,RS4177_gt.nii,0.0,110.76348876953125,0.0,0.9994624257087708,0.0,0.9991559982299805,1.0,0.0005375508917495608,1.0,0.0008439782541245222,1.0,0.0,0.9986193776130676,0.4997312128543854,0.0,-0.0006735586212016642,0.0,-0.000537574291229248,-0.0008440017700195312,0.0,8335.0,2,0.0,14152,2
49,PS3195_gt.nii,0.3313062787055969,18.0,0.1934737116098404,0.9996984004974365,0.33882567286491394,0.9993559122085571,0.8065263032913208,0.0003016018308699131,0.6611742973327637,0.0006440833676606417,0.03798277676105499,0.14044882357120514,0.9990548491477966,0.5965860486030579,0.2463044822216034,0.2555919885635376,0.25603488087654114,0.19317209720611572,0.33818161487579346,0.3778620387924748,7856.0,0,1.0,13392,1
50,PS4452_gt.nii,0.0,64.83592987060547,0.0,0.999413251876831,0.0,0.9986674189567566,1.0,0.0005867547006346285,1.0,0.0013325870968401432,1.0,0.0,0.9980822205543518,0.4997066259384155,0.0,-0.0008842520182952285,0.0,-0.0005867481231689453,-0.0013325810432434082,0.0,16806.0,2,0.0,22344,1
51,RS2428_gt.nii,0.5159523487091064,47.71792221069336,0.5632374882698059,0.9996209144592285,0.32455116510391235,0.9998587369918823,0.4367625415325165,0.0003790888877119869,0.6754488348960876,0.0001412826677551493,0.02528720162808895,0.2592938244342804,0.9994798302650452,0.7814291715621948,0.4118083119392395,0.4273134768009186,0.42755043506622314,0.5628583431243896,0.32440996170043945,0.4948971326745505,3918.0,2,0.3333333333333333,5424,4
52,PS3177_gt.nii,0.0,44.643028259277344,0.0,0.9985418915748596,0.0,0.9980865120887756,1.0,0.0014580929419025779,1.0,0.0019134711474180222,1.0,0.0,0.9966340065002441,0.4992709457874298,0.0,-0.0016703348373994231,0.0,-0.0014581084251403809,-0.0019134879112243652,0.0,15261.0,2,0.0,32056,4
53,RS1544_gt.nii,0.13686156272888184,22.825424194335938,0.0722539946436882,0.9993335008621216,0.17856617271900177,0.9981418251991272,0.9277459979057312,0.0006665217224508524,0.8214338421821594,0.001858189469203353,0.08762753754854202,0.0542292557656765,0.9974781274795532,0.5357937216758728,0.10287943482398987,0.11247257143259048,0.11358749866485596,0.0715874433517456,0.17670798301696777,0.16627257462047224,24125.0,13,0.11764705882352941,33576,16
54,PS2673_gt.nii,0.35457876324653625,79.65550994873047,0.26419901847839355,0.9988479614257812,0.3608367145061493,0.9981898069381714,0.7358009815216064,0.0011520662810653448,0.6391633152961731,0.0018101695459336042,0.061943769454956055,0.17997387051582336,0.9970438480377197,0.6315234899520874,0.3050472140312195,0.3073122799396515,0.3087599575519562,0.2630469799041748,0.35902655124664307,0.3853097345132743,15854.0,3,0.4,41200,1
55,PS3320_gt.nii,0.24372871220111847,29.191606521606445,0.13134780526161194,0.9990227222442627,0.28699785470962524,0.9974026679992676,0.8686521649360657,0.0009772751946002245,0.7130021452903748,0.002597304992377758,0.07940824329853058,0.09903225302696228,0.9964318871498108,0.5651852488517761,0.1802171915769577,0.19255505502223969,0.1941559612751007,0.13037049770355225,0.28440046310424805,0.265584952876834,32861.0,3,0.4,50096,2
56,RS4078_gt.nii,0.01122120302170515,27.55901336669922,0.004418472293764353,0.9995068311691284,0.007443870883435011,0.9991669058799744,0.9955815076828003,0.0004931640578433871,0.9925561547279358,0.0008330904529429972,0.25042515993118286,0.002780393697321415,0.9986745715141296,0.5019626617431641,0.005545369349420071,0.005094050895422697,0.005735027138143778,0.003925323486328125,0.006610751152038574,0.01198299188248937,9850.0,3,0.18181818181818182,14032,8
57,RS4465_gt.nii,0.445315957069397,85.8152084350586,0.36139583587646484,0.9974391460418701,0.46101322770118713,0.9961345791816711,0.6386041641235352,0.002560843713581562,0.5389868021011353,0.003865436650812626,0.07764259725809097,0.25405314564704895,0.9936074018478394,0.6794174909591675,0.405171275138855,0.4050193130970001,0.4081767499446869,0.35883498191833496,0.45714783668518066,0.47039355071343947,26474.0,4,0.3333333333333333,101072,1
58,PS2265_gt.nii,0.5871174335479736,17.484251022338867,0.41684046387672424,0.9986412525177002,0.754999041557312,0.9941685199737549,0.5831595063209534,0.0013587296707555652,0.24500097334384918,0.005831491202116013,0.05400949716567993,0.3671739995479584,0.9928553104400635,0.707740843296051,0.5371284484863281,0.5579116344451904,0.5609939098358154,0.41548168659210205,0.7491675615310669,0.6222454840701076,80772.0,2,0.5,166848,1
59,RS2949_gt.nii,0.6351682543754578,31.1568546295166,0.46735498309135437,0.9990747570991516,0.629614531993866,0.9982089996337891,0.5326449871063232,0.0009252468007616699,0.37038543820381165,0.0017909890739247203,0.042599014937877655,0.3665723502635956,0.9972913265228271,0.7332148551940918,0.5364843606948853,0.5411428809165955,0.5424513816833496,0.4664297103881836,0.6278235912322998,0.6847182264342528,18707.0,1,0.4,56272,2
60,PS2619_gt.nii,0.004416261333972216,80.08120727539062,0.003992829006165266,0.9980387687683105,0.0029738424345850945,0.9985400438308716,0.9960071444511414,0.001961239380761981,0.9970261454582214,0.001459962804801762,0.4120408296585083,0.0017073170747607946,0.9965845346450806,0.5010157823562622,0.003408814314752817,0.0017537337262183428,0.0034458735026419163,0.002031564712524414,0.001513838768005371,0.005044915188798229,2975.0,1,0.16666666666666666,24544,7
61,PS2121_gt.nii,0.21525634825229645,72.04096221923828,0.12239980697631836,0.9991158246994019,0.25747692584991455,0.997804582118988,0.8776001930236816,0.0008841791423037648,0.7425230741500854,0.002195402979850769,0.07833446562290192,0.0904667004942894,0.9969252347946167,0.5607578158378601,0.16592290997505188,0.17612692713737488,0.17752499878406525,0.12151563167572021,0.2552814483642578,0.24639838647714177,27614.0,5,0.2857142857142857,41920,1
62,RS4236_gt.nii,0.0,,0.0,0.9999590516090393,0.0,0.9999489784240723,1.0,4.095047916052863e-05,1.0,5.1023664127569646e-05,1.0,0.0,0.9999080300331116,0.49997952580451965,0.0,-4.571042882162146e-05,0.0,-4.094839096069336e-05,-5.1021575927734375e-05,0.0,511.0,3,0.0,856,3
63,PS4245_gt.nii,0.02987002767622471,67.17142486572266,0.03340429812669754,0.9982322454452515,0.021762102842330933,0.9988613724708557,0.9665957093238831,0.0017677471041679382,0.9782378673553467,0.0011386561673134565,0.18702121078968048,0.013353326357901096,0.9970977306365967,0.5158182978630066,0.026354728266596794,0.02554319240152836,0.02696196921169758,0.031636595726013184,0.020623445510864258,0.03172845450168512,8408.0,1,0.2222222222222222,19728,4
64,RS4101_gt.nii,0.0,121.6429214477539,0.0,0.9998628497123718,0.0,0.9997987747192383,1.0,0.00013717789261136204,1.0,0.00020125288574490696,1.0,0.0,0.9996616244316101,0.4999314248561859,0.0,-0.00016615487402305007,0.0,-0.00013715028762817383,-0.00020122528076171875,0.0,2158.0,0,0.0,3376,1
65,RS4448_gt.nii,0.6012685894966125,6.324555397033691,0.428670197725296,0.9997826218605042,0.6517916917800903,0.9994577765464783,0.5713298320770264,0.0002174055262003094,0.34820830821990967,0.0005422040121629834,0.022022897377610207,0.3487932085990906,0.9992409348487854,0.7142264246940613,0.5171930193901062,0.5282326340675354,0.5285865068435669,0.42845284938812256,0.6512494087219238,0.6728151509173407,6538.0,0,1.0,15912,1
66,PS3960_gt.nii,0.0,,0.0,0.9997609257698059,0.0,0.9997205138206482,1.0,0.00023908143339212984,1.0,0.00027949336799792945,1.0,0.0,0.9994815587997437,0.49988046288490295,0.0,-0.00025849888334050775,0.0,-0.0002390742301940918,-0.00027948617935180664,0.0,3024.0,4,0.0,4688,4
67,RS4322_gt.nii,0.0,102.01323699951172,0.0,0.9989690184593201,0.0,0.9999006986618042,1.0,0.001030964544042945,1.0,9.928447980200872e-05,1.0,0.0,0.9988699555397034,0.49948450922966003,0.0,-0.0003199355851393193,0.0,-0.0010309815406799316,-9.930133819580078e-05,0.0,14893.0,2,0.0,1664,2
68,RS3528_gt.nii,0.0008334201411344111,56.1168327331543,0.00043744532740674913,0.9996339678764343,0.0006512536783702672,0.9994550347328186,0.9995625615119934,0.00036605281638912857,0.9993487596511841,0.0005449859891086817,0.47746244072914124,0.00026174585218541324,0.9990893602371216,0.5000357031822205,0.0005233546835370362,8.710175461601466e-05,0.000533748883754015,7.140636444091797e-05,0.00010633468627929688,0.0012505862122870095,5487.0,2,0.2857142857142857,9144,5
69,RS2558_gt.nii,0.0,51.43928527832031,0.0,0.9992980360984802,0.0,0.9998024702072144,1.0,0.0007019832846708596,1.0,0.00019754923414438963,1.0,0.0,0.9991007447242737,0.4996490180492401,0.0,-0.0003723926201928407,0.0,-0.0007019639015197754,-0.00019752979278564453,0.0,6773.0,12,0.0,3312,16
70,RS3988_gt.nii,0.0,,0.0,0.9999504089355469,0.0,0.9999237060546875,1.0,4.9594847951084375e-05,1.0,7.629772881045938e-05,1.0,0.0,0.9998741149902344,0.49997520446777344,0.0,-6.151401612441987e-05,0.0,-4.9591064453125e-05,-7.62939453125e-05,0.0,850.0,2,0.0,1280,2
71,PS2241_gt.nii,0.006143766455352306,99.34284210205078,0.002789429621770978,0.997327983379364,0.0029664323665201664,0.997158408164978,0.9972105622291565,0.0026720406021922827,0.9970335960388184,0.002841615816578269,0.4944162368774414,0.0014396744081750512,0.994501531124115,0.5000587105751038,0.0028752093203365803,0.00012104585039196536,0.0028765699826180935,0.00011742115020751953,0.00012481212615966797,0.0035614347494276268,8259.0,1,0.4,47680,2
72,PS3664_gt.nii,0.5288418531417847,11.340167045593262,0.37189164757728577,0.9996469616889954,0.45919767022132874,0.9994937777519226,0.6281083226203918,0.00035302460310049355,0.5408023595809937,0.0005061947740614414,0.029889702796936035,0.2586206793785095,0.9991413950920105,0.6857693195343018,0.4109589159488678,0.41282153129577637,0.41324540972709656,0.3715386390686035,0.45869147777557373,0.5822374138230694,4031.0,4,0.25,13512,2
73,PS2805_gt.nii,0.19267109036445618,29.46183967590332,0.10209346562623978,0.9989344477653503,0.23716768622398376,0.9970917701721191,0.8979065418243408,0.0010655415244400501,0.7628322839736938,0.0029082258697599173,0.09269201755523682,0.0768558457493782,0.9960337281227112,0.5505139827728271,0.14274120330810547,0.15383999049663544,0.15560613572597504,0.1010279655456543,0.2342594861984253,0.21215892771661082,37979.0,1,0.5,54264,2
74,PS2432_gt.nii,0.0,122.54100799560547,0.0,0.9994103312492371,0.0,0.9986416697502136,1.0,0.0005896944203414023,1.0,0.0013583552790805697,1.0,0.0,0.9980535507202148,0.49970516562461853,0.0,-0.000894994183909148,0.0,-0.0005896687507629395,-0.001358330249786377,0.0,16913.0,0,0.0,22776,1
75,RS4791_gt.nii,0.12037037312984467,2.8284270763397217,0.06418918818235397,0.9999803900718689,0.054597701877355576,0.9999834895133972,0.9358108043670654,1.961027373909019e-05,0.9454023241996765,1.651082857279107e-05,0.017178377136588097,0.030400000512599945,0.9999638795852661,0.5320847630500793,0.059006210416555405,0.059181515127420425,0.059199512004852295,0.06416952610015869,0.0545811653137207,0.21468926553672316,121.0,3,0.4,296,1
76,PS2269_gt.nii,0.0,78.23681640625,0.0,0.9994162321090698,0.0,0.9986395239830017,1.0,0.0005837868084199727,1.0,0.0013604942942038178,1.0,0.0,0.9980573058128357,0.4997081160545349,0.0,-0.0008912006742320955,0.0,-0.0005837678909301758,-0.001360476016998291,0.0,17802.0,10,0.0,22812,13
77,RS3669_gt.nii,0.0,108.17023468017578,0.0,0.9992750287055969,0.0,0.9998377561569214,1.0,0.0007249696063809097,1.0,0.00016224224236793816,1.0,0.0,0.9991130232810974,0.49963751435279846,0.0,-0.0003429587231948972,0.0,-0.0007249712944030762,-0.00016224384307861328,0.0,7961.0,0,0.0,2720,6
78,PS4344_gt.nii,0.5915961265563965,17.6068172454834,0.41218894720077515,0.9992876648902893,0.5026887059211731,0.9989734888076782,0.5878110527992249,0.0007123255636543036,0.4973112642765045,0.0010264888405799866,0.03991203382611275,0.2927936613559723,0.9982638955116272,0.7057383060455322,0.452962726354599,0.45433714985847473,0.45519527792930603,0.41147661209106445,0.5016622543334961,0.6482636275669282,9446.0,2,0.25,29256,5
79,RS3775_gt.nii,0.3730333745479584,22.759613037109375,0.23034870624542236,0.9986035823822021,0.5325095653533936,0.9947061538696289,0.7696512937545776,0.0013963975943624973,0.46749046444892883,0.0052938745357096195,0.0722355768084526,0.19160225987434387,0.9933350086212158,0.6144761443138123,0.32158762216567993,0.347429484128952,0.35023263096809387,0.2289522886276245,0.5272157192230225,0.4065843873927084,75473.0,2,1.0,115056,1
80,RS4038_gt.nii,0.1700982302427292,28.142494201660156,0.09405096620321274,0.9994925260543823,0.18065324425697327,0.9989228248596191,0.905949056148529,0.0005074809305369854,0.8193467855453491,0.0010771858505904675,0.06842869520187378,0.06592827290296555,0.9984166026115417,0.546771764755249,0.12370114028453827,0.12960775196552277,0.13034804165363312,0.09354352951049805,0.17957603931427002,0.19653058015827263,12327.0,4,0.3333333333333333,19936,1
81,RS4238_gt.nii,0.0,86.97700500488281,0.0,0.9996914267539978,0.0,0.9995378255844116,1.0,0.000308596616378054,1.0,0.00046219778596423566,1.0,0.0,0.9992294907569885,0.4998457133769989,0.0,-0.0003776673984248191,0.0,-0.00030857324600219727,-0.0004621744155883789,0.0,4344.0,3,0.0,7752,2
82,RS4541_gt.nii,0.6638115048408508,15.937376976013184,0.5674914121627808,0.9973640441894531,0.6099967956542969,0.9968593716621399,0.43250858783721924,0.0026359541807323694,0.3900032043457031,0.003140601795166731,0.06380511075258255,0.41640743613243103,0.9942635297775269,0.7824277281761169,0.5879769325256348,0.5854793190956116,0.5883603692054749,0.5648554563522339,0.606856107711792,0.6700851865223798,6020.0,4,0.6666666666666666,121008,7
83,PS3148_gt.nii,0.6439318656921387,99.52386474609375,0.7680412530899048,0.9970772862434387,0.4569180905818939,0.9992557168006897,0.2319587618112564,0.0029227433260530233,0.5430818796157837,0.0007442824426107109,0.05810372903943062,0.40151137113571167,0.9963462948799133,0.8825592994689941,0.5729691386222839,0.5907850861549377,0.5923950672149658,0.7651185989379883,0.45617377758026123,0.6191974704509523,40482.0,2,0.5,53544,1
84,PS4413_gt.nii,0.0,,0.0,0.999955952167511,0.0,0.999931812286377,1.0,4.405083745950833e-05,1.0,6.819071859354153e-05,1.0,0.0,0.9998877644538879,0.4999779760837555,0.0,-5.4807464039186016e-05,0.0,-4.404783248901367e-05,-6.818771362304688e-05,0.0,771.0,1,0.0,1144,1
85,PS4024_gt.nii,0.18886451423168182,52.02690505981445,0.09461420029401779,0.9988992214202881,0.19404813647270203,0.9974675178527832,0.9053857922554016,0.0011007538996636868,0.8059518337249756,0.0025324742309749126,0.09736157953739166,0.06792279332876205,0.9963732957839966,0.5467566847801208,0.12720544636249542,0.13382560014724731,0.13549800217151642,0.0935133695602417,0.19151568412780762,0.18154646139988126,27241.0,1,0.5714285714285714,46864,4
86,PS2582_gt.nii,0.01598489284515381,34.25419235229492,0.008056839928030968,0.9991140961647034,0.031010795384645462,0.9965184330940247,0.9919431805610657,0.0008859109948389232,0.9689891934394836,0.0034815797116607428,0.24902749061584473,0.006436456926167011,0.9956387877464294,0.5035854578018188,0.012790587730705738,0.014050268568098545,0.015806613489985466,0.007170915603637695,0.027529239654541016,0.0186482020615312,49888.0,1,1.0,58832,1
87,RS4016_gt.nii,0.7001598477363586,16.401220321655273,0.6612539291381836,0.9985983371734619,0.550360381603241,0.9991206526756287,0.3387460708618164,0.001401654095388949,0.44963958859443665,0.0008793395827524364,0.044013794511556625,0.4293191432952881,0.9977253675460815,0.8299261331558228,0.6007323861122131,0.6021431088447571,0.6032643914222717,0.6598522663116455,0.5494810342788696,0.684721427208548,10722.0,2,0.5,43416,1
88,RS4361_gt.nii,0.0,103.06890869140625,0.0,0.999929666519165,0.0,0.9999470710754395,1.0,7.03372061252594e-05,1.0,5.293264621286653e-05,1.0,0.0,0.9998767375946045,0.4999648332595825,0.0,-6.101749022491276e-05,0.0,-7.033348083496094e-05,-5.2928924560546875e-05,0.0,239.0,1,0.0,888,1
89,RS4294_gt.nii,0.0,90.79757690429688,0.0,0.9998395442962646,0.0,0.9998273849487305,1.0,0.00016048341058194637,1.0,0.00017264275811612606,1.0,0.0,0.9996669292449951,0.4999197721481323,0.0,-0.00016645208233967423,0.0,-0.00016045570373535156,-0.00017261505126953125,0.0,1096.0,0,0.0,2896,2
90,PS2877_gt.nii,0.5871957540512085,72.93627166748047,0.8085163831710815,0.9968026876449585,0.3807699978351593,0.9995331168174744,0.19148361682891846,0.003197319805622101,0.6192300319671631,0.0004669039626605809,0.0591646283864975,0.3492729067802429,0.9963459372520447,0.90265953540802,0.5177201628684998,0.5534124374389648,0.5548502206802368,0.80531907081604,0.38030314445495605,0.5365149761132217,53724.0,3,0.2857142857142857,40698,5
91,PS4041_gt.nii,0.0,,0.0,0.9998775124549866,0.0,0.9997400641441345,1.0,0.00012245976540725678,1.0,0.00025990806170739233,1.0,0.0,0.9996176958084106,0.4999387562274933,0.0,-0.00017840482178144157,0.0,-0.00012248754501342773,-0.0002599358558654785,0.0,3251.0,1,0.0,4360,1
92,PS1561_gt.nii,0.18945594131946564,22.0,0.12466541677713394,0.9989241361618042,0.23691238462924957,0.9976576566696167,0.8753345608711243,0.00107587780803442,0.7630876302719116,0.002342358697205782,0.08500169962644577,0.08894865959882736,0.9965879321098328,0.5617947578430176,0.16336612403392792,0.17026567459106445,0.1718568652868271,0.12358951568603516,0.23457002639770508,0.19851530865951553,22566.0,2,0.5,44832,1
93,PS2238_gt.nii,0.7348538041114807,13.416407585144043,0.8161035776138306,0.9995972514152527,0.5176428556442261,0.999902606010437,0.18389639258384705,0.000402723322622478,0.4823571443557739,9.741567191667855e-05,0.021732108667492867,0.46357065439224243,0.9995001554489136,0.9078503847122192,0.6334789991378784,0.6497401595115662,0.6499616503715515,0.8157007694244385,0.5175454616546631,0.6800544268756158,6747.0,1,0.6666666666666666,8880,1
94,PS3341_gt.nii,0.0,128.38067626953125,0.0,0.9996812343597412,0.0,0.9995205998420715,1.0,0.00031873956322669983,1.0,0.0004793740517925471,1.0,0.0,0.9992021918296814,0.4998406171798706,0.0,-0.00039089060737751424,0.0,-0.00031876564025878906,-0.0004794001579284668,0.0,4777.0,3,0.0,8040,5
95,PS4305_gt.nii,0.32840657234191895,24.36903953552246,0.1899878978729248,0.9993702173233032,0.3488702178001404,0.9985625743865967,0.8100121021270752,0.0006297666695900261,0.6511297821998596,0.0014374424936249852,0.0544404573738575,0.1402546465396881,0.9979352951049805,0.594679057598114,0.2460058331489563,0.25649407505989075,0.25745120644569397,0.18935811519622803,0.34743285179138184,0.37395361148793965,17013.0,0,1.0,29744,1
96,RS4438_gt.nii,0.0,,0.0,0.9999553561210632,0.0,0.9999356269836426,1.0,4.464675294002518e-05,1.0,6.437589036067948e-05,1.0,0.0,0.9998909831047058,0.4999776780605316,0.0,-5.3611329349223524e-05,0.0,-4.464387893676758e-05,-6.437301635742188e-05,0.0,713.0,1,0.0,1080,1
97,PS1421_gt.nii,0.1116151288151741,84.12490844726562,0.21492095291614532,0.9996193647384644,0.06378298997879028,0.9999052286148071,0.7850790619850159,0.00038062158273532987,0.9362170100212097,9.475029946770519e-05,0.040384065359830856,0.05173029005527496,0.999524712562561,0.6072701811790466,0.09837177395820618,0.11689181625843048,0.11708245426416397,0.21454036235809326,0.06368827819824219,0.12044856707739167,4381.0,5,0.2857142857142857,2024,1
98,PS2623_gt.nii,0.0,104.63842010498047,0.0,0.9995617866516113,0.0,0.9999332427978516,1.0,0.0004382425977382809,1.0,6.678646604996175e-05,1.0,0.0,0.9994950294494629,0.49978089332580566,0.0,-0.00017108090105466545,0.0,-0.0004382133483886719,-6.67572021484375e-05,0.0,5821.0,4,0.0,1120,1
99,RS4251_gt.nii,0.0,,0.0,0.9990681409835815,0.0,0.9977973699569702,1.0,0.0009318831725977361,1.0,0.002202651696279645,1.0,0.0,0.9968695640563965,0.49953407049179077,0.0,-0.0014326946111395955,0.0,-0.000931859016418457,-0.002202630043029785,0.0,28486.0,4,0.0,36920,4
100,PS3123_gt.nii,0.0,91.347412109375,0.0,0.9992038011550903,0.0,0.9993085265159607,1.0,0.0007962125237099826,1.0,0.0006914872210472822,1.0,0.0,0.998513400554657,0.49960190057754517,0.0,-0.0007420045440085232,0.0,-0.000796198844909668,-0.0006914734840393066,0.0,955.0,1,0.0,11592,2
101,PS3946_gt.nii,0.6975637078285217,88.53700256347656,0.6287627816200256,0.9976637959480286,0.6469959020614624,0.99747234582901,0.37123721837997437,0.0023362108040601015,0.35300412774086,0.00252763950265944,0.05745324119925499,0.4681582450866699,0.9951685667037964,0.8132132887840271,0.6377490162849426,0.6353833079338074,0.6378141641616821,0.6264265775680542,0.6444683074951172,0.7073273490589885,4539.0,2,0.5,113480,1
102,PS2263_gt.nii,0.0,63.158531188964844,0.0,0.9993978142738342,0.0,0.9975981712341309,1.0,0.0006022007437422872,1.0,0.0024018411058932543,1.0,0.0,0.9969988465309143,0.4996989071369171,0.0,-0.0012026599142700434,0.0,-0.0006021857261657715,-0.0024018287658691406,0.0,34130.0,3,0.0,40272,1
103,RS4461_gt.nii,0.4140082001686096,42.379241943359375,0.7058531641960144,0.9996904134750366,0.21508464217185974,0.9999646544456482,0.2941468358039856,0.0003095641150139272,0.7849153280258179,3.535949872457422e-05,0.020513208582997322,0.19739215075969696,0.9996551275253296,0.8527717590332031,0.3297034204006195,0.3895210325717926,0.3896385133266449,0.7055435180664062,0.21504926681518555,0.38017632914774246,4594.0,2,0.3333333333333333,2016,2
104,PS3971_gt.nii,0.5907372832298279,19.416488647460938,0.5488796234130859,0.998879611492157,0.44408565759658813,0.999264121055603,0.45112037658691406,0.001120364642702043,0.5559143424034119,0.0007358694565482438,0.04322691634297371,0.3253396451473236,0.9981470704078674,0.7738796472549438,0.49095284938812256,0.4927971065044403,0.4937100112438202,0.5477592945098877,0.44334983825683594,0.5450281766951464,10460.0,0,1.0,27312,1
105,RS4212_gt.nii,0.09912619739770889,22.045408248901367,0.04329345002770424,0.9997679591178894,0.06599471718072891,0.9996376633644104,0.9567065238952637,0.0002320691419299692,0.9340052604675293,0.00036230741534382105,0.06821510195732117,0.02684498205780983,0.9994058012962341,0.5215306878089905,0.052286338061094284,0.05316222459077835,0.05345221236348152,0.04306137561798096,0.06563234329223633,0.1079066117323916,3839.0,2,0.5,6352,3
106,RS4106_gt.nii,0.0,,0.0,0.9997780323028564,0.0,0.9997157454490662,1.0,0.00022197117505129427,1.0,0.00028425801428966224,1.0,0.0,0.9994938969612122,0.4998890161514282,0.0,-0.00025119134807027876,0.0,-0.0002219676971435547,-0.0002842545509338379,0.0,2845.0,3,0.0,4768,3
107,RS4058_gt.nii,0.0,,0.0,0.9999388456344604,0.0,0.999910831451416,1.0,6.115982250776142e-05,1.0,8.917400555219501e-05,1.0,0.0,0.9998496770858765,0.4999694228172302,0.0,-7.385029311990365e-05,0.0,-6.115436553955078e-05,-8.916854858398438e-05,0.0,1009.0,1,0.0,1496,1
108,PS3273_gt.nii,0.11484412103891373,81.95181274414062,0.08692871779203415,0.9990308880805969,0.11157318949699402,0.9987220764160156,0.9130712747573853,0.000969095912296325,0.8884268403053284,0.0012779446551576257,0.09550244361162186,0.05137055367231369,0.9977557063102722,0.5429797768592834,0.09772112220525742,0.09737010300159454,0.09848306328058243,0.0859595537185669,0.11029529571533203,0.12757703738463944,7859.0,2,0.5,23456,1
109,RS4118_gt.nii,0.0,,0.0,0.9996244311332703,0.0,0.9990139007568359,1.0,0.0003755814686883241,1.0,0.0009861115831881762,1.0,0.0,0.9986390471458435,0.49981221556663513,0.0,-0.000608576403465122,0.0,-0.00037556886672973633,-0.0009860992431640625,0.0,13737.0,3,0.0,16538,3
110,RS4427_gt.nii,0.6957778930664062,14.0,0.5325418710708618,0.999528169631958,0.6732685565948486,0.9991468191146851,0.4674581289291382,0.00047185583389364183,0.32673144340515137,0.0008531590574420989,0.028905343264341354,0.4231768846511841,0.9986770749092102,0.7660350203514099,0.5946933031082153,0.5981404781341553,0.5987851619720459,0.5320700407028198,0.6724153757095337,0.7628841829085458,9930.0,0,1.0,30576,1
111,RS4505_gt.nii,0.012637677602469921,52.63459396362305,0.00702406233176589,0.9986737966537476,0.017588162794709206,0.9966502785682678,0.9929759502410889,0.0013262007851153612,0.9824118614196777,0.0033496981486678123,0.3029060363769531,0.005044793244451284,0.9953330755233765,0.5028489232063293,0.010038942098617554,0.009007152169942856,0.011114870198071003,0.005697846412658691,0.014238476753234863,0.01472415391747798,41309.0,2,0.25,56520,5
112,RS4060_gt.nii,0.30931761860847473,75.51158905029297,0.18192370235919952,0.9993024468421936,0.23571334779262543,0.9990328550338745,0.8180763125419617,0.0006975425640121102,0.7642866373062134,0.0009671325096860528,0.058311380445957184,0.11442628502845764,0.9983370304107666,0.590613067150116,0.20535460114479065,0.20625750720500946,0.20707932114601135,0.18122613430023193,0.23474621772766113,0.31309709918360257,7120.0,1,0.6666666666666666,19816,3
113,RS4207_gt.nii,0.0,83.67466735839844,0.0,0.9995224475860596,0.0,0.9994084239006042,1.0,0.00047753675607964396,1.0,0.0005915603833273053,1.0,0.0,0.9989314675331116,0.4997612237930298,0.0,-0.0005314996233209968,0.0,-0.0004775524139404297,-0.000591576099395752,0.0,4819.0,2,0.0,9920,3
114,PS4428_gt.nii,0.0,,0.0,0.9998742341995239,0.0,0.9998025894165039,1.0,0.0001257906260434538,1.0,0.00019743540906347334,1.0,0.0,0.9996768236160278,0.49993711709976196,0.0,-0.00015759290545247495,0.0,-0.00012576580047607422,-0.00019741058349609375,0.0,2078.0,4,0.0,3312,4
115,RS4029_gt.nii,0.36021795868873596,24.919872283935547,0.20877516269683838,0.9990189671516418,0.46095162630081177,0.9968277215957642,0.7912248373031616,0.000981025048531592,0.5390483736991882,0.003172306576743722,0.06415165215730667,0.16780588030815125,0.9958563446998596,0.6038970947265625,0.28738659620285034,0.3084215819835663,0.31021806597709656,0.207794189453125,0.4577794075012207,0.3785579260059411,41524.0,1,1.0,67144,1
116,PS3460_gt.nii,0.6550552248954773,16.031219482421875,0.48572874069213867,0.9991201162338257,0.6955936551094055,0.9978739023208618,0.5142712593078613,0.0008798749768175185,0.3044063448905945,0.0021260783541947603,0.040823839604854584,0.4005795419216156,0.9970037937164307,0.7424244284629822,0.5720196962356567,0.5798508524894714,0.5812656879425049,0.48484885692596436,0.6934676170349121,0.7055055601642323,27289.0,1,0.6666666666666666,69160,2
117,RS4255_gt.nii,0.0,44.14748001098633,0.0,0.9991000294685364,0.0,0.9979415535926819,1.0,0.0008999736746773124,1.0,0.00205844733864069,1.0,0.0,0.9970452785491943,0.4995500147342682,0.0,-0.0013610835885629058,0.0,-0.000899970531463623,-0.0020584464073181152,0.0,25718.0,1,0.0,34504,1
118,PS3103_gt.nii,0.7163742780685425,2.8284270763397217,0.5436198115348816,0.9999462366104126,0.4807138741016388,0.9999582171440125,0.4563802182674408,5.376831177272834e-05,0.5192860960960388,4.178718154435046e-05,0.00984678603708744,0.34249386191368103,0.999904453754425,0.7717829942703247,0.5102352499961853,0.5111526250839233,0.5112001299858093,0.5435659885406494,0.48067212104797363,0.794859590671109,43.0,1,0.6666666666666666,1536,2
119,PS3931_gt.nii,0.37349963188171387,26.00766944885254,0.24527885019779205,0.9978756308555603,0.45865845680236816,0.9944806098937988,0.7547211647033691,0.00212434702552855,0.5413415431976318,0.005519374273717403,0.08514125645160675,0.19021300971508026,0.9923932552337646,0.621577262878418,0.31962850689888,0.3319379687309265,0.3354090452194214,0.24315452575683594,0.453139066696167,0.3965998544684792,65516.0,1,0.6666666666666666,122216,2
120,PS3576_gt.nii,0.18717466294765472,28.761043548583984,0.09747624397277832,0.9985998868942261,0.318704754114151,0.9939639568328857,0.9025237560272217,0.0014000998344272375,0.6812952756881714,0.006036026403307915,0.10702218860387802,0.08066721260547638,0.9925855398178101,0.5480380654335022,0.1492915004491806,0.17332053184509277,0.17625589668750763,0.0960761308670044,0.31266868114471436,0.1924568889515816,85714.0,6,0.5,111976,1
121,RS3240_gt.nii,0.31237563490867615,47.15558624267578,0.18581616878509521,0.9983024597167969,0.24831895530223846,0.9975447058677673,0.8141838312149048,0.0016975218895822763,0.7516810297966003,0.0024552789982408285,0.08724188059568405,0.1189238503575325,0.995857834815979,0.592059314250946,0.2125682681798935,0.2127629816532135,0.21480613946914673,0.1841186285018921,0.245863676071167,0.30404200836277595,16924.0,6,0.11764705882352941,50480,12
122,RS3925_gt.nii,0.0,,0.0,0.9998757839202881,0.0,0.9997806549072266,1.0,0.0001242433354491368,1.0,0.00021937234851066023,1.0,0.0,0.9996564388275146,0.49993789196014404,0.0,-0.00016509255510754883,0.0,-0.00012421607971191406,-0.0002193450927734375,0.0,2631.0,1,0.0,3680,1
123,RS3705_gt.nii,0.0,43.92892074584961,0.0,0.9995903372764587,0.0,0.9987253546714783,1.0,0.0004096482298336923,1.0,0.0012746304273605347,1.0,0.0,0.998316764831543,0.49979516863822937,0.0,-0.0007225995068438351,0.0,-0.00040966272354125977,-0.0012746453285217285,0.0,17779.0,1,0.0,21376,1
124,RS3444_gt.nii,0.19697701930999756,63.039669036865234,0.20220345258712769,0.9990956783294678,0.1386774182319641,0.9994253516197205,0.7977965474128723,0.0009043167228810489,0.8613225817680359,0.0005746552487835288,0.06268373131752014,0.08963389694690704,0.9985222816467285,0.6006495952606201,0.16452112793922424,0.16673323512077332,0.16745463013648987,0.20129919052124023,0.13810276985168457,0.20756802721088435,4040.0,2,0.3333333333333333,12072,2
125,RS4010_gt.nii,0.05504538118839264,27.73084831237793,0.02830551192164421,0.9992538690567017,0.07624612003564835,0.9978886842727661,0.9716944694519043,0.0007461415370926261,0.9237538576126099,0.0021112889517098665,0.13968034088611603,0.02107737958431244,0.9971458911895752,0.5137796998023987,0.04128458723425865,0.04520076513290405,0.04645627364516258,0.027559399604797363,0.07413482666015625,0.06661497706273825,28882.0,2,0.5,36424,2
126,RS4043_gt.nii,0.5066684484481812,86.77442932128906,0.8262549638748169,0.9970924854278564,0.30718785524368286,0.9997282028198242,0.1737450212240219,0.0029075141064822674,0.6928121447563171,0.00027180358301848173,0.05599849671125412,0.28854891657829285,0.9968263506889343,0.9116737246513367,0.44786643981933594,0.5026913285255432,0.5038010478019714,0.8233474493026733,0.3069159984588623,0.47316987664059246,46524.0,4,0.3333333333333333,26136,1
127,RS4186_gt.nii,0.0,100.81964111328125,0.0,0.999474823474884,0.0,0.9989049434661865,1.0,0.0005251552211120725,1.0,0.0010950348805636168,1.0,0.0,0.9983809590339661,0.499737411737442,0.0,-0.0007583292899653316,0.0,-0.0005251765251159668,-0.0010950565338134766,0.0,12270.0,1,0.0,18362,1
128,PS3296_gt.nii,0.12720933556556702,12.727922439575195,0.06315331161022186,0.9998071193695068,0.11852861195802689,0.9996153116226196,0.9368466734886169,0.00019290021737106144,0.8814713954925537,0.0003847129410132766,0.05236959084868431,0.042971450835466385,0.999422550201416,0.5314801931381226,0.08240196853876114,0.08624609559774399,0.08651863783597946,0.06296038627624512,0.11814391613006592,0.1274165202108963,3970.0,0,1.0,6888,1
129,RS3968_gt.nii,0.4281877875328064,82.85529327392578,0.3157329261302948,0.9974341988563538,0.4498237371444702,0.9954625368118286,0.6842671036720276,0.002565808827057481,0.5501762628555298,0.004537444096058607,0.08269243687391281,0.22777347266674042,0.9929347038269043,0.6565835475921631,0.37103500962257385,0.37342870235443115,0.37686091661453247,0.31316709518432617,0.44528627395629883,0.43533154450995165,37109.0,1,0.6666666666666666,110736,1
130,RS4539_gt.nii,0.0,,0.0,0.9998509883880615,0.0,0.999689519405365,1.0,0.00014899825328029692,1.0,0.0003104672359768301,1.0,0.0,0.9995406270027161,0.49992549419403076,0.0,-0.00021507922792807221,0.0,-0.00014901161193847656,-0.00031048059463500977,0.0,3850.0,4,0.0,5208,4
131,RS2699_gt.nii,0.24924138188362122,34.43761444091797,0.14565323293209076,0.9974774718284607,0.26932966709136963,0.9945619106292725,0.854346752166748,0.002522555645555258,0.7306703329086304,0.0054380884394049644,0.1162961944937706,0.10440000891685486,0.9920740127563477,0.5715653300285339,0.1890619546175003,0.1943475753068924,0.198062464594841,0.14313066005706787,0.2638915777206421,0.25428358172229104,57289.0,4,0.16666666666666666,106424,5
132,PS2914_gt.nii,0.056429654359817505,84.85281372070312,0.02932882495224476,0.9977210164070129,0.1819922924041748,0.9834591150283813,0.9706711769104004,0.0022789693903177977,0.8180077075958252,0.016540884971618652,0.21798855066299438,0.025912852957844734,0.9812641739845276,0.5135249495506287,0.050516676157712936,0.06689870357513428,0.07305901497602463,0.027049899101257324,0.16545140743255615,0.06142116319724993,249770.0,5,0.6666666666666666,285112,1
133,PS2936_gt.nii,0.6316273212432861,12.041594505310059,0.44007351994514465,0.9995666742324829,0.45173221826553345,0.9995457530021667,0.559926450252533,0.0004333193937782198,0.5482677817344666,0.0004542481037788093,0.030424604192376137,0.2868577539920807,0.999113142490387,0.7198200821876526,0.4458266496658325,0.4454210698604584,0.4458647668361664,0.4396401643753052,0.4512779712677002,0.6546349466776046,897.0,3,0.4,13600,1
134,PS2348_gt.nii,0.0,97.39019012451172,0.0,0.9998824000358582,0.0,0.9998674392700195,1.0,0.0001176155565190129,1.0,0.00013257631508167833,1.0,0.0,0.9997498393058777,0.4999412000179291,0.0,-0.00012487208005040884,0.0,-0.0001175999641418457,-0.00013256072998046875,0.0,1257.0,1,0.0,2224,2
135,RS1794_gt.nii,0.5357598066329956,98.69725799560547,0.6213625073432922,0.9983342289924622,0.3701638877391815,0.9994028210639954,0.3786374628543854,0.001665768795646727,0.6298361420631409,0.0005972061771899462,0.04922790452837944,0.3020351827144623,0.9977412223815918,0.8098483681678772,0.4639431834220886,0.47855955362319946,0.4795893728733063,0.6196967363357544,0.3695666790008545,0.5308236360399436,17295.0,3,0.6666666666666666,26392,2
136,RS2801_gt.nii,0.45660489797592163,20.02498435974121,0.29491639137268066,0.9984018802642822,0.6174163222312927,0.993861973285675,0.7050836086273193,0.0015981463948264718,0.3825836777687073,0.00613805279135704,0.06856565922498703,0.2493489384651184,0.9923030734062195,0.6466591358184814,0.3991662263870239,0.423437237739563,0.42671558260917664,0.2933182716369629,0.6112782955169678,0.4948433390245028,86802.0,4,0.5,145448,1
137,PS3035_gt.nii,0.0,,0.0,0.9997880458831787,0.0,0.9993538856506348,1.0,0.0002119718410540372,1.0,0.0006461319862864912,1.0,0.0,0.9991421699523926,0.49989402294158936,0.0,-0.00037008352228440344,0.0,-0.00021195411682128906,-0.0006461143493652344,0.0,9043.0,1,0.0,10838,1
138,RS3016_gt.nii,0.0,71.20393371582031,0.0,0.9985131621360779,0.0,0.9987984895706177,1.0,0.0014868335565552115,1.0,0.001201506587676704,1.0,0.0,0.9973152279853821,0.49925658106803894,0.0,-0.0013365776976570487,0.0,-0.0014868378639221191,-0.0012015104293823242,0.0,483.0,1,0.0,20128,2
139,PS2691_gt.nii,0.6586556434631348,80.40677642822266,0.5130057334899902,0.9990098476409912,0.7470870018005371,0.9972283840179443,0.48699426651000977,0.0009901628363877535,0.2529129981994629,0.0027716169133782387,0.04208402335643768,0.4370957612991333,0.9962546229362488,0.7560077905654907,0.6083043217658997,0.6173338294029236,0.6190798878669739,0.5120155811309814,0.7443153858184814,0.6936045602513256,33204.0,3,0.4,95112,1
140,RS4389_gt.nii,0.7466654181480408,6.0,0.7026079297065735,0.9996501207351685,0.5711674690246582,0.9998027086257935,0.2973921000957489,0.00034987274557352066,0.4288325309753418,0.00019727340259123594,0.02182816155254841,0.4599670171737671,0.9994532465934753,0.8511290550231934,0.6301060318946838,0.6332206726074219,0.6334877610206604,0.7022581100463867,0.5709701776504517,0.705208051268165,4484.0,0,1.0,11120,1
141,RS3279_gt.nii,0.19859708845615387,70.94364166259766,0.10830217599868774,0.9995636940002441,0.25854548811912537,0.9987483620643616,0.8916978240013123,0.00043632203596644104,0.7414544820785522,0.0012516581919044256,0.059683214873075485,0.08263631910085678,0.9983133673667908,0.5539329051971436,0.15265758335590363,0.16659297049045563,0.16733510792255402,0.10786581039428711,0.25729382038116455,0.22457160477512003,16099.0,3,0.18181818181818182,23536,4
142,RS4061_gt.nii,0.041265472769737244,15.779733657836914,0.021067416295409203,0.9999575614929199,0.020632736384868622,0.9999584555625916,0.9789325594902039,4.2440307879587635e-05,0.9793672561645508,4.1546238207956776e-05,0.042955152690410614,0.010533708147704601,0.9999160170555115,0.5105124711990356,0.020847810432314873,0.020806951448321342,0.020848942920565605,0.02102494239807129,0.020591139793395996,0.07692307692307693,360.0,0,1.0,712,1
143,RS4052_gt.nii,0.33472776412963867,104.87039184570312,0.5213084816932678,0.9967444539070129,0.20733213424682617,0.9992161393165588,0.4786915183067322,0.0032555502839386463,0.7926678657531738,0.0007838561432436109,0.07323741912841797,0.17417266964912415,0.9959691166877747,0.7590264678001404,0.2966729998588562,0.3271130621433258,0.3287613093852997,0.5180529356002808,0.20654821395874023,0.32616053052824145,41526.0,3,0.4,27360,1
144,RS4028_gt.nii,0.0,83.53142547607422,0.0,0.9997825026512146,0.0,0.9997748732566833,1.0,0.00021748669678345323,1.0,0.00022511609131470323,1.0,0.0,0.9995574951171875,0.4998912513256073,0.0,-0.00022126850672066212,0.0,-0.0002174973487854004,-0.0002251267433166504,0.0,1808.0,0,0.0,3776,3
145,PS3125_gt.nii,0.7073962688446045,66.10823059082031,0.616832971572876,0.998646080493927,0.602841854095459,0.9987232685089111,0.38316699862480164,0.0013539452338591218,0.397158145904541,0.0012767183361575007,0.044753529131412506,0.4385976195335388,0.9973781704902649,0.8077394962310791,0.6097571849822998,0.6084823608398438,0.6097972989082336,0.6154789924621582,0.6015651226043701,0.7363954871267397,397.0,3,0.2857142857142857,55712,5
146,PS1257_gt.nii,0.01813945546746254,72.20111083984375,0.0358257070183754,0.996269941329956,0.010902415961027145,0.9988905787467957,0.9641742706298828,0.003730042837560177,0.9890975952148438,0.0011094280052930117,0.24395516514778137,0.008429165929555893,0.9951689839363098,0.5160478353500366,0.016717417165637016,0.017728859558701515,0.019763268530368805,0.03209567070007324,0.00979304313659668,0.019155916370106763,41534.0,5,0.2857142857142857,19232,1
147,RS4239_gt.nii,0.6450363397598267,19.72308349609375,0.5728933811187744,0.9982976317405701,0.5195342302322388,0.9986271858215332,0.4271065890789032,0.001702396897599101,0.48046576976776123,0.001372834900394082,0.05169385299086571,0.3744860589504242,0.9969350695610046,0.7855955362319946,0.5449106693267822,0.5440304279327393,0.5455618500709534,0.5711910724639893,0.518161416053772,0.6338470407774587,6607.0,4,0.2857142857142857,53736,2
148,PS1390_gt.nii,0.6097897291183472,100.2596664428711,0.7621099948883057,0.9989926815032959,0.39748072624206543,0.9997923970222473,0.23788999021053314,0.0010073019657284021,0.6025192737579346,0.00020759210747200996,0.035080548375844955,0.35360783338546753,0.9987863302230835,0.8805513381958008,0.5224671959877014,0.5498778820037842,0.5503853559494019,0.7611026763916016,0.39727306365966797,0.5702365106992935,15410.0,3,0.4,14616,1
149,PS3952_gt.nii,0.6919891834259033,17.69180679321289,0.5577762126922607,0.998367190361023,0.630555272102356,0.9977917671203613,0.44222375750541687,0.001632820931263268,0.36944469809532166,0.0022082284558564425,0.051328014582395554,0.4203910827636719,0.9961767792701721,0.7780717015266418,0.5919370651245117,0.5911438465118408,0.5930503606796265,0.5561434030532837,0.6283470392227173,0.7087545036981742,11073.0,1,0.6666666666666666,83408,1
150,RS4390_gt.nii,0.0,93.81364440917969,0.0,0.9959163665771484,0.0,0.9982323050498962,1.0,0.004083610605448484,1.0,0.0017676886636763811,1.0,0.0,0.9941630959510803,0.4979581832885742,0.0,-0.0026867364067584276,0.0,-0.0040836334228515625,-0.0017676949501037598,0.0,34730.0,4,0.0,29536,2
151,PS2921_gt.nii,0.0,95.9570083618164,0.0,0.9999495148658752,0.0,0.9999394416809082,1.0,5.0488190026953816e-05,1.0,6.056137499399483e-05,1.0,0.0,0.9998889565467834,0.4999747574329376,0.0,-5.5295880883932114e-05,0.0,-5.048513412475586e-05,-6.0558319091796875e-05,0.0,525.0,1,0.0,1016,3
152,RS4295_gt.nii,0.11750292778015137,34.928497314453125,0.06140961870551109,0.9989356398582458,0.15843971073627472,0.9969433546066284,0.938590407371521,0.0010643649147823453,0.8415603041648865,0.003056624438613653,0.1163364052772522,0.046305637806653976,0.9958863258361816,0.5301726460456848,0.08851263672113419,0.0968330129981041,0.0986393541097641,0.06034529209136963,0.15538311004638672,0.1404354294574943,40747.0,1,0.6666666666666666,54568,1
153,PS3591_gt.nii,0.0,62.93647766113281,0.0,0.9996388554573059,0.0,0.9992697238922119,1.0,0.00036116980481892824,1.0,0.0007303012534976006,1.0,0.0,0.998909056186676,0.49981942772865295,0.0,-0.0005135784158483148,0.0,-0.0003611445426940918,-0.0007302761077880859,0.0,8631.0,1,0.0,12248,2
154,RS3052_gt.nii,0.8158754706382751,16.031219482421875,0.6979373097419739,0.9990690350532532,0.7546529769897461,0.9987610578536987,0.30206266045570374,0.0009309541201218963,0.2453470081090927,0.0012389151379466057,0.03523551672697067,0.5688587427139282,0.9978386163711548,0.8485031723976135,0.7251879572868347,0.7246615886688232,0.7257413268089294,0.697006344795227,0.7534140348434448,0.8388782228300414,5057.0,0,0.5,68552,2
155,RS4483_gt.nii,0.14823651313781738,52.302001953125,0.07757090777158737,0.9971770644187927,0.2620888948440552,0.9881845712661743,0.922429084777832,0.0028229570016264915,0.7379111051559448,0.011815409176051617,0.1602042019367218,0.06366616487503052,0.9854422807693481,0.537373960018158,0.11971079558134079,0.13677510619163513,0.14258496463298798,0.07474792003631592,0.2502734661102295,0.15835343701429347,168736.0,6,0.15384615384615385,214088,11
156,RS2221_gt.nii,0.027015922591090202,78.53788757324219,0.018611885607242584,0.9980408549308777,0.020722603425383568,0.9978144764900208,0.9813880920410156,0.001959148095920682,0.9792773723602295,0.0021855351515114307,0.24496574699878693,0.009902402758598328,0.9958640336990356,0.5083263516426086,0.019610613584518433,0.017569659277796745,0.0196389090269804,0.016652703285217285,0.018537044525146484,0.02675868982668543,9627.0,4,0.2222222222222222,37288,3
157,RS4249_gt.nii,0.0,,0.0,0.9999291896820068,0.0,0.9999027252197266,1.0,7.08172083250247e-05,1.0,9.728167060529813e-05,1.0,0.0,0.9998319149017334,0.4999645948410034,0.0,-8.300130139105022e-05,0.0,-7.081031799316406e-05,-9.72747802734375e-05,0.0,1053.0,1,0.0,1632,1
158,RS4176_gt.nii,0.0,56.387943267822266,0.0,0.9996793270111084,0.0,0.9998320937156677,1.0,0.00032066719722934067,1.0,0.00016790050722192973,1.0,0.0,0.9995115399360657,0.4998396635055542,0.0,-0.00023203488672152162,0.0,-0.00032067298889160156,-0.0001679062843322754,0.0,1578.0,1,0.0,2816,2
159,RS4087_gt.nii,0.2907065451145172,27.513633728027344,0.18895219266414642,0.9995062947273254,0.29021188616752625,0.9991338849067688,0.8110477924346924,0.0004936956684105098,0.7097880840301514,0.0008661208557896316,0.048630405217409134,0.12923064827919006,0.998641312122345,0.5942292213439941,0.22888265550136566,0.2335158884525299,0.23417124152183533,0.18845844268798828,0.28934574127197266,0.3332840746761243,8893.0,1,0.2857142857142857,17904,3
160,RS4369_gt.nii,0.5887202620506287,8.0,0.41623419523239136,0.9996933341026306,0.5894240736961365,0.9993826746940613,0.5837658047676086,0.00030669194529764354,0.4105759263038635,0.0006173091242089868,0.026426082476973534,0.32267796993255615,0.999076783657074,0.707963764667511,0.48791617155075073,0.49487465620040894,0.4953165054321289,0.415927529335022,0.5888067483901978,0.6610526315789473,7443.0,1,0.6666666666666666,17728,2
161,RS4030_gt.nii,0.567857563495636,43.63425064086914,0.4391452968120575,0.9985925555229187,0.567296028137207,0.9976456165313721,0.5608546733856201,0.0014074327191337943,0.43270397186279297,0.002354379976168275,0.05357908830046654,0.32895833253860474,0.9962517023086548,0.7188689112663269,0.4950619041919708,0.4972889721393585,0.4991246163845062,0.4377378225326538,0.5649416446685791,0.6046069211684988,19631.0,3,0.25,70200,3
162,PS3055_gt.nii,0.14446492493152618,59.0,0.07639450579881668,0.9992539882659912,0.10789980739355087,0.9989095330238342,0.9236055016517639,0.0007459977059625089,0.8921002149581909,0.0010904837399721146,0.0899326503276825,0.046821292489767075,0.9981653094291687,0.537824273109436,0.08945422619581223,0.08988863974809647,0.09079071134328842,0.07564854621887207,0.10680937767028809,0.19973579920739762,11852.0,5,0.3076923076923077,19792,9
163,PS2941_gt.nii,0.05152031406760216,69.98072052001953,0.026441289111971855,0.9954168796539307,0.06159201264381409,0.9889956712722778,0.9735587239265442,0.004583115689456463,0.9384080171585083,0.01100430078804493,0.29395177960395813,0.018848182633519173,0.9845172762870789,0.5109291076660156,0.03699900209903717,0.03325289115309715,0.04035557433962822,0.02185821533203125,0.05058765411376953,0.06658615835229281,139901.0,19,0.09090909090909091,188720,21
164,PS1641_gt.nii,0.7062138319015503,71.08515930175781,0.5789687633514404,0.9984952211380005,0.6709383130073547,0.9977704286575317,0.4210312068462372,0.0015047838678583503,0.32906168699264526,0.002229580655694008,0.04850809648633003,0.4509260058403015,0.9962837100028992,0.7887319922447205,0.6215699315071106,0.6214138865470886,0.623259425163269,0.5774639844894409,0.6687088012695312,0.7365786293802865,14230.0,0,0.6666666666666666,88440,3
165,PS1063_gt.nii,0.5919933319091797,20.02498435974121,0.6497553586959839,0.999008059501648,0.4015478789806366,0.9996410012245178,0.3502446413040161,0.0009919422445818782,0.5984521508216858,0.0003589971747715026,0.037603024393320084,0.3300979435443878,0.9986506700515747,0.8243817090988159,0.49635133147239685,0.5101732015609741,0.5107914209365845,0.6487634181976318,0.40118885040283203,0.5402067846679096,13491.0,1,0.4,17168,2
166,RS4234_gt.nii,0.6088773608207703,5.74456262588501,0.6610772609710693,0.999854564666748,0.34776797890663147,0.9999602437019348,0.33892276883125305,0.00014545238809660077,0.6522320508956909,3.976516381953843e-05,0.014615556225180626,0.295145183801651,0.9998148083686829,0.8304659128189087,0.4557715952396393,0.47940024733543396,0.47948044538497925,0.6609318256378174,0.34772825241088867,0.5109976433621367,2338.0,0,1.0,1968,1
167,RS4356_gt.nii,0.0,91.62423706054688,0.0,0.9982696175575256,0.0,0.9952630400657654,1.0,0.0017303993226960301,1.0,0.004736952017992735,1.0,0.0,0.9935489892959595,0.4991348087787628,0.0,-0.002863008761778474,0.0,-0.0017303824424743652,-0.004736959934234619,0.0,64066.0,0,0.0,79336,2
168,RS2516_gt.nii,0.48283421993255615,71.47027587890625,0.3252127170562744,0.9994835257530212,0.4259087145328522,0.9992051720619202,0.6747872829437256,0.0005164860049262643,0.5740912556648254,0.0007948268903419375,0.03832400217652321,0.22609950602054596,0.9986900091171265,0.6623481512069702,0.3688110411167145,0.371527761220932,0.3721705675125122,0.32469630241394043,0.4251139163970947,0.5529148368208042,8216.0,0,0.3333333333333333,19744,3
169,RS3776_gt.nii,0.0,,0.0,0.9999487400054932,0.0,0.9999403953552246,1.0,5.1263050409033895e-05,1.0,5.960770067758858e-05,1.0,0.0,0.9998891353607178,0.4999743700027466,0.0,-5.527813482331112e-05,0.0,-5.125999450683594e-05,-5.9604644775390625e-05,0.0,559.0,1,0.0,1000,1
170,PS3192_gt.nii,0.1193837895989418,55.09990692138672,0.06335528939962387,0.9977131485939026,0.23917533457279205,0.9894595146179199,0.9366447329521179,0.0022868800442665815,0.7608246803283691,0.010540460236370564,0.15965518355369568,0.05272861570119858,0.9872296452522278,0.5305342078208923,0.10017513483762741,0.11816247552633286,0.12309761345386505,0.06106841564178467,0.22863483428955078,0.13611669101533966,151264.0,5,0.5,188240,3
171,PS3567_gt.nii,0.47264373302459717,92.35258483886719,0.5599119067192078,0.9985014796257019,0.2881922721862793,0.9995226263999939,0.44008809328079224,0.0014985330635681748,0.7118077278137207,0.000477364199468866,0.04918866232037544,0.23496787250041962,0.9980267286300659,0.7792066931724548,0.3805246949195862,0.4008289575576782,0.4016992449760437,0.5584133863449097,0.28771495819091797,0.44625850340136053,17356.0,1,0.6666666666666666,18160,1
172,RS3379_gt.nii,0.30788490176200867,66.96267700195312,0.17778000235557556,0.9983694553375244,0.20700275897979736,0.9980320930480957,0.8222200274467468,0.0016305649187415838,0.7929972410202026,0.001967890653759241,0.0873989686369896,0.10575538128614426,0.9964094758033752,0.5880747437477112,0.19128170609474182,0.19004413485527039,0.19183574616909027,0.17614948749542236,0.20503485202789307,0.386072347920336,18595.0,0,0.14285714285714285,40072,7
173,PS3436_gt.nii,0.0,61.86274719238281,0.0,0.9997897148132324,0.0,0.999687135219574,1.0,0.00021029135677963495,1.0,0.0003128709504380822,1.0,0.0,0.999476969242096,0.4998948574066162,0.0,-0.0002565035247243941,0.0,-0.00021028518676757812,-0.0003128647804260254,0.0,3287.0,2,0.0,5248,2
174,RS4036_gt.nii,0.42801687121391296,13.928388595581055,0.25756579637527466,0.9997264742851257,0.3386678099632263,0.9995962381362915,0.7424342036247253,0.00027355519705452025,0.6613321900367737,0.0004037499602418393,0.031559210270643234,0.17137229442596436,0.9993230104446411,0.6286461353302002,0.2926008999347687,0.29501307010650635,0.2953459620475769,0.2572922706604004,0.33826398849487305,0.456160792309933,3165.0,0,1.0,9120,1
175,PS2778_gt.nii,0.4556572139263153,103.4156723022461,0.6458617448806763,0.9988747239112854,0.28675663471221924,0.9997516870498657,0.3541382849216461,0.0011252888944000006,0.7132433652877808,0.0002482871641404927,0.040068287402391434,0.24779483675956726,0.9986276030540466,0.8223682641983032,0.39717239141464233,0.42979341745376587,0.43035468459129333,0.6447365283966064,0.28650832176208496,0.463914373088685,13440.0,1,0.2222222222222222,11744,4
176,RS3622_gt.nii,0.6491751670837402,17.233688354492188,0.5217021703720093,0.9982526898384094,0.5850116610527039,0.9977428913116455,0.4782978296279907,0.0017472956096753478,0.41498833894729614,0.0022570902947336435,0.05470667779445648,0.3807826638221741,0.9960132837295532,0.7599774599075317,0.5515460968017578,0.5504599213600159,0.5524507761001587,0.5199549198150635,0.5827546119689941,0.6729163087846737,11749.0,0,1.0,78840,1
177,RS4217_gt.nii,0.2248351275920868,108.7336196899414,0.19652777910232544,0.9996145963668823,0.11609462648630142,0.9997929930686951,0.8034722208976746,0.00038538366788998246,0.8839053511619568,0.00020697794388979673,0.042405866086483,0.07872774451971054,0.9994078278541565,0.5980712175369263,0.14596407115459442,0.1507663130760193,0.15104906260967255,0.19614243507385254,0.11588764190673828,0.251072009463256,1883.0,4,0.3333333333333333,4320,1
178,RS4381_gt.nii,0.0,61.78025436401367,0.0,0.9998221397399902,0.0,0.9996312260627747,1.0,0.00017786624084692448,1.0,0.00036877990351058543,1.0,0.0,0.9994534850120544,0.4999110698699951,0.0,-0.00025611225282773376,0.0,-0.00017786026000976562,-0.0003687739372253418,0.0,4903.0,3,0.0,6186,4
179,RS4124_gt.nii,0.02939407154917717,91.85614013671875,0.013844085857272148,0.9992375373840332,0.01586201600730419,0.9991247057914734,0.9861559271812439,0.0007624832214787602,0.984138011932373,0.0008753161528147757,0.19007262587547302,0.007447308395057917,0.9983635544776917,0.506540834903717,0.014784512110054493,0.014001787640154362,0.01481874193996191,0.013081669807434082,0.014986753463745117,0.030432855665534053,6726.0,0,0.25,14880,4
180,PS3099_gt.nii,0.0,84.13827514648438,0.0,0.9998093843460083,0.0,0.9999275207519531,1.0,0.00019062946375925094,1.0,7.249306509038433e-05,1.0,0.0,0.9997369050979614,0.49990469217300415,0.0,-0.00011755558080039918,0.0,-0.00019061565399169922,-7.2479248046875e-05,0.0,1414.0,2,0.0,1216,2
181,RS4269_gt.nii,0.0,,0.0,0.9998736381530762,0.0,0.9997744560241699,1.0,0.0001263903541257605,1.0,0.0002255724830320105,1.0,0.0,0.9996480941772461,0.4999368190765381,0.0,-0.00016884959768503904,0.0,-0.00012636184692382812,-0.00022554397583007812,0.0,2583.0,1,0.0,3784,1
182,RS2499_gt.nii,0.37210923433303833,68.84765625,0.27764809131622314,0.995574414730072,0.3679136633872986,0.9933134317398071,0.7223519086837769,0.004425556864589453,0.6320863366127014,0.006686581764370203,0.11209901422262192,0.18798016011714935,0.988974928855896,0.6366112232208252,0.316470205783844,0.31415823101997375,0.31960996985435486,0.2732224464416504,0.36122703552246094,0.3948836651696377,47680.0,0,0.5,154224,2
183,PS3252_gt.nii,0.018023518845438957,56.35334396362305,0.012035963125526905,0.9989743828773499,0.014281617477536201,0.9987804889678955,0.9879640340805054,0.001025630161166191,0.9857183694839478,0.001219526631757617,0.22595034539699554,0.0065744309686124325,0.9977573752403259,0.5055051445960999,0.013062980026006699,0.011992412619292736,0.013110797852277756,0.011010289192199707,0.013062119483947754,0.02072495734321029,8091.0,6,0.14285714285714285,20688,4
184,PS3945_gt.nii,0.0,,0.0,0.9996111392974854,0.0,0.9991419315338135,1.0,0.0003888365754391998,1.0,0.0008580441935919225,1.0,0.0,0.9987537860870361,0.4998055696487427,0.0,-0.000577614875510335,0.0,-0.00038886070251464844,-0.0008580684661865234,0.0,11338.0,2,0.0,14390,2
185,PS3410_gt.nii,0.003726377384737134,20.4939022064209,0.0018666667165234685,0.9995865821838379,0.0040241447277367115,0.9991072416305542,0.9981333613395691,0.000413429836044088,0.9959758520126343,0.000892771000508219,0.3199901580810547,0.0012767898151651025,0.9986945390701294,0.5007266402244568,0.002550323260948062,0.0021332199685275555,0.002740754745900631,0.0014532804489135742,0.003131389617919922,0.004769610765692871,11685.0,2,1.0,15000,1
186,PS3899_gt.nii,0.0,77.89736938476562,0.0,0.9997760653495789,0.0,0.9996160864830017,1.0,0.00022396101849153638,1.0,0.00038393985596485436,1.0,0.0,0.9993922710418701,0.49988803267478943,0.0,-0.00029323637136258185,0.0,-0.00022393465042114258,-0.000383913516998291,0.0,4585.0,3,0.0,6440,4
187,PS2149_gt.nii,0.16096192598342896,85.90692901611328,0.176678866147995,0.9963145852088928,0.10887312144041061,0.9978984594345093,0.8233211636543274,0.003685425268486142,0.8911268711090088,0.002101567341014743,0.12620127201080322,0.07222829014062881,0.9942310452461243,0.5864967107772827,0.13472558557987213,0.13590724766254425,0.13869239389896393,0.17299342155456543,0.10677158832550049,0.16437429783706548,22477.0,1,0.6666666666666666,42648,1
188,RS4613_gt.nii,0.3151361346244812,61.426788330078125,0.18402348458766937,0.9994093775749207,0.3758283257484436,0.9984246492385864,0.8159765005111694,0.0005906291189603508,0.6241716742515564,0.0015753484331071377,0.053615085780620575,0.14094674587249756,0.9978366494178772,0.5917164087295532,0.2470698058605194,0.2620120048522949,0.2629852294921875,0.18343281745910645,0.3742530345916748,0.33462575859743765,20318.0,4,0.3333333333333333,32360,1
189,RS1673_gt.nii,0.5718664526939392,40.9499626159668,0.4310016334056854,0.998404860496521,0.5085805058479309,0.9978218674659729,0.568998396396637,0.0015951463719829917,0.4914195239543915,0.0021781425457447767,0.05734701454639435,0.30428117513656616,0.9962398409843445,0.7147032618522644,0.4665883183479309,0.4663179814815521,0.46818697452545166,0.4294065237045288,0.5064023733139038,0.5970204156704064,11977.0,2,0.3333333333333333,64016,4
190,PS3394_gt.nii,0.0,,0.0,0.9999439716339111,0.0,0.9999227523803711,1.0,5.603269528364763e-05,1.0,7.725194882368669e-05,1.0,0.0,0.9998667240142822,0.49997198581695557,0.0,-6.579235923709348e-05,0.0,-5.602836608886719e-05,-7.724761962890625e-05,0.0,854.0,2,0.0,1296,2
191,PS2698_gt.nii,0.00410677632316947,118.0160903930664,0.008165967650711536,0.9981335401535034,0.0023588663898408413,0.9994632601737976,0.9918340444564819,0.0018664547242224216,0.9976411461830139,0.0005367301637306809,0.32344257831573486,0.0018335439963266253,0.9975988268852234,0.5031497478485107,0.0036603764165192842,0.003388004144653678,0.004388898145407438,0.006299495697021484,0.0018221139907836914,0.004361150400754361,20016.0,2,0.4,9062,2
192,RS3951_gt.nii,0.0044768997468054295,90.15180206298828,0.002244627568870783,0.9993827939033508,0.005865948740392923,0.9983828067779541,0.9977553486824036,0.0006171925342641771,0.9941340684890747,0.0016171822790056467,0.3439789116382599,0.0016260596457868814,0.9977676272392273,0.5008137226104736,0.0032468396238982677,0.002629560651257634,0.0036286183167248964,0.0016274452209472656,0.0042487382888793945,0.005622378911470574,21549.0,1,0.4,27176,2
193,RS4233_gt.nii,0.0,,0.0,0.9999101161956787,0.0,0.9998936653137207,1.0,8.98933649295941e-05,1.0,0.00010634424688760191,1.0,0.0,0.9998037815093994,0.49995505809783936,0.0,-9.777342347661033e-05,0.0,-8.988380432128906e-05,-0.00010633468627929688,0.0,1154.0,2,0.0,1784,2
194,RS4026_gt.nii,0.2803862392902374,48.582916259765625,0.15532660484313965,0.9991468191146851,0.2646316885948181,0.9983317255973816,0.8446733951568604,0.0008531951461918652,0.7353683114051819,0.0016682988498359919,0.06899971514940262,0.1084965392947197,0.9974821209907532,0.5772367119789124,0.19575440883636475,0.20154617726802826,0.2027420550584793,0.1544734239578247,0.2629634141921997,0.30515818840149583,18850.0,2,0.42857142857142855,33098,6
195,RS3046_gt.nii,0.26216623187065125,73.60706329345703,0.19042527675628662,0.9980180859565735,0.22161439061164856,0.9976020455360413,0.8095747232437134,0.0019819282460957766,0.7783856391906738,0.0023979623802006245,0.09257467091083527,0.11410645395517349,0.9956320524215698,0.5942217111587524,0.20483940839767456,0.20324832201004028,0.20542877912521362,0.18844342231750488,0.2192164659500122,0.2638176558547731,9509.0,5,0.4,49568,2
196,RS3854_gt.nii,0.0,,0.0,0.9999222755432129,0.0,0.9999265670776367,1.0,7.77301611378789e-05,1.0,7.343862671405077e-05,1.0,0.0,0.9998488426208496,0.49996113777160645,0.0,-7.555392949143425e-05,0.0,-7.772445678710938e-05,-7.343292236328125e-05,0.0,568.0,1,0.0,1232,1
197,PS3819_gt.nii,0.46916893124580383,90.2549057006836,0.6914739608764648,0.9994891881942749,0.25098347663879395,0.999923586845398,0.30852600932121277,0.0005108190234750509,0.749016523361206,7.640564581379294e-05,0.026460353285074234,0.225707545876503,0.9994129538536072,0.8454815745353699,0.36828941106796265,0.4163742661476135,0.4165915548801422,0.6909631490707397,0.2509070634841919,0.41232227488151657,7756.0,4,0.3333333333333333,4152,1
198,RS3964_gt.nii,0.0,71.28113555908203,0.0,0.9998182058334351,0.0,0.9997677206993103,1.0,0.0001817767770262435,1.0,0.00023226191115099937,1.0,0.0,0.9995860457420349,0.49990910291671753,0.0,-0.0002054746146313846,0.0,-0.0001817941665649414,-0.00023227930068969727,0.0,2541.0,1,0.0,3896,2
199,RS4125_gt.nii,0.0,70.37612915039062,0.0,0.9996775984764099,0.0,0.9997444748878479,1.0,0.00032242428278550506,1.0,0.0002555478713475168,1.0,0.0,0.9994221925735474,0.49983879923820496,0.0,-0.0002870450261980295,0.0,-0.0003224015235900879,-0.0002555251121520996,0.0,273.0,3,0.0,4286,1
200,RS4181_gt.nii,0.0,,0.0,0.9994109869003296,0.0,0.9991817474365234,1.0,0.000589017930906266,1.0,0.0008182572782970965,1.0,0.0,0.9985936880111694,0.4997054934501648,0.0,-0.000694239279255271,0.0,-0.0005890130996704102,-0.0008182525634765625,0.0,9066.0,12,0.0,13720,12
201,RS4198_gt.nii,0.0,,0.0,0.9998621940612793,0.0,0.9998431205749512,1.0,0.00013782756286673248,1.0,0.00015690104919485748,1.0,0.0,0.9997053146362305,0.49993109703063965,0.0,-0.0001470553979743272,0.0,-0.00013780593872070312,-0.00015687942504882812,0.0,1811.0,15,0.0,2632,15
202,PS2904_gt.nii,0.0,122.31639099121094,0.0,0.997287392616272,0.0,0.9853290319442749,1.0,0.002712600864470005,1.0,0.01467096246778965,1.0,0.0,0.9826953411102295,0.498643696308136,0.0,-0.00630844384431839,0.0,-0.0027126073837280273,-0.014670968055725098,0.0,216108.0,1,0.0,245480,4
203,RS4083_gt.nii,0.338809609413147,14.177447319030762,0.20027372241020203,0.9998825192451477,0.18215768039226532,0.9998955130577087,0.7997262477874756,0.00011749610712286085,0.8178423047065735,0.00010450195259181783,0.02364695817232132,0.10545279830694199,0.9997780323028564,0.6000781059265137,0.19078661501407623,0.19089022278785706,0.1910010278224945,0.20015621185302734,0.18205320835113525,0.4845474613686534,870.0,16,0.1111111111111111,2192,17
204,RS4406_gt.nii,0.5841962695121765,77.54998016357422,0.5478599071502686,0.9988115429878235,0.4591553807258606,0.9991670250892639,0.45214006304740906,0.0011884362902492285,0.5408446192741394,0.0008329541306011379,0.04450269788503647,0.33297860622406006,0.9979826211929321,0.7733356952667236,0.4996008276939392,0.5005515217781067,0.5015504360198975,0.5466713905334473,0.4583224058151245,0.6141096935993894,2652.0,3,0.4,30840,1
205,PS3950_gt.nii,0.3257707357406616,80.46117401123047,0.19874171912670135,0.9996021389961243,0.3103412687778473,0.9992784261703491,0.8012582659721375,0.00039786146953701973,0.6896587610244751,0.0007215724908746779,0.042826514691114426,0.137856587767601,0.9988813400268555,0.5991719365119934,0.24230924248695374,0.24781277775764465,0.24835006892681122,0.19834387302398682,0.309619665145874,0.39157098121085593,8680.0,9,0.15384615384615385,15100,11
206,PS4330_gt.nii,0.000410677632316947,29.89983367919922,0.00013863216736353934,0.9993323683738708,0.00026809651171788573,0.998709499835968,0.9998613595962524,0.0006676583434455097,0.9997318983078003,0.0012905264738947153,0.6869859099388123,9.138818859355524e-05,0.9980435371398926,0.4997355043888092,0.00018275967158842832,-0.0007354537374339998,0.0001927869307110086,-0.0005289912223815918,-0.0010223984718322754,0.0003678273663560569,15762.0,1,0.6666666666666666,21640,2
207,PS3675_gt.nii,0.6932392120361328,19.72308349609375,0.6855197548866272,0.998906135559082,0.5185399055480957,0.9994592070579529,0.3144802749156952,0.0010938934283331037,0.4814600646495819,0.0005407677963376045,0.038411498069763184,0.418893963098526,0.9983684420585632,0.8422129154205322,0.5904514193534851,0.5954259634017944,0.5962125062942505,0.6844258308410645,0.5179991722106934,0.6755683374417968,10362.0,2,0.5,28784,1
208,RS3465_gt.nii,0.000820386630948633,98.46953582763672,0.0004417936725076288,0.9994316697120667,0.001678908709436655,0.9978410601615906,0.9995582103729248,0.0005683053750544786,0.9983211159706116,0.0021589144598692656,0.5313236117362976,0.0003498797304928303,0.9972752332687378,0.4999367296695709,0.0006995146977715194,-0.0002464270801283419,0.0008612382225692272,-0.0001265406608581543,-0.0004800558090209961,0.0009255242227042661,28995.0,5,0.3333333333333333,36216,1
209,RS4248_gt.nii,0.0,108.950439453125,0.0,0.9997338652610779,0.0,0.9996331930160522,1.0,0.0002661131147760898,1.0,0.00036678535980172455,1.0,0.0,0.9993672966957092,0.49986693263053894,0.0,-0.0003124202194157988,0.0,-0.00026613473892211914,-0.0003668069839477539,0.0,3705.0,0,0.0,6152,1
210,PS4300_gt.nii,0.0,68.1226806640625,0.0,0.9998285174369812,0.0,0.999758780002594,1.0,0.00017146431491710246,1.0,0.00024120173475239426,1.0,0.0,0.9995874166488647,0.4999142587184906,0.0,-0.00020336541638243943,0.0,-0.00017148256301879883,-0.00024121999740600586,0.0,2801.0,7,0.0,4046,8
211,RS4034_gt.nii,0.07916276156902313,38.81108474731445,0.03402366861701012,0.999502956867218,0.07176286727190018,0.998909592628479,0.965976357460022,0.0004970674635842443,0.9282371401786804,0.0010903945658355951,0.1078324019908905,0.023626090958714485,0.9984136819839478,0.5167633295059204,0.04616156592965126,0.04867656156420708,0.049412913620471954,0.03352665901184082,0.07067251205444336,0.08327945170050433,12760.0,1,0.6666666666666666,18928,2
212,PS3398_gt.nii,0.01562589220702648,65.20429229736328,0.006839348003268242,0.9992883205413818,0.019339971244335175,0.9979645013809204,0.9931606650352478,0.0007117065251804888,0.9806600213050842,0.0020354827865958214,0.2438962757587433,0.005078226327896118,0.9972557425498962,0.5030638575553894,0.010105136781930923,0.010297364555299282,0.011500990949571133,0.006127715110778809,0.017304420471191406,0.016435290415078505,27337.0,1,0.2857142857142857,34360,5
213,PS3173_gt.nii,0.514187216758728,15.524174690246582,0.34682273864746094,0.9984055757522583,0.5635862350463867,0.9961310029029846,0.6531772613525391,0.0015944166807457805,0.4364137649536133,0.003868982195854187,0.06349756568670273,0.27339819073677063,0.9945600628852844,0.6726141571998596,0.42939937114715576,0.439579576253891,0.4421136975288391,0.34522831439971924,0.5597171783447266,0.5136523748625788,38277.0,4,0.5,99016,1
214,PS4333_gt.nii,0.0,34.36568069458008,0.0,0.9999343752861023,0.0,0.9999194145202637,1.0,6.563000351889059e-05,1.0,8.059076935751364e-05,1.0,0.0,0.999853789806366,0.49996718764305115,0.0,-7.272669608937576e-05,0.0,-6.562471389770508e-05,-8.058547973632812e-05,0.0,793.0,0,0.0,1352,2
215,RS3989_gt.nii,0.0,101.68800354003906,0.0,0.9989857077598572,0.0,0.9997188448905945,1.0,0.0010142790852114558,1.0,0.00028114215820096433,1.0,0.0,0.9987051486968994,0.4994928538799286,0.0,-0.0005340005736798048,0.0,-0.0010142922401428223,-0.0002811551094055176,0.0,10968.0,2,0.0,4712,1
216,PS4399_gt.nii,0.49759724736213684,63.11497116088867,0.8245335221290588,0.9988529086112976,0.2879197299480438,0.9999011754989624,0.17546649277210236,0.0011470805620774627,0.7120802402496338,9.880476136459038e-05,0.03595767170190811,0.27129700779914856,0.9987549185752869,0.9116932153701782,0.42680349946022034,0.4868139922618866,0.48723655939102173,0.8233864307403564,0.2878209352493286,0.43955236534222575,19832.0,4,0.3333333333333333,9432,1
217,PS1350_gt.nii,0.811635434627533,2.8284270763397217,0.7242231369018555,0.9999002814292908,0.5507518649101257,0.9999534487724304,0.27577683329582214,9.973540727514774e-05,0.44924813508987427,4.6561563067371026e-05,0.011598041281104088,0.4552719295024872,0.9998537302017212,0.8620617389678955,0.6256864070892334,0.6314892172813416,0.6315593719482422,0.724123477935791,0.5507053136825562,0.8213856627953544,764.0,0,1.0,2832,1
218,PS3404_gt.nii,0.7074183225631714,78.53661346435547,0.7864860892295837,0.998282253742218,0.5347779393196106,0.9994633197784424,0.21351389586925507,0.001717756618745625,0.465222030878067,0.0005366899422369897,0.04464756324887276,0.46698132157325745,0.9977518320083618,0.8923841714859009,0.6366561055183411,0.6474995017051697,0.648533284664154,0.7847683429718018,0.5342411994934082,0.7101259294279452,20626.0,4,0.3333333333333333,42016,1
219,PS4318_gt.nii,0.035928573459386826,54.7448616027832,0.01550139021128416,0.9990411996841431,0.03487673029303551,0.997802197933197,0.9844986200332642,0.0009587928070686758,0.9651232957839966,0.0021977752912789583,0.19916880130767822,0.010848015546798706,0.9968477487564087,0.5072712898254395,0.021463198587298393,0.021799929440021515,0.023251619189977646,0.014542579650878906,0.032678961753845215,0.039761431411530816,27340.0,3,0.25,37416,6
220,PS3328_gt.nii,0.6403182744979858,34.2344856262207,0.488376647233963,0.9994844794273376,0.5910016298294067,0.9992198348045349,0.5116233825683594,0.0005155308754183352,0.4089983403682709,0.0007801934261806309,0.0314672589302063,0.3650111258029938,0.998706042766571,0.7439305782318115,0.534810483455658,0.5366060733795166,0.5372442603111267,0.48786115646362305,0.5902214050292969,0.6896951944068311,7109.0,3,0.2857142857142857,25552,2
221,RS4175_gt.nii,0.12854818999767303,30.545047760009766,0.06524389982223511,0.9994487762451172,0.19579993188381195,0.9980798363685608,0.9347561001777649,0.0005512228235602379,0.8042000532150269,0.0019201657269150019,0.08417820930480957,0.051455266773700714,0.9975310564041138,0.5323463678359985,0.09787438064813614,0.11199376732110977,0.11302544921636581,0.06469273567199707,0.19387972354888916,0.14001744765702892,26572.0,3,0.2857142857142857,34440,5
222,RS3419_gt.nii,0.0,100.96410369873047,0.0,0.9990993738174438,0.0,0.9997791647911072,1.0,0.0009006460895761847,1.0,0.00022085526143200696,1.0,0.0,0.9988788962364197,0.4995496869087219,0.0,-0.00044599600369110703,0.0,-0.0009006261825561523,-0.00022083520889282227,0.0,10033.0,3,0.0,3702,2
223,PS4597_gt.nii,0.1833992600440979,52.5927734375,0.10588813573122025,0.9988619089126587,0.1365283578634262,0.998481035232544,0.8941118717193604,0.0011381146032363176,0.8634716272354126,0.0015189368277788162,0.09393461048603058,0.06341791898012161,0.9973468780517578,0.5523750185966492,0.11927186697721481,0.11892114579677582,0.12023615837097168,0.10475003719329834,0.13500940799713135,0.2020852190821013,11923.0,3,0.3333333333333333,28464,2
224,PS3586_gt.nii,0.4049672484397888,27.440845489501953,0.2702510356903076,0.9976903200149536,0.4348898231983185,0.9952123165130615,0.7297489643096924,0.002309691859409213,0.5651101469993591,0.004787692334502935,0.08462375402450562,0.20001214742660522,0.9929371476173401,0.6339706778526306,0.33335021138191223,0.3394733667373657,0.34282565116882324,0.26794135570526123,0.4301021099090576,0.43425874351382254,48540.0,1,0.3333333333333333,109624,4
225,RS3660_gt.nii,0.0,88.29156494140625,0.0,0.9993777275085449,0.0,0.9996140003204346,1.0,0.0006222741212695837,1.0,0.0003860013675875962,1.0,0.0,0.9989922046661377,0.49968886375427246,0.0,-0.0004901006468571723,0.0,-0.0006222724914550781,-0.0003859996795654297,0.0,2612.0,6,0.0,6472,1
226,RS4229_gt.nii,0.8333420753479004,4.4721360206604,0.858205258846283,0.9994791746139526,0.6662970185279846,0.9998281598091125,0.14179472625255585,0.000520800007507205,0.3337029814720154,0.00017186967306770384,0.024042576551437378,0.6002204418182373,0.9993082284927368,0.9288421869277954,0.7501721978187561,0.7558605670928955,0.7561875581741333,0.8576843738555908,0.6661251783370972,0.7754956719108125,10089.0,3,0.4,20304,1
227,RS4307_gt.nii,0.0,128.580322265625,0.0,0.9995442032814026,0.0,0.9992320537567139,1.0,0.00045578894787468016,1.0,0.0007679383852519095,1.0,0.0,0.9987769722938538,0.4997721016407013,0.0,-0.0005916230729781091,0.0,-0.0004557967185974121,-0.0007679462432861328,0.0,9194.0,1,0.0,12878,2
228,RS4182_gt.nii,0.006340297404676676,42.21369552612305,0.0018454724922776222,0.9996153712272644,0.002320185536518693,0.9995162487030029,0.9981545209884644,0.000384636310627684,0.9976798295974731,0.0004837588930968195,0.3134486675262451,0.001028947765007615,0.999131977558136,0.5007303953170776,0.0020557802636176348,0.0016379005974158645,0.002069260459393263,0.0014607906341552734,0.0018364191055297852,0.0041574279379157425,4230.0,4,0.4,8128,1
229,RS3124_gt.nii,0.5475263595581055,23.600847244262695,0.36991697549819946,0.9975420832633972,0.600989043712616,0.9937183856964111,0.6300830245018005,0.0024578929878771305,0.3990109860897064,0.006281599402427673,0.07537007331848145,0.29697972536087036,0.9913231730461121,0.6837295293807983,0.45795586705207825,0.4674726128578186,0.4715040326118469,0.3674590587615967,0.5947074890136719,0.5401951009544222,60887.0,2,0.2222222222222222,166240,4
230,RS4285_gt.nii,0.7077955603599548,6.6482367515563965,0.5654945969581604,0.9995263814926147,0.5251794457435608,0.999597430229187,0.4345054030418396,0.0004736396367661655,0.4748205840587616,0.00040255370549857616,0.028126226738095284,0.3741850256919861,0.9991246461868286,0.78251051902771,0.5445919036865234,0.5445272922515869,0.5449643135070801,0.5650210380554199,0.5247769355773926,0.7334307788682397,303.0,6,0.25,15528,7
231,RS4256_gt.nii,0.4179325997829437,54.5618896484375,0.26979637145996094,0.9993674755096436,0.31032463908195496,0.9992297887802124,0.7302036285400391,0.000632535433396697,0.6896753907203674,0.0007702016155235469,0.04618341848254204,0.16866447031497955,0.9985986351966858,0.6345819234848022,0.28864482045173645,0.28865352272987366,0.28935179114341736,0.2691638469696045,0.30955445766448975,0.4399557277255119,4514.0,2,0.8,17680,3
232,RS3697_gt.nii,0.0,115.37872314453125,0.0,0.9987350106239319,0.0,0.996781587600708,1.0,0.0012650024145841599,1.0,0.0032184175215661526,1.0,0.0,0.9955247044563293,0.49936750531196594,0.0,-0.0020177478436380625,0.0,-0.0012649893760681152,-0.003218412399291992,0.0,41727.0,14,0.0,53928,15
233,RS4370_gt.nii,0.01863250508904457,41.29588317871094,0.009590430185198784,0.9992537498474121,0.03650818020105362,0.997086226940155,0.9904095530509949,0.0007462385110557079,0.9634917974472046,0.002913758158683777,0.21810217201709747,0.007653350010514259,0.9963444471359253,0.5044220685958862,0.015190442092716694,0.017237039282917976,0.018711738288402557,0.008844137191772461,0.033594369888305664,0.021445411679361624,40726.0,2,0.5,49320,1
234,RS4051_gt.nii,0.0,92.78469848632812,0.0,0.9999088644981384,0.0,0.9999589920043945,1.0,9.113924170378596e-05,1.0,4.101173180970363e-05,1.0,0.0,0.999867856502533,0.4999544322490692,0.0,-6.113736890256405e-05,0.0,-9.113550186157227e-05,-4.100799560546875e-05,0.0,437.0,1,0.0,688,1
235,PS4414_gt.nii,0.0,,0.0,0.9998425245285034,0.0,0.9998030066490173,1.0,0.0001574468769831583,1.0,0.00019696475646924227,1.0,0.0,0.9996456503868103,0.4999212622642517,0.0,-0.00017610077338758856,0.0,-0.00015747547149658203,-0.00019699335098266602,0.0,2000.0,2,0.0,3304,2
236,RS4392_gt.nii,0.0,,0.0,0.9999744892120361,0.0,0.9999818801879883,1.0,2.5511249987175688e-05,1.0,1.812027403502725e-05,1.0,0.0,0.9999563694000244,0.49998724460601807,0.0,-2.150048385374248e-05,0.0,-2.5510787963867188e-05,-1.811981201171875e-05,0.0,141.0,1,0.0,304,1
237,RS4069_gt.nii,0.5429866909980774,10.24695110321045,0.37462350726127625,0.9999004602432251,0.3733583390712738,0.9999009966850281,0.6253765225410461,9.955551649909467e-05,0.6266416311264038,9.901904559228569e-05,0.016038907691836357,0.23000462353229523,0.9998014569282532,0.6872619986534119,0.37398985028266907,0.37389108538627625,0.37399038672447205,0.37452399730682373,0.3732593059539795,0.5160788381742739,14.0,0,1.0,2656,1
238,PS3031_gt.nii,0.6859753727912903,47.89728927612305,0.626691460609436,0.9995373487472534,0.48856067657470703,0.9997366666793823,0.37330853939056396,0.0004626793088391423,0.511439323425293,0.0002633329713717103,0.02645193785429001,0.37842807173728943,0.9992745518684387,0.8131144046783447,0.5490719079971313,0.5529791116714478,0.5533324480056763,0.6262288093566895,0.48829734325408936,0.6367620520752771,4894.0,2,0.8,11824,2
239,PS2820_gt.nii,0.0,48.06401824951172,0.0,0.9995914697647095,0.0,0.999898374080658,1.0,0.00040851213270798326,1.0,0.00010160781675949693,1.0,0.0,0.999489963054657,0.49979573488235474,0.0,-0.00020373518054839224,0.0,-0.00040853023529052734,-0.00010162591934204102,0.0,4568.0,4,0.0,1704,1
240,RS3451_gt.nii,0.0,92.78631591796875,0.0,0.9995778799057007,0.0,0.9996722936630249,1.0,0.000422139186412096,1.0,0.0003277254290878773,1.0,0.0,0.9992504119873047,0.49978893995285034,0.0,-0.0003719485830515623,0.0,-0.0004221200942993164,-0.00032770633697509766,0.0,799.0,2,0.0,5496,4
241,PS3161_gt.nii,0.8987550735473633,7.211102485656738,0.873961329460144,0.9990309476852417,0.765944242477417,0.9995424151420593,0.12603864073753357,0.0009690391016192734,0.2340557724237442,0.00045756506733596325,0.03222570940852165,0.6897534132003784,0.9985787868499756,0.9364961385726929,0.8163953423500061,0.8174741268157959,0.8181721568107605,0.8729922771453857,0.7654867172241211,0.897609130007789,10066.0,0,1.0,60656,1
242,PS3300_gt.nii,0.0,65.73431396484375,0.0,0.9996532201766968,0.0,0.999750554561615,1.0,0.0003468067152425647,1.0,0.0002494723303243518,1.0,0.0,0.9994038939476013,0.4998266100883484,0.0,-0.0002941405982710421,0.0,-0.00034677982330322266,-0.00024944543838500977,0.0,758.0,2,0.0,4184,1
243,RS4280_gt.nii,0.0,89.27485656738281,0.0,0.9989949464797974,0.0,0.999713122844696,1.0,0.0010050435084849596,1.0,0.0002868673764169216,1.0,0.0,0.9987086653709412,0.4994974732398987,0.0,-0.0005369489081203938,0.0,-0.0010050535202026367,-0.0002868771553039551,0.0,10602.0,2,0.0,4808,1
244,RS4054_gt.nii,0.03198305144906044,44.0113639831543,0.01984226331114769,0.9995275735855103,0.038494233042001724,0.999066174030304,0.980157732963562,0.00047239940613508224,0.9615057706832886,0.0009338074596598744,0.1336730569601059,0.013266928493976593,0.9985947012901306,0.5096849203109741,0.026186443865299225,0.026972955092787743,0.027637161314487457,0.019369840621948242,0.037560462951660156,0.03650811931360129,9672.0,4,0.5,15976,1
245,PS3984_gt.nii,9.008467895910144e-05,80.36167907714844,0.0007911392604000866,0.9961686134338379,4.667952816816978e-05,0.9997732639312744,0.9992088675498962,0.0038313583936542273,0.9999533295631409,0.000226710457354784,0.6875526905059814,4.408069798955694e-05,0.9959436655044556,0.4984798729419708,8.81575106177479e-05,-0.000739819894079119,0.00019217182125430554,-0.0030402541160583496,-0.00018006563186645508,9.123393902531742e-05,59859.0,3,0.4,3792,1
246,RS4387_gt.nii,0.0,88.77330017089844,0.0,0.9999467730522156,0.0,0.9999418258666992,1.0,5.323004370438866e-05,1.0,5.8177229220746085e-05,1.0,0.0,0.9998885989189148,0.4999733865261078,0.0,-5.564868843066506e-05,0.0,-5.322694778442383e-05,-5.817413330078125e-05,0.0,488.0,0,0.0,976,1
247,RS4237_gt.nii,2.8053113055648282e-05,87.9374771118164,4.3267566070426255e-05,0.9943889379501343,1.0637279046932235e-05,0.9986147284507751,0.9999567270278931,0.005611042957752943,0.99998939037323,0.0013852851698175073,0.9192715883255005,8.538251677236985e-06,0.993019163608551,0.4972161054611206,1.7076357835321687e-05,-0.002766537945717573,2.1453419321915135e-05,-0.005567789077758789,-0.001374661922454834,1.97398290530804e-05,66338.0,3,0.4,23112,1
248,PS3949_gt.nii,0.7513520121574402,5.196152210235596,0.6008666157722473,0.9996264576911926,0.6557791829109192,0.9995272755622864,0.3991334140300751,0.0003735670179594308,0.3442208170890808,0.0004727003979496658,0.024326717481017113,0.4567948579788208,0.9991546869277954,0.80024653673172,0.6271231174468994,0.6273013353347778,0.6277227401733398,0.6004930734634399,0.6553064584732056,0.7363319235637329,1085.0,1,0.6666666666666666,19848,1
249,RS4108_gt.nii,0.6306178569793701,58.165706634521484,0.4532511234283447,0.9997633695602417,0.5046810507774353,0.9997091889381409,0.5467488765716553,0.00023663704632781446,0.4953189492225647,0.0002908307360485196,0.02233852632343769,0.31370267271995544,0.9994727969169617,0.7265072464942932,0.47758549451828003,0.4780126214027405,0.4782752990722656,0.4530144929885864,0.5043902397155762,0.6513089005235602,1285.0,1,0.6666666666666666,8920,2
250,RS4044_gt.nii,0.05962756276130676,54.708316802978516,0.023513026535511017,0.999398946762085,0.02769201062619686,0.9992891550064087,0.9764869809150696,0.0006010733195580542,0.9723079800605774,0.0007108668796718121,0.1378459930419922,0.01287977397441864,0.9986889362335205,0.5114560127258301,0.025431988760828972,0.02486344240605831,0.025517111644148827,0.022912025451660156,0.026981115341186523,0.05368499812944257,5730.0,16,0.2608695652173913,12206,19
251,PS3110_gt.nii,0.2122655063867569,77.6723861694336,0.11706051230430603,0.9983792901039124,0.34704145789146423,0.993534505367279,0.8829394578933716,0.0016206871950998902,0.6529585123062134,0.006465510930866003,0.10527799278497696,0.09593163430690765,0.9919415712356567,0.557719886302948,0.17506864666938782,0.19828270375728607,0.20155607163906097,0.115439772605896,0.3405759334564209,0.2300863665888806,91757.0,3,0.5,122552,1
252,PS2261_gt.nii,0.0,76.47221374511719,0.0,0.9982696175575256,0.0,0.9996866583824158,1.0,0.001730387331917882,1.0,0.0003133472055196762,1.0,0.0,0.9979573488235474,0.4991348087787628,0.0,-0.0007363505428656936,0.0,-0.0017303824424743652,-0.0003133416175842285,0.0,23280.0,2,0.0,5248,1
253,RS4048_gt.nii,0.2302461862564087,50.423194885253906,0.13320443034172058,0.9973255395889282,0.40869006514549255,0.9880828857421875,0.866795539855957,0.0026744690258055925,0.5913099050521851,0.011917109601199627,0.1241099014878273,0.11168068647384644,0.9854981899261475,0.5652649998664856,0.20092223584651947,0.22757582366466522,0.2333223670721054,0.1305299997329712,0.39677298069000244,0.24742067905603526,170243.0,2,0.2857142857142857,229632,3
254,RS4263_gt.nii,0.0,,0.0,0.9998787641525269,0.0,0.999824047088623,1.0,0.00012125718058086932,1.0,0.0001759742444846779,1.0,0.0,0.9997028112411499,0.4999393820762634,0.0,-0.00014607580669689924,0.0,-0.00012123584747314453,-0.00017595291137695312,0.0,2101.0,1,0.0,2952,1


==> figs/adapt/ploras/CT/atlas-mix-192-mb-upl_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4242_gt.nii,0.0,,0.0,0.9997937083244324,0.0,0.9996837973594666,1.0,0.0002062972926069051,1.0,0.0003162082575727254,1.0,0.0,0.9994776248931885,0.4998968541622162,0.0,-0.0002554073289502412,0.0,-0.00020629167556762695,-0.00031620264053344727,0.0,3528.0,2,0.0,5304,2
1,RS4086_gt.nii,0.0,,0.0,0.9997158050537109,0.0,0.9990899562835693,1.0,0.000284215115243569,1.0,0.0009100637398660183,1.0,0.0,0.9988062381744385,0.49985790252685547,0.0,-0.0005085802404209971,0.0,-0.0002841949462890625,-0.0009100437164306641,0.0,12677.0,1,0.0,15264,1
2,RS3079_gt.nii,0.0,,0.0,0.9997307658195496,0.0,0.9993899464607239,1.0,0.00026921957032755017,1.0,0.0006100388709455729,1.0,0.0,0.9991210699081421,0.4998653829097748,0.0,-0.0004052584117744118,0.0,-0.00026923418045043945,-0.000610053539276123,0.0,7609.0,1,0.0,10232,1
3,RS3128_gt.nii,0.0,,0.0,0.9995324611663818,0.0,0.9989805221557617,1.0,0.00046753842616453767,1.0,0.0010194771457463503,1.0,0.0,0.99851393699646,0.4997662305831909,0.0,-0.0006903946050442755,0.0,-0.00046753883361816406,-0.0010194778442382812,0.0,12416.0,3,0.0,17096,3
4,RS4439_gt.nii,0.0,,0.0,0.9998361468315125,0.0,0.9996771216392517,1.0,0.00016384646005462855,1.0,0.0003228716377634555,1.0,0.0,0.9995133876800537,0.4999180734157562,0.0,-0.00023000298824626952,0.0,-0.00016385316848754883,-0.000322878360748291,0.0,3961.0,1,0.0,5416,1
5,PS3948_gt.nii,0.0,,0.0,0.9998247623443604,0.0,0.9993737936019897,1.0,0.00017522815323900431,1.0,0.0006261968519538641,1.0,0.0,0.9991987943649292,0.4999123811721802,0.0,-0.0003312511253170669,0.0,-0.00017523765563964844,-0.0006262063980102539,0.0,8661.0,1,0.0,10504,1
6,RS4174_gt.nii,0.0,,0.0,0.9996562004089355,0.0,0.9994633793830872,1.0,0.0003438052081037313,1.0,0.0005366262048482895,1.0,0.0,0.9991199374198914,0.4998281002044678,0.0,-0.00042952867806889117,0.0,-0.0003437995910644531,-0.0005366206169128418,0.0,6010.0,8,0.0,9000,8
7,RS4211_gt.nii,0.0,,0.0,0.9981203079223633,0.0,0.9856482744216919,1.0,0.0018796774093061686,1.0,0.014351732097566128,1.0,0.0,0.9838221073150635,0.49906015396118164,0.0,-0.005193903110921383,0.0,-0.0018796920776367188,-0.014351725578308105,0.0,220977.0,1,0.0,240336,1
8,RS3027_gt.nii,0.0,,0.0,0.9998874068260193,0.0,0.9998607635498047,1.0,0.00011260885366937146,1.0,0.00013925212260801345,1.0,0.0,0.999748170375824,0.49994370341300964,0.0,-0.00012522388715296984,0.0,-0.00011259317398071289,-0.0001392364501953125,0.0,1369.0,4,0.0,2336,4
9,PS2998_gt.nii,0.0,,0.0,0.9987096786499023,0.0,0.9939956068992615,1.0,0.0012903104070574045,1.0,0.006004405207931995,1.0,0.0,0.9927207231521606,0.49935483932495117,0.0,-0.0027834416832774878,0.0,-0.0012903213500976562,-0.006004393100738525,0.0,84226.0,1,0.0,100608,1
10,RS4223_gt.nii,0.0,,0.0,0.9997679591178894,0.0,0.9992664456367493,1.0,0.00023203223827295005,1.0,0.0007335456321015954,1.0,0.0,0.9990347623825073,0.4998839795589447,0.0,-0.0004125605628360063,0.0,-0.0002320408821105957,-0.0007335543632507324,0.0,10258.0,2,0.0,12304,2
11,PS2376_gt.nii,0.0,,0.0,0.9985619783401489,0.0,0.9923606514930725,1.0,0.0014380243374034762,1.0,0.007639342453330755,1.0,0.0,0.990944504737854,0.49928098917007446,0.0,-0.003314447356387973,0.0,-0.0014380216598510742,-0.00763934850692749,0.0,112083.0,5,0.0,127984,5
12,RS2901_gt.nii,0.0,,0.0,0.99937903881073,0.0,0.9974282383918762,1.0,0.0006209478015080094,1.0,0.00257174507714808,1.0,0.0,0.9968104958534241,0.499689519405365,0.0,-0.0012636927422136068,0.0,-0.0006209611892700195,-0.0025717616081237793,0.0,37187.0,1,0.0,43120,1
13,RS4276_gt.nii,0.0,,0.0,0.9997691512107849,0.0,0.9993484616279602,1.0,0.0002308203256689012,1.0,0.0006515098502859473,1.0,0.0,0.9991179704666138,0.49988457560539246,0.0,-0.00038779081660322845,0.0,-0.0002308487892150879,-0.0006515383720397949,0.0,8905.0,1,0.0,10928,1
14,RS3932_gt.nii,0.0,,0.0,0.9997633695602417,0.0,0.9995869398117065,1.0,0.00023660893202759326,1.0,0.0004130386805627495,1.0,0.0,0.9993505477905273,0.49988168478012085,0.0,-0.00031261579715646803,0.0,-0.00023663043975830078,-0.00041306018829345703,0.0,5022.0,2,0.0,6928,2
15,RS1987_gt.nii,0.0,,0.0,0.9994367361068726,0.0,0.9989455938339233,1.0,0.0005632613901980221,1.0,0.0010544033721089363,1.0,0.0,0.9983835220336914,0.4997183680534363,0.0,-0.0007706522010266781,0.0,-0.0005632638931274414,-0.0010544061660766602,0.0,12326.0,6,0.0,17680,6
16,RS4090_gt.nii,0.0,,0.0,0.9999338984489441,0.0,0.9999227523803711,1.0,6.610665877815336e-05,1.0,7.72527273511514e-05,1.0,0.0,0.9998566508293152,0.49996694922447205,0.0,-7.14627094566822e-05,0.0,-6.61015510559082e-05,-7.724761962890625e-05,0.0,787.0,1,0.0,1296,1
17,PS4485_gt.nii,0.0,,0.0,0.9994549751281738,0.0,0.9975749254226685,1.0,0.0005450345925055444,1.0,0.0024250817950814962,1.0,0.0,0.9970325231552124,0.4997274875640869,0.0,-0.001149675459600985,0.0,-0.0005450248718261719,-0.002425074577331543,0.0,34422.0,1,0.0,40664,1
18,PS3983_gt.nii,0.0,,0.0,0.9998018741607666,0.0,0.9994992017745972,1.0,0.0001981058157980442,1.0,0.0005007782019674778,1.0,0.0,0.9993013143539429,0.4999009370803833,0.0,-0.00031497154850512743,0.0,-0.00019812583923339844,-0.000500798225402832,0.0,6771.0,1,0.0,8400,1
19,PS3119_gt.nii,0.0,,0.0,0.9999693036079407,0.0,0.999971866607666,1.0,3.069725426030345e-05,1.0,2.813425635395106e-05,1.0,0.0,0.9999411702156067,0.49998465180397034,0.0,-2.9387827453319915e-05,0.0,-3.069639205932617e-05,-2.8133392333984375e-05,0.0,277.0,3,0.0,472,3
20,RS3455_gt.nii,0.0,,0.0,0.9999160766601562,0.0,0.9998712539672852,1.0,8.393414464080706e-05,1.0,0.00012875684478785843,1.0,0.0,0.9997873306274414,0.4999580383300781,0.0,-0.00010395717981737107,0.0,-8.392333984375e-05,-0.00012874603271484375,0.0,1437.0,3,0.0,2160,3
21,RS4226_gt.nii,0.0,,0.0,0.9998002648353577,0.0,0.9995449781417847,1.0,0.0001997068029595539,1.0,0.0004549934819806367,1.0,0.0,0.9993454813957214,0.49990013241767883,0.0,-0.0003014387039002031,0.0,-0.00019973516464233398,-0.00045502185821533203,0.0,5899.0,11,0.0,7632,11
22,PS3941_gt.nii,0.0,,0.0,0.999879777431488,0.0,0.999689519405365,1.0,0.00012020027497783303,1.0,0.0003104583011008799,1.0,0.0,0.9995694160461426,0.499939888715744,0.0,-0.00019317652913741767,0.0,-0.00012022256851196289,-0.00031048059463500977,0.0,4086.0,2,0.0,5208,2
23,RS2302_gt.nii,0.0,132.26016235351562,0.0,0.9989368319511414,0.0,0.9988563060760498,1.0,0.001063190633431077,1.0,0.001143716392107308,1.0,0.0,0.9977955222129822,0.4994684159755707,0.0,-0.0011027187574654818,0.0,-0.0010631680488586426,-0.0011436939239501953,0.0,7948.0,3,0.0,19168,1
24,RS4434_gt.nii,0.0,,0.0,0.999784529209137,0.0,0.994067370891571,1.0,0.00021549728990066797,1.0,0.005932648200541735,1.0,0.0,0.9938544034957886,0.4998922646045685,0.0,-0.0011306942906230688,0.0,-0.0002154707908630371,-0.005932629108428955,0.0,99512.0,1,0.0,99512,1
25,RS4511_gt.nii,0.0,,0.0,0.9995329976081848,0.0,0.9983522295951843,1.0,0.00046699665836058557,1.0,0.0016477637691423297,1.0,0.0,0.9978867769241333,0.4997664988040924,0.0,-0.0008772116270847619,0.0,-0.00046700239181518555,-0.0016477704048156738,0.0,23014.0,2,0.0,27632,2
26,RS4424_gt.nii,0.0,,0.0,0.9995741248130798,0.0,0.9980069398880005,1.0,0.0004258891858626157,1.0,0.001993072684854269,1.0,0.0,0.997582733631134,0.4997870624065399,0.0,-0.0009213187149725854,0.0,-0.000425875186920166,-0.0019930601119995117,0.0,29161.0,1,0.0,33424,1
27,PS3532_gt.nii,0.0,,0.0,0.9998461008071899,0.0,0.999812126159668,1.0,0.00015392810746561736,1.0,0.00018790275498759001,1.0,0.0,0.9996582269668579,0.49992305040359497,0.0,-0.00017006915004458278,0.0,-0.0001538991928100586,-0.00018787384033203125,0.0,2015.0,4,0.0,3152,4
28,RS3944_gt.nii,0.0,,0.0,0.999785840511322,0.0,0.999468207359314,1.0,0.00021415413357317448,1.0,0.0005317872273735702,1.0,0.0,0.9992542862892151,0.499892920255661,0.0,-0.0003374677035026252,0.0,-0.00021415948867797852,-0.0005317926406860352,0.0,6739.0,1,0.0,8920,1
29,RS3992_gt.nii,0.0,,0.0,0.9994258284568787,0.0,0.998349666595459,1.0,0.0005741649074479938,1.0,0.001650325721129775,1.0,0.0,0.9977774024009705,0.49971291422843933,0.0,-0.0009734264458529651,0.0,-0.0005741715431213379,-0.0016503334045410156,0.0,21818.0,3,0.0,27672,3
30,PS3191_gt.nii,0.0,,0.0,0.9992063045501709,0.0,0.9979231357574463,1.0,0.0007936735637485981,1.0,0.0020768402609974146,1.0,0.0,0.9971327781677246,0.49960315227508545,0.0,-0.0012838742695748806,0.0,-0.0007936954498291016,-0.002076864242553711,0.0,27351.0,6,0.0,34816,6
31,RS4074_gt.nii,0.0,,0.0,0.9997859001159668,0.0,0.9995650053024292,1.0,0.0002140737633453682,1.0,0.00043496856233105063,1.0,0.0,0.9993511438369751,0.4998929500579834,0.0,-0.0003051480744034052,0.0,-0.00021409988403320312,-0.0004349946975708008,0.0,5588.0,6,0.0,7296,6
32,RS4035_gt.nii,0.0,,0.0,0.9996508359909058,0.0,0.9992702007293701,1.0,0.0003491803363431245,1.0,0.0007298155105672777,1.0,0.0,0.9989215135574341,0.4998254179954529,0.0,-0.000504814088344574,0.0,-0.0003491640090942383,-0.0007297992706298828,0.0,9163.0,5,0.0,12240,5
33,PS4017_gt.nii,0.0,,0.0,0.9993993639945984,0.0,0.9976878762245178,1.0,0.000600653060246259,1.0,0.002312138443812728,1.0,0.0,0.9970899820327759,0.4996996819972992,0.0,-0.0011784705566242337,0.0,-0.0006006360054016113,-0.0023121237754821777,0.0,33197.0,1,0.0,38768,1
34,RS4460_gt.nii,0.0,,0.0,0.9999145269393921,0.0,0.9998269081115723,1.0,8.54878599056974e-05,1.0,0.00017310668772552162,1.0,0.0,0.9997414350509644,0.49995726346969604,0.0,-0.00012164916552137583,0.0,-8.547306060791016e-05,-0.00017309188842773438,0.0,2071.0,1,0.0,2904,1
35,RS4373_gt.nii,0.0,,0.0,0.99979168176651,0.0,0.9996699690818787,1.0,0.00020832737209275365,1.0,0.0003300400567241013,1.0,0.0,0.9994617700576782,0.499895840883255,0.0,-0.00026221436564810574,0.0,-0.00020831823348999023,-0.0003300309181213379,0.0,3732.0,1,0.0,5536,1
36,PS3163_gt.nii,0.0,,0.0,0.9993375539779663,0.0,0.9983776807785034,1.0,0.0006624471279792488,1.0,0.0016223193379119039,1.0,0.0,0.9977173805236816,0.49966877698898315,0.0,-0.0010366777423769236,0.0,-0.0006624460220336914,-0.001622319221496582,0.0,21859.0,1,0.0,27200,1
37,RS4454_gt.nii,0.0,,0.0,0.9999141097068787,0.0,0.9998683929443359,1.0,8.590159995947033e-05,1.0,0.00013161836250219494,1.0,0.0,0.9997825026512146,0.49995705485343933,0.0,-0.0001063307499862276,0.0,-8.589029312133789e-05,-0.0001316070556640625,0.0,1547.0,1,0.0,2208,1
38,RS4144_gt.nii,0.0,,0.0,0.9997302293777466,0.0,0.9994715452194214,1.0,0.00026979396352544427,1.0,0.0005284780636429787,1.0,0.0,0.9992020130157471,0.4998651146888733,0.0,-0.0003775979275815189,0.0,-0.00026977062225341797,-0.0005284547805786133,0.0,6484.0,2,0.0,8864,2
39,RS3614_gt.nii,0.0,,0.0,0.9996339082717896,0.0,0.9983447790145874,1.0,0.00036610144888982177,1.0,0.0016552299493923783,1.0,0.0,0.9979798793792725,0.4998169541358948,0.0,-0.000778448476921767,0.0,-0.0003660917282104492,-0.0016552209854125977,0.0,23487.0,1,0.0,27760,1
40,PS4290_gt.nii,0.0,,0.0,0.9997273087501526,0.0,0.9992129802703857,1.0,0.00027266735560260713,1.0,0.0007869957480579615,1.0,0.0,0.9989407658576965,0.4998636543750763,0.0,-0.0004632365016732365,0.0,-0.0002726912498474121,-0.0007870197296142578,0.0,10191.0,1,0.0,13200,1
41,RS3704_gt.nii,0.0,,0.0,0.9979901313781738,0.0,0.980762243270874,1.0,0.00200989400036633,1.0,0.01923777163028717,1.0,0.0,0.9788288474082947,0.4989950656890869,0.0,-0.006218189839273691,0.0,-0.002009868621826172,-0.019237756729125977,0.0,298289.0,1,0.0,322120,1
42,RS4338_gt.nii,0.0,,0.0,0.998965859413147,0.0,0.9973527193069458,1.0,0.0010341336019337177,1.0,0.00264726928435266,1.0,0.0,0.9963240623474121,0.4994829297065735,0.0,-0.0016545784892514348,0.0,-0.0010341405868530273,-0.0026472806930541992,0.0,35441.0,1,0.0,44368,1
43,RS4231_gt.nii,0.0,,0.0,0.9996454119682312,0.0,0.9985833168029785,1.0,0.0003546134103089571,1.0,0.0014167079934850335,1.0,0.0,0.9982296824455261,0.4998227059841156,0.0,-0.0007087902631610632,0.0,-0.00035458803176879883,-0.0014166831970214844,0.0,20043.0,1,0.0,23760,1
44,PS3230_gt.nii,0.0,,0.0,0.9998626708984375,0.0,0.9998016357421875,1.0,0.0001373563427478075,1.0,0.0001983914989978075,1.0,0.0,0.999664306640625,0.49993133544921875,0.0,-0.00016507675172761083,0.0,-0.0001373291015625,-0.0001983642578125,0.0,2215.0,3,0.0,3328,3
45,PS2183_gt.nii,0.0,,0.0,0.999858558177948,0.0,0.9997143149375916,1.0,0.0001414226135239005,1.0,0.0002856658538803458,1.0,0.0,0.9995729923248291,0.499929279088974,0.0,-0.00020099655375815928,0.0,-0.00014144182205200195,-0.00028568506240844727,0.0,3450.0,1,0.0,4792,1
46,PS3449_gt.nii,0.0,,0.0,0.9997115135192871,0.0,0.9996128082275391,1.0,0.00028847894282080233,1.0,0.00038718420546501875,1.0,0.0,0.9993245601654053,0.49985575675964355,0.0,-0.00033420725958421826,0.0,-0.0002884864807128906,-0.0003871917724609375,0.0,4148.0,7,0.0,6494,7
47,PS3958_gt.nii,0.0,,0.0,0.9992944002151489,0.0,0.9981633424758911,1.0,0.0007055834867060184,1.0,0.0018366397125646472,1.0,0.0,0.9974603652954102,0.49964720010757446,0.0,-0.0011383772362023592,0.0,-0.0007055997848510742,-0.0018366575241088867,0.0,24800.0,3,0.0,30792,3
48,RS4177_gt.nii,0.0,,0.0,0.999628484249115,0.0,0.9991561770439148,1.0,0.0003715311177074909,1.0,0.0008438382064923644,1.0,0.0,0.9987852573394775,0.4998142421245575,0.0,-0.0005599215510301292,0.0,-0.00037151575088500977,-0.0008438229560852051,0.0,11118.0,2,0.0,14152,2
49,PS3195_gt.nii,0.0,,0.0,0.9997014999389648,0.0,0.9992015361785889,1.0,0.00029849991551600397,1.0,0.0007984635303728282,1.0,0.0,0.9989035129547119,0.4998507499694824,0.0,-0.00048820211668498814,0.0,-0.00029850006103515625,-0.0007984638214111328,0.0,10785.0,1,0.0,13392,1
50,PS4452_gt.nii,0.0,,0.0,0.9994164109230042,0.0,0.9986674189567566,1.0,0.0005835914635099471,1.0,0.0013325827894732356,1.0,0.0,0.9980853796005249,0.4997082054615021,0.0,-0.0008818639325909317,0.0,-0.0005835890769958496,-0.0013325810432434082,0.0,16859.0,1,0.0,22344,1
51,RS2428_gt.nii,0.0,,0.0,0.9998564124107361,0.0,0.9996766448020935,1.0,0.00014357440522871912,1.0,0.00032334201387129724,1.0,0.0,0.9995331764221191,0.49992820620536804,0.0,-0.0002154614485334605,0.0,-0.00014358758926391602,-0.00032335519790649414,0.0,4214.0,4,0.0,5424,4
52,PS3177_gt.nii,0.0,,0.0,0.9991185069084167,0.0,0.9980876445770264,1.0,0.0008815084584057331,1.0,0.0019123690435662866,1.0,0.0,0.9972094893455505,0.4995592534542084,0.0,-0.0012983718188479543,0.0,-0.000881493091583252,-0.0019123554229736328,0.0,24916.0,4,0.0,32056,4
53,RS1544_gt.nii,0.0,,0.0,0.9993338584899902,0.0,0.9979974031448364,1.0,0.0006661633960902691,1.0,0.0020026168785989285,1.0,0.0,0.9973338842391968,0.4996669292449951,0.0,-0.0011550195049494505,0.0,-0.0006661415100097656,-0.0020025968551635742,0.0,26653.0,16,0.0,33576,16
54,PS2673_gt.nii,0.0,,0.0,0.9994094967842102,0.0,0.9975428581237793,1.0,0.0005905228317715228,1.0,0.00245715887285769,1.0,0.0,0.9969552159309387,0.4997047483921051,0.0,-0.0012045780895277858,0.0,-0.0005905032157897949,-0.002457141876220703,0.0,36177.0,1,0.0,41200,1
55,PS3320_gt.nii,0.0,,0.0,0.9990662336349487,0.0,0.9970112442970276,1.0,0.0009337530937045813,1.0,0.0029887366108596325,1.0,0.0,0.9960830807685852,0.49953311681747437,0.0,-0.0016705513698980212,0.0,-0.0009337663650512695,-0.002988755702972412,0.0,41206.0,2,0.0,50096,2
56,RS4078_gt.nii,0.0,,0.0,0.9995150566101074,0.0,0.9991632103919983,1.0,0.00048493174836039543,1.0,0.0008367777918465436,1.0,0.0,0.9986791014671326,0.4997575283050537,0.0,-0.000637008692137897,0.0,-0.0004849433898925781,-0.000836789608001709,0.0,10099.0,8,0.0,14032,8
57,RS4465_gt.nii,0.0,,0.0,0.9990712404251099,0.0,0.9939700961112976,1.0,0.0009287518914788961,1.0,0.006029927171766758,1.0,0.0,0.9930524826049805,0.49953562021255493,0.0,-0.002366496715694666,0.0,-0.0009287595748901367,-0.006029903888702393,0.0,90889.0,1,0.0,101072,1
58,PS2265_gt.nii,0.0,,0.0,0.9987075328826904,0.0,0.9900423288345337,1.0,0.001292445813305676,1.0,0.00995765719562769,1.0,0.0,0.9887754917144775,0.4993537664413452,0.0,-0.0035874408204108477,0.0,-0.0012924671173095703,-0.009957671165466309,0.0,152157.0,1,0.0,166848,1
59,RS2949_gt.nii,0.0,,0.0,0.9991429448127747,0.0,0.99664306640625,1.0,0.0008570688078179955,1.0,0.0033569401130080223,1.0,0.0,0.9957917332649231,0.49957147240638733,0.0,-0.0016962101217359304,0.0,-0.0008570551872253418,-0.00335693359375,0.0,47762.0,2,0.0,56272,2
60,PS2619_gt.nii,0.0,,0.0,0.9992806911468506,0.0,0.9985359907150269,1.0,0.0007192882476374507,1.0,0.0014639878645539284,1.0,0.0,0.9978188276290894,0.4996403455734253,0.0,-0.0010261720744892955,0.0,-0.0007193088531494141,-0.0014640092849731445,0.0,17938.0,7,0.0,24544,7
61,PS2121_gt.nii,0.0,,0.0,0.9992129802703857,0.0,0.997499406337738,1.0,0.0007870192639529705,1.0,0.0025005897041410208,1.0,0.0,0.996716320514679,0.49960649013519287,0.0,-0.0014028586447238922,0.0,-0.0007870197296142578,-0.002500593662261963,0.0,34631.0,1,0.0,41920,1
62,RS4236_gt.nii,0.0,,0.0,0.9999590516090393,0.0,0.9999489784240723,1.0,4.095047916052863e-05,1.0,5.1023664127569646e-05,1.0,0.0,0.9999080300331116,0.49997952580451965,0.0,-4.571042882162146e-05,0.0,-4.094839096069336e-05,-5.1021575927734375e-05,0.0,511.0,3,0.0,856,3
63,PS4245_gt.nii,0.0,,0.0,0.9996821880340576,0.0,0.9988237619400024,1.0,0.0003178280603606254,1.0,0.001176253892481327,1.0,0.0,0.9985066652297974,0.4998410940170288,0.0,-0.0006114299176260829,0.0,-0.0003178119659423828,-0.0011762380599975586,0.0,16566.0,4,0.0,19728,4
64,RS4101_gt.nii,0.0,,0.0,0.9998729228973389,0.0,0.9997987747192383,1.0,0.00012710268492810428,1.0,0.000201250848476775,1.0,0.0,0.9996716976165771,0.49993646144866943,0.0,-0.00015993599663488567,0.0,-0.0001270771026611328,-0.00020122528076171875,0.0,2327.0,1,0.0,3376,1
65,RS4448_gt.nii,0.0,,0.0,0.9997826218605042,0.0,0.9990513920783997,1.0,0.0002174055262003094,1.0,0.0009486351627856493,1.0,0.0,0.9988343715667725,0.4998913109302521,0.0,-0.0004541348898783326,0.0,-0.0002173781394958496,-0.0009486079216003418,0.0,13407.0,1,0.0,15912,1
66,PS3960_gt.nii,0.0,,0.0,0.9997609257698059,0.0,0.9997205138206482,1.0,0.00023908143339212984,1.0,0.00027949336799792945,1.0,0.0,0.9994815587997437,0.49988046288490295,0.0,-0.00025849888334050775,0.0,-0.0002390742301940918,-0.00027948617935180664,0.0,3024.0,4,0.0,4688,4
67,RS4322_gt.nii,0.0,,0.0,0.9999181032180786,0.0,0.9999008178710938,1.0,8.190490189008415e-05,1.0,9.919024887494743e-05,1.0,0.0,0.9998189210891724,0.4999590516090393,0.0,-9.01341627468355e-05,0.0,-8.189678192138672e-05,-9.918212890625e-05,0.0,1028.0,2,0.0,1664,2
68,RS3528_gt.nii,0.0,,0.0,0.999660849571228,0.0,0.9994547963142395,1.0,0.0003391564532648772,1.0,0.0005452096811495721,1.0,0.0,0.9991160035133362,0.499830424785614,0.0,-0.0004300132277421653,0.0,-0.00033915042877197266,-0.000545203685760498,0.0,5942.0,5,0.0,9144,5
69,RS2558_gt.nii,0.0,,0.0,0.999826967716217,0.0,0.9998025298118591,1.0,0.00017300683248322457,1.0,0.00019744473684113473,1.0,0.0,0.9996296167373657,0.4999134838581085,0.0,-0.00018482231826055795,0.0,-0.00017303228378295898,-0.00019747018814086914,0.0,2100.0,16,0.0,3312,16
70,RS3988_gt.nii,0.0,,0.0,0.9999504089355469,0.0,0.9999237060546875,1.0,4.9594847951084375e-05,1.0,7.629772881045938e-05,1.0,0.0,0.9998741149902344,0.49997520446777344,0.0,-6.151401612441987e-05,0.0,-4.9591064453125e-05,-7.62939453125e-05,0.0,850.0,2,0.0,1280,2
71,PS2241_gt.nii,0.0,,0.0,0.999286949634552,0.0,0.997156023979187,1.0,0.0007130502490326762,1.0,0.002843971597030759,1.0,0.0,0.9964470267295837,0.499643474817276,0.0,-0.001424041693098843,0.0,-0.000713050365447998,-0.0028439760208129883,0.0,41474.0,2,0.0,47680,2
72,PS3664_gt.nii,0.0,,0.0,0.9997002482414246,0.0,0.9991943836212158,1.0,0.0002997547562699765,1.0,0.0008056192309595644,1.0,0.0,0.9988951086997986,0.4998501241207123,0.0,-0.0004914144519716501,0.0,-0.00029975175857543945,-0.0008056163787841797,0.0,10646.0,2,0.0,13512,2
73,PS2805_gt.nii,0.0,,0.0,0.9989719986915588,0.0,0.9967622756958008,1.0,0.0010279883863404393,1.0,0.003237704047933221,1.0,0.0,0.9957409501075745,0.4994859993457794,0.0,-0.0018243689555674791,0.0,-0.0010280013084411621,-0.0032377243041992188,0.0,45102.0,2,0.0,54264,2
74,PS2432_gt.nii,0.0,,0.0,0.9994103908538818,0.0,0.9986416697502136,1.0,0.000589634757488966,1.0,0.0013583552790805697,1.0,0.0,0.9980536103248596,0.4997051954269409,0.0,-0.0008949488401412964,0.0,-0.0005896091461181641,-0.001358330249786377,0.0,16914.0,1,0.0,22776,1
75,RS4791_gt.nii,0.0,,0.0,0.9999805688858032,0.0,0.9999823570251465,1.0,1.943145616678521e-05,1.0,1.764331682352349e-05,1.0,0.0,0.9999629259109497,0.4999902844429016,0.0,-1.8515813280828297e-05,0.0,-1.9431114196777344e-05,-1.7642974853515625e-05,0.0,149.0,1,0.0,296,1
76,PS2269_gt.nii,0.0,,0.0,0.9994544982910156,0.0,0.9986395835876465,1.0,0.0005455281934700906,1.0,0.0013604422565549612,1.0,0.0,0.9980955123901367,0.4997272491455078,0.0,-0.0008614868856966496,0.0,-0.000545501708984375,-0.0013604164123535156,0.0,18443.0,13,0.0,22812,13
77,RS3669_gt.nii,0.0,,0.0,0.9998427629470825,0.0,0.9998378753662109,1.0,0.00015726254787296057,1.0,0.0001621501287445426,1.0,0.0,0.9996806383132935,0.49992138147354126,0.0,-0.00015968763909768313,0.0,-0.00015723705291748047,-0.0001621246337890625,0.0,1562.0,6,0.0,2720,6
78,PS4344_gt.nii,0.0,,0.0,0.999312162399292,0.0,0.9982550144195557,1.0,0.0006878449930809438,1.0,0.001744991634041071,1.0,0.0,0.9975695610046387,0.499656081199646,0.0,-0.0010955745819956064,0.0,-0.0006878376007080078,-0.001744985580444336,0.0,23325.0,5,0.0,29256,5
79,RS3775_gt.nii,0.0,,0.0,0.998645544052124,0.0,0.9931328892707825,1.0,0.001354446285404265,1.0,0.006867109332233667,1.0,0.0,0.9917969703674316,0.499322772026062,0.0,-0.003049775492399931,0.0,-0.0013544559478759766,-0.006867110729217529,0.0,102921.0,1,0.0,115056,1
80,RS4038_gt.nii,0.0,,0.0,0.9995658993721008,0.0,0.9988111853599548,1.0,0.0004340799932833761,1.0,0.0011887935688719153,1.0,0.0,0.9983781576156616,0.4997829496860504,0.0,-0.0007183533743955195,0.0,-0.0004341006278991699,-0.001188814640045166,0.0,15704.0,1,0.0,19936,1
81,RS4238_gt.nii,0.0,,0.0,0.9997516870498657,0.0,0.9995378255844116,1.0,0.000248308468144387,1.0,0.0004621699044946581,1.0,0.0,0.9992897510528564,0.49987584352493286,0.0,-0.0003387634933460504,0.0,-0.00024831295013427734,-0.0004621744155883789,0.0,5355.0,2,0.0,7752,2
82,RS4541_gt.nii,0.0,,0.0,0.9986198544502258,0.0,0.9927774667739868,1.0,0.0013801460154354572,1.0,0.007222535088658333,1.0,0.0,0.9914171695709229,0.4993099272251129,0.0,-0.003157238243147731,0.0,-0.00138014554977417,-0.007222533226013184,0.0,105491.0,7,0.0,121008,7
83,PS3148_gt.nii,0.0,,0.0,0.9992344975471497,0.0,0.9968060851097107,1.0,0.0007655017543584108,1.0,0.0031939081382006407,1.0,0.0,0.9960454702377319,0.49961724877357483,0.0,-0.0015636311145499349,0.0,-0.0007655024528503418,-0.0031939148902893066,0.0,46174.0,1,0.0,53544,1
84,PS4413_gt.nii,0.0,,0.0,0.999955952167511,0.0,0.999931812286377,1.0,4.405083745950833e-05,1.0,6.819071859354153e-05,1.0,0.0,0.9998877644538879,0.4999779760837555,0.0,-5.4807464039186016e-05,0.0,-4.404783248901367e-05,-6.818771362304688e-05,0.0,771.0,1,0.0,1144,1
85,PS4024_gt.nii,0.0,,0.0,0.9991180300712585,0.0,0.9972042441368103,1.0,0.0008819898357614875,1.0,0.0027957709971815348,1.0,0.0,0.9963271617889404,0.4995590150356293,0.0,-0.001570299849845469,0.0,-0.0008819699287414551,-0.0027957558631896973,0.0,38044.0,4,0.0,46864,4
86,PS2582_gt.nii,0.0,,0.0,0.9991140961647034,0.0,0.9964902400970459,1.0,0.0008859109948389232,1.0,0.003509758971631527,1.0,0.0,0.9956105351448059,0.4995570480823517,0.0,-0.0017633303068578243,0.0,-0.0008859038352966309,-0.0035097599029541016,0.0,50362.0,1,0.0,58832,1
87,RS4016_gt.nii,0.0,,0.0,0.9992837905883789,0.0,0.9974103569984436,1.0,0.0007162150577642024,1.0,0.0025896450970321894,1.0,0.0,0.9966978430747986,0.49964189529418945,0.0,-0.0013618895318359137,0.0,-0.0007162094116210938,-0.0025896430015563965,0.0,36567.0,1,0.0,43416,1
88,RS4361_gt.nii,0.0,,0.0,0.9999475479125977,0.0,0.9999470710754395,1.0,5.245486318017356e-05,1.0,5.2931700338376686e-05,1.0,0.0,0.9998946189880371,0.49997377395629883,0.0,-5.2692743338411674e-05,0.0,-5.245208740234375e-05,-5.2928924560546875e-05,0.0,539.0,1,0.0,888,1
89,RS4294_gt.nii,0.0,,0.0,0.9998852014541626,0.0,0.9998273849487305,1.0,0.00011481836554594338,1.0,0.00017263487097807229,1.0,0.0,0.9997125864028931,0.4999426007270813,0.0,-0.00014078938693273813,0.0,-0.00011479854583740234,-0.00017261505126953125,0.0,1862.0,2,0.0,2896,2
90,PS2877_gt.nii,0.0,,0.0,0.9994150400161743,0.0,0.9975727796554565,1.0,0.0005849484587088227,1.0,0.002427206141874194,1.0,0.0,0.9969906806945801,0.49970752000808716,0.0,-0.0011915495852008462,0.0,-0.0005849599838256836,-0.002427220344543457,0.0,34469.0,5,0.0,40698,5
91,PS4041_gt.nii,0.0,,0.0,0.9998775124549866,0.0,0.9997400641441345,1.0,0.00012245976540725678,1.0,0.00025990806170739233,1.0,0.0,0.9996176958084106,0.4999387562274933,0.0,-0.00017840482178144157,0.0,-0.00012248754501342773,-0.0002599358558654785,0.0,3251.0,1,0.0,4360,1
92,PS1561_gt.nii,0.0,,0.0,0.9995669722557068,0.0,0.997326672077179,1.0,0.00043305245344527066,1.0,0.002673350041732192,1.0,0.0,0.9968959093093872,0.4997834861278534,0.0,-0.0010759650031104684,0.0,-0.0004330277442932129,-0.002673327922821045,0.0,39437.0,1,0.0,44832,1
93,PS2238_gt.nii,0.0,,0.0,0.9998233914375305,0.0,0.999470591545105,1.0,0.00017658282013144344,1.0,0.0005293826689012349,1.0,0.0,0.9992942214012146,0.49991169571876526,0.0,-0.0003057447902392596,0.0,-0.00017660856246948242,-0.0005294084548950195,0.0,7283.0,1,0.0,8880,1
94,PS3341_gt.nii,0.0,,0.0,0.9997187256813049,0.0,0.9995206594467163,1.0,0.00028128991834819317,1.0,0.00047935612383298576,1.0,0.0,0.9992396235466003,0.49985936284065247,0.0,-0.0003672029997687787,0.0,-0.00028127431869506836,-0.0004793405532836914,0.0,5405.0,5,0.0,8040,5
95,PS4305_gt.nii,0.0,,0.0,0.9993872046470642,0.0,0.9982260465621948,1.0,0.0006128089153207839,1.0,0.0017739657778292894,1.0,0.0,0.997615396976471,0.4996936023235321,0.0,-0.0010426418157294393,0.0,-0.000612795352935791,-0.0017739534378051758,0.0,23618.0,1,0.0,29744,1
96,RS4438_gt.nii,0.0,,0.0,0.9999553561210632,0.0,0.9999356269836426,1.0,4.464675294002518e-05,1.0,6.437589036067948e-05,1.0,0.0,0.9998909831047058,0.4999776780605316,0.0,-5.3611329349223524e-05,0.0,-4.464387893676758e-05,-6.437301635742188e-05,0.0,713.0,1,0.0,1080,1
97,PS1421_gt.nii,0.0,,0.0,0.9999391436576843,0.0,0.9998793601989746,1.0,6.086368375690654e-05,1.0,0.00012064714246662334,1.0,0.0,0.9998185038566589,0.49996957182884216,0.0,-8.569147757953033e-05,0.0,-6.085634231567383e-05,-0.00012063980102539062,0.0,1421.0,1,0.0,2024,1
98,PS2623_gt.nii,0.0,,0.0,0.999951958656311,0.0,0.9999332427978516,1.0,4.80445523862727e-05,1.0,6.676041084574535e-05,1.0,0.0,0.9998852014541626,0.4999759793281555,0.0,-5.663456613547169e-05,0.0,-4.8041343688964844e-05,-6.67572021484375e-05,0.0,725.0,1,0.0,1120,1
99,RS4251_gt.nii,0.0,,0.0,0.9990681409835815,0.0,0.9977973699569702,1.0,0.0009318831725977361,1.0,0.002202651696279645,1.0,0.0,0.9968695640563965,0.49953407049179077,0.0,-0.0014326946111395955,0.0,-0.000931859016418457,-0.002202630043029785,0.0,28486.0,4,0.0,36920,4
100,PS3123_gt.nii,0.0,,0.0,0.9996774196624756,0.0,0.9993088245391846,1.0,0.00032256479607895017,1.0,0.000691159802954644,1.0,0.0,0.9989867210388184,0.4998387098312378,0.0,-0.00047216928214766085,0.0,-0.00032258033752441406,-0.0006911754608154297,0.0,8896.0,2,0.0,11592,2
101,PS3946_gt.nii,0.0,,0.0,0.9989312887191772,0.0,0.9932288527488708,1.0,0.0010687279282137752,1.0,0.006771122571080923,1.0,0.0,0.9921745657920837,0.4994656443595886,0.0,-0.002690071938559413,0.0,-0.001068711280822754,-0.00677114725112915,0.0,103145.0,1,0.0,113480,1
102,PS2263_gt.nii,0.0,,0.0,0.9994080066680908,0.0,0.9975981712341309,1.0,0.0005919838440604508,1.0,0.0024018166586756706,1.0,0.0,0.9970090389251709,0.4997040033340454,0.0,-0.0011924079153686762,0.0,-0.0005919933319091797,-0.0024018287658691406,0.0,34301.0,1,0.0,40272,1
103,RS4461_gt.nii,0.0,,0.0,0.9999350309371948,0.0,0.9998798370361328,1.0,6.49768699076958e-05,1.0,0.00012017077096970752,1.0,0.0,0.9998148679733276,0.4999675154685974,0.0,-8.836470078676939e-05,0.0,-6.496906280517578e-05,-0.0001201629638671875,0.0,1446.0,2,0.0,2016,2
104,PS3971_gt.nii,0.0,,0.0,0.9995879530906677,0.0,0.998371422290802,1.0,0.00041206207242794335,1.0,0.0016285920282825828,1.0,0.0,0.9979606866836548,0.49979397654533386,0.0,-0.0008191953529603779,0.0,-0.0004120469093322754,-0.001628577709197998,0.0,22275.0,1,0.0,27312,1
105,RS4212_gt.nii,0.0,,0.0,0.9997757077217102,0.0,0.9996213316917419,1.0,0.00022431759862229228,1.0,0.000378693628590554,1.0,0.0,0.9993971586227417,0.4998878538608551,0.0,-0.0002914578071795404,0.0,-0.00022429227828979492,-0.00037866830825805664,0.0,4468.0,3,0.0,6352,3
106,RS4106_gt.nii,0.0,,0.0,0.9997780323028564,0.0,0.9997157454490662,1.0,0.00022197117505129427,1.0,0.00028425801428966224,1.0,0.0,0.9994938969612122,0.4998890161514282,0.0,-0.00025119134807027876,0.0,-0.0002219676971435547,-0.0002842545509338379,0.0,2845.0,3,0.0,4768,3
107,RS4058_gt.nii,0.0,,0.0,0.9999388456344604,0.0,0.999910831451416,1.0,6.115982250776142e-05,1.0,8.917400555219501e-05,1.0,0.0,0.9998496770858765,0.4999694228172302,0.0,-7.385029311990365e-05,0.0,-6.115436553955078e-05,-8.916854858398438e-05,0.0,1009.0,1,0.0,1496,1
108,PS3273_gt.nii,0.0,,0.0,0.9996286034584045,0.0,0.9986013770103455,1.0,0.0003713793121278286,1.0,0.0013986051781103015,1.0,0.0,0.998231053352356,0.49981430172920227,0.0,-0.0007207031594589353,0.0,-0.000371396541595459,-0.001398622989654541,0.0,19912.0,1,0.0,23456,1
109,RS4118_gt.nii,0.0,,0.0,0.9996244311332703,0.0,0.9990139007568359,1.0,0.0003755814686883241,1.0,0.0009861115831881762,1.0,0.0,0.9986390471458435,0.49981221556663513,0.0,-0.000608576403465122,0.0,-0.00037556886672973633,-0.0009860992431640625,0.0,13737.0,3,0.0,16538,3
110,RS4427_gt.nii,0.0,,0.0,0.9995284080505371,0.0,0.9981766939163208,1.0,0.0004716169787570834,1.0,0.0018233299488201737,1.0,0.0,0.9977067708969116,0.49976420402526855,0.0,-0.000927315151784569,0.0,-0.0004715919494628906,-0.0018233060836791992,0.0,26309.0,1,0.0,30576,1
111,RS4505_gt.nii,0.0,,0.0,0.9990273118019104,0.0,0.9966278672218323,1.0,0.0009726868011057377,1.0,0.0033721234649419785,1.0,0.0,0.995661735534668,0.4995136559009552,0.0,-0.001811082474887371,0.0,-0.0009726881980895996,-0.0033721327781677246,0.0,47617.0,5,0.0,56520,5
112,RS4060_gt.nii,0.0,,0.0,0.999467134475708,0.0,0.9988182187080383,1.0,0.0005328392144292593,1.0,0.0011817546328529716,1.0,0.0,0.9982866644859314,0.499733567237854,0.0,-0.0007935271132737398,0.0,-0.0005328655242919922,-0.00118178129196167,0.0,15074.0,3,0.0,19816,3
113,RS4207_gt.nii,0.0,,0.0,0.999640166759491,0.0,0.999408483505249,1.0,0.00035980757093057036,1.0,0.0005914907669648528,1.0,0.0,0.9990491271018982,0.4998200833797455,0.0,-0.00046132729039527476,0.0,-0.0003598332405090332,-0.0005915164947509766,0.0,6794.0,3,0.0,9920,3
114,PS4428_gt.nii,0.0,127.88861846923828,0.0,0.999618649482727,0.0,0.9998025298118591,1.0,0.0003813662042375654,1.0,0.00019748588965740055,1.0,0.0,0.9994212985038757,0.4998093247413635,0.0,-0.0002744347439147532,0.0,-0.0003813505172729492,-0.00019747018814086914,0.0,2209.0,1,0.0,3312,4
115,RS4029_gt.nii,0.0,,0.0,0.9990338683128357,0.0,0.9959940314292908,1.0,0.0009661238873377442,1.0,0.004005949012935162,1.0,0.0,0.9950356483459473,0.49951693415641785,0.0,-0.001967293443158269,0.0,-0.0009661316871643066,-0.0040059685707092285,0.0,57792.0,1,0.0,67144,1
116,PS3460_gt.nii,0.0,,0.0,0.9991201162338257,0.0,0.9958741068840027,1.0,0.0008798749768175185,1.0,0.004125872626900673,1.0,0.0,0.995001494884491,0.49956005811691284,0.0,-0.001905321958474815,0.0,-0.0008798837661743164,-0.0041258931159973145,0.0,61260.0,2,0.0,69160,2
117,RS4255_gt.nii,0.0,,0.0,0.9991917610168457,0.0,0.9979417324066162,1.0,0.0008082322892732918,1.0,0.00205825874581933,1.0,0.0,0.9971368312835693,0.49959588050842285,0.0,-0.0012897872366011143,0.0,-0.0008082389831542969,-0.002058267593383789,0.0,27254.0,1,0.0,34504,1
118,PS3103_gt.nii,0.0,,0.0,0.9999480247497559,0.0,0.999908447265625,1.0,5.19800087204203e-05,1.0,9.155749285127968e-05,1.0,0.0,0.9998564720153809,0.49997401237487793,0.0,-6.89866574248299e-05,0.0,-5.1975250244140625e-05,-9.1552734375e-05,0.0,1072.0,2,0.0,1536,2
119,PS3931_gt.nii,0.0,,0.0,0.9985274076461792,0.0,0.9927046895027161,1.0,0.001472590840421617,1.0,0.0072953058406710625,1.0,0.0,0.9912534952163696,0.4992637038230896,0.0,-0.00327765173278749,0.0,-0.0014725923538208008,-0.0072953104972839355,0.0,108343.0,2,0.0,122216,2
120,PS3576_gt.nii,0.0,,0.0,0.998663067817688,0.0,0.9933168292045593,1.0,0.001336914487183094,1.0,0.006683164741843939,1.0,0.0,0.9919977188110352,0.499331533908844,0.0,-0.0029891168233007193,0.0,-0.0013369321823120117,-0.006683170795440674,0.0,99571.0,1,0.0,111976,1
121,RS3240_gt.nii,0.0,,0.0,0.9987547397613525,0.0,0.9969874024391174,1.0,0.0012452518567442894,1.0,0.0030125826597213745,1.0,0.0,0.9957496523857117,0.49937736988067627,0.0,-0.0019368593348190188,0.0,-0.001245260238647461,-0.0030125975608825684,0.0,39313.0,12,0.0,50480,12
122,RS3925_gt.nii,0.0,,0.0,0.9998757839202881,0.0,0.9997806549072266,1.0,0.0001242433354491368,1.0,0.00021937234851066023,1.0,0.0,0.9996564388275146,0.49993789196014404,0.0,-0.00016509255510754883,0.0,-0.00012421607971191406,-0.0002193450927734375,0.0,2631.0,1,0.0,3680,1
123,RS3705_gt.nii,0.0,,0.0,0.999592125415802,0.0,0.9987253546714783,1.0,0.0004078577912878245,1.0,0.0012746280990540981,1.0,0.0,0.9983185529708862,0.499796062707901,0.0,-0.0007210180046968162,0.0,-0.00040787458419799805,-0.0012746453285217285,0.0,17809.0,1,0.0,21376,1
124,RS3444_gt.nii,0.0,,0.0,0.9997579455375671,0.0,0.9992802739143372,1.0,0.00024204982037190348,1.0,0.0007197213708423078,1.0,0.0,0.999038577079773,0.49987897276878357,0.0,-0.0004173828347120434,0.0,-0.00024205446243286133,-0.0007197260856628418,0.0,9740.0,2,0.0,12072,2
125,RS4010_gt.nii,0.0,,0.0,0.9992541670799255,0.0,0.9978273510932922,1.0,0.0007458428735844791,1.0,0.0021726565901190042,1.0,0.0,0.9970847368240356,0.49962708353996277,0.0,-0.0012729730224236846,0.0,-0.0007458329200744629,-0.0021726489067077637,0.0,29918.0,2,0.0,36424,2
126,RS4043_gt.nii,0.0,,0.0,0.9995844960212708,0.0,0.9984415173530579,1.0,0.0004154955968260765,1.0,0.0015584735665470362,1.0,0.0,0.9980273246765137,0.4997922480106354,0.0,-0.0008046980365179479,0.0,-0.00041550397872924805,-0.0015584826469421387,0.0,22377.0,1,0.0,26136,1
127,RS4186_gt.nii,0.0,,0.0,0.9997017979621887,0.0,0.9989052414894104,1.0,0.0002982304140459746,1.0,0.0010947866830974817,1.0,0.0,0.9986076354980469,0.49985089898109436,0.0,-0.0005714006256312132,0.0,-0.0002982020378112793,-0.0010947585105895996,0.0,16073.0,1,0.0,18362,1
128,PS3296_gt.nii,0.0,,0.0,0.9998456835746765,0.0,0.9995893836021423,1.0,0.00015432017971761525,1.0,0.0004106201231479645,1.0,0.0,0.9994351863861084,0.49992284178733826,0.0,-0.00025172796449624,0.0,-0.00015431642532348633,-0.000410616397857666,0.0,5399.0,1,0.0,6888,1
129,RS3968_gt.nii,0.0,,0.0,0.9987530708312988,0.0,0.9933914542198181,1.0,0.0012469339417293668,1.0,0.006608565803617239,1.0,0.0,0.9921609163284302,0.4993765354156494,0.0,-0.0028706176672130823,0.0,-0.0012469291687011719,-0.006608545780181885,0.0,98868.0,1,0.0,110736,1
130,RS4539_gt.nii,0.0,,0.0,0.9998509883880615,0.0,0.999689519405365,1.0,0.00014899825328029692,1.0,0.0003104672359768301,1.0,0.0,0.9995406270027161,0.49992549419403076,0.0,-0.00021507922792807221,0.0,-0.00014901161193847656,-0.00031048059463500977,0.0,3850.0,4,0.0,5208,4
131,RS2699_gt.nii,0.0,,0.0,0.9982207417488098,0.0,0.993645429611206,1.0,0.0017792795551940799,1.0,0.006354599725455046,1.0,0.0,0.9918886423110962,0.4991103708744049,0.0,-0.003362530143931508,0.0,-0.0017792582511901855,-0.006354570388793945,0.0,89604.0,5,0.0,106424,5
132,PS2914_gt.nii,0.0,,0.0,0.9978965520858765,0.0,0.9829707741737366,1.0,0.0021034309174865484,1.0,0.017029210925102234,1.0,0.0,0.9809383153915405,0.49894827604293823,0.0,-0.005984961520880461,0.0,-0.002103447914123535,-0.017029225826263428,0.0,261027.0,1,0.0,285112,1
133,PS2936_gt.nii,0.0,,0.0,0.9995900988578796,0.0,0.999189019203186,1.0,0.00040987576358020306,1.0,0.0008109553018584847,1.0,0.0,0.998779833316803,0.4997950494289398,0.0,-0.0005765335517935455,0.0,-0.00040990114212036133,-0.0008109807968139648,0.0,9591.0,1,0.0,13600,1
134,PS2348_gt.nii,0.0,,0.0,0.9998868703842163,0.0,0.9998674392700195,1.0,0.00011314461153233424,1.0,0.0001325757330050692,1.0,0.0,0.9997543096542358,0.49994343519210815,0.0,-0.0001224754232680425,0.0,-0.0001131296157836914,-0.00013256072998046875,0.0,1332.0,2,0.0,2224,2
135,RS1794_gt.nii,0.0,,0.0,0.999563455581665,0.0,0.9984261989593506,1.0,0.0004365158383734524,1.0,0.0015737717039883137,1.0,0.0,0.9979910850524902,0.4997817277908325,0.0,-0.0008288402459584177,0.0,-0.00043654441833496094,-0.001573801040649414,0.0,22246.0,2,0.0,26392,2
136,RS2801_gt.nii,0.0,,0.0,0.9984035491943359,0.0,0.9913168549537659,1.0,0.0015964629128575325,1.0,0.008683118037879467,1.0,0.0,0.9897480010986328,0.49920177459716797,0.0,-0.003723207861185074,0.0,-0.0015964508056640625,-0.00868314504623413,0.0,130085.0,1,0.0,145448,1
137,PS3035_gt.nii,0.0,,0.0,0.9997880458831787,0.0,0.9993538856506348,1.0,0.0002119718410540372,1.0,0.0006461319862864912,1.0,0.0,0.9991421699523926,0.49989402294158936,0.0,-0.00037008352228440344,0.0,-0.00021195411682128906,-0.0006461143493652344,0.0,9043.0,1,0.0,10838,1
138,RS3016_gt.nii,0.0,,0.0,0.9994507431983948,0.0,0.9987996220588684,1.0,0.0005492601194418967,1.0,0.0012003808515146375,1.0,0.0,0.9982516765594482,0.4997253715991974,0.0,-0.0008119860431179404,0.0,-0.0005492568016052246,-0.0012003779411315918,0.0,15228.0,2,0.0,20128,2
139,PS2691_gt.nii,0.0,,0.0,0.9992818832397461,0.0,0.9943268299102783,1.0,0.0007181348628364503,1.0,0.005673167761415243,1.0,0.0,0.9936168193817139,0.49964094161987305,0.0,-0.0020184398163110018,0.0,-0.0007181167602539062,-0.00567317008972168,0.0,86949.0,1,0.0,95112,1
140,RS4389_gt.nii,0.0,,0.0,0.9998094439506531,0.0,0.9993370771408081,1.0,0.00019056315068155527,1.0,0.0006629299023188651,1.0,0.0,0.9991467595100403,0.49990472197532654,0.0,-0.00035542933619581163,0.0,-0.00019055604934692383,-0.0006629228591918945,0.0,8837.0,1,0.0,11120,1
141,RS3279_gt.nii,0.0,,0.0,0.9995941519737244,0.0,0.9985965490341187,1.0,0.00040582127985544503,1.0,0.0014034236082807183,1.0,0.0,0.9981918931007385,0.4997970759868622,0.0,-0.0007546782144345343,0.0,-0.00040584802627563477,-0.0014034509658813477,0.0,19400.0,4,0.0,23536,4
142,RS4061_gt.nii,0.0,,0.0,0.9999575614929199,0.0,0.9999575614929199,1.0,4.2440307879587635e-05,1.0,4.2440307879587635e-05,1.0,0.0,0.9999151229858398,0.49997878074645996,0.0,-4.2440307879587635e-05,0.0,-4.2438507080078125e-05,-4.2438507080078125e-05,0.0,375.0,1,0.0,712,1
143,RS4052_gt.nii,0.0,,0.0,0.999586820602417,0.0,0.9983685612678528,1.0,0.00041319758747704327,1.0,0.001631456078030169,1.0,0.0,0.9979566931724548,0.4997934103012085,0.0,-0.0008210442611016333,0.0,-0.0004131793975830078,-0.0016314387321472168,0.0,22967.0,1,0.0,27360,1
144,RS4028_gt.nii,0.0,,0.0,0.9998118877410889,0.0,0.9997748732566833,1.0,0.00018809498578775674,1.0,0.00022510947019327432,1.0,0.0,0.9995868802070618,0.49990594387054443,0.0,-0.00020577161922119558,0.0,-0.0001881122589111328,-0.0002251267433166504,0.0,2301.0,3,0.0,3776,3
145,PS3125_gt.nii,0.0,,0.0,0.9991599321365356,0.0,0.996676504611969,1.0,0.0008400559891015291,1.0,0.00332347652874887,1.0,0.0,0.9958420395851135,0.4995799660682678,0.0,-0.001670899917371571,0.0,-0.0008400678634643555,-0.003323495388031006,0.0,46865.0,5,0.0,55712,5
146,PS1257_gt.nii,0.0,,0.0,0.999614417552948,0.0,0.9988532662391663,1.0,0.0003856072435155511,1.0,0.0011467582080513239,1.0,0.0,0.9984685182571411,0.499807208776474,0.0,-0.0006649799761362374,0.0,-0.00038558244705200195,-0.0011467337608337402,0.0,15201.0,1,0.0,19232,1
147,RS4239_gt.nii,0.0,,0.0,0.9991070628166199,0.0,0.9967942237854004,1.0,0.0008929361356422305,1.0,0.003205768531188369,1.0,0.0,0.9959070086479187,0.49955353140830994,0.0,-0.0016919062472879887,0.0,-0.000892937183380127,-0.0032057762145996094,0.0,45265.0,2,0.0,53736,2
148,PS1390_gt.nii,0.0,,0.0,0.9997455477714539,0.0,0.9991285800933838,1.0,0.0002544354647397995,1.0,0.000871403026394546,1.0,0.0,0.9988746047019958,0.49987277388572693,0.0,-0.0004708670894615352,0.0,-0.0002544522285461426,-0.0008714199066162109,0.0,11829.0,1,0.0,14616,1
149,PS3952_gt.nii,0.0,,0.0,0.9988260269165039,0.0,0.9950226545333862,1.0,0.001173968194052577,1.0,0.004977318458259106,1.0,0.0,0.9938603639602661,0.49941301345825195,0.0,-0.002417274285107851,0.0,-0.0011739730834960938,-0.0049773454666137695,0.0,71177.0,1,0.0,83408,1
150,RS4390_gt.nii,0.0,,0.0,0.9994690418243408,0.0,0.9982385635375977,1.0,0.0005309391999617219,1.0,0.0017614163225516677,1.0,0.0,0.9977095127105713,0.4997345209121704,0.0,-0.0009670599829405546,0.0,-0.0005309581756591797,-0.0017614364624023438,0.0,24769.0,2,0.0,29536,2
151,PS2921_gt.nii,0.0,,0.0,0.9999565482139587,0.0,0.9999394416809082,1.0,4.345441629993729e-05,1.0,6.05609493504744e-05,1.0,0.0,0.9998959898948669,0.49997827410697937,0.0,-5.129952114657499e-05,0.0,-4.3451786041259766e-05,-6.0558319091796875e-05,0.0,643.0,3,0.0,1016,3
152,RS4295_gt.nii,0.0,,0.0,0.9989364743232727,0.0,0.9967440366744995,1.0,0.0010635277722030878,1.0,0.0032559577375650406,1.0,0.0,0.9956874251365662,0.49946823716163635,0.0,-0.0018608605023473501,0.0,-0.001063525676727295,-0.0032559633255004883,0.0,44235.0,1,0.0,54568,1
153,PS3591_gt.nii,0.0,,0.0,0.9996389150619507,0.0,0.9992697238922119,1.0,0.00036111014196649194,1.0,0.0007303011952899396,1.0,0.0,0.9989091157913208,0.49981945753097534,0.0,-0.0005135359242558479,0.0,-0.0003610849380493164,-0.0007302761077880859,0.0,8632.0,2,0.0,12248,2
154,RS3052_gt.nii,0.0,,0.0,0.9991798400878906,0.0,0.99591064453125,1.0,0.0008201732998713851,1.0,0.0040893577970564365,1.0,0.0,0.9950971603393555,0.4995899200439453,0.0,-0.0018313879845663905,0.0,-0.000820159912109375,-0.00408935546875,0.0,59563.0,2,0.0,68552,2
155,RS4483_gt.nii,0.0,,0.0,0.997301459312439,0.0,0.9872052669525146,1.0,0.0026985241565853357,1.0,0.012794725596904755,1.0,0.0,0.9845752716064453,0.4986507296562195,0.0,-0.005875957198441029,0.0,-0.002698540687561035,-0.012794733047485352,0.0,189241.0,11,0.0,214088,11
156,RS2221_gt.nii,0.0,,0.0,0.9992496967315674,0.0,0.9977757930755615,1.0,0.0007503019296564162,1.0,0.002224203199148178,1.0,0.0,0.9970288276672363,0.4996248483657837,0.0,-0.001291829627007246,0.0,-0.0007503032684326172,-0.0022242069244384766,0.0,30749.0,3,0.0,37288,3
157,RS4249_gt.nii,0.0,,0.0,0.9999291896820068,0.0,0.9999027252197266,1.0,7.08172083250247e-05,1.0,9.728167060529813e-05,1.0,0.0,0.9998319149017334,0.4999645948410034,0.0,-8.300130139105022e-05,0.0,-7.081031799316406e-05,-9.72747802734375e-05,0.0,1053.0,1,0.0,1632,1
158,RS4176_gt.nii,0.0,,0.0,0.9998810887336731,0.0,0.9998321533203125,1.0,0.00011893123155459762,1.0,0.00016786664491519332,1.0,0.0,0.9997132420539856,0.49994054436683655,0.0,-0.0001412960991729051,0.0,-0.0001189112663269043,-0.0001678466796875,0.0,1806.0,2,0.0,2816,2
159,RS4087_gt.nii,0.0,,0.0,0.9996398091316223,0.0,0.9989324808120728,1.0,0.00036021764390170574,1.0,0.0010675457306206226,1.0,0.0,0.9985730051994324,0.49981990456581116,0.0,-0.0006201199721544981,0.0,-0.00036019086837768555,-0.001067519187927246,0.0,14597.0,3,0.0,17904,3
160,RS4369_gt.nii,0.0,,0.0,0.9996934533119202,0.0,0.998943030834198,1.0,0.00030657261959277093,1.0,0.0010569948935881257,1.0,0.0,0.9986370801925659,0.4998467266559601,0.0,-0.0005692500853911042,0.0,-0.000306546688079834,-0.001056969165802002,0.0,14884.0,2,0.0,17728,2
161,RS4030_gt.nii,0.0,,0.0,0.999088704586029,0.0,0.995811939239502,1.0,0.0009112937841564417,1.0,0.004188046790659428,1.0,0.0,0.9949082732200623,0.4995443522930145,0.0,-0.0019535969477146864,0.0,-0.0009112954139709473,-0.004188060760498047,0.0,60804.0,3,0.0,70200,3
162,PS3055_gt.nii,0.0,,0.0,0.9992570877075195,0.0,0.9988194108009338,1.0,0.0007428945973515511,1.0,0.001180571154691279,1.0,0.0,0.9980782866477966,0.49962854385375977,0.0,-0.0009365041623823345,0.0,-0.0007429122924804688,-0.0011805891990661621,0.0,13496.0,9,0.0,19792,9
163,PS2941_gt.nii,0.0,,0.0,0.9954168796539307,0.0,0.9887002110481262,1.0,0.004583115689456463,1.0,0.011299794539809227,1.0,0.0,0.9842198491096497,0.49770843982696533,0.0,-0.007196406833827496,0.0,-0.004583120346069336,-0.01129978895187378,0.0,144891.0,21,0.0,188720,21
164,PS1641_gt.nii,0.0,,0.0,0.9988773465156555,0.0,0.9947226643562317,1.0,0.0011226707138121128,1.0,0.005277328193187714,1.0,0.0,0.9936118125915527,0.49943867325782776,0.0,-0.0024340711534023285,0.0,-0.0011226534843444824,-0.0052773356437683105,0.0,76631.0,3,0.0,88440,3
165,PS1063_gt.nii,0.0,,0.0,0.9996453523635864,0.0,0.9989763498306274,1.0,0.00035465293331071734,1.0,0.0010236551752313972,1.0,0.0,0.9986224174499512,0.4998226761817932,0.0,-0.0006025299662724137,0.0,-0.0003546476364135742,-0.0010236501693725586,0.0,13904.0,2,0.0,17168,2
166,RS4234_gt.nii,0.0,,0.0,0.999924898147583,0.0,0.999882698059082,1.0,7.511066360166296e-05,1.0,0.00011731075210263953,1.0,0.0,0.999807596206665,0.4999624490737915,0.0,-9.386846068082377e-05,0.0,-7.510185241699219e-05,-0.00011730194091796875,0.0,1377.0,1,0.0,1968,1
167,RS4356_gt.nii,0.0,,0.0,0.9982913732528687,0.0,0.9952631592750549,1.0,0.0017086000880226493,1.0,0.00473684910684824,1.0,0.0,0.9935706853866577,0.4991456866264343,0.0,-0.0028448866214603186,0.0,-0.0017086267471313477,-0.004736840724945068,0.0,64430.0,2,0.0,79336,2
168,RS2516_gt.nii,0.0,,0.0,0.9995313286781311,0.0,0.9988226294517517,1.0,0.000468686455860734,1.0,0.001177385332994163,1.0,0.0,0.9983550310134888,0.49976566433906555,0.0,-0.0007428489625453949,0.0,-0.0004686713218688965,-0.001177370548248291,0.0,15721.0,3,0.0,19744,3
169,RS3776_gt.nii,0.0,,0.0,0.9999487400054932,0.0,0.9999403953552246,1.0,5.1263050409033895e-05,1.0,5.960770067758858e-05,1.0,0.0,0.9998891353607178,0.4999743700027466,0.0,-5.527813482331112e-05,0.0,-5.125999450683594e-05,-5.9604644775390625e-05,0.0,559.0,1,0.0,1000,1
170,PS3192_gt.nii,0.0,,0.0,0.9977137446403503,0.0,0.9887545704841614,1.0,0.0022862772457301617,1.0,0.011245399713516235,1.0,0.0,0.9865193963050842,0.49885687232017517,0.0,-0.005070513114333153,0.0,-0.002286255359649658,-0.011245429515838623,0.0,163248.0,3,0.0,188240,3
171,PS3567_gt.nii,0.0,,0.0,0.9995672106742859,0.0,0.9989171028137207,1.0,0.0004327809438109398,1.0,0.0010828884551301599,1.0,0.0,0.998485267162323,0.49978360533714294,0.0,-0.0006845827447250485,0.0,-0.00043278932571411133,-0.0010828971862792969,0.0,14107.0,1,0.0,18160,1
172,RS3379_gt.nii,0.0,,0.0,0.9984347820281982,0.0,0.9976077675819397,1.0,0.0015652013244107366,1.0,0.002392212627455592,1.0,0.0,0.9960500597953796,0.4992173910140991,0.0,-0.0019350179936736822,0.0,-0.0015652179718017578,-0.0023922324180603027,0.0,27750.0,7,0.0,40072,7
173,PS3436_gt.nii,0.0,,0.0,0.9998283982276917,0.0,0.999687135219574,1.0,0.00017159584967885166,1.0,0.0003128588432446122,1.0,0.0,0.9995156526565552,0.4999141991138458,0.0,-0.00023170083295553923,0.0,-0.0001716017723083496,-0.0003128647804260254,0.0,3936.0,2,0.0,5248,2
174,RS4036_gt.nii,0.0,,0.0,0.9997475147247314,0.0,0.9994562864303589,1.0,0.00025250331964343786,1.0,0.0005437315558083355,1.0,0.0,0.9992040395736694,0.4998737573623657,0.0,-0.0003705320996232331,0.0,-0.0002524852752685547,-0.0005437135696411133,0.0,6732.0,1,0.0,9120,1
175,PS2778_gt.nii,0.0,,0.0,0.9997438788414001,0.0,0.9992998242378235,1.0,0.0002561216242611408,1.0,0.0007001761696301401,1.0,0.0,0.9990440607070923,0.4998719394207001,0.0,-0.00042347400449216366,0.0,-0.0002561211585998535,-0.0007001757621765137,0.0,9630.0,4,0.0,11744,4
176,RS3622_gt.nii,0.0,,0.0,0.9987974762916565,0.0,0.9952951669692993,1.0,0.001202512183226645,1.0,0.004704861436039209,1.0,0.0,0.9941039085388184,0.49939873814582825,0.0,-0.0023785820230841637,0.0,-0.0012025237083435059,-0.004704833030700684,0.0,66998.0,1,0.0,78840,1
177,RS4217_gt.nii,0.0,,0.0,0.9998060464859009,0.0,0.9997424483299255,1.0,0.00019394385162740946,1.0,0.00025754200760275126,1.0,0.0,0.999548614025116,0.49990302324295044,0.0,-0.00022349203936755657,0.0,-0.0001939535140991211,-0.0002575516700744629,0.0,2440.0,1,0.0,4320,1
178,RS4381_gt.nii,0.0,,0.0,0.9998257756233215,0.0,0.9996312260627747,1.0,0.00017422901873942465,1.0,0.0003687785647343844,1.0,0.0,0.9994571208953857,0.49991288781166077,0.0,-0.000253479607636109,0.0,-0.0001742243766784668,-0.0003687739372253418,0.0,4964.0,4,0.0,6186,4
179,RS4124_gt.nii,0.0,,0.0,0.9994202256202698,0.0,0.9991125464439392,1.0,0.0005797521444037557,1.0,0.0008874311461113393,1.0,0.0,0.9985338449478149,0.4997101128101349,0.0,-0.0007172796176746488,0.0,-0.0005797743797302246,-0.000887453556060791,0.0,10132.0,4,0.0,14880,4
180,PS3099_gt.nii,0.0,,0.0,0.9999369382858276,0.0,0.9999275207519531,1.0,6.306628347374499e-05,1.0,7.248381734825671e-05,1.0,0.0,0.9998644590377808,0.4999684691429138,0.0,-6.761128315702081e-05,0.0,-6.306171417236328e-05,-7.2479248046875e-05,0.0,726.0,2,0.0,1216,2
181,RS4269_gt.nii,0.0,,0.0,0.9998736381530762,0.0,0.9997744560241699,1.0,0.0001263903541257605,1.0,0.0002255724830320105,1.0,0.0,0.9996480941772461,0.4999368190765381,0.0,-0.00016884959768503904,0.0,-0.00012636184692382812,-0.00022554397583007812,0.0,2583.0,1,0.0,3784,1
182,RS2499_gt.nii,0.0,,0.0,0.9978592991828918,0.0,0.9907879829406738,1.0,0.002140709664672613,1.0,0.009212005883455276,1.0,0.0,0.9886865019798279,0.4989296495914459,0.0,-0.004440746735781431,0.0,-0.0021407008171081543,-0.009212017059326172,0.0,132277.0,2,0.0,154224,2
183,PS3252_gt.nii,0.0,,0.0,0.9994339346885681,0.0,0.9987661838531494,1.0,0.0005660480237565935,1.0,0.0012337984517216682,1.0,0.0,0.9982015490531921,0.49971696734428406,0.0,-0.0008356968755833805,0.0,-0.0005660653114318848,-0.001233816146850586,0.0,16060.0,4,0.0,20688,4
184,PS3945_gt.nii,0.0,,0.0,0.9996111392974854,0.0,0.9991419315338135,1.0,0.0003888365754391998,1.0,0.0008580441935919225,1.0,0.0,0.9987537860870361,0.4998055696487427,0.0,-0.000577614875510335,0.0,-0.00038886070251464844,-0.0008580684661865234,0.0,11338.0,2,0.0,14390,2
185,PS3410_gt.nii,0.0,,0.0,0.9995865821838379,0.0,0.9991055727005005,1.0,0.000413429836044088,1.0,0.0008944391156546772,1.0,0.0,0.9986928701400757,0.49979329109191895,0.0,-0.0006081017781980336,0.0,-0.0004134178161621094,-0.0008944272994995117,0.0,11713.0,1,0.0,15000,1
186,PS3899_gt.nii,0.0,,0.0,0.9997761249542236,0.0,0.9996160864830017,1.0,0.00022390138474293053,1.0,0.00038393985596485436,1.0,0.0,0.9993923306465149,0.4998880624771118,0.0,-0.0002931973140221089,0.0,-0.0002238750457763672,-0.000383913516998291,0.0,4586.0,4,0.0,6440,4
187,PS2149_gt.nii,0.0,,0.0,0.9992108941078186,0.0,0.9974559545516968,1.0,0.0007890852284617722,1.0,0.0025440212339162827,1.0,0.0,0.9966709017753601,0.4996054470539093,0.0,-0.001416844897903502,0.0,-0.0007891058921813965,-0.0025440454483032227,0.0,34602.0,1,0.0,42648,1
188,RS4613_gt.nii,0.0,,0.0,0.9994549751281738,0.0,0.9980701208114624,1.0,0.0005450032185763121,1.0,0.001929856021888554,1.0,0.0,0.9975272417068481,0.4997274875640869,0.0,-0.0010255620582029223,0.0,-0.0005450248718261719,-0.0019298791885375977,0.0,27955.0,1,0.0,32360,1
189,RS1673_gt.nii,0.0,,0.0,0.9988802671432495,0.0,0.9961801171302795,1.0,0.0011197137646377087,1.0,0.003819911740720272,1.0,0.0,0.9950689077377319,0.49944013357162476,0.0,-0.0020681412424892187,0.0,-0.0011197328567504883,-0.003819882869720459,0.0,52203.0,4,0.0,64016,4
190,PS3394_gt.nii,0.0,,0.0,0.9999439716339111,0.0,0.9999227523803711,1.0,5.603269528364763e-05,1.0,7.725194882368669e-05,1.0,0.0,0.9998667240142822,0.49997198581695557,0.0,-6.579235923709348e-05,0.0,-5.602836608886719e-05,-7.724761962890625e-05,0.0,854.0,2,0.0,1296,2
191,PS2698_gt.nii,0.0,,0.0,0.9997379183769226,0.0,0.9994597434997559,1.0,0.00026210397481918335,1.0,0.0005402788519859314,1.0,0.0,0.9991979002952576,0.4998689591884613,0.0,-0.0003763100248761475,0.0,-0.0002620816230773926,-0.0005402565002441406,0.0,6960.0,2,0.0,9062,2
192,RS3951_gt.nii,0.0,,0.0,0.9993836283683777,0.0,0.9983791708946228,1.0,0.0006163567304611206,1.0,0.001620813156478107,1.0,0.0,0.9977648258209229,0.49969181418418884,0.0,-0.0009994994616135955,0.0,-0.0006163716316223145,-0.0016208291053771973,0.0,21624.0,2,0.0,27176,2
193,RS4233_gt.nii,0.0,,0.0,0.9999101161956787,0.0,0.9998936653137207,1.0,8.98933649295941e-05,1.0,0.00010634424688760191,1.0,0.0,0.9998037815093994,0.49995505809783936,0.0,-9.777342347661033e-05,0.0,-8.988380432128906e-05,-0.00010633468627929688,0.0,1154.0,2,0.0,1784,2
194,RS4026_gt.nii,0.0,,0.0,0.9992038607597351,0.0,0.99802565574646,1.0,0.0007961601950228214,1.0,0.0019743633456528187,1.0,0.0,0.9972326159477234,0.49960193037986755,0.0,-0.0012537582078948617,0.0,-0.0007961392402648926,-0.001974344253540039,0.0,26272.0,6,0.0,33098,6
195,RS3046_gt.nii,0.0,,0.0,0.9991495013237,0.0,0.9970430135726929,1.0,0.0008505081059411168,1.0,0.0029569906182587147,1.0,0.0,0.996197521686554,0.49957475066185,0.0,-0.0015858575934544206,0.0,-0.0008504986763000488,-0.002956986427307129,0.0,40533.0,2,0.0,49568,2
196,RS3854_gt.nii,0.0,,0.0,0.9999222755432129,0.0,0.9999265670776367,1.0,7.77301611378789e-05,1.0,7.343862671405077e-05,1.0,0.0,0.9998488426208496,0.49996113777160645,0.0,-7.555392949143425e-05,0.0,-7.772445678710938e-05,-7.343292236328125e-05,0.0,568.0,1,0.0,1232,1
197,PS3819_gt.nii,0.0,,0.0,0.9998647570610046,0.0,0.9997524619102478,1.0,0.00013521680375561118,1.0,0.0002475119545124471,1.0,0.0,0.999617338180542,0.4999323785305023,0.0,-0.00018294199253432453,0.0,-0.00013524293899536133,-0.00024753808975219727,0.0,3085.0,1,0.0,4152,1
198,RS3964_gt.nii,0.0,,0.0,0.9998193383216858,0.0,0.9997677206993103,1.0,0.00018064402684103698,1.0,0.00023226164921652526,1.0,0.0,0.9995871782302856,0.4999096691608429,0.0,-0.00020483328262344003,0.0,-0.00018066167831420898,-0.00023227930068969727,0.0,2560.0,2,0.0,3896,2
199,RS4125_gt.nii,0.0,,0.0,0.9999040365219116,0.0,0.9997445344924927,1.0,9.59879980655387e-05,1.0,0.0002554900129325688,1.0,0.0,0.9996485710144043,0.4999520182609558,0.0,-0.0001566013233968988,0.0,-9.59634780883789e-05,-0.0002554655075073242,0.0,3525.0,1,0.0,4286,1
200,RS4181_gt.nii,0.0,,0.0,0.9994109869003296,0.0,0.9991817474365234,1.0,0.000589017930906266,1.0,0.0008182572782970965,1.0,0.0,0.9985936880111694,0.4997054934501648,0.0,-0.000694239279255271,0.0,-0.0005890130996704102,-0.0008182525634765625,0.0,9066.0,12,0.0,13720,12
201,RS4198_gt.nii,0.0,,0.0,0.9998621940612793,0.0,0.9998431205749512,1.0,0.00013782756286673248,1.0,0.00015690104919485748,1.0,0.0,0.9997053146362305,0.49993109703063965,0.0,-0.0001470553979743272,0.0,-0.00013780593872070312,-0.00015687942504882812,0.0,1811.0,15,0.0,2632,15
202,PS2904_gt.nii,0.0,,0.0,0.9976593255996704,0.0,0.9853344559669495,1.0,0.002340649487450719,1.0,0.01466557290405035,1.0,0.0,0.9830618500709534,0.4988296627998352,0.0,-0.005858921445906162,0.0,-0.00234067440032959,-0.014665544033050537,0.0,222257.0,4,0.0,245480,4
203,RS4083_gt.nii,0.0,,0.0,0.9998829960823059,0.0,0.9998693466186523,1.0,0.0001170192044810392,1.0,0.00013066867541056126,1.0,0.0,0.9997523427009583,0.49994149804115295,0.0,-0.00012365574366413057,0.0,-0.0001170039176940918,-0.00013065338134765625,0.0,1341.0,17,0.0,2192,17
204,RS4406_gt.nii,0.0,,0.0,0.9994648098945618,0.0,0.9981608390808105,1.0,0.0005351605359464884,1.0,0.0018391896737739444,1.0,0.0,0.9976276159286499,0.4997324049472809,0.0,-0.00099209975451231,0.0,-0.0005351901054382324,-0.0018391609191894531,0.0,26187.0,1,0.0,30840,1
205,PS3950_gt.nii,0.0,,0.0,0.9996213912963867,0.0,0.999099612236023,1.0,0.00037859182339161634,1.0,0.0009003707091324031,1.0,0.0,0.998721718788147,0.49981069564819336,0.0,-0.0005838432698510587,0.0,-0.00037860870361328125,-0.0009003877639770508,0.0,12004.0,11,0.0,15100,11
206,PS4330_gt.nii,0.0,,0.0,0.9993484020233154,0.0,0.9987093210220337,1.0,0.0006516039720736444,1.0,0.0012906844494864345,1.0,0.0,0.9980593919754028,0.4996742010116577,0.0,-0.0009170687990263104,0.0,-0.0006515979766845703,-0.0012906789779663086,0.0,16037.0,2,0.0,21640,2
207,PS3675_gt.nii,0.0,,0.0,0.9994838833808899,0.0,0.9982834458351135,1.0,0.0005161080043762922,1.0,0.001716544502414763,1.0,0.0,0.9977691173553467,0.49974194169044495,0.0,-0.0009412344661541283,0.0,-0.0005161166191101074,-0.0017165541648864746,0.0,24027.0,1,0.0,28784,1
208,RS3465_gt.nii,0.0,,0.0,0.9995973706245422,0.0,0.9978404641151428,1.0,0.00040260437526740134,1.0,0.002159509342163801,1.0,0.0,0.9974396228790283,0.4997986853122711,0.0,-0.0009324311977252364,0.0,-0.00040262937545776367,-0.0021595358848571777,0.0,31785.0,1,0.0,36216,1
209,RS4248_gt.nii,0.0,,0.0,0.9997604489326477,0.0,0.999633252620697,1.0,0.00023957931261975318,1.0,0.00036677561001852155,1.0,0.0,0.9993938207626343,0.49988022446632385,0.0,-0.0002964318555314094,0.0,-0.00023955106735229492,-0.0003667473793029785,0.0,4150.0,1,0.0,6152,1
210,PS4300_gt.nii,0.0,,0.0,0.9998288154602051,0.0,0.999758780002594,1.0,0.00017116621893364936,1.0,0.00024120166199281812,1.0,0.0,0.9995877146720886,0.49991440773010254,0.0,-0.0002031885233009234,0.0,-0.00017118453979492188,-0.00024121999740600586,0.0,2806.0,8,0.0,4046,8
211,RS4034_gt.nii,0.0,,0.0,0.9995194673538208,0.0,0.9988712668418884,1.0,0.00048053835052996874,1.0,0.0011287385132163763,1.0,0.0,0.9983918070793152,0.4997597336769104,0.0,-0.0007364795892499387,0.0,-0.0004805326461791992,-0.0011287331581115723,0.0,14113.0,2,0.0,18928,2
212,PS3398_gt.nii,0.0,,0.0,0.9993048310279846,0.0,0.997950553894043,1.0,0.000695162161719054,1.0,0.0020494372583925724,1.0,0.0,0.9972582459449768,0.4996524155139923,0.0,-0.0011936044320464134,0.0,-0.0006951689720153809,-0.0020494461059570312,0.0,27967.0,5,0.0,34360,5
213,PS3173_gt.nii,0.0,,0.0,0.9987625479698181,0.0,0.9940909147262573,1.0,0.0012374237412586808,1.0,0.005909082479774952,1.0,0.0,0.9928680658340454,0.49938127398490906,0.0,-0.002704078098759055,0.0,-0.0012374520301818848,-0.005909085273742676,0.0,85995.0,1,0.0,99016,1
214,PS4333_gt.nii,0.0,,0.0,0.999935507774353,0.0,0.9999194145202637,1.0,6.449742068070918e-05,1.0,8.059067477006465e-05,1.0,0.0,0.9998549222946167,0.4999677538871765,0.0,-7.20964017091319e-05,0.0,-6.449222564697266e-05,-8.058547973632812e-05,0.0,812.0,2,0.0,1352,2
215,RS3989_gt.nii,0.0,,0.0,0.9998505711555481,0.0,0.9997190833091736,1.0,0.00014941120753064752,1.0,0.00028089905390515924,1.0,0.0,0.9995697736740112,0.49992528557777405,0.0,-0.00020486449648160487,0.0,-0.0001494288444519043,-0.000280916690826416,0.0,3538.0,1,0.0,4712,1
216,PS4399_gt.nii,0.0,,0.0,0.9998393654823303,0.0,0.999437689781189,1.0,0.00016060560301411897,1.0,0.0005622812896035612,1.0,0.0,0.9992772936820984,0.49991968274116516,0.0,-0.00030050877830944955,0.0,-0.00016063451766967773,-0.0005623102188110352,0.0,7777.0,1,0.0,9432,1
217,PS1350_gt.nii,0.0,,0.0,0.9999176859855652,0.0,0.9998311996459961,1.0,8.232791151385754e-05,1.0,0.00016881425108294934,1.0,0.0,0.9997488856315613,0.4999588429927826,0.0,-0.00011789030395448208,0.0,-8.231401443481445e-05,-0.00016880035400390625,0.0,2115.0,1,0.0,2832,1
218,PS3404_gt.nii,0.0,,0.0,0.9994603991508484,0.0,0.9974942803382874,1.0,0.0005395812331698835,1.0,0.0025056973099708557,1.0,0.0,0.9969574213027954,0.4997301995754242,0.0,-0.0011627670610323548,0.0,-0.0005396008491516113,-0.0025057196617126465,0.0,36221.0,1,0.0,42016,1
219,PS4318_gt.nii,0.0,,0.0,0.9990442991256714,0.0,0.9977676868438721,1.0,0.0009556864388287067,1.0,0.0022322959266602993,1.0,0.0,0.9968162775039673,0.4995221495628357,0.0,-0.0014606078621000051,0.0,-0.0009557008743286133,-0.0022323131561279297,0.0,28257.0,6,0.0,37416,6
220,PS3328_gt.nii,0.0,,0.0,0.9995535016059875,0.0,0.9984763264656067,1.0,0.00044652281212620437,1.0,0.0015236971667036414,1.0,0.0,0.9980311393737793,0.4997767508029938,0.0,-0.0008248427184298635,0.0,-0.00044649839401245117,-0.0015236735343933105,0.0,21648.0,2,0.0,25552,2
221,RS4175_gt.nii,0.0,,0.0,0.9994622468948364,0.0,0.9979461431503296,1.0,0.0005377244669944048,1.0,0.0020538861863315105,1.0,0.0,0.9974105954170227,0.4997311234474182,0.0,-0.0010509161511436105,0.0,-0.0005377531051635742,-0.00205385684967041,0.0,29334.0,5,0.0,34440,5
222,RS3419_gt.nii,0.0,,0.0,0.9998612999916077,0.0,0.9997792840003967,1.0,0.00013867100642528385,1.0,0.00022068699763622135,1.0,0.0,0.999640703201294,0.49993064999580383,0.0,-0.00017493680934421718,0.0,-0.00013870000839233398,-0.00022071599960327148,0.0,2748.0,2,0.0,3702,2
223,PS4597_gt.nii,0.0,,0.0,0.9991591572761536,0.0,0.9983019828796387,1.0,0.0008408387657254934,1.0,0.0016980119980871677,1.0,0.0,0.9974640011787415,0.4995795786380768,0.0,-0.0011948866304010153,0.0,-0.0008408427238464355,-0.0016980171203613281,0.0,20876.0,2,0.0,28464,2
224,PS3586_gt.nii,0.0,,0.0,0.9983422160148621,0.0,0.9934551119804382,1.0,0.0016577679198235273,1.0,0.006544878706336021,1.0,0.0,0.9918189644813538,0.49917110800743103,0.0,-0.0032939170487225056,0.0,-0.0016577839851379395,-0.006544888019561768,0.0,92492.0,4,0.0,109624,4
225,RS3660_gt.nii,0.0,,0.0,0.9998072385787964,0.0,0.9996141791343689,1.0,0.00019277617684565485,1.0,0.0003858356212731451,1.0,0.0,0.9994215369224548,0.4999036192893982,0.0,-0.00027272681472823024,0.0,-0.00019276142120361328,-0.0003858208656311035,0.0,4591.0,1,0.0,6472,1
226,RS4229_gt.nii,0.0,,0.0,0.9997149109840393,0.0,0.9987894296646118,1.0,0.00028507638489827514,1.0,0.0012105574132874608,1.0,0.0,0.9985050559043884,0.49985745549201965,0.0,-0.0005874532507732511,0.0,-0.00028508901596069336,-0.0012105703353881836,0.0,17425.0,1,0.0,20304,1
227,RS4307_gt.nii,0.0,,0.0,0.9995469450950623,0.0,0.9992320537567139,1.0,0.0004530450387392193,1.0,0.0007679362315684557,1.0,0.0,0.9987797141075134,0.49977347254753113,0.0,-0.0005898387171328068,0.0,-0.00045305490493774414,-0.0007679462432861328,0.0,9240.0,2,0.0,12878,2
228,RS4182_gt.nii,0.0,,0.0,0.9997004270553589,0.0,0.9995154142379761,1.0,0.00029959887615405023,1.0,0.0004846116644330323,1.0,0.0,0.9992160797119141,0.49985021352767944,0.0,-0.0003810369234997779,0.0,-0.0002995729446411133,-0.0004845857620239258,0.0,5723.0,1,0.0,8128,1
229,RS3124_gt.nii,0.0,,0.0,0.9978529810905457,0.0,0.9900702238082886,1.0,0.002147014020010829,1.0,0.009929784573614597,1.0,0.0,0.9879655838012695,0.4989264905452728,0.0,-0.00461729196831584,0.0,-0.0021470189094543457,-0.009929776191711426,0.0,144282.0,4,0.0,166240,4
230,RS4285_gt.nii,0.0,,0.0,0.9995777606964111,0.0,0.9990740418434143,1.0,0.000422212848206982,1.0,0.000925931497476995,1.0,0.0,0.9986526370048523,0.49978888034820557,0.0,-0.0006252520834095776,0.0,-0.0004222393035888672,-0.0009259581565856934,0.0,12124.0,7,0.0,15528,7
231,RS4256_gt.nii,0.0,,0.0,0.9995023608207703,0.0,0.9989456534385681,1.0,0.0004976271302439272,1.0,0.0010543342214077711,1.0,0.0,0.9984490871429443,0.49975118041038513,0.0,-0.0007243378786370158,0.0,-0.0004976391792297363,-0.0010543465614318848,0.0,13099.0,3,0.0,17680,3
232,RS3697_gt.nii,0.0,,0.0,0.9987353086471558,0.0,0.996781587600708,1.0,0.0012647034600377083,1.0,0.003218416590243578,1.0,0.0,0.9955250024795532,0.4993676543235779,0.0,-0.00201750872656703,0.0,-0.0012646913528442383,-0.003218412399291992,0.0,41732.0,15,0.0,53928,15
233,RS4370_gt.nii,0.0,,0.0,0.9993264675140381,0.0,0.9970583319664001,1.0,0.0006735455826856196,1.0,0.0029416766483336687,1.0,0.0,0.9963887333869934,0.49966323375701904,0.0,-0.0014076054794713855,0.0,-0.0006735324859619141,-0.0029416680335998535,0.0,42419.0,1,0.0,49320,1
234,RS4051_gt.nii,0.0,,0.0,0.9999517798423767,0.0,0.9999589920043945,1.0,4.8222136683762074e-05,1.0,4.100997466593981e-05,1.0,0.0,0.9999107718467712,0.49997588992118835,0.0,-4.4470081775216386e-05,0.0,-4.8220157623291016e-05,-4.100799560546875e-05,0.0,283.0,1,0.0,688,1
235,PS4414_gt.nii,0.0,,0.0,0.9998425245285034,0.0,0.9998030066490173,1.0,0.0001574468769831583,1.0,0.00019696475646924227,1.0,0.0,0.9996456503868103,0.4999212622642517,0.0,-0.00017610077338758856,0.0,-0.00015747547149658203,-0.00019699335098266602,0.0,2000.0,2,0.0,3304,2
236,RS4392_gt.nii,0.0,,0.0,0.9999744892120361,0.0,0.9999818801879883,1.0,2.5511249987175688e-05,1.0,1.812027403502725e-05,1.0,0.0,0.9999563694000244,0.49998724460601807,0.0,-2.150048385374248e-05,0.0,-2.5510787963867188e-05,-1.811981201171875e-05,0.0,141.0,1,0.0,304,1
237,RS4069_gt.nii,0.0,,0.0,0.9999206066131592,0.0,0.9998416900634766,1.0,7.940595969557762e-05,1.0,0.0001583225093781948,1.0,0.0,0.9997622966766357,0.4999603033065796,0.0,-0.00011212381650693715,0.0,-7.939338684082031e-05,-0.0001583099365234375,0.0,1935.0,1,0.0,2656,1
238,PS3031_gt.nii,0.0,,0.0,0.9997197985649109,0.0,0.9992950558662415,1.0,0.00028022011974826455,1.0,0.0007049627020023763,1.0,0.0,0.999015212059021,0.49985989928245544,0.0,-0.0004444600490387529,0.0,-0.00028020143508911133,-0.0007049441337585449,0.0,9190.0,2,0.0,11824,2
239,PS2820_gt.nii,0.0,,0.0,0.9999257326126099,0.0,0.9998984336853027,1.0,7.427493255818263e-05,1.0,0.00010157385986531153,1.0,0.0,0.9998241662979126,0.49996286630630493,0.0,-8.68584611453116e-05,0.0,-7.426738739013672e-05,-0.00010156631469726562,0.0,1039.0,1,0.0,1704,1
240,RS3451_gt.nii,0.0,,0.0,0.999737560749054,0.0,0.9996723532676697,1.0,0.0002624656190164387,1.0,0.00032767310040071607,1.0,0.0,0.9994100332260132,0.499868780374527,0.0,-0.00029326253570616245,0.0,-0.0002624392509460449,-0.00032764673233032227,0.0,3477.0,4,0.0,5496,4
241,PS3161_gt.nii,0.0,,0.0,0.9993242621421814,0.0,0.9963821768760681,1.0,0.0006757371011190116,1.0,0.0036178152076900005,1.0,0.0,0.9957113265991211,0.4996621310710907,0.0,-0.001563551020808518,0.0,-0.0006757378578186035,-0.0036178231239318848,0.0,54025.0,1,0.0,60656,1
242,PS3300_gt.nii,0.0,,0.0,0.9998892545700073,0.0,0.9997506141662598,1.0,0.00011077305680373684,1.0,0.0002494134532753378,1.0,0.0,0.9996398687362671,0.49994462728500366,0.0,-0.00016621759277768433,0.0,-0.00011074542999267578,-0.0002493858337402344,0.0,3201.0,1,0.0,4184,1
243,RS4280_gt.nii,0.0,,0.0,0.999825656414032,0.0,0.9997133612632751,1.0,0.00017433393804822117,1.0,0.0002866290742531419,1.0,0.0,0.9995391368865967,0.499912828207016,0.0,-0.0002235378633486107,0.0,-0.00017434358596801758,-0.0002866387367248535,0.0,3331.0,1,0.0,4808,1
244,RS4054_gt.nii,0.0,,0.0,0.9997382164001465,0.0,0.9990475177764893,1.0,0.00026179448468610644,1.0,0.0009524929337203503,1.0,0.0,0.998786211013794,0.49986910820007324,0.0,-0.0004993569455109537,0.0,-0.0002617835998535156,-0.0009524822235107422,0.0,13519.0,1,0.0,15976,1
245,PS3984_gt.nii,0.0,,0.0,0.999913215637207,0.0,0.9997739791870117,1.0,8.680397877469659e-05,1.0,0.0002260404289700091,1.0,0.0,0.9996871948242188,0.4999566078186035,0.0,-0.00014007573190610856,0.0,-8.678436279296875e-05,-0.00022602081298828125,0.0,2953.0,1,0.0,3792,1
246,RS4387_gt.nii,0.0,,0.0,0.9999536275863647,0.0,0.9999418258666992,1.0,4.637511301552877e-05,1.0,5.817683268105611e-05,1.0,0.0,0.999895453453064,0.4999768137931824,0.0,-5.194186087464914e-05,0.0,-4.6372413635253906e-05,-5.817413330078125e-05,0.0,603.0,1,0.0,976,1
247,RS4237_gt.nii,0.0,,0.0,0.9993910789489746,0.0,0.9986215829849243,1.0,0.0006089254165999591,1.0,0.001378420740365982,1.0,0.0,0.9980143308639526,0.4996955394744873,0.0,-0.0009161634370684624,0.0,-0.0006089210510253906,-0.0013784170150756836,0.0,17490.0,1,0.0,23112,1
248,PS3949_gt.nii,0.0,,0.0,0.9996494650840759,0.0,0.9988165497779846,1.0,0.00035053238389082253,1.0,0.0011834473116323352,1.0,0.0,0.9984668493270874,0.49982473254203796,0.0,-0.0006440780707634985,0.0,-0.00035053491592407227,-0.0011834502220153809,0.0,16739.0,1,0.0,19848,1
249,RS4108_gt.nii,0.0,,0.0,0.9997814893722534,0.0,0.999468207359314,1.0,0.0002185075863962993,1.0,0.0005317895556800067,1.0,0.0,0.9992499351501465,0.4998907446861267,0.0,-0.000340881320880726,0.0,-0.00021851062774658203,-0.0005317926406860352,0.0,6850.0,2,0.0,8920,2
250,RS4044_gt.nii,0.0,,0.0,0.999504566192627,0.0,0.9992721080780029,1.0,0.0004954366013407707,1.0,0.0007278946577571332,1.0,0.0,0.9987773895263672,0.4997522830963135,0.0,-0.0006005211616866291,0.0,-0.0004954338073730469,-0.0007278919219970703,0.0,8211.0,19,0.0,12206,19
251,PS3110_gt.nii,0.0,,0.0,0.9984588027000427,0.0,0.9926841259002686,1.0,0.0015411898493766785,1.0,0.007315861061215401,1.0,0.0,0.9911653995513916,0.49922940135002136,0.0,-0.003357846289873123,0.0,-0.0015411972999572754,-0.007315874099731445,0.0,108229.0,1,0.0,122552,1
252,PS2261_gt.nii,0.0,,0.0,0.9999064803123474,0.0,0.9996871948242188,1.0,9.354895155411214e-05,1.0,0.000312834425130859,1.0,0.0,0.9995936751365662,0.4999532401561737,0.0,-0.0001710711367195472,0.0,-9.351968765258789e-05,-0.00031280517578125,0.0,4173.0,1,0.0,5248,1
253,RS4048_gt.nii,0.0,,0.0,0.9977688789367676,0.0,0.9862827062606812,1.0,0.0022311413194984198,1.0,0.013717319816350937,1.0,0.0,0.9841122627258301,0.4988844394683838,0.0,-0.005532204173505306,0.0,-0.002231121063232422,-0.013717293739318848,0.0,208749.0,3,0.0,229632,3
254,RS4263_gt.nii,0.0,,0.0,0.9998787641525269,0.0,0.999824047088623,1.0,0.00012125718058086932,1.0,0.0001759742444846779,1.0,0.0,0.9997028112411499,0.4999393820762634,0.0,-0.00014607580669689924,0.0,-0.00012123584747314453,-0.00017595291137695312,0.0,2101.0,1,0.0,2952,1


==> figs/adapt/ploras/CT/atlas-mix-192-mb_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4242_gt.nii,0.0038384513463824987,56.40035629272461,0.002073906594887376,0.9997534155845642,0.0026525198481976986,0.9996844530105591,0.9979261159896851,0.0002466027799528092,0.9973474740982056,0.0003155653830617666,0.25637680292129517,0.0011652542743831873,0.9994379878044128,0.500913679599762,0.002327796071767807,0.002066476969048381,0.0023454376496374607,0.0018273591995239258,0.0023369789123535156,0.005218216318785579,2840.0,2,0.3333333333333333,5304,2
1,RS4086_gt.nii,0.7583929300308228,5.099019527435303,0.6218553185462952,0.9996777176856995,0.6373035907745361,0.9996556639671326,0.37814465165138245,0.00032227751216851175,0.3626963794231415,0.00034434368717484176,0.022258633747696877,0.45930513739585876,0.9993339776992798,0.8107665181159973,0.6294847130775452,0.6291989088058472,0.6295320987701416,0.6215330362319946,0.6369593143463135,0.7733105218135158,805.0,1,1.0,15264,1
2,RS3079_gt.nii,0.004296249710023403,37.53664779663086,0.003420641180127859,0.998634934425354,0.0015268507413566113,0.9993913769721985,0.9965793490409851,0.001365063595585525,0.9984731674194336,0.000608620117418468,0.38717159628868103,0.00105676322709769,0.9980279803276062,0.5010277628898621,0.002111295470967889,0.0013738612178713083,0.0022853463888168335,0.002055525779724121,0.000918269157409668,0.0026796309765340885,10905.0,10,0.16666666666666666,10232,1
3,RS3128_gt.nii,0.2717307507991791,38.05259704589844,0.1538371592760086,0.9994526505470276,0.22280582785606384,0.9991371631622314,0.8461628556251526,0.0005473707569763064,0.7771941423416138,0.0008628478390164673,0.056291062384843826,0.10011419653892517,0.9985909461975098,0.5766448974609375,0.18200692534446716,0.18444941937923431,0.1851372867822647,0.153289794921875,0.22194302082061768,0.3031525560486427,7481.0,1,0.8,17096,3
4,RS4439_gt.nii,0.09011301398277283,87.02873229980469,0.22138109803199768,0.9984039664268494,0.042871955782175064,0.9997482299804688,0.7786189317703247,0.0015960123855620623,0.9571280479431152,0.0002517724933568388,0.07826311141252518,0.03725453466176987,0.9981531500816345,0.6098925471305847,0.07183296978473663,0.09678471088409424,0.09742197394371033,0.21978509426116943,0.042620182037353516,0.08076249494813417,21770.0,9,0.18181818181818182,5416,1
5,PS3948_gt.nii,0.7485314607620239,78.77436065673828,0.8062642812728882,0.9995771646499634,0.5443151593208313,0.9998785853385925,0.19373571872711182,0.00042286168900318444,0.4556848108768463,0.00012140804756199941,0.022387944161891937,0.48135727643966675,0.9994561076164246,0.9029207229614258,0.6498867869377136,0.6622189283370972,0.6624665260314941,0.8058414459228516,0.5441937446594238,0.7098017851904622,6541.0,6,0.25,10504,1
6,RS4174_gt.nii,0.1574103683233261,60.52850341796875,0.15077777206897736,0.999167263507843,0.08857124298810959,0.9995440244674683,0.8492222428321838,0.0008327660034410655,0.9114287495613098,0.00045597468852065504,0.06917548179626465,0.05909249186515808,0.9987121224403381,0.5749725103378296,0.11159080266952515,0.11494540423154831,0.11556199193000793,0.14994502067565918,0.08811521530151367,0.1716852226720648,3788.0,2,0.14285714285714285,9000,8
7,RS4211_gt.nii,0.0009315091301687062,76.81145477294922,0.0004660142585635185,0.9981189966201782,0.003587673883885145,0.9856548309326172,0.999534010887146,0.0018810078036040068,0.9964123368263245,0.014345158822834492,0.667649507522583,0.00041261117439717054,0.9838274717330933,0.4992924928665161,0.0008248819503933191,-0.00390150910243392,0.0012930225348100066,-0.0014150142669677734,-0.010757505893707275,0.0010130658357114751,220843.0,5,0.5,240336,1
8,RS3027_gt.nii,0.0,,0.0,0.9998874068260193,0.0,0.9998607635498047,1.0,0.00011260885366937146,1.0,0.00013925212260801345,1.0,0.0,0.999748170375824,0.49994370341300964,0.0,-0.00012522388715296984,0.0,-0.00011259317398071289,-0.0001392364501953125,0.0,1369.0,4,0.0,2336,4
9,PS2998_gt.nii,0.19047975540161133,20.426694869995117,0.11204874515533447,0.9982289671897888,0.2762448489665985,0.9946622252464294,0.8879512548446655,0.0017710436368361115,0.7237551212310791,0.0053377640433609486,0.11168055236339569,0.08662009984254837,0.9929147958755493,0.5551388263702393,0.1594303399324417,0.17284387350082397,0.1759343296289444,0.11027765274047852,0.27090704441070557,0.2171099512740019,64606.0,5,0.4,100608,1
10,RS4223_gt.nii,0.8581023812294006,3.464101552963257,0.8281046748161316,0.9997032880783081,0.6719646453857422,0.9998738169670105,0.1718953251838684,0.0002966910833492875,0.3280353546142578,0.00012617786705959588,0.018577203154563904,0.589709460735321,0.9995774626731873,0.9139039516448975,0.7419084906578064,0.7457568645477295,0.7459604740142822,0.8278079032897949,0.6718385219573975,0.8122608418367347,4572.0,0,0.5,12304,2
11,PS2376_gt.nii,0.8065822124481201,28.44292449951172,0.7112060785293579,0.9980759024620056,0.7396755814552307,0.9977806806564331,0.2887939214706421,0.001924112788401544,0.2603243887424469,0.002219325629994273,0.04944176971912384,0.5688261985778809,0.9958875179290771,0.8546409606933594,0.7251615524291992,0.7232319116592407,0.7253011465072632,0.7092819213867188,0.7374563217163086,0.8246368211488546,3407.0,3,0.15384615384615385,127984,5
12,RS2901_gt.nii,0.7943849563598633,5.385164737701416,0.7996521592140198,0.9988427758216858,0.6403632760047913,0.9994834065437317,0.2003478705883026,0.001157218124717474,0.35963675379753113,0.0005165824550203979,0.03664742410182953,0.5518284440040588,0.99833083152771,0.8992474675178528,0.7111977338790894,0.7147826552391052,0.715589165687561,0.7984949350357056,0.639846682548523,0.7610019863164864,16246.0,3,0.4,43120,1
13,RS4276_gt.nii,0.8600120544433594,3.0,0.7962115406990051,0.9997239708900452,0.6527871489524841,0.9998671412467957,0.20378842949867249,0.0002760300994850695,0.34721285104751587,0.00013284508895594627,0.01827898994088173,0.5593340396881104,0.9995914101600647,0.8979677557945251,0.7174011468887329,0.7207432389259338,0.7209415435791016,0.7959355115890503,0.6526542901992798,0.8542955326460481,2560.0,0,1.0,10928,1
14,RS3932_gt.nii,0.020566485822200775,105.63853454589844,0.007072748150676489,0.9997330904006958,0.010828729718923569,0.9995898604393005,0.9929272532463074,0.0002669006062205881,0.9891712665557861,0.00041013097506947815,0.16266727447509766,0.004296738188713789,0.9993231892585754,0.5034029483795166,0.008556709624826908,0.008420652709901333,0.00875150691717863,0.006805896759033203,0.010418534278869629,0.017293100405858478,4377.0,1,0.4,6928,2
15,RS1987_gt.nii,0.0,84.0,0.0,0.9983689188957214,0.0,0.9989444613456726,1.0,0.0016310714418068528,1.0,0.0010555299231782556,1.0,0.0,0.997316837310791,0.4991844594478607,0.0,-0.001312114647589624,0.0,-0.0016310811042785645,-0.0010555386543273926,0.0,5570.0,2,0.0,17680,6
16,RS4090_gt.nii,0.0,82.08562469482422,0.0,0.9999319911003113,0.0,0.9999227523803711,1.0,6.801415293011814e-05,1.0,7.725287287030369e-05,1.0,0.0,0.9998547434806824,0.49996599555015564,0.0,-7.248647307278588e-05,0.0,-6.80088996887207e-05,-7.724761962890625e-05,0.0,755.0,5,0.0,1296,1
17,PS4485_gt.nii,0.4295056164264679,98.2751235961914,0.34738343954086304,0.9987019896507263,0.39403069019317627,0.9984148144721985,0.652616560459137,0.001297997310757637,0.6059693098068237,0.001585175283253193,0.05760589614510536,0.22642174363136292,0.9971233606338501,0.6730427145957947,0.3692396283149719,0.36853721737861633,0.3699726164340973,0.34608542919158936,0.39244556427001953,0.4515118583391933,6272.0,3,0.4,40664,1
18,PS3983_gt.nii,0.548170268535614,72.2042236328125,0.7091666460037231,0.9993165135383606,0.3420025408267975,0.9998542070388794,0.29083332419395447,0.0006834710366092622,0.6579974889755249,0.0001457654871046543,0.030110102146863937,0.2999345362186432,0.999171257019043,0.8542416095733643,0.46146100759506226,0.49213796854019165,0.49248024821281433,0.7084832191467285,0.3418567180633545,0.527588344699318,9040.0,9,0.18181818181818182,8400,1
19,PS3119_gt.nii,0.0,92.12165832519531,0.0,0.9997561573982239,0.0,0.999971866607666,1.0,0.0002438494557281956,1.0,2.814025356201455e-05,1.0,0.0,0.9997280240058899,0.49987807869911194,0.0,-8.283710485557094e-05,0.0,-0.00024384260177612305,-2.8133392333984375e-05,0.0,3299.0,7,0.0,472,3
20,RS3455_gt.nii,0.4898175299167633,16.492422103881836,0.3125,0.999912679195404,0.31542056798934937,0.9999114871025085,0.6875,8.733204595046118e-05,0.6845794320106506,8.852418977767229e-05,0.016441358253359795,0.1862068921327591,0.9998241662979126,0.6562063694000244,0.3139534890651703,0.3138689398765564,0.3139568865299225,0.31241273880004883,0.3153320550918579,0.5754475703324808,528.0,2,0.5,2160,3
21,RS4226_gt.nii,0.0,42.54291534423828,0.0,0.9997439980506897,0.0,0.9995449781417847,1.0,0.00025599918444640934,1.0,0.00045501909335143864,1.0,0.0,0.9992892146110535,0.49987199902534485,0.0,-0.00034129826235584915,0.0,-0.00025600194931030273,-0.00045502185821533203,0.0,4955.0,5,0.0,7632,11
22,PS3941_gt.nii,0.5123167037963867,90.9923095703125,0.4057219624519348,0.9998176693916321,0.4086250364780426,0.9998154640197754,0.5942780375480652,0.00018232759612146765,0.5913749933242798,0.00018453324446454644,0.02075890824198723,0.255625456571579,0.999633252620697,0.7027698159217834,0.40716832876205444,0.4069874882698059,0.4071709215641022,0.4055396318435669,0.4084404706954956,0.5708496555450493,769.0,4,0.25,5208,2
23,RS2302_gt.nii,0.31460297107696533,17.72004508972168,0.1599019169807434,0.9988113641738892,0.13335363566875458,0.9990388751029968,0.8400980830192566,0.001188622904010117,0.8666463494300842,0.0009611303103156388,0.07937454432249069,0.07841482013463974,0.9978529214859009,0.5793566703796387,0.14542607963085175,0.14495673775672913,0.14602568745613098,0.15871334075927734,0.1323925256729126,0.2734043976629053,1833.0,2,0.5,19168,1
24,RS4434_gt.nii,0.0,86.35391998291016,0.0,0.9963304996490479,0.0,0.9940469264984131,1.0,0.0036695098970085382,1.0,0.005953092593699694,1.0,0.0,0.9904208779335022,0.4981652498245239,0.0,-0.004673856310546398,0.0,-0.0036695003509521484,-0.005953073501586914,0.0,41907.0,7,0.0,99512,1
25,RS4511_gt.nii,0.0,37.77168273925781,0.0,0.9994928240776062,0.0,0.9983521699905396,1.0,0.0005071767955087125,1.0,0.0016478298930451274,1.0,0.0,0.9978466629981995,0.4997464120388031,0.0,-0.000914188742171973,0.0,-0.0005071759223937988,-0.0016478300094604492,0.0,22341.0,1,0.0,27632,2
26,RS4424_gt.nii,0.7483176589012146,12.409673690795898,0.626406192779541,0.9994778633117676,0.7054245471954346,0.9992544054985046,0.37359383702278137,0.0005221636965870857,0.2945754826068878,0.0007456022431142628,0.02806108444929123,0.49652570486068726,0.9987345933914185,0.8129420280456543,0.6635712385177612,0.6641139388084412,0.6647422909736633,0.6258840560913086,0.704679012298584,0.76716193686679,3739.0,7,0.2222222222222222,33424,1
27,PS3532_gt.nii,0.07232034206390381,20.412004470825195,0.03585025295615196,0.9998456835746765,0.04182087257504463,0.9998188614845276,0.9641497731208801,0.00015434542729053646,0.9581791162490845,0.00018116769206244498,0.06156846508383751,0.019682982936501503,0.9996645450592041,0.5178479552268982,0.038606081157922745,0.03855343163013458,0.03872065246105194,0.03569591045379639,0.04163968563079834,0.10526315789473684,1883.0,2,0.3333333333333333,3152,4
28,RS3944_gt.nii,0.022409601137042046,13.262716293334961,0.010089686140418053,0.999739944934845,0.02022017538547516,0.9994735717773438,0.9899103045463562,0.00026007412816397846,0.979779839515686,0.0005264486535452306,0.13833877444267273,0.006776598282158375,0.9992137551307678,0.5049148201942444,0.013461969792842865,0.013913363218307495,0.014283389784395695,0.00982964038848877,0.019693732261657715,0.0234009360374415,5786.0,4,0.4,8920,1
29,RS3992_gt.nii,0.3774746060371399,17.57839584350586,0.22434230148792267,0.9994054436683655,0.383992075920105,0.9987193942070007,0.7756577134132385,0.0005945833399891853,0.616007924079895,0.0012805880978703499,0.04895968362689018,0.16497036814689636,0.9981270432472229,0.6118738651275635,0.2832181453704834,0.2926274538040161,0.29350581765174866,0.22374773025512695,0.38271141052246094,0.42517635778371343,14434.0,4,0.4,27672,3
30,PS3191_gt.nii,5.6981680245371535e-05,70.83043670654297,2.8722426577587612e-05,0.9991894960403442,7.368654041783884e-05,0.9979231953620911,0.9999712705612183,0.0008105169981718063,0.9999263286590576,0.0020768155809491873,0.8415675759315491,2.066713568638079e-05,0.9971160292625427,0.499609112739563,4.133341644774191e-05,-0.0012514133704826236,4.600495958584361e-05,-0.0007817745208740234,-0.0020031332969665527,7.237461098646595e-05,27068.0,3,0.2222222222222222,34816,6
31,RS4074_gt.nii,0.28631284832954407,54.9599609375,0.15912829339504242,0.9997604489326477,0.22421784698963165,0.9996342062950134,0.8408716917037964,0.0002395360206719488,0.7757821679115295,0.00036578738945536315,0.037349898368120193,0.1026252955198288,0.9993948936462402,0.5794443488121033,0.18614718317985535,0.18859370052814484,0.18888992071151733,0.15888869762420654,0.2238520383834839,0.3055263157894737,3576.0,1,0.15384615384615385,7296,6
32,RS4035_gt.nii,0.19725514948368073,44.283180236816406,0.09844771027565002,0.9996334314346313,0.16392327845096588,0.9993419647216797,0.9015522599220276,0.00036659761099144816,0.8360767364501953,0.00065802555764094,0.05751102417707443,0.06553899496793747,0.998975932598114,0.5490405559539795,0.12301567196846008,0.12654340267181396,0.12703491747379303,0.09808111190795898,0.16326522827148438,0.21721496169445698,7231.0,1,0.2222222222222222,12240,5
33,PS4017_gt.nii,0.12143199145793915,88.12406158447266,0.07379797846078873,0.9990332126617432,0.15023104846477509,0.9978573322296143,0.9262019991874695,0.0009668160346336663,0.8497689366340637,0.0021426561288535595,0.10270201414823532,0.05206456780433655,0.9968951940536499,0.5364155769348145,0.09897599369287491,0.1038530096411705,0.1052936241030693,0.0728311538696289,0.14808833599090576,0.1348733058338244,23969.0,2,0.6666666666666666,38768,1
34,RS4460_gt.nii,0.3674326539039612,59.21148681640625,0.37155646085739136,0.9997861981391907,0.23129689693450928,0.9998911619186401,0.6284435391426086,0.00021377926168497652,0.7687031030654907,0.00010880873014684767,0.023425962775945663,0.16625577211380005,0.9996774792671204,0.685671329498291,0.28511032462120056,0.2930017113685608,0.2931550145149231,0.37134265899658203,0.23118805885314941,0.3940113200657294,1335.0,1,0.6666666666666666,2904,1
35,RS4373_gt.nii,0.0709957554936409,85.06849670410156,0.07821531593799591,0.9992148280143738,0.03183355554938316,0.9996955990791321,0.9217846989631653,0.000785192649345845,0.9681664705276489,0.00030440930277109146,0.09106878936290741,0.02314889058470726,0.9989109039306641,0.5387150645256042,0.045250289142131805,0.049409568309783936,0.04989861324429512,0.0774301290512085,0.03152918815612793,0.060968741199662065,6740.0,9,0.18181818181818182,5536,1
36,PS3163_gt.nii,0.11301939189434052,58.291500091552734,0.05871323496103287,0.9993372559547424,0.12576784193515778,0.9984728097915649,0.9412867426872253,0.000662745616864413,0.8742321729660034,0.0015272136079147458,0.09604015201330185,0.04169603809714317,0.9978122711181641,0.5290252566337585,0.0800541415810585,0.0849248394370079,0.08593158423900604,0.05805051326751709,0.12424063682556152,0.1356897064446238,20179.0,2,0.6666666666666666,27200,1
37,RS4454_gt.nii,0.0,108.07127380371094,0.0,0.9992731213569641,0.0,0.9998682737350464,1.0,0.0007268550689332187,1.0,0.0001317027781624347,1.0,0.0,0.9991416335105896,0.49963656067848206,0.0,-0.0003094007552135736,0.0,-0.0007268786430358887,-0.00013172626495361328,0.0,9205.0,5,0.0,2208,1
38,RS4144_gt.nii,0.0,119.00420379638672,0.0,0.9997257590293884,0.0,0.9994715452194214,1.0,0.00027426666929386556,1.0,0.0005284804501570761,1.0,0.0,0.9991975426673889,0.4998628795146942,0.0,-0.0003807158500421792,0.0,-0.00027424097061157227,-0.0005284547805786133,0.0,6409.0,1,0.0,8864,2
39,RS3614_gt.nii,0.009935668669641018,31.11269760131836,0.005007204599678516,0.9996290802955627,0.02188287116587162,0.9983530640602112,0.9949927926063538,0.000370937428670004,0.9781171083450317,0.0016469634138047695,0.2139514535665512,0.004091484472155571,0.9979833364486694,0.5023181438446045,0.008149624802172184,0.009686024859547615,0.010467665269970894,0.004636287689208984,0.020235896110534668,0.011726494284388577,23267.0,1,0.6666666666666666,27760,1
40,PS4290_gt.nii,0.6766796112060547,4.690415859222412,0.5744696855545044,0.9995738863945007,0.514939546585083,0.9996649026870728,0.4255303144454956,0.00042609122465364635,0.4850604236125946,0.0003350934130139649,0.026513127610087395,0.372757226228714,0.999239444732666,0.7870217561721802,0.5430781245231628,0.5435121059417725,0.5438907742500305,0.5740435123443604,0.5146044492721558,0.6372804437347677,3416.0,3,0.4,13200,1
41,RS3704_gt.nii,0.024686791002750397,64.8999252319336,0.013296287506818771,0.9963951706886292,0.06734170764684677,0.9809833765029907,0.9867036938667297,0.0036048407200723886,0.932658314704895,0.019016651436686516,0.3424069583415985,0.011228561401367188,0.9775198101997375,0.5048457384109497,0.02220776118338108,0.021641159430146217,0.029923146590590477,0.009691476821899414,0.0483250617980957,0.026038927680115755,267609.0,10,0.2222222222222222,322120,1
42,RS4338_gt.nii,0.0014126827009022236,40.755367279052734,0.0006987017695792019,0.9989542365074158,0.001768397050909698,0.9973545670509338,0.9993013143539429,0.001045787357725203,0.9982315897941589,0.002645455300807953,0.5502318143844604,0.0005010748864151537,0.996314287185669,0.49982646107673645,0.0010016479063779116,-0.0005517375539056957,0.001111567486077547,-0.0003470778465270996,-0.0008770227432250977,0.0017382040427261767,35213.0,3,0.6666666666666666,44368,1
43,RS4231_gt.nii,0.0,61.6846809387207,0.0,0.9996452331542969,0.0,0.9985833168029785,1.0,0.0003547924570739269,1.0,0.001416708342730999,1.0,0.0,0.9982295036315918,0.49982261657714844,0.0,-0.000708969309926033,0.0,-0.000354766845703125,-0.0014166831970214844,0.0,20040.0,0,0.0,23760,1
44,PS3230_gt.nii,0.5646792650222778,50.736572265625,0.47055289149284363,0.9997936487197876,0.3115178048610687,0.999894917011261,0.5294471383094788,0.00020633261010516435,0.6884822249412537,0.00010505485988687724,0.02051144652068615,0.23066726326942444,0.9996886849403381,0.7351732850074768,0.3748653531074524,0.38271650671958923,0.38286498188972473,0.4703465700149536,0.3114126920700073,0.5348360655737705,1426.0,5,0.36363636363636365,3328,3
45,PS2183_gt.nii,0.0,54.15753936767578,0.0,0.9998581409454346,0.0,0.9997143149375916,1.0,0.00014183996245265007,1.0,0.00028566597029566765,1.0,0.0,0.9995725750923157,0.4999290704727173,0.0,-0.00020129294716753066,0.0,-0.0001418590545654297,-0.00028568506240844727,0.0,3443.0,2,0.0,4792,1
46,PS3449_gt.nii,0.0,114.93041229248047,0.0,0.9996858835220337,0.0,0.9996128082275391,1.0,0.00031411886448040605,1.0,0.0003871941298712045,1.0,0.0,0.9992989301681519,0.49984294176101685,0.0,-0.00034874770790338516,0.0,-0.0003141164779663086,-0.0003871917724609375,0.0,3718.0,6,0.0,6494,7
47,PS3958_gt.nii,0.18254974484443665,25.480384826660156,0.09759028255939484,0.9992852807044983,0.2006811797618866,0.9983422756195068,0.9024097323417664,0.0007147197611629963,0.799318790435791,0.0016577137866988778,0.07883211970329285,0.07027431577444077,0.9976303577423096,0.548437774181366,0.13132019340991974,0.1388542801141739,0.13994474709033966,0.09687554836273193,0.19902348518371582,0.21209020009175283,21263.0,0,0.3333333333333333,30792,3
48,RS4177_gt.nii,0.0,108.58544921875,0.0,0.9994578957557678,0.0,0.9991559982299805,1.0,0.0005420846864581108,1.0,0.0008439820376224816,1.0,0.0,0.9986148476600647,0.4997289478778839,0.0,-0.0006763946730643511,0.0,-0.0005421042442321777,-0.0008440017700195312,0.0,8259.0,4,0.0,14152,2
49,PS3195_gt.nii,0.5515970587730408,13.0,0.3829898536205292,0.9996652007102966,0.47747161984443665,0.9995071887969971,0.6170101761817932,0.00033482813159935176,0.5225284099578857,0.0004928287235088646,0.02871733158826828,0.2698763608932495,0.9991729259490967,0.6913275122642517,0.4250434935092926,0.4272215962409973,0.4276292622089386,0.3826550245285034,0.47697877883911133,0.5781434932085893,3827.0,3,0.4,13392,1
50,PS4452_gt.nii,0.0,62.74551773071289,0.0,0.999394416809082,0.0,0.9986673593521118,1.0,0.0006055551930330694,1.0,0.001332612126134336,1.0,0.0,0.9980634450912476,0.499697208404541,0.0,-0.0008983152220025659,0.0,-0.0006055831909179688,-0.0013326406478881836,0.0,16491.0,1,0.0,22344,1
51,RS2428_gt.nii,0.5940870642662048,47.73572540283203,0.6174409985542297,0.9996886253356934,0.3907361924648285,0.9998762607574463,0.38255900144577026,0.0003113561251666397,0.6092637777328491,0.00012374285142868757,0.021963322535157204,0.31457823514938354,0.999565064907074,0.8085647821426392,0.478599488735199,0.49097713828086853,0.4911787211894989,0.6171295642852783,0.39061248302459717,0.5782113259668509,3156.0,4,0.16666666666666666,5424,4
52,PS3177_gt.nii,0.0,61.6846809387207,0.0,0.9985420107841492,0.0,0.9980865120887756,1.0,0.0014579734997823834,1.0,0.0019134709145873785,1.0,0.0,0.9966341257095337,0.4992710053920746,0.0,-0.0016702665016055107,0.0,-0.00145798921585083,-0.0019134879112243652,0.0,15263.0,4,0.0,32056,4
53,RS1544_gt.nii,0.23848877847194672,24.779024124145508,0.12738265097141266,0.9992824792861938,0.2625375986099243,0.9982519745826721,0.8726173639297485,0.0007175261853262782,0.7374624013900757,0.0017480539390817285,0.06981264054775238,0.0938144326210022,0.9975375533103943,0.5633325576782227,0.17153628170490265,0.18174965679645538,0.18287354707717896,0.1266651153564453,0.2607896327972412,0.2601106853980417,20420.0,11,0.09523809523809523,33576,16
54,PS2673_gt.nii,0.41849485039711,86.856201171875,0.32512137293815613,0.9988269805908203,0.40557724237442017,0.9983394145965576,0.6748786568641663,0.0011730390833690763,0.5944227576255798,0.0016605760902166367,0.056662507355213165,0.22019660472869873,0.9971725344657898,0.6619741916656494,0.36091989278793335,0.36172935366630554,0.36312785744667053,0.32394838333129883,0.403916597366333,0.4500856826047512,12832.0,7,0.2222222222222222,41200,1
55,PS3320_gt.nii,0.2656897008419037,22.577640533447266,0.15250718593597412,0.9989516139030457,0.3034636080265045,0.9974656105041504,0.8474928140640259,0.0010483573423698545,0.6965363621711731,0.0025343778543174267,0.07656344771385193,0.11296427994966507,0.9964241981506348,0.5757293701171875,0.2029971331357956,0.21349096298217773,0.21512874960899353,0.151458740234375,0.3009291887283325,0.2954198325696499,30689.0,7,0.2222222222222222,50096,2
56,RS4078_gt.nii,0.01141304336488247,29.180461883544922,0.0042046750895679,0.9995083808898926,0.00710843363776803,0.99916672706604,0.9957953095436096,0.0004916130565106869,0.9928915500640869,0.0008332679281011224,0.2548238933086395,0.00264894706197083,0.9986759424209595,0.5018565058708191,0.005283897742629051,0.004827015567570925,0.005467051640152931,0.0037130117416381836,0.006275177001953125,0.01142635809044253,9871.0,6,0.2,14032,8
57,RS4465_gt.nii,0.4348374307155609,86.97700500488281,0.34763336181640625,0.9974738359451294,0.4547584354877472,0.9960517287254333,0.6523666381835938,0.0025261836126446724,0.5452415943145752,0.0039482745341956615,0.07854937016963959,0.24536484479904175,0.993558943271637,0.6725535988807678,0.3940449059009552,0.39443355798721313,0.3976043462753296,0.34510719776153564,0.45081019401550293,0.45689615937270406,27975.0,5,0.2857142857142857,101072,1
58,PS2265_gt.nii,0.5983206033706665,44.84135818481445,0.4306434690952301,0.9985657334327698,0.7509929537773132,0.9943053126335144,0.5693565607070923,0.0014342848444357514,0.24900706112384796,0.0056946780532598495,0.054561797529459,0.3768356144428253,0.9929177761077881,0.7146046161651611,0.5473937392234802,0.5655871629714966,0.5686916708946228,0.42920923233032227,0.7452982664108276,0.6309780986002073,76566.0,5,0.3333333333333333,166848,1
59,RS2949_gt.nii,0.6201924085617065,78.4729232788086,0.45797199010849,0.9990291595458984,0.6135368347167969,0.9981774091720581,0.54202800989151,0.0009708183933980763,0.3864631950855255,0.001822564285248518,0.04401550069451332,0.3554375469684601,0.9972144365310669,0.7285006046295166,0.5244617462158203,0.5287287831306458,0.5300779938697815,0.4570012092590332,0.611714243888855,0.6704563192673917,18648.0,4,0.25,56272,2
60,PS2619_gt.nii,0.013047781772911549,82.48636627197266,0.011326597072184086,0.9981107115745544,0.008706818334758282,0.9985508918762207,0.9886733889579773,0.0018893105443567038,0.99129319190979,0.001449124189093709,0.2899855971336365,0.0049470593221485615,0.9966670870780945,0.5047186613082886,0.009845413267612457,0.008276046253740788,0.009930690750479698,0.009437322616577148,0.007257699966430664,0.014691116630555409,1970.0,9,0.09090909090909091,24544,7
61,PS2121_gt.nii,0.28713685274124146,71.02816009521484,0.1804627925157547,0.9989460706710815,0.300162672996521,0.9979491829872131,0.8195372223854065,0.001053940155543387,0.699837327003479,0.002050798386335373,0.07099510729312897,0.1270190328359604,0.9969009757041931,0.5897044539451599,0.22540709376335144,0.2312658727169037,0.2327406108379364,0.17940890789031982,0.2981119155883789,0.32078872044948586,22097.0,3,0.4,41920,1
62,RS4236_gt.nii,0.0,,0.0,0.9999590516090393,0.0,0.9999489784240723,1.0,4.095047916052863e-05,1.0,5.1023664127569646e-05,1.0,0.0,0.9999080300331116,0.49997952580451965,0.0,-4.571042882162146e-05,0.0,-4.094839096069336e-05,-5.1021575927734375e-05,0.0,511.0,3,0.0,856,3
63,PS4245_gt.nii,0.04393364489078522,58.41232681274414,0.04029805213212967,0.9986918568611145,0.03499735891819,0.9988699555397034,0.9597019553184509,0.0013081316137686372,0.9650026559829712,0.001130024786107242,0.15266409516334534,0.01908809319138527,0.9975649118423462,0.5194949507713318,0.03746112436056137,0.03633847460150719,0.0375542975962162,0.038989901542663574,0.03386735916137695,0.04676195517910711,870.0,6,0.14285714285714285,19728,4
64,RS4101_gt.nii,0.0,107.58949279785156,0.0,0.9998217225074768,0.0,0.9997987151145935,1.0,0.0001782537583494559,1.0,0.00020126115123275667,1.0,0.0,0.9996205568313599,0.4999108612537384,0.0,-0.00018940844165626913,0.0,-0.00017827749252319336,-0.00020128488540649414,0.0,1469.0,5,0.0,3376,1
65,RS4448_gt.nii,0.7364857196807861,68.28501892089844,0.6009929776191711,0.999736487865448,0.6840486526489258,0.9996212720870972,0.39900705218315125,0.0002635236596688628,0.3159513473510742,0.0003787454916164279,0.020510056987404823,0.4704117178916931,0.9993582963943481,0.8003647327423096,0.6398367285728455,0.6408592462539673,0.6411773562431335,0.6007294654846191,0.683669924736023,0.7729550598124798,2070.0,4,0.3333333333333333,15912,1
66,PS3960_gt.nii,0.16682079434394836,73.13002014160156,0.075725257396698,0.999756932258606,0.08009927719831467,0.9997416734695435,0.924274742603302,0.0002430760650895536,0.9199007153511047,0.0002583351742941886,0.05361739918589592,0.040501996874809265,0.999498724937439,0.5377410650253296,0.07785087823867798,0.07763097435235977,0.07788156718015671,0.07548213005065918,0.07984089851379395,0.1896874165108202,2305.0,2,0.6666666666666666,4688,4
67,RS4322_gt.nii,0.0,100.28958129882812,0.0,0.9988757967948914,0.0,0.9999006986618042,1.0,0.001124195521697402,1.0,9.929374209605157e-05,1.0,0.0,0.9987767338752747,0.4994378983974457,0.0,-0.0003341041156090796,0.0,-0.0011242032051086426,-9.930133819580078e-05,0.0,16457.0,5,0.0,1664,2
68,RS3528_gt.nii,0.003751736832782626,57.06224822998047,0.0015310585731640458,0.9995643496513367,0.001912829582579434,0.9994555711746216,0.9984689354896545,0.00043564935913309455,0.9980871677398682,0.0005444278940558434,0.34791597723960876,0.0008511155610904098,0.9990203976631165,0.5005477070808411,0.0017007836140692234,0.0012243202654644847,0.0017113310750573874,0.001095414161682129,0.001368403434753418,0.003687607006453312,4291.0,0,0.2,9144,5
69,RS2558_gt.nii,0.0,49.6749382019043,0.0,0.9992454648017883,0.0,0.9998024106025696,1.0,0.0007545649423263967,1.0,0.00019755962421186268,1.0,0.0,0.9990481734275818,0.49962273240089417,0.0,-0.0003860978758893907,0.0,-0.0007545351982116699,-0.00019758939743041992,0.0,7655.0,6,0.0,3312,16
70,RS3988_gt.nii,0.0,,0.0,0.9999504089355469,0.0,0.9999237060546875,1.0,4.9594847951084375e-05,1.0,7.629772881045938e-05,1.0,0.0,0.9998741149902344,0.49997520446777344,0.0,-6.151401612441987e-05,0.0,-4.9591064453125e-05,-7.62939453125e-05,0.0,850.0,2,0.0,1280,2
71,PS2241_gt.nii,0.016470246016979218,98.5941162109375,0.011073825880885124,0.9967468976974487,0.009608560241758823,0.9971802830696106,0.9889261722564697,0.003253108821809292,0.9903914332389832,0.002819713670760393,0.3514975905418396,0.005171248689293861,0.9939456582069397,0.5039103627204895,0.010289289057254791,0.007286538369953632,0.010315208695828915,0.007820725440979004,0.006788849830627441,0.01240965979199718,2147.0,8,0.5,47680,2
72,PS3664_gt.nii,0.40399566292762756,42.232688903808594,0.2928507924079895,0.9995319247245789,0.33522534370422363,0.9994300603866577,0.7071492075920105,0.0004680946294683963,0.6647746562957764,0.0005699233734048903,0.038442377001047134,0.18526148796081543,0.9989627599716187,0.6461913585662842,0.31260862946510315,0.31280577182769775,0.3133225440979004,0.29238271713256836,0.33465540409088135,0.431116195456774,2935.0,2,0.3333333333333333,13512,2
73,PS2805_gt.nii,0.2426862269639969,46.75468063354492,0.13548576831817627,0.9988598823547363,0.27829509973526,0.9971994161605835,0.8645142316818237,0.0011401097290217876,0.72170490026474,0.0028005829080939293,0.08402597159147263,0.10025910288095474,0.9960674047470093,0.5671728253364563,0.1822463572025299,0.19238370656967163,0.19417782127857208,0.1343456506729126,0.2754945755004883,0.26358812562742007,34420.0,7,0.4444444444444444,54264,2
74,PS2432_gt.nii,0.0,71.57443237304688,0.0,0.9994092583656311,0.0,0.9986416697502136,1.0,0.0005907687591388822,1.0,0.0013583567924797535,1.0,0.0,0.9980524778366089,0.49970462918281555,0.0,-0.0008958095568232238,0.0,-0.0005907416343688965,-0.001358330249786377,0.0,16895.0,0,0.0,22776,1
75,RS4791_gt.nii,0.0038394415751099586,44.83246612548828,0.037162162363529205,0.9996579885482788,0.0019133762689307332,0.999983012676239,0.962837815284729,0.00034201747621409595,0.9980866312980652,1.699314634606708e-05,0.08753520995378494,0.0018230029381811619,0.9996410012245178,0.5184100866317749,0.0036393713671714067,0.008356141857802868,0.008432390168309212,0.036820173263549805,0.0018963813781738281,0.003940533763209744,5285.0,12,0.14285714285714285,296,1
76,PS2269_gt.nii,0.0,68.88395690917969,0.0,0.9992390871047974,0.0,0.9986392855644226,1.0,0.000760934257414192,1.0,0.0013607351575046778,1.0,0.0,0.9978803992271423,0.4996195435523987,0.0,-0.0010175608331337571,0.0,-0.0007609128952026367,-0.0013607144355773926,0.0,14834.0,3,0.0,22812,13
77,RS3669_gt.nii,0.0,112.89154052734375,0.0,0.9987707734107971,0.0,0.9998376965522766,1.0,0.0012292470782995224,1.0,0.0001623241405468434,1.0,0.0,0.9986088275909424,0.49938538670539856,0.0,-0.0004466950485948473,0.0,-0.0012292265892028809,-0.00016230344772338867,0.0,16420.0,12,0.0,2720,6
78,PS4344_gt.nii,0.4083748161792755,26.870058059692383,0.348270446062088,0.9985570311546326,0.29657119512557983,0.9988611936569214,0.6517295837402344,0.0014429817674681544,0.7034288048744202,0.0011388137936592102,0.06047535687685013,0.19072309136390686,0.9974230527877808,0.6734137535095215,0.3203483521938324,0.3201000690460205,0.32138291001319885,0.34682750701904297,0.29543232917785645,0.4271580094746992,1056.0,2,0.16666666666666666,29256,5
79,RS3775_gt.nii,0.3853577673435211,23.021728515625,0.24106521904468536,0.9985660910606384,0.5372278690338135,0.9947792291641235,0.7589347958564758,0.001433907775208354,0.4627721309661865,0.005220743361860514,0.07160229235887527,0.1996142417192459,0.9933712482452393,0.6198156476020813,0.3327973783016205,0.35705119371414185,0.3598707616329193,0.2396312952041626,0.532007098197937,0.4190297774621927,73460.0,4,0.5,115056,1
80,RS4038_gt.nii,0.1972723752260208,80.22468566894531,0.10759430378675461,0.9995245337486267,0.2121032327413559,0.9989389181137085,0.8924056887626648,0.00047549483133479953,0.7878967523574829,0.0010610658209770918,0.06233293190598488,0.07687070220708847,0.9984646439552307,0.553559422492981,0.1427668184041977,0.15035486221313477,0.15106654167175293,0.10711884498596191,0.21104216575622559,0.22674418604651161,12488.0,5,0.2857142857142857,19936,1
81,RS4238_gt.nii,0.0,90.38916015625,0.0,0.9992982149124146,0.0,0.9995376467704773,1.0,0.0007018113392405212,1.0,0.0004623795684892684,1.0,0.0,0.9988364577293396,0.4996491074562073,0.0,-0.000569651834666729,0.0,-0.0007017850875854492,-0.0004623532295227051,0.0,2250.0,1,0.0,7752,2
82,RS4541_gt.nii,0.6639138460159302,15.231546401977539,0.559574544429779,0.9974932670593262,0.6185756325721741,0.9968025088310242,0.44042542576789856,0.0025067529641091824,0.3814243674278259,0.0031974921002984047,0.06273196637630463,0.4160271883010864,0.9943346977233887,0.778533935546875,0.5875977277755737,0.5854975581169128,0.5883359313011169,0.55706787109375,0.6153781414031982,0.6714761706431844,9298.0,2,0.3333333333333333,121008,7
83,PS3148_gt.nii,0.6798928380012512,96.64884948730469,0.7709173560142517,0.9975069165229797,0.49749311804771423,0.9992652535438538,0.2290826290845871,0.002493112813681364,0.5025068521499634,0.0007347442442551255,0.05380770564079285,0.43341943621635437,0.9967837333679199,0.8842121362686157,0.6047349572181702,0.6178358793258667,0.6192948222160339,0.7684242725372314,0.4967583417892456,0.6499960633021022,34662.0,10,0.16666666666666666,53544,1
84,PS4413_gt.nii,0.0,48.954002380371094,0.0,0.9999353289604187,0.0,0.999931812286377,1.0,6.467544881161302e-05,1.0,6.819212285336107e-05,1.0,0.0,0.9998671412467957,0.49996766448020935,0.0,-6.641051004407927e-05,0.0,-6.467103958129883e-05,-6.818771362304688e-05,0.0,425.0,7,0.0,1144,1
85,PS4024_gt.nii,0.1914711892604828,56.75737380981445,0.098412424325943,0.9988315105438232,0.19088613986968994,0.9974779486656189,0.9015875458717346,0.001168475137092173,0.8091138601303101,0.0025220473762601614,0.09825789928436279,0.06944423168897629,0.9963163733482361,0.5486219525337219,0.1298697590827942,0.13534130156040192,0.13706044852733612,0.09724390506744385,0.18836402893066406,0.1833469160587569,25779.0,1,0.4444444444444444,46864,4
86,PS2582_gt.nii,0.007380198687314987,35.735137939453125,0.0037054663989692926,0.999112606048584,0.014481200836598873,0.9965031743049622,0.9962945580482483,0.0008874063496477902,0.9855188131332397,0.0034968042746186256,0.32855328917503357,0.0029592225328087807,0.9956220388412476,0.5014090538024902,0.005900982767343521,0.0055636935867369175,0.007325271610170603,0.0028181076049804688,0.010984420776367188,0.008615408935522754,50117.0,6,0.2857142857142857,58832,1
87,RS4016_gt.nii,0.70803302526474,22.022714614868164,0.7068592309951782,0.9984530210494995,0.5424385070800781,0.9992388486862183,0.2931407690048218,0.0015469887293875217,0.45756152272224426,0.0007611550972796977,0.04469095915555954,0.44282352924346924,0.9976984262466431,0.8526561260223389,0.6138291358947754,0.6181032657623291,0.6192153692245483,0.7053122520446777,0.5416773557662964,0.6916766210642565,15604.0,4,0.3333333333333333,43416,1
88,RS4361_gt.nii,0.0,102.9611587524414,0.0,0.9998438358306885,0.0,0.9999470710754395,1.0,0.00015617243479937315,1.0,5.293719004839659e-05,1.0,0.0,0.9997909069061279,0.49992191791534424,0.0,-9.092485561268404e-05,0.0,-0.00015616416931152344,-5.2928924560546875e-05,0.0,1201.0,5,0.0,888,1
89,RS4294_gt.nii,0.028535980731248856,73.65460205078125,0.021063536405563354,0.9997739791870117,0.015835929661989212,0.999830961227417,0.978936493396759,0.0002260002220282331,0.9841640591621399,0.00016901797789614648,0.0938626304268837,0.00912217702716589,0.9996050596237183,0.5104187726974487,0.018079431727528572,0.01806819997727871,0.018263643607497215,0.02083754539489746,0.015666842460632324,0.03208837453971594,78.0,6,0.2,2896,2
90,PS2877_gt.nii,0.6195203065872192,67.73551940917969,0.8077792525291443,0.9972119927406311,0.4133296310901642,0.9995315074920654,0.1922207474708557,0.002788035199046135,0.5866703391075134,0.00046850822400301695,0.05548904836177826,0.3763163983821869,0.9967524409294128,0.9024956226348877,0.5468457341194153,0.5764977335929871,0.577822744846344,0.8049912452697754,0.4128611087799072,0.5688454384219406,46647.0,1,0.18181818181818182,40698,5
91,PS4041_gt.nii,0.0,,0.0,0.9998775124549866,0.0,0.9997400641441345,1.0,0.00012245976540725678,1.0,0.00025990806170739233,1.0,0.0,0.9996176958084106,0.4999387562274933,0.0,-0.00017840482178144157,0.0,-0.00012248754501342773,-0.0002599358558654785,0.0,3251.0,1,0.0,4360,1
92,PS1561_gt.nii,0.4054867923259735,23.34523582458496,0.30551838874816895,0.9989422559738159,0.436265766620636,0.9981407523155212,0.694481611251831,0.0010577691718935966,0.563734233379364,0.0018592699198052287,0.05557006597518921,0.21904335916042328,0.9970892667770386,0.6522303223609924,0.3593692481517792,0.36367520689964294,0.3650852143764496,0.30446064472198486,0.4344065189361572,0.4241739184292837,14292.0,6,0.25,44832,1
93,PS2238_gt.nii,0.6538012623786926,16.970561981201172,0.8172297477722168,0.9994305372238159,0.43181008100509644,0.99990314245224,0.1827702671289444,0.000569466152228415,0.5681899189949036,9.683534153737128e-05,0.025718461722135544,0.39378154277801514,0.9993340969085693,0.9083301424980164,0.5650548934936523,0.5937702059745789,0.5940437912940979,0.8166602849960327,0.4317132234573364,0.6017911932996103,9552.0,13,0.13333333333333333,8880,1
94,PS3341_gt.nii,0.0,136.93209838867188,0.0,0.9997181296348572,0.0,0.9995206594467163,1.0,0.00028188625583425164,1.0,0.0004793564148712903,1.0,0.0,0.9992390275001526,0.4998590648174286,0.0,-0.0003675921179819852,0.0,-0.00028187036514282227,-0.0004793405532836914,0.0,5395.0,3,0.0,8040,5
95,PS4305_gt.nii,0.40366941690444946,22.44994354248047,0.24569660425186157,0.9993573427200317,0.4044048488140106,0.9986612796783447,0.7543033957481384,0.0006426641484722495,0.5955951809883118,0.0013387317303568125,0.04865488409996033,0.18041326105594635,0.9980211853981018,0.622527003288269,0.305678129196167,0.3142816424369812,0.3152156472206116,0.24505400657653809,0.40306615829467773,0.44518899820291796,14405.0,2,0.6666666666666666,29744,1
96,RS4438_gt.nii,0.0,99.4992446899414,0.0,0.9999380111694336,0.0,0.9999356269836426,1.0,6.199281779117882e-05,1.0,6.437700358219445e-05,1.0,0.0,0.9998736381530762,0.4999690055847168,0.0,-6.317366205621511e-05,0.0,-6.198883056640625e-05,-6.437301635742188e-05,0.0,422.0,1,0.0,1080,1
97,PS1421_gt.nii,0.1542879045009613,82.19489288330078,0.36215415596961975,0.9994885921478271,0.07871563732624054,0.9999229907989502,0.6378458738327026,0.0005114099476486444,0.9212843775749207,7.69923281040974e-05,0.03621741011738777,0.06913137435913086,0.9994117021560669,0.6808213591575623,0.12932251393795013,0.16863895952701569,0.16884073615074158,0.3616427183151245,0.07863867282867432,0.1489080751650584,7003.0,12,0.14285714285714285,2024,1
98,PS2623_gt.nii,0.006599622778594494,104.27175903320312,0.0026785715017467737,0.9998323917388916,0.0010657194070518017,0.9999334216117859,0.9973214268684387,0.00016761945153120905,0.998934268951416,6.658956408500671e-05,0.2001139372587204,0.0007629704778082669,0.9997658133506775,0.501255452632904,0.0015247776173055172,0.0015839088009670377,0.001689557801000774,0.0025109052658081055,0.0009990930557250977,0.002152852529601722,1337.0,3,0.4,1120,1
99,RS4251_gt.nii,0.012808617204427719,45.81047058105469,0.006067172158509493,0.9990681409835815,0.01415571290999651,0.9978106617927551,0.993932843208313,0.0009318831725977361,0.9858443140983582,0.0021893170196563005,0.281559020280838,0.004265042021870613,0.9968829154968262,0.5025676488876343,0.008493857458233833,0.007839062251150608,0.00926742423325777,0.005135297775268555,0.011966347694396973,0.015583692778628078,28224.0,2,0.4,36920,4
100,PS3123_gt.nii,0.0,91.73848724365234,0.0,0.9994367361068726,0.0,0.9993086457252502,1.0,0.0005632358370348811,1.0,0.0006913261604495347,1.0,0.0,0.9987462162971497,0.4997183680534363,0.0,-0.0006240029470063746,0.0,-0.0005632638931274414,-0.0006913542747497559,0.0,4861.0,5,0.0,11592,2
101,PS3946_gt.nii,0.8033857941627502,85.05703735351562,0.752934455871582,0.9980947375297546,0.7290856242179871,0.9983171224594116,0.24706555902957916,0.0019052750431001186,0.2709144055843353,0.0016828906955197453,0.04789423570036888,0.5883328914642334,0.9964364767074585,0.8755146265029907,0.7408181428909302,0.7391215562820435,0.7409141063690186,0.7510292530059814,0.7274026870727539,0.8026283653033235,6618.0,5,0.2857142857142857,113480,1
102,PS2263_gt.nii,0.0,61.893455505371094,0.0,0.9990854263305664,0.0,0.9975973963737488,1.0,0.0009145635995082557,1.0,0.0024025903549045324,1.0,0.0,0.9966872334480286,0.4995427131652832,0.0,-0.0014823365490883589,0.0,-0.0009145736694335938,-0.0024026036262512207,0.0,28902.0,14,0.0,40272,1
103,RS4461_gt.nii,0.3084707260131836,43.600460052490234,0.6959325671195984,0.9995284080505371,0.15063345432281494,0.9999634623527527,0.304067462682724,0.0004715890099760145,0.8493665456771851,3.655794353107922e-05,0.025371147319674492,0.1413317173719406,0.9994919300079346,0.8477305173873901,0.24766108393669128,0.32362669706344604,0.3237757384777069,0.6954610347747803,0.15059685707092285,0.2743985918247604,7334.0,3,0.2857142857142857,2016,2
104,PS3971_gt.nii,0.5436429977416992,20.12088394165039,0.5482205748558044,0.998580813407898,0.3864598274230957,0.999262809753418,0.45177942514419556,0.001419172273017466,0.6135401725769043,0.0007371640531346202,0.04841611906886101,0.2931112051010132,0.9978476762771606,0.7734006643295288,0.45334261655807495,0.4592534303665161,0.4602881968021393,0.5468013286590576,0.38572263717651367,0.5006603915536756,15263.0,3,0.4,27312,1
105,RS4212_gt.nii,0.2787969410419464,18.253761291503906,0.15160579979419708,0.9997170567512512,0.16871057450771332,0.9996786713600159,0.8483942151069641,0.00028293117065913975,0.8312894105911255,0.00032131874468177557,0.04141208156943321,0.08678021281957626,0.9993959665298462,0.5756614208221436,0.15970149636268616,0.15962816774845123,0.15992967784404755,0.1513228416442871,0.1683892011642456,0.263799479523353,1635.0,2,0.5,6352,3
106,RS4106_gt.nii,0.0,,0.0,0.9997780323028564,0.0,0.9997157454490662,1.0,0.00022197117505129427,1.0,0.00028425801428966224,1.0,0.0,0.9994938969612122,0.4998890161514282,0.0,-0.00025119134807027876,0.0,-0.0002219676971435547,-0.0002842545509338379,0.0,2845.0,3,0.0,4768,3
107,RS4058_gt.nii,0.0,113.4841537475586,0.0,0.9999380111694336,0.0,0.999910831451416,1.0,6.199436029419303e-05,1.0,8.917407831177115e-05,1.0,0.0,0.9998488426208496,0.4999690055847168,0.0,-7.435246516251937e-05,0.0,-6.198883056640625e-05,-8.916854858398438e-05,0.0,995.0,3,0.0,1496,1
108,PS3273_gt.nii,0.17391856014728546,81.56592559814453,0.11634549498558044,0.9993120431900024,0.1914415955543518,0.9987635016441345,0.8836544752120972,0.0006879649590700865,0.8085584044456482,0.0012364760041236877,0.07140545547008514,0.07801155000925064,0.9980775713920593,0.5578287839889526,0.1447323113679886,0.14831943809986115,0.14924263954162598,0.11565756797790527,0.19020509719848633,0.19517253709994636,11859.0,14,0.125,23456,1
109,RS4118_gt.nii,0.0,,0.0,0.9996244311332703,0.0,0.9990139007568359,1.0,0.0003755814686883241,1.0,0.0009861115831881762,1.0,0.0,0.9986390471458435,0.49981221556663513,0.0,-0.000608576403465122,0.0,-0.00037556886672973633,-0.0009860992431640625,0.0,13737.0,3,0.0,16538,3
110,RS4427_gt.nii,0.6640810370445251,16.54841423034668,0.4960426390171051,0.9995262622833252,0.6565516591072083,0.9990803003311157,0.5039573311805725,0.00047376667498610914,0.34344834089279175,0.0009197143372148275,0.02997715026140213,0.3938457667827606,0.9986086487770081,0.747784435749054,0.5651209950447083,0.5700095295906067,0.5706816911697388,0.4955688714981079,0.6556320190429688,0.728132501200192,10958.0,2,0.5,30576,1
111,RS4505_gt.nii,0.013057636097073555,48.86921691894531,0.007200990803539753,0.99870365858078,0.018430467694997787,0.9966509938240051,0.9927989840507507,0.0012963574845343828,0.9815695285797119,0.003349003614857793,0.29788821935653687,0.0052048698998987675,0.9953634142875671,0.5029523372650146,0.01035583857446909,0.009436657652258873,0.011520314030349255,0.005904674530029297,0.015081405639648438,0.015233176135938319,41798.0,2,0.16666666666666666,56520,5
112,RS4060_gt.nii,0.2286096215248108,62.95633316040039,0.12383931875228882,0.9994150996208191,0.20024479925632477,0.9989643692970276,0.8761606812477112,0.0005848759319633245,0.7997552156448364,0.0010356123093515635,0.06430494040250778,0.08285781741142273,0.9983809590339661,0.561627209186554,0.15303544700145721,0.15669530630111694,0.1574743688106537,0.12325441837310791,0.19920921325683594,0.25822065554795604,11141.0,4,0.2222222222222222,19816,3
113,RS4207_gt.nii,0.0,83.8391342163086,0.0,0.9994680285453796,0.0,0.9994084239006042,1.0,0.0005319879855960608,1.0,0.0005915926303714514,1.0,0.0,0.9988770484924316,0.4997340142726898,0.0,-0.000560999265871942,0.0,-0.0005319714546203613,-0.000591576099395752,0.0,3907.0,8,0.0,9920,3
114,PS4428_gt.nii,0.0,,0.0,0.9998742341995239,0.0,0.9998025894165039,1.0,0.0001257906260434538,1.0,0.00019743540906347334,1.0,0.0,0.9996768236160278,0.49993711709976196,0.0,-0.00015759290545247495,0.0,-0.00012576580047607422,-0.00019741058349609375,0.0,2078.0,4,0.0,3312,4
115,RS4029_gt.nii,0.4150083363056183,20.39607810974121,0.25297868251800537,0.9989991188049316,0.5038711428642273,0.9970043301582336,0.7470213174819946,0.0010008933022618294,0.4961288571357727,0.0029956691432744265,0.05917748808860779,0.2025301307439804,0.9960134625434875,0.6259889006614685,0.3368400037288666,0.3552597761154175,0.357027530670166,0.251977801322937,0.5008754730224609,0.4378794323498705,38001.0,3,0.5,67144,1
116,PS3460_gt.nii,0.6761994361877441,14.317821502685547,0.509499728679657,0.9991167783737183,0.7048245668411255,0.9979720115661621,0.4905003011226654,0.0008832266321405768,0.2951754331588745,0.0020280114840716124,0.039971087127923965,0.4199030101299286,0.997098445892334,0.7543082237243652,0.5914530754089355,0.5978744626045227,0.599256157875061,0.5086164474487305,0.7027965784072876,0.7209395108078525,24767.0,1,0.6666666666666666,69160,2
117,RS4255_gt.nii,0.0,40.66939926147461,0.0,0.9989084601402283,0.0,0.9979411363601685,1.0,0.0010915197199210525,1.0,0.002058841288089752,1.0,0.0,0.9968541264533997,0.49945423007011414,0.0,-0.0014990882482379675,0.0,-0.0010915398597717285,-0.002058863639831543,0.0,22511.0,11,0.0,34504,1
118,PS3103_gt.nii,0.75,2.0,0.6048176884651184,0.999945878982544,0.5057158470153809,0.9999638199806213,0.3951822817325592,5.4125972383189946e-05,0.49428415298461914,3.618398113758303e-05,0.009370951913297176,0.3801145553588867,0.9999096989631653,0.8023817539215088,0.5508449673652649,0.5530069470405579,0.5530514121055603,0.6047635078430176,0.5056796073913574,0.803285776048422,169.0,1,0.4,1536,2
119,PS3931_gt.nii,0.3937937021255493,40.006248474121094,0.27403122186660767,0.9974165558815002,0.43768787384033203,0.9946873188018799,0.7259687781333923,0.0025834282860159874,0.562312126159668,0.005312652327120304,0.08850236982107162,0.20267726480960846,0.9921469688415527,0.635723888874054,0.33704349398612976,0.3425891101360321,0.34632375836372375,0.2714477777481079,0.4323751926422119,0.40894299512189164,52893.0,6,0.2222222222222222,122216,2
120,PS3576_gt.nii,0.18401764333248138,84.0,0.09595806151628494,0.9985947012901306,0.31450313329696655,0.9939538240432739,0.9040419459342957,0.0014053202467039227,0.6854968667030334,0.006046150345355272,0.10795218497514725,0.07935980707406998,0.9925702214241028,0.5472763776779175,0.14704976975917816,0.17077895998954773,0.17372135818004608,0.09455275535583496,0.3084568977355957,0.18952288561601552,85752.0,19,0.14285714285714285,111976,1
121,RS3240_gt.nii,0.3026014566421509,23.280893325805664,0.18141838908195496,0.9982823133468628,0.24170604348182678,0.9975314140319824,0.8185816407203674,0.001717669190838933,0.7582939863204956,0.0024685580283403397,0.08867555856704712,0.11561525613069534,0.9958245158195496,0.5898503661155701,0.20726725459098816,0.20734307169914246,0.20940373837947845,0.17970073223114014,0.23923742771148682,0.298456875621242,17257.0,3,0.09090909090909091,50480,12
122,RS3925_gt.nii,0.06283696740865707,14.03566837310791,0.0260869562625885,0.9998740553855896,0.04345857724547386,0.999786376953125,0.9739130139350891,0.00012597224849741906,0.9565414190292358,0.00021365117572713643,0.06497012823820114,0.01657172478735447,0.9996604323387146,0.5129805207252502,0.03260315954685211,0.033506426960229874,0.033670492470264435,0.02596104145050049,0.04324495792388916,0.06746310611384398,2416.0,0,1.0,3680,1
123,RS3705_gt.nii,0.0,48.425201416015625,0.0,0.9995571374893188,0.0,0.9987253546714783,1.0,0.00044289036304689944,1.0,0.0012746726861223578,1.0,0.0,0.9982835650444031,0.4997785687446594,0.0,-0.0007513589807786047,0.0,-0.00044286251068115234,-0.0012746453285217285,0.0,17222.0,11,0.0,21376,1
124,RS3444_gt.nii,0.18641230463981628,74.21926879882812,0.22390656173229218,0.9988893866539001,0.12676452100276947,0.9994408488273621,0.7760934233665466,0.0011106376769021153,0.8732354640960693,0.0005591465742327273,0.06579476594924927,0.08806855231523514,0.9983317255973816,0.6113979816436768,0.1618805229663849,0.16768434643745422,0.1684737652540207,0.22279596328735352,0.12620532512664795,0.19957176609568814,7608.0,6,0.2,12072,2
125,RS4010_gt.nii,0.061325136572122574,27.022193908691406,0.03135295584797859,0.9992499351501465,0.08336374908685684,0.9978953003883362,0.9686470627784729,0.0007500840001739562,0.9166362285614014,0.0021046895999461412,0.13395346701145172,0.02331516332924366,0.9971485733985901,0.5153014659881592,0.04556790366768837,0.049867428839206696,0.05112435668706894,0.03060293197631836,0.08125901222229004,0.07330380640605944,28678.0,6,0.2222222222222222,36424,2
126,RS4043_gt.nii,0.49936389923095703,85.66182708740234,0.8390342593193054,0.9969623684883118,0.3011687397956848,0.999748170375824,0.1609657108783722,0.003037654794752598,0.6988312602043152,0.00025184976402670145,0.05675483122467995,0.28471824526786804,0.996716320514679,0.9179983139038086,0.44323843717575073,0.5015630722045898,0.502683699131012,0.8359966278076172,0.3009169101715088,0.4660637811759455,49349.0,19,0.09523809523809523,26136,1
127,RS4186_gt.nii,0.0,109.79071044921875,0.0,0.9995073080062866,0.0,0.9989050030708313,1.0,0.0004926947876811028,1.0,0.0010949993738904595,1.0,0.0,0.9984133839607239,0.4997536540031433,0.0,-0.0007345070480369031,0.0,-0.0004926919937133789,-0.0010949969291687012,0.0,12814.0,11,0.0,18362,1
128,PS3296_gt.nii,0.12296878546476364,13.0,0.06329849362373352,0.9997535347938538,0.09542569518089294,0.9996153116226196,0.9367015361785889,0.0002464471908751875,0.9045743346214294,0.00038467394188046455,0.05873489007353783,0.03956083953380585,0.9993690848350525,0.5315260291099548,0.07611067593097687,0.07741143554449081,0.07771938294172287,0.06305205821990967,0.09504103660583496,0.1108709472345836,2933.0,0,1.0,6888,1
129,RS3968_gt.nii,0.4304055869579315,82.22530364990234,0.3383181691169739,0.9968973994255066,0.42012718319892883,0.9956092834472656,0.6616818308830261,0.0031025747302919626,0.5798728466033936,0.0043906886130571365,0.08739427477121353,0.23062574863433838,0.9925505518913269,0.6676077842712402,0.3748105466365814,0.373311311006546,0.37701016664505005,0.33521556854248047,0.41573643684387207,0.4329221435793731,24661.0,9,0.25,110736,1
130,RS4539_gt.nii,0.0,64.08978271484375,0.0,0.9997791647911072,0.0,0.999689519405365,1.0,0.0002208441583206877,1.0,0.00031048952951096,1.0,0.0,0.9994688034057617,0.4998895823955536,0.0,-0.000261858367593959,0.0,-0.00022083520889282227,-0.00031048059463500977,0.0,2645.0,5,0.0,5208,4
131,RS2699_gt.nii,0.24504435062408447,31.621170043945312,0.15317973494529724,0.9969897866249084,0.24519816040992737,0.9946069121360779,0.8468202948570251,0.003010234795510769,0.7548018097877502,0.005393061321228743,0.12294863909482956,0.1040949672460556,0.9916371703147888,0.5750847458839417,0.18856161832809448,0.18976673483848572,0.19380244612693787,0.1501694917678833,0.23980510234832764,0.2489025963615821,48217.0,1,0.25,106424,5
132,PS2914_gt.nii,0.0945872813463211,29.342802047729492,0.04958752915263176,0.9978917241096497,0.2890733480453491,0.9838014841079712,0.9504124522209167,0.002108281711116433,0.7109266519546509,0.016198530793190002,0.1709454357624054,0.04419754818081856,0.981776237487793,0.5237396359443665,0.08465361595153809,0.11382395029067993,0.11972649395465851,0.04747927188873291,0.2728748321533203,0.10271574083491958,246770.0,21,0.18181818181818182,285112,1
133,PS2936_gt.nii,0.6172576546669006,11.392958641052246,0.4531617760658264,0.9995149374008179,0.4311599135398865,0.9995563626289368,0.5468382239341736,0.00048503855941817164,0.5688400864601135,0.00044365774374455214,0.03168043494224548,0.28360405564308167,0.9990720748901367,0.7263383865356445,0.44188714027404785,0.44155997037887573,0.44202396273612976,0.45267677307128906,0.43071627616882324,0.6148550905372375,865.0,1,0.6666666666666666,13600,1
134,PS2348_gt.nii,5.329070399086743e-17,94.0044937133789,0.0,0.9998747706413269,0.0,0.9998674392700195,1.0,0.00012524596240837127,1.0,0.00013257733371574432,1.0,0.0,0.9997422099113464,0.49993738532066345,0.0,-0.00012885952310170978,0.0,-0.0001252293586730957,-0.00013256072998046875,0.0,1106.0,0,0.0,2224,2
135,RS1794_gt.nii,0.5698174834251404,94.89757537841797,0.6132919192314148,0.9986088871955872,0.4098966717720032,0.9993902444839478,0.3867080807685852,0.0013910956913605332,0.5901033282279968,0.0006097601726651192,0.04546117037534714,0.3257133662700653,0.9980027675628662,0.805950403213501,0.4913782775402069,0.5004428029060364,0.5013843774795532,0.611900806427002,0.4092869758605957,0.5684384273648352,12457.0,13,0.23529411764705882,26392,2
136,RS2801_gt.nii,0.388040155172348,24.779024124145508,0.23914389312267303,0.9983727931976318,0.5624130964279175,0.9933794736862183,0.7608560919761658,0.0016271872445940971,0.4375869035720825,0.006620553322136402,0.07620227336883545,0.201627716422081,0.991790771484375,0.6187583208084106,0.33559098839759827,0.36333179473876953,0.3667392134666443,0.2375166416168213,0.5557925701141357,0.4172174309395579,93432.0,2,0.6666666666666666,145448,1
137,PS3035_gt.nii,0.0,65.30696868896484,0.0,0.9996589422225952,0.0,0.9993537664413452,1.0,0.00034103967482224107,1.0,0.0006462153978645802,1.0,0.0,0.9990131855010986,0.4998294711112976,0.0,-0.0004694518866017461,0.0,-0.00034105777740478516,-0.0006462335586547852,0.0,6879.0,1,0.0,10838,1
138,RS3016_gt.nii,0.0,74.57211303710938,0.0,0.9983001947402954,0.0,0.9987982511520386,1.0,0.0016998180653899908,1.0,0.0012017625849694014,1.0,0.0,0.9971024990081787,0.4991500973701477,0.0,-0.001429257681593299,0.0,-0.0016998052597045898,-0.0012017488479614258,0.0,4052.0,5,0.0,20128,2
139,PS2691_gt.nii,0.6671268939971924,91.26116180419922,0.5419926047325134,0.998799204826355,0.7201530933380127,0.9973923563957214,0.4580073952674866,0.0012008077464997768,0.2798468768596649,0.0026076233480125666,0.04495347663760185,0.44770026206970215,0.9962095022201538,0.7703958749771118,0.6184985637664795,0.6229308247566223,0.6247540712356567,0.5407917499542236,0.7175455093383789,0.7022012749959134,27074.0,7,0.2222222222222222,95112,1
140,RS4389_gt.nii,0.6868857741355896,6.0,0.7110611796379089,0.9995083808898926,0.48959752917289734,0.9998083114624023,0.28893885016441345,0.0004916469333693385,0.510402500629425,0.000191694256500341,0.02562052384018898,0.4083561301231384,0.9993171691894531,0.8552848100662231,0.5799046754837036,0.5897091031074524,0.5900286436080933,0.7105696201324463,0.48940587043762207,0.6303411989795918,7414.0,4,0.3333333333333333,11120,1
141,RS3279_gt.nii,0.21001605689525604,30.123069763183594,0.11450543999671936,0.999552309513092,0.26434525847435,0.998757004737854,0.885494589805603,0.0004476628382690251,0.7356547117233276,0.0012429757043719292,0.0588480606675148,0.08683464676141739,0.9983107447624207,0.5570288896560669,0.1597936600446701,0.17323066294193268,0.17397980391979218,0.11405777931213379,0.26310229301452637,0.23157894736842105,15525.0,1,0.2857142857142857,23536,4
142,RS4061_gt.nii,0.09879518300294876,53.78935623168945,0.04775280877947807,0.9999536275863647,0.041871920228004456,0.9999595880508423,0.9522472023963928,4.637438178178854e-05,0.9581280946731567,4.041390639031306e-05,0.030220570042729378,0.02281879261136055,0.999913215637207,0.5238532423973083,0.044619422405958176,0.04467249661684036,0.04471578821539879,0.0477064847946167,0.04183149337768555,0.13793103448275862,257.0,3,0.4,712,1
143,RS4052_gt.nii,0.43206021189689636,100.1788330078125,0.5836622714996338,0.9975502490997314,0.28014805912971497,0.9993187189102173,0.4163377285003662,0.0024497522972524166,0.7198519110679626,0.0006812711944803596,0.06084403768181801,0.23348881304264069,0.9968752861022949,0.7906062602996826,0.37858277559280396,0.4030255377292633,0.40436598658561707,0.5812125205993652,0.27946674823760986,0.41621706153725857,30800.0,3,0.4,27360,1
144,RS4028_gt.nii,0.0,80.84862518310547,0.0,0.9997367858886719,0.0,0.9997748732566833,1.0,0.00026321373297832906,1.0,0.00022512637951876968,1.0,0.0,0.9995117783546448,0.49986839294433594,0.0,-0.0002434262860333547,0.0,-0.000263214111328125,-0.0002251267433166504,0.0,1041.0,1,0.0,3776,3
145,PS3125_gt.nii,0.708591878414154,67.91170501708984,0.6202074885368347,0.9986329078674316,0.6018323302268982,0.9987344741821289,0.3797925114631653,0.0013671019114553928,0.3981676697731018,0.0012655053287744522,0.04484407231211662,0.43976226449012756,0.9973762631416321,0.8094202280044556,0.6108817458152771,0.6096351146697998,0.6109508275985718,0.6188404560089111,0.6005668640136719,0.7365806864208058,90.0,0,0.2,55712,5
146,PS1257_gt.nii,0.0073925890028476715,72.03471374511719,0.014507071115076542,0.996274471282959,0.004448980093002319,0.998866081237793,0.9854929447174072,0.0037255077622830868,0.9955509901046753,0.0011339252814650536,0.3363260328769684,0.0034164381213486195,0.9951490759849548,0.5053907632827759,0.006809611339122057,0.005978417582809925,0.008033783175051212,0.010781526565551758,0.0033150911331176758,0.00780965710286914,41048.0,2,0.5,19232,1
147,RS4239_gt.nii,0.6552326679229736,24.20743751525879,0.5877065658569336,0.9983043670654297,0.5268944501876831,0.998674750328064,0.4122934341430664,0.0016956399194896221,0.4731055498123169,0.0013252755161374807,0.05097566545009613,0.3846978545188904,0.9969892501831055,0.7930054664611816,0.5556415915489197,0.5549678206443787,0.5564703941345215,0.5860109329223633,0.5255692005157471,0.6477688781318265,6977.0,4,0.25,53736,2
148,PS1390_gt.nii,0.6066015958786011,102.5719223022461,0.7338533401489258,0.9990373849868774,0.39930012822151184,0.9997677803039551,0.2661466896533966,0.0009626191458664834,0.6006999015808105,0.00023223389871418476,0.03495191037654877,0.34879031777381897,0.998806357383728,0.8664453625679016,0.5171898603439331,0.5408079028129578,0.5413203835487366,0.7328907251358032,0.39906787872314453,0.56174714570022,14530.0,11,0.15384615384615385,14616,1
149,PS3952_gt.nii,0.7334446907043457,13.152946472167969,0.5855313539505005,0.9986047744750977,0.6770830154418945,0.9979305863380432,0.4144686460494995,0.0013952478766441345,0.3229169547557831,0.0020694297272711992,0.046542420983314514,0.45771321654319763,0.9965511560440063,0.7920680642127991,0.6279880404472351,0.6279329657554626,0.6296454071998596,0.5841361284255981,0.675013542175293,0.7505455663132011,12214.0,2,0.5,83408,1
150,RS4390_gt.nii,0.0,91.26883697509766,0.0,0.996182918548584,0.0,0.9982327818870544,1.0,0.0038170660845935345,1.0,0.001767216483131051,1.0,0.0,0.9944291710853577,0.498091459274292,0.0,-0.0025972258299589157,0.0,-0.0038170814514160156,-0.0017672181129455566,0.0,30266.0,8,0.0,29536,2
151,PS2921_gt.nii,0.0,42.89638137817383,0.0,0.9998468160629272,0.0,0.9999394416809082,1.0,0.0001531932211946696,1.0,6.056759593775496e-05,1.0,0.0,0.9997862577438354,0.4999234080314636,0.0,-9.632520959712565e-05,0.0,-0.0001531839370727539,-6.0558319091796875e-05,0.0,1198.0,2,0.0,1016,3
152,RS4295_gt.nii,0.07319865375757217,31.654382705688477,0.03808092698454857,0.9989286661148071,0.10393118113279343,0.9968675971031189,0.9619190692901611,0.001071361475624144,0.896068811416626,0.0031323807779699564,0.14363572001457214,0.028668396174907684,0.9958034753799438,0.518504798412323,0.05573884770274162,0.06107797846198082,0.0629110187292099,0.037009596824645996,0.10079872608184814,0.08948410989578848,42026.0,2,0.6666666666666666,54568,1
153,PS3591_gt.nii,1.5655318500876342e-18,33.4551887512207,0.0,0.999557614326477,0.0,0.9992696642875671,1.0,0.00044241061550565064,1.0,0.0007303605671040714,1.0,0.0,0.9988278746604919,0.4997788071632385,0.0,-0.0005684358184225857,0.0,-0.0004423856735229492,-0.0007303357124328613,0.0,7264.0,19,0.0,12248,2
154,RS3052_gt.nii,0.8086923956871033,16.031219482421875,0.6899433732032776,0.999053418636322,0.749401867389679,0.998728334903717,0.3100565969944,0.0009465747862122953,0.25059813261032104,0.001271680579520762,0.03571710363030434,0.5606035590171814,0.9977903962135315,0.8444983959197998,0.7184445261955261,0.7179549336433411,0.7190582752227783,0.6889967918395996,0.748130202293396,0.8296191052525412,5105.0,1,0.4,68552,2
155,RS4483_gt.nii,0.14283403754234314,51.70106506347656,0.07527745515108109,0.9971174597740173,0.25236454606056213,0.9881548881530762,0.9247225522994995,0.0028825472109019756,0.7476354241371155,0.011845137923955917,0.16365905106067657,0.061550918966531754,0.9853541851043701,0.5361974835395813,0.1159641370177269,0.13195598125457764,0.137830913066864,0.0723949670791626,0.24051940441131592,0.1534506398537477,168434.0,10,0.09090909090909091,214088,11
156,RS2221_gt.nii,0.11933484673500061,80.15609741210938,0.08951941877603531,0.9982473850250244,0.10215135663747787,0.9979724884033203,0.9104805588722229,0.0017526359297335148,0.8978486657142639,0.002027526730671525,0.12274648994207382,0.05009980872273445,0.9962276816368103,0.5438833832740784,0.09541913866996765,0.09374190866947174,0.09562703222036362,0.08776676654815674,0.10012388229370117,0.13071741854636593,10426.0,31,0.058823529411764705,37288,3
157,RS4249_gt.nii,0.0,,0.0,0.9999291896820068,0.0,0.9999027252197266,1.0,7.08172083250247e-05,1.0,9.728167060529813e-05,1.0,0.0,0.9998319149017334,0.4999645948410034,0.0,-8.300130139105022e-05,0.0,-7.081031799316406e-05,-9.72747802734375e-05,0.0,1053.0,1,0.0,1632,1
158,RS4176_gt.nii,0.0,58.2580451965332,0.0,0.9997646808624268,0.0,0.9998320937156677,1.0,0.00023529902682639658,1.0,0.0001678861735854298,1.0,0.0,0.999596893787384,0.4998823404312134,0.0,-0.00019875475845765322,0.0,-0.0002353191375732422,-0.0001679062843322754,0.0,146.0,4,0.0,2816,2
159,RS4087_gt.nii,0.35644039511680603,31.843366622924805,0.3129468262195587,0.9991098046302795,0.2730240821838379,0.9992659091949463,0.6870531439781189,0.0008901917026378214,0.7269759178161621,0.0007340947049669921,0.050633739680051804,0.1707034707069397,0.9983775615692139,0.6560283303260803,0.2916254699230194,0.2914959788322449,0.292304664850235,0.31205666065216064,0.2722899913787842,0.3787474228546321,393.0,5,0.18181818181818182,17904,3
160,RS4369_gt.nii,0.5952842235565186,7.071067810058594,0.42266470193862915,0.9996933937072754,0.5931760668754578,0.9993894696235657,0.5773352980613708,0.00030663228244520724,0.40682393312454224,0.0006105132051743567,0.026227237656712532,0.3276774287223816,0.9990836381912231,0.7111790180206299,0.4936100244522095,0.5002747774124146,0.5007140636444092,0.42235803604125977,0.5925655364990234,0.6680337003521598,7335.0,1,0.6666666666666666,17728,2
161,RS4030_gt.nii,0.5279300808906555,44.362144470214844,0.43106839060783386,0.9981834888458252,0.49928227066993713,0.9976108074188232,0.5689316391944885,0.0018164823995903134,0.5007176995277405,0.002389180939644575,0.060957957059144974,0.3009607493877411,0.9958105683326721,0.7146259546279907,0.4626745879650116,0.4618358314037323,0.46392327547073364,0.42925190925598145,0.496893048286438,0.5573184769096183,13013.0,8,0.14285714285714285,70200,3
162,PS3055_gt.nii,0.11903145909309387,89.31153869628906,0.0610852874815464,0.9992448091506958,0.08720427006483078,0.9988914728164673,0.9389147162437439,0.000755187647882849,0.9127957224845886,0.0011085491860285401,0.1000620424747467,0.037260763347148895,0.9981380701065063,0.5301650762557983,0.07184454798698425,0.07207054644823074,0.07298559695482254,0.06033015251159668,0.08609569072723389,0.16049382716049382,11926.0,1,0.25,19792,9
163,PS2941_gt.nii,0.050297509878873825,69.68500518798828,0.025725943967700005,0.9954166412353516,0.0600227490067482,0.9889876842498779,0.9742740392684937,0.004583356902003288,0.93997722864151,0.011012299917638302,0.296808123588562,0.01833798550069332,0.9845089912414551,0.510571300983429,0.03601551800966263,0.03219018131494522,0.03929557278752327,0.02114260196685791,0.049010396003723145,0.06482884783581143,140003.0,17,0.09090909090909091,188720,21
164,PS1641_gt.nii,0.6733104586601257,72.15261840820312,0.5583446621894836,0.9982845783233643,0.6330119967460632,0.9976609945297241,0.44165536761283875,0.0017154044471681118,0.36698800325393677,0.0023390331771224737,0.05251765623688698,0.42180612683296204,0.9959654808044434,0.7783145904541016,0.5933384895324707,0.5924955606460571,0.5945072770118713,0.5566291809082031,0.6306729316711426,0.6941730512405989,10992.0,4,0.4,88440,3
165,PS1063_gt.nii,0.5290609002113342,12.054032325744629,0.6828984022140503,0.9985840916633606,0.3306726813316345,0.9996747970581055,0.3171015977859497,0.001415926730260253,0.6693273186683655,0.00032517488580197096,0.0435512512922287,0.2866573631763458,0.998261034488678,0.8407412767410278,0.44558462500572205,0.4744744896888733,0.4752008616924286,0.6814825534820557,0.33034753799438477,0.47005994026020886,22075.0,2,0.3333333333333333,17168,2
166,RS4234_gt.nii,0.5209020376205444,7.4833149909973145,0.670223593711853,0.9997926354408264,0.2749062180519104,0.9999613165855408,0.32977643609046936,0.00020738888997584581,0.7250937819480896,3.869448119075969e-05,0.01728563755750656,0.2421516478061676,0.9997539520263672,0.8350081443786621,0.3898906409740448,0.42914533615112305,0.42924192547798157,0.6700162887573242,0.27486753463745117,0.4133500470072078,3628.0,0,1.0,1968,1
167,RS4356_gt.nii,0.049478232860565186,39.249202728271484,0.024289099499583244,0.9981701970100403,0.05932699143886566,0.9953771233558655,0.975710928440094,0.0018298131180927157,0.9406729936599731,0.004622885957360268,0.2153586447238922,0.01753571815788746,0.9935649037361145,0.5112296342849731,0.03446703031659126,0.035051606595516205,0.03796049579977989,0.02245926856994629,0.05470407009124756,0.05605655108215034,60108.0,8,0.16666666666666666,79336,2
168,RS2516_gt.nii,0.634578287601471,72.86288452148438,0.4994428753852844,0.9994192719459534,0.5032919645309448,0.9994102120399475,0.5005571246147156,0.0005807558773085475,0.4967080056667328,0.0005897614755667746,0.03297466039657593,0.3345433473587036,0.9988308548927307,0.7494310736656189,0.5013600587844849,0.5007784962654114,0.5013636946678162,0.4988621473312378,0.5027022361755371,0.7013513513513514,3322.0,9,0.13333333333333333,19744,3
169,RS3776_gt.nii,0.0,33.763885498046875,0.0,0.9999486804008484,0.0,0.9999403953552246,1.0,5.132265869178809e-05,1.0,5.960770431556739e-05,1.0,0.0,0.999889075756073,0.4999743402004242,0.0,-5.531026909011416e-05,0.0,-5.131959915161133e-05,-5.9604644775390625e-05,0.0,558.0,0,0.0,1000,1
170,PS3192_gt.nii,0.16967184841632843,55.398555755615234,0.09257330745458603,0.9977127909660339,0.31473052501678467,0.9897849559783936,0.9074267148971558,0.0022871815599501133,0.6852694749832153,0.01021501887589693,0.13583363592624664,0.07704415172338486,0.9875571727752686,0.5451430678367615,0.1430659145116806,0.1658117175102234,0.17069166898727417,0.09028613567352295,0.3045154809951782,0.1928337464589235,145760.0,5,0.5,188240,3
171,PS3567_gt.nii,0.4626186192035675,91.73876190185547,0.5644273161888123,0.9984290599822998,0.2802307605743408,0.9995275139808655,0.43557268381118774,0.0015709118451923132,0.7197692394256592,0.00047250287025235593,0.05011265352368355,0.23040439188480377,0.997959315776825,0.7814282178878784,0.37451815605163574,0.3968169689178467,0.3977057933807373,0.5628564357757568,0.2797582149505615,0.4365882227664785,18741.0,3,0.4,18160,1
172,RS3379_gt.nii,0.26186609268188477,61.0229377746582,0.14666101336479187,0.9983648657798767,0.17678378522396088,0.9979577660560608,0.8533390164375305,0.0016351056983694434,0.8232161998748779,0.0020422274246811867,0.09550496935844421,0.08714541792869568,0.9963306188583374,0.5725129246711731,0.1603197157382965,0.15919187664985657,0.16101953387260437,0.1450258493423462,0.17474150657653809,0.32911463291706333,19786.0,4,0.2222222222222222,40072,7
173,PS3436_gt.nii,0.0,61.047523498535156,0.0,0.9998249411582947,0.0,0.999687135219574,1.0,0.00017505399591755122,1.0,0.0003128599200863391,1.0,0.0,0.9995121955871582,0.49991247057914734,0.0,-0.00023402432270813733,0.0,-0.00017505884170532227,-0.0003128647804260254,0.0,3878.0,4,0.0,5248,2
174,RS4036_gt.nii,0.4642399549484253,12.083045959472656,0.288925439119339,0.9997185468673706,0.3583084046840668,0.9996132850646973,0.7110745906829834,0.00028142728842794895,0.6416916251182556,0.0003867056220769882,0.0302665363997221,0.19040393829345703,0.9993321895599365,0.6443219780921936,0.31989800930023193,0.3214218020439148,0.3217521011829376,0.2886439561843872,0.3579217195510864,0.4843304843304843,2583.0,0,1.0,9120,1
175,PS2778_gt.nii,0.4108644425868988,88.27796936035156,0.5619039535522461,0.9988775849342346,0.25962936878204346,0.9996928572654724,0.4380960464477539,0.0011224258923903108,0.7403706312179565,0.00030713118030689657,0.042781561613082886,0.21592172980308533,0.9985716938972473,0.780390739440918,0.3551572859287262,0.3813438415527344,0.3819512724876404,0.5607814788818359,0.2593221664428711,0.413782292450464,12636.0,4,0.16666666666666666,11744,4
176,RS3622_gt.nii,0.6917799711227417,12.083045959472656,0.5505961179733276,0.9984736442565918,0.6300564408302307,0.9978794455528259,0.44940385222435,0.001526375999674201,0.3699435293674469,0.0021205605007708073,0.05001811683177948,0.416081964969635,0.996368944644928,0.7745348811149597,0.5876523852348328,0.5871801376342773,0.5889878273010254,0.5490697622299194,0.6279358863830566,0.7071712498370911,11228.0,2,0.5,78840,1
177,RS4217_gt.nii,0.2002456933259964,109.76611328125,0.24976852536201477,0.9993816018104553,0.09422757476568222,0.9998067021369934,0.7502315044403076,0.0006183786317706108,0.9057724475860596,0.00019331059593241662,0.04739995673298836,0.07344132661819458,0.9991886019706726,0.6245750784873962,0.13683342933654785,0.15306419134140015,0.15341147780418396,0.24915015697479248,0.09403431415557861,0.1936468054558507,6264.0,10,0.16666666666666666,4320,1
178,RS4381_gt.nii,0.0,64.1248779296875,0.0,0.9998253583908081,0.0,0.9996312260627747,1.0,0.00017464639677200466,1.0,0.0003687787102535367,1.0,0.0,0.9994567036628723,0.49991267919540405,0.0,-0.00025378313148394227,0.0,-0.00017464160919189453,-0.0003687739372253418,0.0,4957.0,3,0.0,6186,4
179,RS4124_gt.nii,0.11867555975914001,71.6138916015625,0.07506720721721649,0.9991046786308289,0.06927131861448288,0.9991788864135742,0.9249327778816223,0.000895340577699244,0.9307286739349365,0.000821127905510366,0.09845724701881409,0.037372857332229614,0.9982851147651672,0.5370859503746033,0.07205289602279663,0.07125361263751984,0.07211105525493622,0.07417190074920654,0.0684502124786377,0.13207993378266525,3350.0,4,0.16666666666666666,14880,4
180,PS3099_gt.nii,0.0,59.955814361572266,0.0,0.9999099969863892,0.0,0.9999275207519531,1.0,9.000954014481977e-05,1.0,7.248577458085492e-05,1.0,0.0,0.9998375177383423,0.4999549984931946,0.0,-8.077382517512888e-05,0.0,-9.000301361083984e-05,-7.2479248046875e-05,0.0,274.0,4,0.0,1216,2
181,RS4269_gt.nii,0.0,,0.0,0.9998736381530762,0.0,0.9997744560241699,1.0,0.0001263903541257605,1.0,0.0002255724830320105,1.0,0.0,0.9996480941772461,0.4999368190765381,0.0,-0.00016884959768503904,0.0,-0.00012636184692382812,-0.00022554397583007812,0.0,2583.0,1,0.0,3784,1
182,RS2499_gt.nii,0.4161621332168579,69.75672149658203,0.3032666742801666,0.996098518371582,0.41900113224983215,0.9935523867607117,0.696733295917511,0.0039014637004584074,0.5809988975524902,0.0064475960098207,0.10186890512704849,0.21349017322063446,0.9897297024726868,0.6496825814247131,0.3518613874912262,0.35143160820007324,0.35646751523017883,0.29936516284942627,0.4125535488128662,0.4369365582055809,50468.0,5,0.25,154224,2
183,PS3252_gt.nii,0.04451017454266548,54.09251403808594,0.02407192625105381,0.9992467761039734,0.03796020895242691,0.9987956285476685,0.9759280681610107,0.0007531989831477404,0.9620397686958313,0.0012043595779687166,0.1503034085035324,0.014950914308428764,0.9980443120002747,0.5116593241691589,0.02946135401725769,0.02927626296877861,0.030228717252612114,0.02331864833831787,0.03675580024719238,0.05030557098843376,12321.0,9,0.23529411764705882,20688,4
184,PS3945_gt.nii,0.06333112716674805,91.76600646972656,0.03634468466043472,0.9995099902153015,0.059860363602638245,0.9991730451583862,0.9636552929878235,0.0004900128697045147,0.940139651298523,0.0008269682875834405,0.10403263568878174,0.023137498646974564,0.9986838698387146,0.517927348613739,0.04522852227091789,0.04600676894187927,0.046643391251564026,0.03585469722747803,0.05903339385986328,0.07709884278027566,9109.0,4,0.3333333333333333,14390,2
185,PS3410_gt.nii,0.02149970270693302,19.682462692260742,0.010866666212677956,0.9995865821838379,0.022980403155088425,0.9991152882575989,0.989133358001709,0.000413429836044088,0.9770196080207825,0.0008847281569615006,0.1632150411605835,0.007432740647345781,0.9987025856971741,0.5052266120910645,0.014755805023014545,0.01519774179905653,0.015802543610334396,0.010453224182128906,0.022095680236816406,0.0274503199730549,11550.0,4,1.0,15000,1
186,PS3899_gt.nii,0.0037069725804030895,88.22612762451172,0.002329192589968443,0.999487042427063,0.0017405430553480983,0.9996168613433838,0.9976708292961121,0.0005129756755195558,0.9982594847679138,0.00038315667188726366,0.3193751573562622,0.0009971415856853127,0.9991042613983154,0.5009081363677979,0.001992296427488327,0.0015701298834756017,0.0020134695805609226,0.0018162727355957031,0.001357436180114746,0.0031658927817644574,304.0,11,0.10526315789473684,6440,4
187,PS2149_gt.nii,0.16543492674827576,93.19871520996094,0.2007831484079361,0.9956679344177246,0.10564040392637253,0.9979585409164429,0.7992168664932251,0.004332050681114197,0.8943595886230469,0.0020414877217262983,0.12807480990886688,0.07436839491128922,0.9936473369598389,0.5982255339622498,0.13844114542007446,0.14266087114810944,0.1456393152475357,0.1964510679244995,0.103598952293396,0.1643680477575269,34989.0,10,0.2,42648,1
188,RS4613_gt.nii,0.2516939043998718,102.8068618774414,0.14969097077846527,0.9993248581886292,0.29995664954185486,0.9983583092689514,0.8503090143203735,0.0006751327309757471,0.7000433206558228,0.0016416616272181273,0.0629318356513977,0.11093553155660629,0.9976860880851746,0.5745078921318054,0.1997155100107193,0.2108403891324997,0.2118980884552002,0.14901578426361084,0.2983149290084839,0.2744786944696283,20614.0,7,0.25,32360,1
189,RS1673_gt.nii,0.6011573076248169,40.29888153076172,0.44807547330856323,0.9985470771789551,0.5415447354316711,0.997887372970581,0.5519245266914368,0.001452923403121531,0.45845526456832886,0.0021126209758222103,0.053875815123319626,0.32485079765319824,0.9964466691017151,0.7233113050460815,0.49039605259895325,0.4908386170864105,0.49259811639785767,0.4466226100921631,0.5394320487976074,0.6267603325649234,12875.0,0,0.5,64016,4
190,PS3394_gt.nii,0.0,65.16517639160156,0.0,0.999941349029541,0.0,0.9999227523803711,1.0,5.8655499742599204e-05,1.0,7.725215255049989e-05,1.0,0.0,0.9998641014099121,0.4999706745147705,0.0,-6.731465691700578e-05,0.0,-5.8650970458984375e-05,-7.724761962890625e-05,0.0,810.0,2,0.0,1296,2
191,PS2698_gt.nii,0.005038852337747812,112.37882232666016,0.010483336634933949,0.9980352520942688,0.0028753026854246855,0.9994644522666931,0.9895166754722595,0.0019647362641990185,0.9971246719360352,0.0005355295143090189,0.3021172881126404,0.0022615278139710426,0.9975018501281738,0.5042592883110046,0.0045128497295081615,0.004464481025934219,0.0054902429692447186,0.008518576622009277,0.0023397207260131836,0.0053363291672517904,21685.0,3,0.2857142857142857,9062,2
192,RS3951_gt.nii,0.10518741607666016,78.488525390625,0.04945540055632591,0.9993696212768555,0.11291271448135376,0.9984592199325562,0.9505445957183838,0.0006303865811787546,0.8870872855186462,0.0015408003237098455,0.10144686698913574,0.03561680018901825,0.9978309273719788,0.5244125127792358,0.06878374516963959,0.07374099642038345,0.0747271254658699,0.04882502555847168,0.11137199401855469,0.11373445036811373,19614.0,5,0.3333333333333333,27176,2
193,RS4233_gt.nii,0.0,22.739831924438477,0.0,0.9999098181724548,0.0,0.9998936653137207,1.0,9.019141725730151e-05,1.0,0.00010634427599143237,1.0,0.0,0.9998034834861755,0.4999549090862274,0.0,-9.793539356905967e-05,0.0,-9.018182754516602e-05,-0.00010633468627929688,0.0,1149.0,1,0.0,1784,2
194,RS4026_gt.nii,0.26031967997550964,38.28837966918945,0.15662577748298645,0.9989317655563354,0.22469767928123474,0.9983339309692383,0.8433741927146912,0.0010682557476684451,0.7753023505210876,0.0016660952242091298,0.07628489285707474,0.10167696326971054,0.9972700476646423,0.5777787566184998,0.1845858097076416,0.18626390397548676,0.18759916722774506,0.1555575132369995,0.2230316400527954,0.27625163198422636,15013.0,9,0.38095238095238093,33098,6
195,RS3046_gt.nii,0.24502579867839813,76.9740219116211,0.1848975121974945,0.9977851510047913,0.1983165293931961,0.997585117816925,0.8151024580001831,0.0022148361895233393,0.8016834855079651,0.0024148584343492985,0.09865033626556396,0.10581063479185104,0.9953835010528564,0.5913413166999817,0.1913720667362213,0.1891767531633377,0.19148951768875122,0.18268263339996338,0.19590163230895996,0.24358803986710964,5816.0,9,0.18181818181818182,49568,2
196,RS3854_gt.nii,0.0,69.88848114013672,0.0,0.9999154806137085,0.0,0.9999265670776367,1.0,8.45255926833488e-05,1.0,7.343912875512615e-05,1.0,0.0,0.9998420476913452,0.49995774030685425,0.0,-7.878759788582101e-05,0.0,-8.45193862915039e-05,-7.343292236328125e-05,0.0,454.0,1,0.0,1232,1
197,PS3819_gt.nii,0.38642746210098267,89.60466766357422,0.7006261944770813,0.9992758631706238,0.19322484731674194,0.9999258518218994,0.2993738055229187,0.0007241372368298471,0.8067751526832581,7.415511936414987e-05,0.031147614121437073,0.17848816514015198,0.9992019534111023,0.8499510288238525,0.30291038751602173,0.367677241563797,0.36793801188468933,0.6999020576477051,0.19315075874328613,0.32681721154926413,11632.0,11,0.15384615384615385,4152,1
198,RS3964_gt.nii,0.0,93.88130950927734,0.0,0.9997230768203735,0.0,0.9997677206993103,1.0,0.00027692789444699883,1.0,0.00023228400095831603,1.0,0.0,0.9994909167289734,0.49986153841018677,0.0,-0.00025362553424201906,0.0,-0.00027692317962646484,-0.00023227930068969727,0.0,945.0,32,0.0,3896,2
199,RS4125_gt.nii,0.0,64.67147827148438,0.0,0.9997501373291016,0.0,0.9997444748878479,1.0,0.0002498668909538537,1.0,0.00025552933220751584,1.0,0.0,0.999494731426239,0.4998750686645508,0.0,-0.00025268224999308586,0.0,-0.0002498626708984375,-0.0002555251121520996,0.0,944.0,3,0.0,4286,1
200,RS4181_gt.nii,0.0490795373916626,116.46887969970703,0.02500000037252903,0.9994109869003296,0.033571500331163406,0.9992021918296814,0.9750000238418579,0.000589017930906266,0.9664285182952881,0.0007978171925060451,0.13306865096092224,0.01453759428113699,0.9986141324043274,0.5122054815292358,0.028658561408519745,0.028284937143325806,0.02897045947611332,0.02441096305847168,0.032773733139038086,0.07286245353159851,8717.0,11,0.15384615384615385,13720,12
201,RS4198_gt.nii,0.0,,0.0,0.9998621940612793,0.0,0.9998431205749512,1.0,0.00013782756286673248,1.0,0.00015690104919485748,1.0,0.0,0.9997053146362305,0.49993109703063965,0.0,-0.0001470553979743272,0.0,-0.00013780593872070312,-0.00015687942504882812,0.0,1811.0,15,0.0,2632,15
202,PS2904_gt.nii,0.0,120.5694808959961,0.0,0.9973461627960205,0.0,0.9853298664093018,1.0,0.0026538653764873743,1.0,0.014670111238956451,1.0,0.0,0.9827532172203064,0.49867308139801025,0.0,-0.00623959070071578,0.0,-0.002653837203979492,-0.014670133590698242,0.0,217079.0,2,0.0,245480,4
203,RS4083_gt.nii,0.5324607491493225,4.0,0.36313867568969727,0.9998683929443359,0.2649800181388855,0.9999167919158936,0.6368613243103027,0.00013162425602786243,0.7350199818611145,8.322298526763916e-05,0.018681669607758522,0.18090909719467163,0.9997851848602295,0.6815035343170166,0.30638954043388367,0.31009581685066223,0.3102007210254669,0.3630070686340332,0.26489686965942383,0.5362074772650725,287.0,13,0.09523809523809523,2192,17
204,RS4406_gt.nii,0.6033592820167542,74.8157730102539,0.585959792137146,0.9987521767616272,0.4637394845485687,0.9992371201515198,0.414040207862854,0.0012478521093726158,0.5362605452537537,0.0007628636085428298,0.044111218303442,0.3492858111858368,0.9979933500289917,0.792356014251709,0.5177343487739563,0.520296037197113,0.5212798714637756,0.584712028503418,0.4629765748977661,0.6270624772281694,5263.0,7,0.2857142857142857,30840,1
205,PS3950_gt.nii,0.23498906195163727,87.15819549560547,0.1530463546514511,0.9994866847991943,0.21172697842121124,0.9992372393608093,0.8469536304473877,0.0005133003578521311,0.78827303647995,0.0007627800805494189,0.05474311113357544,0.09749409556388855,0.9987248778343201,0.5762665271759033,0.17766672372817993,0.17938511073589325,0.18001122772693634,0.15253305435180664,0.21096420288085938,0.2788873468895191,7435.0,6,0.125,15100,11
206,PS4330_gt.nii,0.028967253863811493,26.551836013793945,0.011737522669136524,0.9992724657058716,0.02041144296526909,0.9987243413925171,0.9882624745368958,0.0007275189855135977,0.9795885682106018,0.0012756511569023132,0.19933302700519562,0.007508128881454468,0.9979987144470215,0.5055049657821655,0.014904353767633438,0.014514997601509094,0.015478365123271942,0.011009931564331055,0.01913583278656006,0.02850729517396184,14254.0,1,0.4,21640,2
207,PS3675_gt.nii,0.6695005893707275,19.339078903198242,0.6823930144309998,0.9987822771072388,0.490596204996109,0.9994537830352783,0.31760701537132263,0.001217725919559598,0.5094038248062134,0.0005462091066874564,0.040531057864427567,0.3993981182575226,0.9982394576072693,0.8405876159667969,0.5708141326904297,0.5777629613876343,0.5786012411117554,0.6811752319335938,0.49004995822906494,0.6519192153869131,12205.0,7,0.2222222222222222,28784,1
208,RS3465_gt.nii,0.021899109706282616,99.06916809082031,0.012066490016877651,0.9992738366127014,0.03469906374812126,0.9978657960891724,0.9879335165023804,0.0007261812570504844,0.9653009176254272,0.0021341966930776834,0.19699358940124512,0.009033964946866035,0.9971427917480469,0.5056701898574829,0.01790616661310196,0.01921706460416317,0.02046206034719944,0.01134037971496582,0.03256487846374512,0.023186714065899082,25876.0,8,0.2,36216,1
209,RS4248_gt.nii,0.0,91.94020080566406,0.0,0.9997106790542603,0.0,0.9996331930160522,1.0,0.0002893078199122101,1.0,0.0003667938581202179,1.0,0.0,0.9993441104888916,0.4998553395271301,0.0,-0.00032575501245446503,0.0,-0.0002893209457397461,-0.0003668069839477539,0.0,3316.0,5,0.0,6152,1
210,PS4300_gt.nii,0.0,80.08120727539062,0.0,0.9997167587280273,0.0,0.999758780002594,1.0,0.0002832499740179628,1.0,0.00024122869945131242,1.0,0.0,0.9994756579399109,0.49985837936401367,0.0,-0.0002613962860777974,0.0,-0.00028324127197265625,-0.00024121999740600586,0.0,926.0,4,0.0,4046,8
211,RS4034_gt.nii,0.09346187859773636,58.64339828491211,0.03714074566960335,0.9994050860404968,0.06586714088916779,0.9989129900932312,0.9628592729568481,0.0005949295009486377,0.9341328740119934,0.0010869861580431461,0.11234338581562042,0.02432694286108017,0.9983194470405579,0.5182729363441467,0.047498393803834915,0.04865638166666031,0.04946063831448555,0.03654587268829346,0.06478011608123779,0.07923358692589462,10481.0,4,0.2857142857142857,18928,2
212,PS3398_gt.nii,0.21803928911685944,64.25418090820312,0.11711291968822479,0.999268651008606,0.2473415732383728,0.9981901049613953,0.882887065410614,0.0007313567330129445,0.7526584267616272,0.0018099215812981129,0.07323623448610306,0.08634267002344131,0.9974619746208191,0.5581907629966736,0.1589602828025818,0.1690424531698227,0.17019663751125336,0.11638152599334717,0.24553167819976807,0.24159462055715658,22622.0,2,0.2857142857142857,34360,5
213,PS3173_gt.nii,0.5322310924530029,15.033296585083008,0.38217055797576904,0.998096764087677,0.5438175201416016,0.9963384866714478,0.617829442024231,0.001903262920677662,0.45618245005607605,0.0036615002900362015,0.06591776758432388,0.2893950045108795,0.9944616556167603,0.6901336908340454,0.4488849341869354,0.4532148241996765,0.4558849036693573,0.3802673816680908,0.5401560068130493,0.5289266594914946,28904.0,5,0.2857142857142857,99016,1
214,PS4333_gt.nii,0.0,44.12708282470703,0.0,0.9999282956123352,0.0,0.9999194145202637,1.0,7.171016477514058e-05,1.0,8.059125684667379e-05,1.0,0.0,0.9998477101325989,0.4999641478061676,0.0,-7.602113328175619e-05,0.0,-7.170438766479492e-05,-8.058547973632812e-05,0.0,691.0,1,0.0,1352,2
215,RS3989_gt.nii,0.0,99.32270050048828,0.0,0.9992552399635315,0.0,0.9997189044952393,1.0,0.0007447307580150664,1.0,0.00028106634272262454,1.0,0.0,0.998974621295929,0.49962761998176575,0.0,-0.00045751366997137666,0.0,-0.0007447600364685059,-0.0002810955047607422,0.0,6447.0,15,0.0,4712,1
216,PS4399_gt.nii,0.42793986201286316,69.688232421875,0.8245335221290588,0.9984942078590393,0.2354811429977417,0.9999011754989624,0.17546649277210236,0.0015058042481541634,0.7645188570022583,9.884025348583236e-05,0.04098314791917801,0.22424381971359253,0.9983963966369629,0.9115138649940491,0.36633849143981934,0.44014331698417664,0.4406382739543915,0.8230277299880981,0.2353823184967041,0.3764005517508409,25769.0,7,0.2222222222222222,9432,1
217,PS1350_gt.nii,0.7214368581771851,97.7005615234375,0.7397598624229431,0.9998507499694824,0.45553380250930786,0.9999560713768005,0.2602401077747345,0.00014927523443475366,0.5444661974906921,4.394066854729317e-05,0.014005116187036037,0.3926161825656891,0.999806821346283,0.8698053359985352,0.5638540983200073,0.580418050289154,0.5805045962333679,0.7396106719970703,0.4554898738861084,0.6779935275080906,1950.0,2,0.5,2832,1
218,PS3404_gt.nii,0.6392420530319214,73.34882354736328,0.7773943543434143,0.9976949095726013,0.45849886536598206,0.9994401335716248,0.22260567545890808,0.002305081579834223,0.5415011644363403,0.0005598595016635954,0.051641207188367844,0.40528836846351624,0.9971432089805603,0.8875446319580078,0.5768045783042908,0.5957714319229126,0.5970212817192078,0.7750892639160156,0.4579390287399292,0.6319567383502143,30929.0,10,0.16666666666666666,42016,1
219,PS4318_gt.nii,0.07562068104743958,45.35416030883789,0.035760100930929184,0.9989542365074158,0.07100403308868408,0.9978471398353577,0.9642398953437805,0.001045771175995469,0.9289959669113159,0.0021528343204408884,0.1460345834493637,0.02436182275414467,0.9968061447143555,0.5173571705818176,0.047564879059791565,0.048888884484767914,0.050389595329761505,0.034714341163635254,0.06885123252868652,0.08446169870277435,24831.0,4,0.15384615384615385,37416,6
220,PS3328_gt.nii,0.6159349679946899,16.76305389404297,0.4507279396057129,0.999523937702179,0.5908578038215637,0.999162495136261,0.5492720603942871,0.00047607210581190884,0.40914222598075867,0.0008375242468900979,0.03147641941905022,0.34351417422294617,0.9986881017684937,0.7251259088516235,0.5113666653633118,0.5154199004173279,0.5160582661628723,0.45025181770324707,0.5900202989578247,0.6636892756295741,8590.0,8,0.16666666666666666,25552,2
221,RS4175_gt.nii,0.14393392205238342,29.832868576049805,0.07650987058877945,0.9994523525238037,0.22322940826416016,0.9981029629707336,0.9234901070594788,0.0005476391525007784,0.7767705917358398,0.0018970604287460446,0.07800482213497162,0.06042330712080002,0.9975577592849731,0.5379810929298401,0.11396072804927826,0.1296645700931549,0.13068760931491852,0.07596218585968018,0.22133231163024902,0.1634564684718216,26427.0,12,0.09090909090909091,34440,5
222,RS3419_gt.nii,0.0,105.0837631225586,0.0,0.9992716312408447,0.0,0.9997791647911072,1.0,0.0007283506565727293,1.0,0.00022081719362176955,1.0,0.0,0.9990511536598206,0.49963581562042236,0.0,-0.00040103908395394683,0.0,-0.0007283687591552734,-0.00022083520889282227,0.0,7143.0,11,0.0,3702,2
223,PS4597_gt.nii,0.16031986474990845,51.26402282714844,0.10198847949504852,0.9985942840576172,0.10976670682430267,0.9984740614891052,0.8980115056037903,0.0014057166408747435,0.8902332782745361,0.0015259598148986697,0.10506679117679596,0.055818334221839905,0.9970731139183044,0.5502913594245911,0.10573473572731018,0.104341521859169,0.1058061420917511,0.10058271884918213,0.10824072360992432,0.16909366262814537,7416.0,2,0.4,28464,2
224,PS3586_gt.nii,0.4391787648200989,24.372116088867188,0.29553747177124023,0.997770369052887,0.46574947237968445,0.995377779006958,0.7044625282287598,0.0022296563256531954,0.5342504978179932,0.004622192587703466,0.07991687953472137,0.22071437537670135,0.9931818842887878,0.6466538906097412,0.3616150915622711,0.36776652932167053,0.3710072934627533,0.2933077812194824,0.46112728118896484,0.46750698056984535,46385.0,1,0.25,109624,4
225,RS3660_gt.nii,0.0,87.23531341552734,0.0,0.999321699142456,0.0,0.9996140003204346,1.0,0.0006783240824006498,1.0,0.000386023020837456,1.0,0.0,0.9989361763000488,0.499660849571228,0.0,-0.0005117115215398371,0.0,-0.0006783008575439453,-0.0003859996795654297,0.0,3552.0,8,0.0,6472,1
226,RS4229_gt.nii,0.8116931319236755,6.082762718200684,0.858205258846283,0.9994117021560669,0.638676106929779,0.9998281002044678,0.14179472625255585,0.0005882945260964334,0.36132389307022095,0.00017188128549605608,0.02551398240029812,0.577713668346405,0.9992408156394958,0.9288084506988525,0.7323428392410278,0.7399947047233582,0.7403480410575867,0.8576169013977051,0.6385042667388916,0.7525697503671072,11458.0,2,0.5,20304,1
227,RS4307_gt.nii,0.0,128.35964965820312,0.0,0.999540388584137,0.0,0.9992320537567139,1.0,0.0004596065846271813,1.0,0.0007679412956349552,1.0,0.0,0.9987731575965881,0.4997701942920685,0.0,-0.0005940967239439487,0.0,-0.0004596114158630371,-0.0007679462432861328,0.0,9130.0,4,0.0,12878,2
228,RS4182_gt.nii,0.09330122917890549,41.27953338623047,0.04146161302924156,0.999559760093689,0.043658506125211716,0.9995353817939758,0.9585384130477905,0.00044021476060152054,0.9563415050506592,0.00046459355507977307,0.09341725707054138,0.021727917715907097,0.999095618724823,0.5205106735229492,0.042531710118055344,0.04209364205598831,0.04254588112235069,0.04102134704589844,0.043193936347961426,0.0747642817526345,2431.0,2,0.5,8128,1
229,RS3124_gt.nii,0.5061091184616089,24.103940963745117,0.33378249406814575,0.9974421858787537,0.5663427710533142,0.9933598637580872,0.6662175059318542,0.002557826926931739,0.4336572289466858,0.00664011063054204,0.0804930254817009,0.2658388018608093,0.9908661842346191,0.6656123399734497,0.4200199842453003,0.43056628108024597,0.43478190898895264,0.3312246799468994,0.5597026348114014,0.49846609922069757,65929.0,17,0.18181818181818182,166240,4
230,RS4285_gt.nii,0.6024295091629028,8.062257766723633,0.4368238151073456,0.9995386004447937,0.46724531054496765,0.999478280544281,0.5631762146949768,0.00046140936319716275,0.5327547192573547,0.000521694018971175,0.031477078795433044,0.29159143567085266,0.9990177750587463,0.7181811928749084,0.45152270793914795,0.45128774642944336,0.4517785608768463,0.4363623857498169,0.46672356128692627,0.6496815286624203,3367.0,4,0.2,15528,7
231,RS4256_gt.nii,0.4202693998813629,17.6068172454834,0.27341628074645996,0.9993624091148376,0.31146907806396484,0.999233603477478,0.72658371925354,0.0006376071250997484,0.6885309219360352,0.000766390236094594,0.04606565460562706,0.17041528224945068,0.9985973834991455,0.6363893747329712,0.2912048101425171,0.2911238372325897,0.2918230891227722,0.2727787494659424,0.31070268154144287,0.4432625739305855,4387.0,1,1.0,17680,3
232,RS3697_gt.nii,0.0,52.21110916137695,0.0,0.9977227449417114,0.0,0.9967783093452454,1.0,0.002277243649587035,1.0,0.00322167226113379,1.0,0.0,0.9945157170295715,0.4988613724708557,0.0,-0.0027086033951491117,0.0,-0.0022772550582885742,-0.0032216906547546387,0.0,24799.0,22,0.0,53928,15
233,RS4370_gt.nii,0.011859976686537266,44.200679779052734,0.006062449421733618,0.9992734789848328,0.024012206122279167,0.9970759749412537,0.9939375519752502,0.0007265109452418983,0.9759877920150757,0.0029240495059639215,0.2571658492088318,0.004863923881202936,0.9963537454605103,0.5026679635047913,0.009680761955678463,0.010607785545289516,0.012065354734659195,0.0053359270095825195,0.021088123321533203,0.013714023621144364,41233.0,7,0.2222222222222222,49320,1
234,RS4051_gt.nii,0.0,94.5394058227539,0.0,0.9999417066574097,0.0,0.9999589920043945,1.0,5.829573274240829e-05,1.0,4.101038575754501e-05,1.0,0.0,0.9999006986618042,0.49997085332870483,0.0,-4.889509727945551e-05,0.0,-5.829334259033203e-05,-4.100799560546875e-05,0.0,114.0,2,0.0,688,1
235,PS4414_gt.nii,0.0,46.214168548583984,0.0,0.9998221397399902,0.0,0.9998030066490173,1.0,0.0001778356818249449,1.0,0.0001969687727978453,1.0,0.0,0.9996252655982971,0.4999110698699951,0.0,-0.0001871578861027956,0.0,-0.00017786026000976562,-0.00019699335098266602,0.0,1658.0,0,0.0,3304,2
236,RS4392_gt.nii,0.0,,0.0,0.9999744892120361,0.0,0.9999818801879883,1.0,2.5511249987175688e-05,1.0,1.812027403502725e-05,1.0,0.0,0.9999563694000244,0.49998724460601807,0.0,-2.150048385374248e-05,0.0,-2.5510787963867188e-05,-1.811981201171875e-05,0.0,141.0,1,0.0,304,1
237,RS4069_gt.nii,0.5345441102981567,10.24695110321045,0.37161144614219666,0.9998969435691833,0.3634020686149597,0.9999005198478699,0.6283885836601257,0.000103072750789579,0.6365979313850403,9.949626110028476e-05,0.01638023927807808,0.22508551180362701,0.9997974634170532,0.6857541799545288,0.3674609065055847,0.3673825263977051,0.36748382449150085,0.3715083599090576,0.3633025884628296,0.5038284839203675,48.0,2,0.5,2656,1
238,PS3031_gt.nii,0.6352358460426331,51.34733963012695,0.5975135564804077,0.9994664788246155,0.44128668308258057,0.99971604347229,0.4024864733219147,0.0005335395690053701,0.5587133169174194,0.0002839294611476362,0.029014552012085915,0.3401704430580139,0.999183177947998,0.798490047454834,0.5076525211334229,0.5130982398986816,0.5134927034378052,0.596980094909668,0.4410027265548706,0.5905462448280185,5547.0,5,0.5,11824,2
239,PS2820_gt.nii,0.0,89.00364685058594,0.0,0.9995112419128418,0.0,0.999898374080658,1.0,0.0004887481336481869,1.0,0.00010161597310798243,1.0,0.0,0.9994097352027893,0.4997556209564209,0.0,-0.00022285559680312872,0.0,-0.0004887580871582031,-0.00010162591934204102,0.0,5914.0,13,0.0,1704,1
240,RS3451_gt.nii,0.0,74.20174407958984,0.0,0.9995301365852356,0.0,0.9996722340583801,1.0,0.00046983850188553333,1.0,0.00032774105784483254,1.0,0.0,0.9992027282714844,0.4997650682926178,0.0,-0.0003924097109120339,0.0,-0.0004698634147644043,-0.00032776594161987305,0.0,1.0,1,0.0,5496,4
241,PS3161_gt.nii,0.8926358819007874,10.158586502075195,0.8688340783119202,0.9990159869194031,0.762122392654419,0.9995238184928894,0.13116592168807983,0.0009839943377301097,0.23787762224674225,0.00047617717063985765,0.032558001577854156,0.6834835410118103,0.9985453486442566,0.9339250326156616,0.8119872212409973,0.8130158185958862,0.8137308359146118,0.8678500652313232,0.7616462707519531,0.8909100130170913,10256.0,7,0.2222222222222222,60656,1
242,PS3300_gt.nii,0.0,69.23149871826172,0.0,0.9995684027671814,0.0,0.9997504949569702,1.0,0.00043158564949408174,1.0,0.00024949348880909383,1.0,0.0,0.9993191361427307,0.4997842013835907,0.0,-0.00032814298174344003,0.0,-0.0004315972328186035,-0.00024950504302978516,0.0,2180.0,14,0.0,4184,1
243,RS4280_gt.nii,0.02154349535703659,87.64701843261719,0.024334441870450974,0.9994635581970215,0.012837393209338188,0.9997202157974243,0.9756655693054199,0.0005364167154766619,0.9871625900268555,0.0002797573688440025,0.12927787005901337,0.00847519002854824,0.9991841316223145,0.5118989944458008,0.016807930544018745,0.01728718914091587,0.017674580216407776,0.023797988891601562,0.012557625770568848,0.024569508609827803,2862.0,12,0.14285714285714285,4808,1
244,RS4054_gt.nii,0.09376572072505951,46.48655700683594,0.06935402750968933,0.9993354082107544,0.09047113358974457,0.999113142490387,0.9306459426879883,0.0006645689718425274,0.9095288515090942,0.0008868492441251874,0.08916208893060684,0.04086299240589142,0.9984498620033264,0.5343447327613831,0.07851751893758774,0.0784442201256752,0.07921198010444641,0.06868946552276611,0.08958423137664795,0.10357560177611591,5643.0,9,0.25,15976,1
245,PS3984_gt.nii,0.0,83.12039184570312,0.0,0.9959890842437744,0.0,0.9997730851173401,1.0,0.004010928329080343,1.0,0.00022693081700708717,1.0,0.0,0.9957639575004578,0.4979945421218872,0.0,-0.0009540456812828779,0.0,-0.004010915756225586,-0.0002269148826599121,0.0,62868.0,1,0.0,3792,1
246,RS4387_gt.nii,0.0,79.48110961914062,0.0,0.9999434947967529,0.0,0.9999418258666992,1.0,5.6508491979911923e-05,1.0,5.817742203362286e-05,1.0,0.0,0.9998853206634521,0.49997174739837646,0.0,-5.733688158215955e-05,0.0,-5.650520324707031e-05,-5.817413330078125e-05,0.0,433.0,6,0.0,976,1
247,RS4237_gt.nii,0.010210621170699596,88.05680084228516,0.017956040799617767,0.9945774674415588,0.004547197837382555,0.9986397624015808,0.982043981552124,0.005422552116215229,0.9954528212547302,0.0013602460967376828,0.3546448051929474,0.003641564631834626,0.9932320713996887,0.5062667727470398,0.007256703916937113,0.006320095621049404,0.009036020375788212,0.01253354549407959,0.003186941146850586,0.008390109779026747,63946.0,7,0.25,23112,1
248,PS3949_gt.nii,0.4821556806564331,49.778507232666016,0.30859532952308655,0.9995902180671692,0.47144395112991333,0.9991813898086548,0.6914047002792358,0.00040978987817652524,0.5285560488700867,0.0008185884216800332,0.03515910357236862,0.22927194833755493,0.9987727403640747,0.6540927886962891,0.3730207085609436,0.38084110617637634,0.38142549991607666,0.3081855773925781,0.4706254005432129,0.46931269634510764,7376.0,9,0.25,19848,1
249,RS4108_gt.nii,0.5694830417633057,58.318092346191406,0.39630043506622314,0.9997538924217224,0.46136778593063354,0.999678909778595,0.6036995649337769,0.0002461192198097706,0.5386322140693665,0.00032111766631715,0.024314159527420998,0.2709435224533081,0.9994330406188965,0.6980271339416504,0.4263659417629242,0.42731666564941406,0.427598237991333,0.3960542678833008,0.4610466957092285,0.5904952810490269,1727.0,0,0.5,8920,2
250,RS4044_gt.nii,0.04332214593887329,53.232505798339844,0.018269702792167664,0.9993730783462524,0.02077704295516014,0.9992852807044983,0.9817302823066711,0.0006269009318202734,0.9792229533195496,0.0007146996795199811,0.1562926471233368,0.009816869162023067,0.9986593127250671,0.5088213682174683,0.01944286935031414,0.018813718110322952,0.019483080133795738,0.017642736434936523,0.02006232738494873,0.04089867033470885,5517.0,13,0.16,12206,19
251,PS3110_gt.nii,0.14112433791160583,79.07591247558594,0.07779555022716522,0.998193621635437,0.24064211547374725,0.9932476282119751,0.9222044348716736,0.0018064009491354227,0.7593578696250916,0.006752343382686377,0.13222986459732056,0.06246192008256912,0.9914703965187073,0.5379945635795593,0.11757959425449371,0.13331574201583862,0.13682429492473602,0.07598912715911865,0.23388969898223877,0.15579958819492107,94070.0,33,0.06666666666666667,122552,1
252,PS2261_gt.nii,0.0,76.967529296875,0.0,0.9984633326530457,0.0,0.9996867179870605,1.0,0.001536671188659966,1.0,0.00031328643672168255,1.0,0.0,0.9981510043144226,0.4992316663265228,0.0,-0.000693843059707433,0.0,-0.0015366673469543457,-0.0003132820129394531,0.0,20031.0,6,0.0,5248,1
253,RS4048_gt.nii,0.2510739862918854,36.46916580200195,0.14927361905574799,0.9970533847808838,0.41280391812324524,0.9882980585098267,0.8507263660430908,0.0029465933330357075,0.5871960520744324,0.011701922863721848,0.1231897845864296,0.1231289803981781,0.9854497313499451,0.5731635093688965,0.21926061809062958,0.24226443469524384,0.24823524057865143,0.14632701873779297,0.4011019468307495,0.26791094645767144,161607.0,24,0.1111111111111111,229632,3
254,RS4263_gt.nii,0.0,105.76288604736328,0.0,0.9998745918273926,0.0,0.999824047088623,1.0,0.0001254302478628233,1.0,0.00017597498663235456,1.0,0.0,0.9996986389160156,0.4999372959136963,0.0,-0.0001485684624640271,0.0,-0.00012540817260742188,-0.00017595291137695312,0.0,2031.0,1,0.0,2952,1


==> figs/adapt/ploras/CT/atlas-real-192-mb-dae_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4242_gt.nii,0.016714826226234436,48.744232177734375,0.06598793715238571,0.9958422183990479,0.004994007293134928,0.9997034668922424,0.9340120553970337,0.00415778486058116,0.9950059652328491,0.00029652006924152374,0.2006482034921646,0.00466430326923728,0.9955482482910156,0.5309150815010071,0.009285297244787216,0.017042484134435654,0.018153352662920952,0.06183016300201416,0.004697442054748535,0.009873199904088916,63843.0,1,0.4,5304,2
1,RS4086_gt.nii,0.2676137089729309,26.981475830078125,0.8031315803527832,0.9952599406242371,0.1336684376001358,0.9998198747634888,0.19686844944953918,0.004740080330520868,0.8663315773010254,0.00018009645282290876,0.07134342193603516,0.12942765653133392,0.9950851202011108,0.8991957902908325,0.2291916012763977,0.32645970582962036,0.32764819264411926,0.798391580581665,0.13348829746246338,0.2324686160731217,80114.0,0,1.0,15264,1
2,RS3079_gt.nii,0.0,99.38813018798828,0.0,0.9925215840339661,0.0,0.9993855357170105,1.0,0.0074783870950341225,1.0,0.0006144671351648867,1.0,0.0,0.991916298866272,0.49626079201698303,0.0,-0.0021436470560729504,0.0,-0.0074784159660339355,-0.000614464282989502,0.0,113267.0,1,0.0,10232,1
3,RS3128_gt.nii,0.0,99.48316192626953,0.0,0.9979966878890991,0.0,0.9989789724349976,1.0,0.0020033270120620728,1.0,0.0010210444452241063,1.0,0.0,0.9969797134399414,0.49899834394454956,0.0,-0.001430204720236361,0.0,-0.002003312110900879,-0.0010210275650024414,0.0,13324.0,1,0.0,17096,3
4,RS4439_gt.nii,0.0,54.30469512939453,0.0,0.992800235748291,0.0,0.9996748566627502,1.0,0.007199763786047697,1.0,0.00032515908242203295,1.0,0.0,0.9924797415733337,0.4964001178741455,0.0,-0.0015300551895052195,0.0,-0.007199764251708984,-0.00032514333724975586,0.0,114044.0,0,0.0,5416,1
5,PS3948_gt.nii,0.0,82.86676025390625,0.0,0.9946580529212952,0.0,0.9993705749511719,1.0,0.005341953597962856,1.0,0.0006294475751928985,1.0,0.0,0.9940353035926819,0.4973290264606476,0.0,-0.0018337065121158957,0.0,-0.005341947078704834,-0.000629425048828125,0.0,77968.0,3,0.0,10504,1
6,RS4174_gt.nii,0.002149509498849511,48.6723747253418,0.007777777966111898,0.9917923212051392,0.0005083588766865432,0.9994633197784424,0.992222249507904,0.008207671344280243,0.9994916319847107,0.0005366742261685431,0.5067239999771118,0.00047739860019646585,0.9912644624710083,0.49978503584861755,0.0009543415508233011,-0.00011032922338927165,0.001988442149013281,-0.0004299283027648926,-2.8312206268310547e-05,0.0010129879526789914,126185.0,3,0.2857142857142857,9000,8
7,RS4211_gt.nii,0.5719536542892456,23.0,0.4038471281528473,0.9979063868522644,0.7370766997337341,0.9913924932479858,0.5961529016494751,0.0020936233922839165,0.2629232704639435,0.008607533760368824,0.06716520339250565,0.35299572348594666,0.9893963932991028,0.700876772403717,0.5217987298965454,0.5409852266311646,0.5455880165100098,0.4017535448074341,0.7284691333770752,0.6000482219694346,118450.0,23,0.1111111111111111,240336,1
8,RS3027_gt.nii,0.00386470602825284,47.560489654541016,0.03510273993015289,0.9934204816818237,0.0007423972128890455,0.9998647570610046,0.9648972749710083,0.006579540204256773,0.9992576241493225,0.00013523921370506287,0.3021356761455536,0.0007275501848198473,0.9932870268821716,0.5142616033554077,0.0014540425036102533,0.004161500837653875,0.005104916635900736,0.02852320671081543,0.0006071329116821289,0.0014860322034051885,107623.0,2,0.5714285714285714,2336,4
9,PS2998_gt.nii,0.5699222087860107,25.89012336730957,0.4365159869194031,0.9978910684585571,0.5552998781204224,0.9966049194335938,0.5634840130805969,0.0021089420188218355,0.4447001516819,0.003395050996914506,0.06499024480581284,0.3234471082687378,0.9945246577262878,0.7172034978866577,0.48879489302635193,0.4896440804004669,0.4923385679721832,0.43440699577331543,0.5519047975540161,0.5975264633051239,21456.0,6,0.3333333333333333,100608,1
10,RS4223_gt.nii,0.0,66.24198150634766,0.0,0.9997398853302002,0.0,0.9992664456367493,1.0,0.0002601266314741224,1.0,0.0007335662376135588,1.0,0.0,0.9990066885948181,0.4998699426651001,0.0,-0.00043682960676960647,0.0,-0.0002601146697998047,-0.0007335543632507324,0.0,9787.0,1,0.0,12304,2
11,PS2376_gt.nii,0.0002212526451330632,67.83067321777344,0.00011720215115929022,0.9926784038543701,0.0001230375492013991,0.9923166036605835,0.9998828172683716,0.007321598939597607,0.9998769760131836,0.0076833791099488735,0.8876892328262329,6.002809459459968e-05,0.9851067066192627,0.49639779329299927,0.0001200489787152037,-0.007380223833024502,0.00012008441262878478,-0.007204413414001465,-0.007560372352600098,0.00014279934312302163,14081.0,1,0.25,127984,5
12,RS2901_gt.nii,0.02161211520433426,69.43341827392578,0.042277365922927856,0.9919155836105347,0.013296088203787804,0.9975182414054871,0.9577226638793945,0.008084392175078392,0.9867039322853088,0.0024817746598273516,0.30424535274505615,0.010218323208391666,0.989474892616272,0.5170964598655701,0.02022993005812168,0.019229495897889137,0.023709146305918694,0.03419291973114014,0.010814309120178223,0.022240250828062,89563.0,7,0.5,43120,1
13,RS4276_gt.nii,0.008370998315513134,69.43341827392578,0.04163616523146629,0.9912733435630798,0.003100109752267599,0.999370276927948,0.9583638310432434,0.008726677857339382,0.9968999028205872,0.000629748567007482,0.31404197216033936,0.002893629018217325,0.9906547665596008,0.5164547562599182,0.005770559888333082,0.009016558527946472,0.011361191980540752,0.032909512519836426,0.00247037410736084,0.005970776004041756,134599.0,3,0.4,10928,1
14,RS3932_gt.nii,0.058162108063697815,78.84002685546875,0.5529734492301941,0.9902359843254089,0.022861268371343613,0.9998135566711426,0.4470265507698059,0.009763994254171848,0.9771387577056885,0.00018645798263605684,0.11729446053504944,0.02244643308222294,0.9900554418563843,0.7716047167778015,0.04390730336308479,0.110982745885849,0.11243519932031631,0.543209433555603,0.0226747989654541,0.04442434468003688,162429.0,1,0.6666666666666666,6928,2
15,RS1987_gt.nii,4.288981882406026e-20,81.24653625488281,0.0,0.9906067848205566,0.0,0.9989362359046936,1.0,0.009393219836056232,1.0,0.001063792034983635,1.0,0.0,0.9895628690719604,0.4953033924102783,0.0,-0.0031610806472599506,0.0,-0.00939321517944336,-0.0010637640953063965,0.0,135661.0,0,0.0,17680,6
16,RS4090_gt.nii,0.0,60.706260681152344,0.0,0.9962504506111145,0.0,0.9999224543571472,1.0,0.0037495410069823265,1.0,7.753833051538095e-05,1.0,0.0,0.9961735010147095,0.49812522530555725,0.0,-0.0005391967133618891,0.0,-0.003749549388885498,-7.75456428527832e-05,0.0,61006.0,0,0.0,1296,1
17,PS4485_gt.nii,0.0,109.3343505859375,0.0,0.9992340207099915,0.0,0.9975743889808655,1.0,0.0007659881375730038,1.0,0.002425616839900613,1.0,0.0,0.996812105178833,0.4996170103549957,0.0,-0.0013630824396386743,0.0,-0.0007659792900085449,-0.0024256110191345215,0.0,30724.0,1,0.0,40664,1
18,PS3983_gt.nii,0.0,92.8493423461914,0.0,0.993911623954773,0.0,0.9994962811470032,1.0,0.006088384427130222,1.0,0.0005037444643676281,1.0,0.0,0.9934139847755432,0.4969558119773865,0.0,-0.0017512824852019548,0.0,-0.006088376045227051,-0.0005037188529968262,0.0,92002.0,3,0.0,8400,1
19,PS3119_gt.nii,0.0,110.00454711914062,0.0,0.9924139380455017,0.0,0.9999716281890869,1.0,0.007586036808788776,1.0,2.8348438718239777e-05,1.0,0.0,0.9923860430717468,0.49620696902275085,0.0,-0.00046373732038773596,0.0,-0.007586061954498291,-2.8371810913085938e-05,0.0,126477.0,1,0.0,472,3
20,RS3455_gt.nii,0.0,79.28997039794922,0.0,0.9994028806686401,0.0,0.9998711943626404,1.0,0.0005971366190351546,1.0,0.0001288229541387409,1.0,0.0,0.9992741942405701,0.49970144033432007,0.0,-0.0002773533633444458,0.0,-0.0005971193313598633,-0.00012880563735961914,0.0,7172.0,2,0.0,2160,3
21,RS4226_gt.nii,0.0002545298484619707,37.41657257080078,0.0002620544983074069,0.9927628636360168,1.647907993174158e-05,0.9995418787002563,0.9997379183769226,0.0072371503338217735,0.999983549118042,0.000458097318187356,0.8401326537132263,1.5504356269957498e-05,0.9923113584518433,0.4965124726295471,3.100823232671246e-05,-0.0017550867050886154,6.571466656168923e-05,-0.006975054740905762,-0.00044167041778564453,3.226092637250079e-05,112191.0,9,0.2857142857142857,7632,11
22,PS3941_gt.nii,0.0,60.04914474487305,0.0,0.9998688697814941,0.0,0.999689519405365,1.0,0.00013111131556797773,1.0,0.0003104616771452129,1.0,0.0,0.9995585083961487,0.49993443489074707,0.0,-0.0002017549122683704,0.0,-0.00013113021850585938,-0.00031048059463500977,0.0,3903.0,1,0.0,5208,2
23,RS2302_gt.nii,0.0,57.34980392456055,0.0,0.9990187287330627,0.0,0.9988563656806946,1.0,0.0009812598582357168,1.0,0.001143622794188559,1.0,0.0,0.9978773593902588,0.49950936436653137,0.0,-0.0010593351908028126,0.0,-0.0009812712669372559,-0.00114363431930542,0.0,9321.0,2,0.0,19168,1
24,RS4434_gt.nii,0.0,,0.0,0.999784529209137,0.0,0.994067370891571,1.0,0.00021549728990066797,1.0,0.005932648200541735,1.0,0.0,0.9938544034957886,0.4998922646045685,0.0,-0.0011306942906230688,0.0,-0.0002154707908630371,-0.005932629108428955,0.0,99512.0,1,0.0,99512,1
25,RS4511_gt.nii,0.0,93.31666564941406,0.0,0.9943867921829224,0.0,0.9983437061309814,1.0,0.005613213870674372,1.0,0.0016562772216275334,1.0,0.0,0.992749035358429,0.4971933960914612,0.0,-0.0030491044744849205,0.0,-0.005613207817077637,-0.0016562938690185547,0.0,63183.0,1,0.0,27632,2
26,RS4424_gt.nii,0.014154813252389431,86.70063781738281,0.02719602733850479,0.9932636022567749,0.007994581945240498,0.998048722743988,0.9728039503097534,0.006736407056450844,0.9920054078102112,0.001951269106939435,0.332305908203125,0.00621678726747632,0.9913389682769775,0.5102298259735107,0.012356755323708057,0.011119527742266655,0.01474519819021225,0.020459651947021484,0.0060433149337768555,0.013375613416814426,77597.0,5,0.2857142857142857,33424,1
27,PS3532_gt.nii,0.0007452953141182661,39.86226272583008,0.00031725887674838305,0.998757004737854,4.795932909473777e-05,0.9998119473457336,0.9996827244758606,0.0012429903727024794,0.9999520182609558,0.00018804793944582343,0.6643487215042114,4.166319558862597e-05,0.9985694289207458,0.4995371401309967,8.332292054546997e-05,-0.00036011726479046047,0.00012335121573414654,-0.0009257197380065918,-0.00014007091522216797,9.837194432147952e-05,16301.0,0,0.25,3152,4
28,RS3944_gt.nii,0.0,106.9967269897461,0.0,0.9947439432144165,0.0,0.9994655251502991,1.0,0.0052560498006641865,1.0,0.0005344811943359673,1.0,0.0,0.9942150712013245,0.49737197160720825,0.0,-0.0016760847065597773,0.0,-0.005256056785583496,-0.0005344748497009277,0.0,77805.0,10,0.0,8920,1
29,RS3992_gt.nii,0.0,89.5600357055664,0.0,0.993361234664917,0.0,0.9983395934104919,1.0,0.006638748105615377,1.0,0.0016603844705969095,1.0,0.0,0.991722822189331,0.4966806173324585,0.0,-0.003320071380585432,0.0,-0.006638765335083008,-0.0016604065895080566,0.0,79761.0,2,0.0,27672,3
30,PS3191_gt.nii,0.0,86.19136047363281,0.0,0.9961143136024475,0.0,0.9979166984558105,1.0,0.003885703394189477,1.0,0.0020832736045122147,1.0,0.0,0.9940471649169922,0.49805715680122375,0.0,-0.0028451683465391397,0.0,-0.0038856863975524902,-0.002083301544189453,0.0,24417.0,2,0.0,34816,6
31,RS4074_gt.nii,0.0,76.43689727783203,0.0,0.9981985688209534,0.0,0.9995643496513367,1.0,0.0018014396773651242,1.0,0.0004356599529273808,1.0,0.0,0.9977644681930542,0.4990992844104767,0.0,-0.0008858979563228786,0.0,-0.0018014311790466309,-0.0004356503486633301,0.0,21032.0,1,0.0,7296,6
32,RS4035_gt.nii,0.0023138790857046843,56.04462432861328,0.0058823530562222,0.9933179020881653,0.0006423008744604886,0.9992698431015015,0.9941176176071167,0.0066820853389799595,0.9993577003479004,0.0007301478181034327,0.515912652015686,0.0005794069147668779,0.9925975203514099,0.4996001422405243,0.0011581428116187453,-0.0002650548703968525,0.0019437697483226657,-0.000799715518951416,-8.785724639892578e-05,0.0012449962390738611,97337.0,4,0.15384615384615385,12240,5
33,PS4017_gt.nii,0.0,85.87199401855469,0.0,0.9942134022712708,0.0,0.9976758360862732,1.0,0.005786617752164602,1.0,0.0023241708986461163,1.0,0.0,0.9919160008430481,0.4971067011356354,0.0,-0.0036672998685389757,0.0,-0.005786597728729248,-0.0023241639137268066,0.0,53608.0,0,0.0,38768,1
34,RS4460_gt.nii,0.22565636038780212,70.75308990478516,0.5995178818702698,0.9991050362586975,0.10392168909311295,0.9999306201934814,0.40048208832740784,0.0008949398179538548,0.8960782885551453,6.938949081813917e-05,0.03719960153102875,0.0971757099032402,0.9990358948707581,0.7993114590644836,0.17713791131973267,0.2493358701467514,0.24960550665855408,0.5986229181289673,0.1038522720336914,0.18921856319965222,14260.0,4,0.3333333333333333,2904,1
35,RS4373_gt.nii,0.018752364441752434,46.303348541259766,0.15227600932121277,0.9926632046699524,0.0068042585626244545,0.999718189239502,0.8477239608764648,0.007336772512644529,0.9931957125663757,0.00028180560912005603,0.17999273538589478,0.006555923726409674,0.9923859238624573,0.5724695920944214,0.013026447035372257,0.0307466983795166,0.03218889981508255,0.14493918418884277,0.006522417068481445,0.013481528866144251,117596.0,3,0.4,5536,1
36,PS3163_gt.nii,1.3342397431086194e-19,53.712196350097656,0.0,0.9946027994155884,0.0,0.9983699917793274,1.0,0.005397188942879438,1.0,0.0016300296410918236,1.0,0.0,0.9929903149604797,0.4973013997077942,0.0,-0.0029660712461918592,0.0,-0.005397200584411621,-0.0016300082206726074,0.0,57450.0,35,0.0,27200,1
37,RS4454_gt.nii,0.0,113.59577178955078,0.0,0.9895514845848083,0.0,0.9998670220375061,1.0,0.010448520071804523,1.0,0.0001329964870819822,1.0,0.0,0.9894212484359741,0.4947757422924042,0.0,-0.0011788199190050364,0.0,-0.01044851541519165,-0.00013297796249389648,0.0,172286.0,0,0.0,2208,1
38,RS4144_gt.nii,0.0,81.61250305175781,0.0,0.9945920705795288,0.0,0.9994688034057617,1.0,0.005407925695180893,1.0,0.0005312067805789411,1.0,0.0,0.994066596031189,0.4972960352897644,0.0,-0.0016949120908975601,0.0,-0.005407929420471191,-0.0005311965942382812,0.0,79674.0,0,0.0,8864,2
39,RS3614_gt.nii,0.0,105.194580078125,0.0,0.9924902319908142,0.0,0.9983328580856323,1.0,0.0075097959488630295,1.0,0.0016671239864081144,1.0,0.0,0.9908480048179626,0.4962451159954071,0.0,-0.0035383275244385004,0.0,-0.007509768009185791,-0.0016671419143676758,0.0,96166.0,6,0.0,27760,1
40,PS4290_gt.nii,0.22623686492443085,34.13209533691406,0.7720454335212708,0.994627833366394,0.10165586322546005,0.9998195767402649,0.22795455157756805,0.005372161511331797,0.8983441591262817,0.00018042849842458963,0.07699412107467651,0.09869357943534851,0.994452714920044,0.8833366632461548,0.1796562373638153,0.27892380952835083,0.28014808893203735,0.7666733264923096,0.10147547721862793,0.1800021195421789,92850.0,4,0.3333333333333333,13200,1
41,RS3704_gt.nii,0.0,87.25251007080078,0.0,0.9887639880180359,0.0,0.9805862307548523,1.0,0.011236032471060753,1.0,0.019413793459534645,1.0,0.0,0.9697798490524292,0.49438199400901794,0.0,-0.014769360423088074,0.0,-0.011236011981964111,-0.019413769245147705,0.0,146472.0,0,0.0,322120,1
42,RS4338_gt.nii,0.0004856776795350015,46.48655700683594,0.00015777137014083564,0.9987338781356812,0.0003302977420389652,0.9973525404930115,0.9998422265052795,0.001266132341697812,0.9996697306632996,0.0026474660262465477,0.7391234040260315,0.00010678219405235723,0.9960930943489075,0.4994458258152008,0.0002135415852535516,-0.0016025787917897105,0.0002282794885104522,-0.0011083483695983887,-0.002317190170288086,0.0003547986517651233,31423.0,3,0.5,44368,1
43,RS4231_gt.nii,0.0,69.92138671875,0.0,0.9938869476318359,0.0,0.9985750913619995,1.0,0.006113067269325256,1.0,0.0014249045634642243,1.0,0.0,0.9924793839454651,0.49694347381591797,0.0,-0.002951362170279026,0.0,-0.0061130523681640625,-0.0014249086380004883,0.0,76431.0,0,0.0,23760,1
44,PS3230_gt.nii,0.0,80.91971588134766,0.0,0.9875333905220032,0.0,0.9997991323471069,1.0,0.01246663834899664,1.0,0.00020086791482754052,1.0,0.0,0.9873374700546265,0.4937666952610016,0.0,-0.0015824498841539025,0.0,-0.012466609477996826,-0.0002008676528930664,0.0,204595.0,1,0.0,3328,3
45,PS2183_gt.nii,0.0,49.19349670410156,0.0,0.9998326897621155,0.0,0.9997143149375916,1.0,0.00016729842172935605,1.0,0.00028567324625328183,1.0,0.0,0.9995471239089966,0.49991634488105774,0.0,-0.00021861537243239582,0.0,-0.00016731023788452148,-0.00028568506240844727,0.0,3016.0,1,0.0,4792,1
46,PS3449_gt.nii,0.0,79.84609985351562,0.0,0.9958398342132568,0.0,0.9996113181114197,1.0,0.004160166718065739,1.0,0.00038868896081112325,1.0,0.0,0.9954543709754944,0.4979199171066284,0.0,-0.00127161736600101,0.0,-0.004160165786743164,-0.00038868188858032227,0.0,60783.0,4,0.0,6494,7
47,PS3958_gt.nii,0.23488697409629822,65.65058898925781,0.7642894387245178,0.9888613224029541,0.11203092336654663,0.9995619058609009,0.23571057617664337,0.011138676665723324,0.8879690766334534,0.0004380958853289485,0.10771846771240234,0.10828942805528641,0.9884491562843323,0.8765753507614136,0.19541724026203156,0.2899072766304016,0.2926158905029297,0.7531507015228271,0.11159276962280273,0.19806513240671775,188039.0,10,0.125,30792,3
48,RS4177_gt.nii,0.7492968440055847,6.164413928985596,0.6799039244651794,0.9994848966598511,0.5270307064056396,0.9997296929359436,0.32009610533714294,0.0005151206278242171,0.47296926379203796,0.00027030319324694574,0.026787441223859787,0.42225831747055054,0.999215304851532,0.8396943807601929,0.5937857031822205,0.5982267260551453,0.5986069440841675,0.6793887615203857,0.5267603397369385,0.7367252402281689,3885.0,1,1.0,14152,2
49,PS3195_gt.nii,0.16811440885066986,34.539833068847656,0.7995071411132812,0.9922263622283936,0.07592378556728363,0.9998385906219482,0.20049282908439636,0.00777364382520318,0.9240761995315552,0.00016139510262291878,0.08975505828857422,0.07450524717569351,0.9920725226402283,0.8958667516708374,0.13867823779582977,0.24491553008556366,0.24637696146965027,0.7917335033416748,0.07576239109039307,0.1394013566471806,132044.0,5,0.2857142857142857,13392,1
50,PS4452_gt.nii,0.0,76.42643737792969,0.0,0.997786283493042,0.0,0.9986652135848999,1.0,0.0022137442138046026,1.0,0.0013347570784389973,1.0,0.0,0.9964573979377747,0.498893141746521,0.0,-0.0017189562786370516,0.0,-0.002213716506958008,-0.0013347864151000977,0.0,10454.0,2,0.0,22344,1
51,RS2428_gt.nii,6.996795616207751e-19,86.11039733886719,0.0,0.9920064806938171,0.0,0.9996740818023682,1.0,0.007993540726602077,1.0,0.00032589983311481774,1.0,0.0,0.9916857481002808,0.49600324034690857,0.0,-0.0016140303341671824,0.0,-0.007993519306182861,-0.00032591819763183594,0.0,127458.0,2,0.0,5424,4
52,PS3177_gt.nii,0.15912611782550812,46.3767204284668,0.32383954524993896,0.9923627972602844,0.07507937401533127,0.9986973404884338,0.676160454750061,0.007637192029505968,0.9249206185340881,0.00130266638007015,0.1331246942281723,0.06490477919578552,0.9910854697227478,0.6581012010574341,0.12189780920743942,0.15273627638816833,0.15592841804027557,0.31620240211486816,0.0737767219543457,0.13347734125376895,105715.0,3,0.6666666666666666,32056,4
53,RS1544_gt.nii,0.2555481493473053,108.00347137451172,0.6182690262794495,0.9918704628944397,0.13232660293579102,0.999228835105896,0.3817310035228729,0.008129534311592579,0.867673397064209,0.0007711635553278029,0.10287226736545563,0.12233196198940277,0.9911227822303772,0.8050697445869446,0.2179960459470749,0.28331458568573,0.28603050112724304,0.6101394891738892,0.131555438041687,0.2303267002113649,126951.0,14,0.1111111111111111,33576,16
54,PS2673_gt.nii,0.0,98.23441314697266,0.0,0.9912007451057434,0.0,0.9975225329399109,1.0,0.008799226954579353,1.0,0.0024774575140327215,1.0,0.0,0.9887666702270508,0.4956003725528717,0.0,-0.0046690162271261215,0.0,-0.008799254894256592,-0.0024774670600891113,0.0,101204.0,4,0.0,41200,1
55,PS3320_gt.nii,0.0735810250043869,35.84689712524414,0.11917119473218918,0.9904007315635681,0.03584767505526543,0.9973435401916504,0.8808287978172302,0.009599261917173862,0.9641523361206055,0.0026564840227365494,0.2210712879896164,0.028338966891169548,0.9877992868423462,0.554785966873169,0.05511600151658058,0.06030608341097832,0.06536061316728592,0.10957193374633789,0.03319120407104492,0.06101362330986131,113282.0,3,0.4,50096,2
56,RS4078_gt.nii,0.19876566529273987,25.079872131347656,0.5555159449577332,0.995180606842041,0.08799656480550766,0.9996262788772583,0.44448402523994446,0.004819370806217194,0.9120034575462341,0.00037372743827290833,0.08520627021789551,0.08220839500427246,0.9948129057884216,0.7753483057022095,0.15192711353302002,0.21966703236103058,0.22109611332416534,0.550696611404419,0.08762288093566895,0.16144398649628233,76368.0,5,0.3333333333333333,14032,8
57,RS4465_gt.nii,0.0,90.29949951171875,0.0,0.9904917478561401,0.0,0.9939181804656982,1.0,0.009508253075182438,1.0,0.006081840023398399,1.0,0.0,0.984524667263031,0.49524587392807007,0.0,-0.007604450918734074,0.0,-0.009508252143859863,-0.006081819534301758,0.0,52184.0,0,0.0,101072,1
58,PS2265_gt.nii,0.0,100.06847381591797,0.0,0.9967315196990967,0.0,0.9900227785110474,1.0,0.003268500789999962,1.0,0.00997720193117857,1.0,0.0,0.9868190884590149,0.49836575984954834,0.0,-0.00571055943146348,0.0,-0.0032684803009033203,-0.009977221488952637,0.0,119334.0,0,0.0,166848,1
59,RS2949_gt.nii,0.0,94.27619171142578,0.0,0.9903489947319031,0.0,0.9966133236885071,1.0,0.009651009924709797,1.0,0.003386647440493107,1.0,0.0,0.9870272874832153,0.49517449736595154,0.0,-0.005717042367905378,0.0,-0.009651005268096924,-0.00338667631149292,0.0,99281.0,1,0.0,56272,2
60,PS2619_gt.nii,0.000349616224411875,80.80223083496094,0.0005296610179357231,0.991571843624115,9.206342656398192e-05,0.9985254406929016,0.9994703531265259,0.008428147993981838,0.999907910823822,0.0014745724620297551,0.7995623350143433,7.843704952392727e-05,0.9901220202445984,0.49605074524879456,0.00015686180267948657,-0.0033045015297830105,0.00022082212672103196,-0.007898509502410889,-0.0013824701309204102,0.00017670966601873123,111258.0,2,0.125,24544,7
61,PS2121_gt.nii,0.0,62.36705780029297,0.0,0.9987806081771851,0.0,0.9974983334541321,1.0,0.001219398807734251,1.0,0.0025016695726662874,1.0,0.0,0.9962850213050842,0.49939030408859253,0.0,-0.0017465775599703193,0.0,-0.0012193918228149414,-0.00250166654586792,0.0,27395.0,3,0.0,41920,1
62,RS4236_gt.nii,0.0,106.17626953125,0.0,0.9977959990501404,0.0,0.9999488592147827,1.0,0.002203994197770953,1.0,5.1134269597241655e-05,1.0,0.0,0.9977450966835022,0.4988979995250702,0.0,-0.00033570764935575426,0.0,-0.002204000949859619,-5.1140785217285156e-05,0.0,35777.0,1,0.0,856,3
63,PS4245_gt.nii,0.007958327420055866,38.41874694824219,0.020985402166843414,0.9906171560287476,0.0026261203456670046,0.9988378882408142,0.9790145754814148,0.009382850490510464,0.9973738789558411,0.0011621239827945828,0.40072330832481384,0.002339498605579138,0.9894769787788391,0.505801260471344,0.004668076056987047,0.004121418576687574,0.00742362393066287,0.011602520942687988,0.0014640092849731445,0.004881701284689263,136481.0,2,0.75,19728,4
64,RS4101_gt.nii,0.0,86.20353698730469,0.0,0.9998505115509033,0.0,0.9997987151145935,1.0,0.00014945892326068133,1.0,0.00020125535957049578,1.0,0.0,0.9996493458747864,0.49992525577545166,0.0,-0.0001734341640258208,0.0,-0.0001494884490966797,-0.00020128488540649414,0.0,1952.0,0,0.0,3376,1
65,RS4448_gt.nii,8.056574528990993e-33,43.17406463623047,0.0,0.9981151223182678,0.0,0.9990497827529907,1.0,0.0018848772160708904,1.0,0.0009502184693701565,1.0,0.0,0.9971684813499451,0.4990575611591339,0.0,-0.0013382993638515472,0.0,-0.0018848776817321777,-0.0009502172470092773,0.0,14547.0,1,0.0,15912,1
66,PS3960_gt.nii,0.0,59.60704803466797,0.0,0.9922230243682861,0.0,0.9997183680534363,1.0,0.007777003105729818,1.0,0.0002816160849761218,1.0,0.0,0.991945743560791,0.49611151218414307,0.0,-0.0014799085911363363,0.0,-0.007776975631713867,-0.0002816319465637207,0.0,123406.0,2,0.0,4688,4
67,RS4322_gt.nii,0.024026289582252502,34.84250259399414,0.6171875,0.9919782876968384,0.007573969662189484,0.9999617338180542,0.3828125,0.008021732792258263,0.9924260377883911,3.827752516372129e-05,0.1023382768034935,0.0075385551899671555,0.9919410943984985,0.8045828938484192,0.014964301139116287,0.0677531287074089,0.0683707520365715,0.6091657876968384,0.007535696029663086,0.014969427095100319,135157.0,1,0.6666666666666666,1664,2
68,RS3528_gt.nii,0.0,95.7757797241211,0.0,0.9961053133010864,0.0,0.9994528293609619,1.0,0.0038946636486798525,1.0,0.0005471546901389956,1.0,0.0,0.9955624341964722,0.4980526566505432,0.0,-0.0014597888803109527,0.0,-0.0038946866989135742,-0.0005471706390380859,0.0,53677.0,0,0.0,9144,5
69,RS2558_gt.nii,0.005509203765541315,34.68285369873047,0.03502415493130684,0.9952702522277832,0.0014600009890273213,0.9998086094856262,0.9649758338928223,0.004729727748781443,0.9985399842262268,0.00019140286894980818,0.26872679591178894,0.0014035427011549473,0.9950807094573975,0.5151472091674805,0.0028031510300934315,0.0061993105337023735,0.007150894962251186,0.030294418334960938,0.001268625259399414,0.0029377500886390113,74772.0,14,0.21052631578947367,3312,16
70,RS3988_gt.nii,0.00023523876734543592,65.31462097167969,0.00390625,0.9931870698928833,4.3745298171415925e-05,0.9999234676361084,0.99609375,0.006812913343310356,0.9999562501907349,7.651720807189122e-05,0.5690850019454956,4.326269845478237e-05,0.9931116104125977,0.49854665994644165,8.652165706735104e-05,-0.00030863715801388025,0.0004133764305151999,-0.0029066801071166992,-3.2782554626464844e-05,8.745310327336965e-05,112647.0,0,0.5,1280,2
71,PS2241_gt.nii,0.46487435698509216,47.12907791137695,0.34635066986083984,0.9987650513648987,0.4442352056503296,0.9981382489204407,0.6536493301391602,0.0012349416501820087,0.5557647943496704,0.0018617635359987617,0.05634810030460358,0.2416447103023529,0.9969109296798706,0.6725578308105469,0.389233261346817,0.3907301425933838,0.3922514021396637,0.34511566162109375,0.44237351417541504,0.48142965424756573,14344.0,12,0.13333333333333333,47680,2
72,PS3664_gt.nii,0.020089833065867424,96.07289123535156,0.11937537044286728,0.9880287051200867,0.007973464205861092,0.9992821216583252,0.8806246519088745,0.011971279978752136,0.9920265078544617,0.0007178918458521366,0.24051052331924438,0.007530521135777235,0.9873291254043579,0.5537020564079285,0.014948472380638123,0.027915555983781815,0.030851827934384346,0.10740411281585693,0.00725555419921875,0.015412840530132916,188014.0,1,0.4,13512,2
73,PS2805_gt.nii,0.0,55.764678955078125,0.0,0.997065544128418,0.0,0.9967561364173889,1.0,0.0029344698414206505,1.0,0.0032438747584819794,1.0,0.0,0.9938406348228455,0.498532772064209,0.0,-0.0030852961353957653,0.0,-0.0029344558715820312,-0.003243863582611084,0.0,13220.0,4,0.0,54264,2
74,PS2432_gt.nii,0.0,83.79110717773438,0.0,0.9923486709594727,0.0,0.99863201379776,1.0,0.007651344873011112,1.0,0.0013680083211511374,1.0,0.0,0.9910014867782593,0.49617433547973633,0.0,-0.003235290292650461,0.0,-0.007651329040527344,-0.0013679862022399902,0.0,101401.0,0,0.0,22776,1
75,RS4791_gt.nii,0.0,110.29052734375,0.0,0.9948397278785706,0.0,0.9999822378158569,1.0,0.005160244181752205,1.0,1.7734488210408017e-05,1.0,0.0,0.9948222041130066,0.4974198639392853,0.0,-0.0003025133046321571,0.0,-0.005160272121429443,-1.7762184143066406e-05,0.0,86098.0,7,0.0,296,1
76,PS2269_gt.nii,0.0,90.55937194824219,0.0,0.9949413537979126,0.0,0.9986333847045898,1.0,0.005058669950813055,1.0,0.0013666049344465137,1.0,0.0,0.9935885071754456,0.4974706768989563,0.0,-0.002629297086969018,0.0,-0.005058646202087402,-0.0013666152954101562,0.0,57172.0,12,0.0,22812,13
77,RS3669_gt.nii,0.0,101.86265563964844,0.0,0.989008367061615,0.0,0.9998360872268677,1.0,0.010991626419126987,1.0,0.00016392616089433432,1.0,0.0,0.9888480305671692,0.4945041835308075,0.0,-0.0013423170894384384,0.0,-0.01099163293838501,-0.00016391277313232422,0.0,180179.0,1,0.0,2720,6
78,PS4344_gt.nii,0.19529202580451965,27.74887466430664,0.4841741919517517,0.9920490384101868,0.09614666551351547,0.9990925192832947,0.5158258080482483,0.007950938306748867,0.9038533568382263,0.0009074624394997954,0.11359074711799622,0.08721324056386948,0.991163432598114,0.7381116151809692,0.16043446958065033,0.2129674106836319,0.21575850248336792,0.4762232303619385,0.09523916244506836,0.17083657458496904,119181.0,3,0.6666666666666666,29256,5
79,RS3775_gt.nii,0.1693452149629593,51.4781494140625,0.11007682979106903,0.9962766766548157,0.1695357710123062,0.9938697218894958,0.8899231553077698,0.003723346861079335,0.830464243888855,0.0061302753165364265,0.15534467995166779,0.071515291929245,0.9901992082595825,0.553176760673523,0.13348440825939178,0.13182847201824188,0.1366087943315506,0.1063535213470459,0.16340553760528564,0.15793936824252702,45464.0,0,1.0,115056,1
80,RS4038_gt.nii,0.0,80.2869873046875,0.0,0.9963557720184326,0.0,0.9988073706626892,1.0,0.0036442072596400976,1.0,0.001192619209177792,1.0,0.0,0.995171844959259,0.4981778860092163,0.0,-0.002084742533043027,0.0,-0.003644227981567383,-0.001192629337310791,0.0,38089.0,4,0.0,19936,1
81,RS4238_gt.nii,0.0,95.06839752197266,0.0,0.992790937423706,0.0,0.9995346069335938,1.0,0.007209055591374636,1.0,0.0004654088115785271,1.0,0.0,0.9923322200775146,0.496395468711853,0.0,-0.0018317090580239892,0.0,-0.007209062576293945,-0.00046539306640625,0.0,111373.0,0,0.0,7752,2
82,RS4541_gt.nii,0.0,94.0265884399414,0.0,0.9942257404327393,0.0,0.9927457571029663,1.0,0.005774243269115686,1.0,0.007254224270582199,1.0,0.0,0.9870547652244568,0.49711287021636963,0.0,-0.006472067441791296,0.0,-0.005774259567260742,-0.007254242897033691,0.0,32302.0,6,0.0,121008,7
83,PS3148_gt.nii,0.2520202100276947,90.3548583984375,0.22938144207000732,0.9967806339263916,0.18574756383895874,0.9975308775901794,0.7706185579299927,0.003219388658180833,0.8142524361610413,0.002469138242304325,0.10592114180326462,0.11437457799911499,0.9943314790725708,0.6130810379981995,0.20527133345603943,0.20359426736831665,0.20641472935676575,0.22616207599639893,0.18327844142913818,0.23562137896635077,11904.0,4,0.3333333333333333,53544,1
84,PS4413_gt.nii,0.0,78.8733139038086,0.0,0.9974666833877563,0.0,0.9999316334724426,1.0,0.0025333105586469173,1.0,6.836088141426444e-05,1.0,0.0,0.9973986744880676,0.4987333416938782,0.0,-0.0004161482211202383,0.0,-0.0025333166122436523,-6.836652755737305e-05,0.0,40989.0,3,0.0,1144,1
85,PS4024_gt.nii,0.0,73.90534210205078,0.0,0.9918437004089355,0.0,0.9971837997436523,1.0,0.008156313560903072,1.0,0.002816217951476574,1.0,0.0,0.9890731573104858,0.4959218502044678,0.0,-0.004792698193341494,0.0,-0.008156299591064453,-0.0028162002563476562,0.0,83658.0,2,0.0,46864,4
86,PS2582_gt.nii,0.061016738414764404,49.497474670410156,0.08016045391559601,0.9917773604393005,0.03316805511713028,0.996746838092804,0.9198395609855652,0.008222624659538269,0.9668319225311279,0.003253134898841381,0.24258357286453247,0.02402433007955551,0.9885806441307068,0.5359688997268677,0.04692140594124794,0.04638981446623802,0.05156322941184044,0.07193779945373535,0.02991485595703125,0.052409899647711235,79242.0,1,0.6666666666666666,58832,1
87,RS4016_gt.nii,0.646824300289154,11.704699516296387,0.7110973000526428,0.9978649616241455,0.463558554649353,0.9992493987083435,0.2889026999473572,0.002135020215064287,0.536441445350647,0.000750600709579885,0.05194826051592827,0.3900913596153259,0.9971228837966919,0.8544811010360718,0.5612456202507019,0.5728117823600769,0.5741387009620667,0.7089622020721436,0.46280789375305176,0.6009460038151594,29614.0,0,1.0,43416,1
88,RS4361_gt.nii,0.0,46.187660217285156,0.0,0.996188759803772,0.0,0.9999468922615051,1.0,0.0038112630136311054,1.0,5.313141082297079e-05,1.0,0.0,0.9961360096931458,0.498094379901886,0.0,-0.00044999754754826427,0.0,-0.0038112401962280273,-5.310773849487305e-05,0.0,62520.0,4,0.0,888,1
89,RS4294_gt.nii,0.0,95.33309936523438,0.0,0.99525386095047,0.0,0.9998265504837036,1.0,0.004746123682707548,1.0,0.000173438063939102,1.0,0.0,0.9950820803642273,0.497626930475235,0.0,-0.0009072808315977454,0.0,-0.004746139049530029,-0.00017344951629638672,0.0,75825.0,1,0.0,2896,2
90,PS2877_gt.nii,0.0,89.58794403076172,0.0,0.9869615435600281,0.0,0.9975422620773315,1.0,0.013038435019552708,1.0,0.002457757480442524,1.0,0.0,0.984567403793335,0.49348077178001404,0.0,-0.005660858005285263,0.0,-0.013038456439971924,-0.002457737922668457,0.0,173959.0,0,0.0,40698,5
91,PS4041_gt.nii,0.0,109.73149108886719,0.0,0.994443953037262,0.0,0.9997386932373047,1.0,0.005556060466915369,1.0,0.0002613278338685632,1.0,0.0,0.9941855072975159,0.497221976518631,0.0,-0.001204970176331699,0.0,-0.005556046962738037,-0.0002613067626953125,0.0,87886.0,0,0.0,4360,1
92,PS1561_gt.nii,0.0,112.07586669921875,0.0,0.99932461977005,0.0,0.9973260164260864,1.0,0.0006753968773409724,1.0,0.002673996612429619,1.0,0.0,0.996654212474823,0.499662309885025,0.0,-0.0013438783353194594,0.0,-0.0006753802299499512,-0.0026739835739135742,0.0,35382.0,0,0.0,44832,1
93,PS2238_gt.nii,0.0,110.31319427490234,0.0,0.9915234446525574,0.0,0.9994661808013916,1.0,0.008476571179926395,1.0,0.0005338117480278015,1.0,0.0,0.9909986257553101,0.4957617223262787,0.0,-0.0021271798759698868,0.0,-0.008476555347442627,-0.0005338191986083984,0.0,131894.0,0,0.0,8880,1
94,PS3341_gt.nii,0.0,118.07201385498047,0.0,0.993170440196991,0.0,0.9995175004005432,1.0,0.0068295542150735855,1.0,0.000482515140902251,1.0,0.0,0.9926944971084595,0.4965852200984955,0.0,-0.001815313589759171,0.0,-0.006829559803009033,-0.0004824995994567871,0.0,104404.0,2,0.0,8040,5
95,PS4305_gt.nii,0.0,108.23123168945312,0.0,0.9926357865333557,0.0,0.9982140064239502,1.0,0.007364215794950724,1.0,0.0017860097577795386,1.0,0.0,0.9908759593963623,0.49631789326667786,0.0,-0.003626646241173148,0.0,-0.007364213466644287,-0.0017859935760498047,0.0,89451.0,4,0.0,29744,1
96,RS4438_gt.nii,0.0,101.34939575195312,0.0,0.9957519769668579,0.0,0.9999353289604187,1.0,0.0042479983530938625,1.0,6.464761827373877e-05,1.0,0.0,0.9956879019737244,0.49787598848342896,0.0,-0.0005240448517724872,0.0,-0.00424802303314209,-6.467103958129883e-05,0.0,69803.0,1,0.0,1080,1
97,PS1421_gt.nii,0.001087585580535233,68.01470184326172,0.017786560580134392,0.990902304649353,0.00023583052097819746,0.9998804330825806,0.9822134375572205,0.009097719565033913,0.9997641444206238,0.00011958208051510155,0.4169742166996002,0.00023279876040760428,0.9907848834991455,0.5043444037437439,0.0004654891381505877,0.0010050194105133414,0.0020480756647884846,0.008688807487487793,0.00011622905731201172,0.000470041389755709,150336.0,0,1.0,2024,1
98,PS2623_gt.nii,0.0,85.65190887451172,0.0,0.9936801195144653,0.0,0.9999328255653381,1.0,0.006319885142147541,1.0,6.71817542752251e-05,1.0,0.0,0.9936137795448303,0.49684005975723267,0.0,-0.0006515987915918231,0.0,-0.006319880485534668,-6.717443466186523e-05,0.0,104492.0,0,0.0,1120,1
99,RS4251_gt.nii,0.014453546144068241,49.87885665893555,0.014463705010712147,0.9951831102371216,0.006578785367310047,0.9978206753730774,0.9855362772941589,0.0048168799839913845,0.993421196937561,0.0021793183404952288,0.36592811346054077,0.004542516078799963,0.9930249452590942,0.5048233866691589,0.009043949656188488,0.006514667067676783,0.009754671715199947,0.009646773338317871,0.004399418830871582,0.01128928258089067,37631.0,5,0.15384615384615385,36920,4
100,PS3123_gt.nii,0.006174794398248196,69.2177734375,0.003364389296621084,0.9996177554130554,0.006048386916518211,0.9993111491203308,0.9966356158256531,0.0003822702856268734,0.9939516186714172,0.0006888771895319223,0.25207868218421936,0.0021665464155375957,0.9989293813705444,0.5014910697937012,0.004323725122958422,0.0039978367276489735,0.00451100105419755,0.0029821395874023438,0.005359530448913574,0.00785024154589372,7856.0,7,0.18181818181818182,11592,2
101,PS3946_gt.nii,0.8641484379768372,5.0,0.7848871946334839,0.998705267906189,0.8050052523612976,0.9985353350639343,0.21511279046535492,0.0012947276700288057,0.1949947625398636,0.0014646683121100068,0.03902985528111458,0.6595016717910767,0.9972590208053589,0.8917962312698364,0.7948189377784729,0.7935038208961487,0.794882595539093,0.7835924625396729,0.8035405874252319,0.8780807602823455,3418.0,0,1.0,113480,1
102,PS2263_gt.nii,0.0,60.835845947265625,0.0,0.9991834163665771,0.0,0.9975976347923279,1.0,0.0008165767649188638,1.0,0.002402355195954442,1.0,0.0,0.9967849850654602,0.4995917081832886,0.0,-0.0014006097335368395,0.0,-0.0008165836334228516,-0.002402365207672119,0.0,30542.0,0,0.0,40272,1
103,RS4461_gt.nii,0.03691926971077919,43.27817153930664,0.7167658805847168,0.9937592148780823,0.013614735566079617,0.9999657273292542,0.2832341194152832,0.00624075997620821,0.9863852858543396,3.425092654651962e-05,0.08534681797027588,0.013541880995035172,0.9937259554862976,0.8552625179290771,0.026721898466348648,0.09823073446750641,0.09878551214933395,0.7105250358581543,0.01358044147491455,0.026737967914438502,105194.0,8,0.16666666666666666,2016,2
104,PS3971_gt.nii,0.570755124092102,16.518171310424805,0.44599443674087524,0.9992514848709106,0.49277883768081665,0.9990968108177185,0.5540055632591248,0.0007485416135750711,0.5072211623191833,0.0009032086236402392,0.03935481607913971,0.3056712746620178,0.9983507990837097,0.7226229906082153,0.46822085976600647,0.46798035502433777,0.46880337595939636,0.44524598121643066,0.49187564849853516,0.5548166704623093,640.0,0,1.0,27312,1
105,RS4212_gt.nii,0.012504681944847107,40.95119094848633,0.07777078449726105,0.9927483201026917,0.004045499488711357,0.9996482729911804,0.9222292304039001,0.007251683622598648,0.9959545135498047,0.0003517239820212126,0.23392674326896667,0.0038603099528700113,0.9924018979072571,0.5352595448493958,0.007690930273383856,0.016139445826411247,0.017737578600645065,0.0705190896987915,0.003693819046020508,0.007992945497496138,114673.0,2,0.5,6352,3
106,RS4106_gt.nii,0.037030890583992004,87.00574493408203,0.17072147130966187,0.9964027404785156,0.013311746530234814,0.9997634887695312,0.8292785286903381,0.0035972686018794775,0.9866882562637329,0.00023653889365959913,0.1267579197883606,0.012503264471888542,0.9961680769920349,0.5835621356964111,0.02469772659242153,0.04674595221877098,0.04767180606722832,0.16712427139282227,0.01307523250579834,0.026531077865780125,55672.0,5,0.3333333333333333,4768,3
107,RS4058_gt.nii,0.06176489591598511,34.885528564453125,0.6637700796127319,0.9974249005317688,0.022470129653811455,0.9999699592590332,0.33622995018959045,0.0025750906206667423,0.9775298833847046,3.0060316930757836e-05,0.05863367021083832,0.022217249497771263,0.9973951578140259,0.8305975198745728,0.043468743562698364,0.12180829793214798,0.1221269816160202,0.6611950397491455,0.022440075874328613,0.04363876071193144,43492.0,0,1.0,1496,1
108,PS3273_gt.nii,0.0,40.914546966552734,0.0,0.9927091598510742,0.0,0.9985916614532471,1.0,0.007290841080248356,1.0,0.0014083401765674353,1.0,0.0,0.9913212656974792,0.4963545799255371,0.0,-0.0032043694518506527,0.0,-0.007290840148925781,-0.0014083385467529297,0.0,96015.0,0,0.0,23456,1
109,RS4118_gt.nii,0.0,80.1910171508789,0.0,0.9994761943817139,0.0,0.9990137219429016,1.0,0.0005237854784354568,1.0,0.000986257684417069,1.0,0.0,0.9984909892082214,0.49973809719085693,0.0,-0.0007187402225099504,0.0,-0.0005238056182861328,-0.0009862780570983887,0.0,11253.0,3,0.0,16538,3
110,RS4427_gt.nii,0.03720718249678612,29.42787742614746,0.04124149680137634,0.9953661561012268,0.015989957377314568,0.9982444643974304,0.958758533000946,0.004633825272321701,0.9840100407600403,0.0017555622616782784,0.25104936957359314,0.011656821705400944,0.9936273097991943,0.5183038115501404,0.02304501086473465,0.022827353328466415,0.025679754093289375,0.03660762310028076,0.014234423637390137,0.02549741184082821,46294.0,0,1.0,30576,1
111,RS4505_gt.nii,0.000968649925198406,51.865211486816406,0.0005307855899445713,0.9971640110015869,0.0006322444532997906,0.9966233968734741,0.9994692206382751,0.00283600646071136,0.9993677735328674,0.0033766161650419235,0.6980219483375549,0.0002886280417442322,0.9938064813613892,0.4988473951816559,0.0005770895513705909,-0.002515230095013976,0.0005792980664409697,-0.0023052096366882324,-0.0027443766593933105,0.0007609577922077922,16386.0,3,0.3333333333333333,56520,5
112,RS4060_gt.nii,0.17722506821155548,34.799400329589844,0.5373940467834473,0.9927862286567688,0.08096066862344742,0.9994493126869202,0.4626059830188751,0.00721376808360219,0.9190393090248108,0.0005507133319042623,0.10383039712905884,0.07568585872650146,0.9922483563423157,0.7650901079177856,0.14072111248970032,0.20647461712360382,0.20858518779277802,0.5301802158355713,0.08041000366210938,0.147665897067898,114083.0,2,0.8,19816,3
113,RS4207_gt.nii,0.0,75.19308471679688,0.0,0.9943727850914001,0.0,0.9994053840637207,1.0,0.0056272041983902454,1.0,0.0005946221644990146,1.0,0.0,0.9937848448753357,0.4971863925457001,0.0,-0.0018292240565642715,0.0,-0.0056272149085998535,-0.0005946159362792969,0.0,81526.0,14,0.0,9920,3
114,PS4428_gt.nii,0.0,,0.0,0.9998742341995239,0.0,0.9998025894165039,1.0,0.0001257906260434538,1.0,0.00019743540906347334,1.0,0.0,0.9996768236160278,0.49993711709976196,0.0,-0.00015759290545247495,0.0,-0.00012576580047607422,-0.00019741058349609375,0.0,2078.0,4,0.0,3312,4
115,RS4029_gt.nii,0.023396169766783714,83.79498291015625,0.01903371885418892,0.9946075081825256,0.013984483666718006,0.9960525631904602,0.9809662699699402,0.005392496008425951,0.9860154986381531,0.003947421442717314,0.3473708927631378,0.008127030916512012,0.9907031655311584,0.5068206191062927,0.016123030334711075,0.011701187118887901,0.016314923763275146,0.01364123821258545,0.010037064552307129,0.019084596430971403,18346.0,11,0.16666666666666666,67144,1
116,PS3460_gt.nii,0.590218722820282,16.0,0.44180160760879517,0.9988413453102112,0.6121528744697571,0.9976921081542969,0.5581983923912048,0.0011586626060307026,0.38784709572792053,0.0023079034872353077,0.04871629923582077,0.34518012404441833,0.9965450763702393,0.7203214764595032,0.5132102966308594,0.5183858871459961,0.520048201084137,0.44064295291900635,0.6098449230194092,0.6250319624428512,24749.0,1,0.6666666666666666,69160,2
117,RS4255_gt.nii,0.0,,0.0,0.9991917610168457,0.0,0.9979417324066162,1.0,0.0008082322892732918,1.0,0.00205825874581933,1.0,0.0,0.9971368312835693,0.49959588050842285,0.0,-0.0012897872366011143,0.0,-0.0008082389831542969,-0.002058267593383789,0.0,27254.0,1,0.0,34504,1
118,PS3103_gt.nii,0.0,31.827661514282227,0.0,0.9982649087905884,0.0,0.9999082684516907,1.0,0.0017350713023915887,1.0,9.171184501610696e-05,1.0,0.0,0.9981735348701477,0.4991324543952942,0.0,-0.0003989067336078733,0.0,-0.001735091209411621,-9.173154830932617e-05,0.0,27163.0,1,0.0,1536,2
119,PS3931_gt.nii,0.4768342077732086,37.90778350830078,0.3345797657966614,0.9975886940956116,0.5045095086097717,0.9951291084289551,0.6654202342033386,0.0024112879764288664,0.49549049139022827,0.0048708789981901646,0.07825099676847458,0.2518290877342224,0.9927589297294617,0.6660842299461365,0.40233781933784485,0.40738704800605774,0.4108511507511139,0.33216845989227295,0.49963855743408203,0.4662493443707099,41282.0,1,0.6666666666666666,122216,2
120,PS3576_gt.nii,0.7361495494842529,13.190905570983887,0.631045937538147,0.9980021119117737,0.67972332239151,0.9975221157073975,0.368954062461853,0.0019978710915893316,0.3202766478061676,0.0024778598453849554,0.05326978117227554,0.4864150583744049,0.9955529570579529,0.8145240545272827,0.6544808149337769,0.6527020335197449,0.6549325585365295,0.6290481090545654,0.6772453784942627,0.7432159535529471,8990.0,3,0.5,111976,1
121,RS3240_gt.nii,0.11509490758180618,45.80392837524414,0.10057448595762253,0.9952005743980408,0.059480294585227966,0.997279942035675,0.8994255065917969,0.004799441900104284,0.9405196905136108,0.0027200684417039156,0.17928503453731537,0.03882715478539467,0.9925087690353394,0.5478875041007996,0.07475190609693527,0.07373067736625671,0.07734468579292297,0.09577500820159912,0.056760191917419434,0.09351457884363891,29956.0,5,0.1935483870967742,50480,12
122,RS3925_gt.nii,0.0,53.843284606933594,0.0,0.9993969202041626,0.0,0.999780535697937,1.0,0.0006030928925611079,1.0,0.00021947742789052427,1.0,0.0,0.9991776943206787,0.4996984601020813,0.0,-0.00036382037797011435,0.0,-0.0006030797958374023,-0.00021946430206298828,0.0,5401.0,1,0.0,3680,1
123,RS3705_gt.nii,0.30286914110183716,25.806976318359375,0.777694582939148,0.9947057366371155,0.15782178938388824,0.9997149705886841,0.22230538725852966,0.005294273607432842,0.842178225517273,0.0002850308082997799,0.07621967047452927,0.1510092169046402,0.9944292306900024,0.8862001895904541,0.2623944580554962,0.3488287031650543,0.3503386378288269,0.7724003791809082,0.15753674507141113,0.27006961310708394,87491.0,15,0.11764705882352941,21376,1
124,RS3444_gt.nii,0.0,78.25279235839844,0.0,0.9994547367095947,0.0,0.9992800354957581,1.0,0.0005452383775264025,1.0,0.0007199395331554115,1.0,0.0,0.9987356066703796,0.49972736835479736,0.0,-0.0006265290430746973,0.0,-0.0005452632904052734,-0.0007199645042419434,0.0,4657.0,1,0.0,12072,2
125,RS4010_gt.nii,0.1616932600736618,30.270427703857422,0.35355809330940247,0.9919456243515015,0.08718139678239822,0.9985840916633606,0.6464418768882751,0.008054398000240326,0.9128186106681824,0.0014159174170345068,0.13114020228385925,0.07519517093896866,0.9905596375465393,0.6727518439292908,0.13987259566783905,0.17214033007621765,0.17556676268577576,0.34550368785858154,0.08576548099517822,0.15327394235861913,108203.0,0,0.5,36424,2
126,RS4043_gt.nii,0.0,,0.0,0.9995844960212708,0.0,0.9984415173530579,1.0,0.0004154955968260765,1.0,0.0015584735665470362,1.0,0.0,0.9980273246765137,0.4997922480106354,0.0,-0.0008046980365179479,0.0,-0.00041550397872924805,-0.0015584826469421387,0.0,22377.0,1,0.0,26136,1
127,RS4186_gt.nii,0.0889391228556633,71.25306701660156,0.1733471304178238,0.9967116117477417,0.054603468626737595,0.9990921020507812,0.8266528844833374,0.003288411069661379,0.9453965425491333,0.0009078934090211987,0.12105798721313477,0.04332262650132179,0.9958104491233826,0.5850293636322021,0.08304741978645325,0.09555836766958237,0.0972900539636612,0.1700587272644043,0.05369555950164795,0.09175819424024907,37232.0,4,0.3333333333333333,18362,1
128,PS3296_gt.nii,0.0,108.57762145996094,0.0,0.9905428886413574,0.0,0.9995855093002319,1.0,0.00945711974054575,1.0,0.00041447492549195886,1.0,0.0,0.9901362061500549,0.4952714443206787,0.0,-0.001979833235964179,0.0,-0.009457111358642578,-0.0004144906997680664,0.0,150612.0,1,0.0,6888,1
129,RS3968_gt.nii,0.14999891817569733,49.40647888183594,0.1412639021873474,0.9927472472190857,0.1145831048488617,0.994285523891449,0.8587360978126526,0.007252761162817478,0.8854169249534607,0.005714484956115484,0.184729665517807,0.06753909587860107,0.9871271252632141,0.5670055747032166,0.12653231620788574,0.12078744918107986,0.12722600996494293,0.1340111494064331,0.10886859893798828,0.14321026082339264,20726.0,0,1.0,110736,1
130,RS4539_gt.nii,4.349885421106592e-05,55.145263671875,0.0007680491544306278,0.9878257513046265,1.95895026990911e-05,0.9996860027313232,0.9992319345474243,0.012174272909760475,0.9999803900718689,0.00031400422449223697,0.7992516756057739,1.9102652004221454e-05,0.9875193238258362,0.4942969083786011,3.820457641268149e-05,-0.0018325282726436853,0.0001226609165314585,-0.011406183242797852,-0.0002943873405456543,3.89211069162807e-05,197844.0,0,0.2857142857142857,5208,4
131,RS2699_gt.nii,0.01273504737764597,48.641544342041016,0.006408329121768475,0.9982207417488098,0.02247561328113079,0.9936858415603638,0.9935916662216187,0.0017792795551940799,0.9775243997573853,0.0063141342252492905,0.34508511424064636,0.00501153664663434,0.991929292678833,0.5023145079612732,0.009973092935979366,0.008649409748613834,0.012001297436654568,0.004629015922546387,0.016161441802978516,0.015107547128015418,88922.0,3,0.3333333333333333,106424,5
132,PS2914_gt.nii,0.0,92.13577270507812,0.0,0.9977133870124817,0.0,0.982967734336853,1.0,0.0022866094950586557,1.0,0.017032284289598465,1.0,0.0,0.9807582497596741,0.49885669350624084,0.0,-0.006240687798708677,0.0,-0.0022866129875183105,-0.017032265663146973,0.0,258006.0,1,0.0,285112,1
133,PS2936_gt.nii,0.0,102.9611587524414,0.0,0.9948858618736267,0.0,0.9991852045059204,1.0,0.0051141115836799145,1.0,0.0008147867047227919,1.0,0.0,0.9940794110298157,0.49744293093681335,0.0,-0.002041300991550088,0.0,-0.005114138126373291,-0.0008147954940795898,0.0,69269.0,1,0.0,13600,1
134,PS2348_gt.nii,0.0,80.92589569091797,0.0,0.9967588186264038,0.0,0.9998670220375061,1.0,0.003241193713620305,1.0,0.00013299172860570252,1.0,0.0,0.9966266751289368,0.4983794093132019,0.0,-0.0006565454532392323,0.0,-0.0032411813735961914,-0.00013297796249389648,0.0,51141.0,6,0.0,2224,2
135,RS1794_gt.nii,0.26434996724128723,36.055511474609375,0.7036222815513611,0.9930940270423889,0.13832299411296844,0.999530017375946,0.29637768864631653,0.0069059887900948524,0.8616769909858704,0.00046998835750855505,0.09013992547988892,0.13070745766162872,0.9926386475563049,0.848358154296875,0.23119588196277618,0.309910386800766,0.311972975730896,0.69671630859375,0.13785302639007568,0.23845906902086678,111258.0,1,1.0,26392,2
136,RS2801_gt.nii,0.0,116.61302947998047,0.0,0.9984032511711121,0.0,0.9913168549537659,1.0,0.0015967634972184896,1.0,0.00868312083184719,1.0,0.0,0.9897477030754089,0.49920162558555603,0.0,-0.003723558969795704,0.0,-0.0015967488288879395,-0.00868314504623413,0.0,130080.0,0,0.0,145448,1
137,PS3035_gt.nii,0.0,85.09317779541016,0.0,0.9939189553260803,0.0,0.9993500709533691,1.0,0.00608103908598423,1.0,0.0006499449373222888,1.0,0.0,0.9932768940925598,0.49695947766304016,0.0,-0.001988049363717437,0.0,-0.006081044673919678,-0.0006499290466308594,0.0,89360.0,0,0.0,10838,1
138,RS3016_gt.nii,2.8397004446429457e-19,82.15229797363281,0.0,0.9887065291404724,0.0,0.9987865686416626,1.0,0.01129348948597908,1.0,0.0012134094722568989,1.0,0.0,0.9875203371047974,0.4943532645702362,0.0,-0.0037018409930169582,0.0,-0.011293470859527588,-0.0012134313583374023,0.0,164818.0,8,0.0,20128,2
139,PS2691_gt.nii,0.0,97.14422607421875,0.0,0.9937763214111328,0.0,0.994295597076416,1.0,0.006223675329238176,1.0,0.0057044182904064655,1.0,0.0,0.9881424903869629,0.4968881607055664,0.0,-0.00595839275047183,0.0,-0.0062236785888671875,-0.005704402923583984,0.0,4895.0,1,0.0,95112,1
140,RS4389_gt.nii,0.0,113.55241394042969,0.0,0.9975129961967468,0.0,0.999335527420044,1.0,0.0024869833141565323,1.0,0.0006644550594501197,1.0,0.0,0.9968518614768982,0.4987564980983734,0.0,-0.0012854916276410222,0.0,-0.002487003803253174,-0.0006644725799560547,0.0,29665.0,1,0.0,11120,1
141,RS3279_gt.nii,0.0,66.40029907226562,0.0,0.9966462254524231,0.0,0.9985924363136292,1.0,0.003353770589455962,1.0,0.0014075689250603318,1.0,0.0,0.9952480792999268,0.49832311272621155,0.0,-0.0021727087441831827,0.0,-0.0033537745475769043,-0.0014075636863708496,0.0,29989.0,1,0.0,23536,4
142,RS4061_gt.nii,0.0,94.45262908935547,0.0,0.9948866963386536,0.0,0.9999573230743408,1.0,0.005113282240927219,1.0,4.2656614823499694e-05,1.0,0.0,0.9948444962501526,0.4974433481693268,0.0,-0.00046702814870513976,0.0,-0.0051133036613464355,-4.267692565917969e-05,0.0,84696.0,2,0.0,712,1
143,RS4052_gt.nii,0.0,107.63363647460938,0.0,0.9901432991027832,0.0,0.9983530044555664,1.0,0.00985668133944273,1.0,0.0016469904221594334,1.0,0.0,0.9885286092758179,0.4950716495513916,0.0,-0.004029125906527042,0.0,-0.009856700897216797,-0.0016469955444335938,0.0,135210.0,0,0.0,27360,1
144,RS4028_gt.nii,0.0,67.63135528564453,0.0,0.990839421749115,0.0,0.999772846698761,1.0,0.00916055403649807,1.0,0.0002271474659210071,1.0,0.0,0.9906164407730103,0.4954197108745575,0.0,-0.0014424965484067798,0.0,-0.00916057825088501,-0.00022715330123901367,0.0,148198.0,2,0.0,3776,3
145,PS3125_gt.nii,0.0,67.8741226196289,0.0,0.9887568950653076,0.0,0.9966416954994202,1.0,0.011243127286434174,1.0,0.003358326619490981,1.0,0.0,0.9854735136032104,0.4943784475326538,0.0,-0.00614476203918457,0.0,-0.011243104934692383,-0.003358304500579834,0.0,127090.0,1,0.0,55712,5
146,PS1257_gt.nii,0.0,69.8856201171875,0.0,0.9911239147186279,0.0,0.9988434314727783,1.0,0.008876067586243153,1.0,0.0011565705062821507,1.0,0.0,0.9899877905845642,0.49556195735931396,0.0,-0.0032040283549576998,0.0,-0.00887608528137207,-0.0011565685272216797,0.0,127082.0,2,0.0,19232,1
147,RS4239_gt.nii,0.4712226986885071,25.079872131347656,0.3829648792743683,0.9980696439743042,0.3893040120601654,0.998017430305481,0.6170351505279541,0.0019303398439660668,0.6106959581375122,0.0019825578201562166,0.06629031896591187,0.2392406314611435,0.9960995316505432,0.690517246723175,0.3861084282398224,0.3841651380062103,0.3861214518547058,0.3810344934463501,0.38732147216796875,0.4675982731197455,2510.0,1,0.6666666666666666,53736,2
148,PS1390_gt.nii,0.0,104.46530151367188,0.0,0.9940215945243835,0.0,0.9991235733032227,1.0,0.005978428293019533,1.0,0.0008764165104366839,1.0,0.0,0.9931555986404419,0.4970107972621918,0.0,-0.0022890157997608185,0.0,-0.005978405475616455,-0.0008764266967773438,0.0,84120.0,0,0.0,14616,1
149,PS3952_gt.nii,0.4023716151714325,33.18132019042969,0.565377414226532,0.9916462302207947,0.25269943475723267,0.997814953327179,0.434622585773468,0.008353755809366703,0.7473005652427673,0.0021850320044904947,0.10838061571121216,0.21159541606903076,0.9895270466804504,0.7785118222236633,0.34928393363952637,0.3735537827014923,0.3779822289943695,0.5570236444473267,0.2505143880844116,0.37488969623734986,109224.0,2,0.5,83408,1
150,RS4390_gt.nii,0.27342745661735535,24.166091918945312,0.3633193373680115,0.9966569542884827,0.16083873808383942,0.9988746643066406,0.6366806626319885,0.003343030111864209,0.8391612768173218,0.0011253405828028917,0.08752790093421936,0.12547354400157928,0.9955419898033142,0.6799881458282471,0.22297023236751556,0.23977705836296082,0.24173502624034882,0.35997629165649414,0.15971338748931885,0.24697637487197782,37361.0,15,0.1111111111111111,29536,2
151,PS2921_gt.nii,0.0,97.86725616455078,0.0,0.994655430316925,0.0,0.9999391436576843,1.0,0.005344595294445753,1.0,6.088369991630316e-05,1.0,0.0,0.9945951700210571,0.4973277151584625,0.0,-0.0005704372888430953,0.0,-0.005344569683074951,-6.085634231567383e-05,0.0,88290.0,2,0.0,1016,3
152,RS4295_gt.nii,5.297700463574828e-19,48.46648406982422,0.0,0.9937787652015686,0.0,0.9967272281646729,1.0,0.0062212636694312096,1.0,0.003272800939157605,1.0,0.0,0.990546464920044,0.4968893826007843,0.0,-0.004512311890721321,0.0,-0.0062212347984313965,-0.0032727718353271484,0.0,42026.0,0,0.0,54568,1
153,PS3591_gt.nii,0.0,105.2425765991211,0.0,0.9934548735618591,0.0,0.9992651343345642,1.0,0.006545136217027903,1.0,0.0007348438375629485,1.0,0.0,0.9927296042442322,0.49672743678092957,0.0,-0.0021930921357125044,0.0,-0.006545126438140869,-0.000734865665435791,0.0,95043.0,1,0.0,12248,2
154,RS3052_gt.nii,0.0,57.59340286254883,0.0,0.9950051307678223,0.0,0.9958935379981995,1.0,0.004994893446564674,1.0,0.004106445237994194,1.0,0.0,0.9909394979476929,0.49750256538391113,0.0,-0.00452893553301692,0.0,-0.004994869232177734,-0.004106462001800537,0.0,10191.0,2,0.0,68552,2
155,RS4483_gt.nii,0.503329336643219,57.28001403808594,0.3630002737045288,0.9957224130630493,0.5231011509895325,0.9917988777160645,0.6369997262954712,0.004277573432773352,0.47689884901046753,0.008201145566999912,0.0979238897562027,0.27274003624916077,0.9876484870910645,0.6793613433837891,0.4285871982574463,0.4297747015953064,0.43575894832611084,0.3587226867675781,0.5148999691009521,0.507937960378826,72484.0,10,0.16666666666666666,214088,11
156,RS2221_gt.nii,0.6366294026374817,30.328182220458984,0.6817474961280823,0.9980764985084534,0.4411836266517639,0.9992902278900146,0.3182525336742401,0.0019234849605709314,0.5588163733482361,0.0007097659399732947,0.050438057631254196,0.3658381998538971,0.9973734617233276,0.8399119973182678,0.5356976985931396,0.5472154021263123,0.548430323600769,0.6798239946365356,0.4404737949371338,0.6051322335689971,22520.0,0,0.4,37288,3
157,RS4249_gt.nii,0.0,100.0999526977539,0.0,0.9934059381484985,0.0,0.999902069568634,1.0,0.006594047416001558,1.0,9.792041237233207e-05,1.0,0.0,0.9933093190193176,0.49670296907424927,0.0,-0.0008035495411604643,0.0,-0.006594061851501465,-9.79304313659668e-05,0.0,108378.0,2,0.0,1632,1
158,RS4176_gt.nii,0.0,,0.0,0.9998810887336731,0.0,0.9998321533203125,1.0,0.00011893123155459762,1.0,0.00016786664491519332,1.0,0.0,0.9997132420539856,0.49994054436683655,0.0,-0.0001412960991729051,0.0,-0.0001189112663269043,-0.0001678466796875,0.0,1806.0,2,0.0,2816,2
159,RS4087_gt.nii,0.0,72.56720733642578,0.0,0.9996318817138672,0.0,0.998932421207428,1.0,0.0003680938680190593,1.0,0.0010675541125237942,1.0,0.0,0.998565137386322,0.4998159408569336,0.0,-0.0006268653087317944,0.0,-0.0003681182861328125,-0.0010675787925720215,0.0,14465.0,1,0.0,17904,3
160,RS4369_gt.nii,0.043487466871738434,28.513154983520508,0.06154106557369232,0.9964497685432434,0.01800597459077835,0.9990047812461853,0.9384589195251465,0.0035502277314662933,0.9819940328598022,0.0009952367981895804,0.19366981089115143,0.014127000235021114,0.9954618811607361,0.5289953947067261,0.02786041609942913,0.03140806779265404,0.03328823670744896,0.05799078941345215,0.017010807991027832,0.030505536293479477,41760.0,0,0.5,17728,2
161,RS4030_gt.nii,0.0015149649698287249,89.50194549560547,0.0015811965567991138,0.9887189865112305,0.0005886002327315509,0.9957748651504517,0.9984188079833984,0.011281008832156658,0.999411404132843,0.0042251222766935825,0.7275956273078918,0.00042911485070362687,0.9845885634422302,0.495150089263916,0.000857861596159637,-0.005939156748354435,0.0009647241095080972,-0.009699821472167969,-0.0036365389823913574,0.0009473455122706848,112731.0,2,0.5,70200,3
162,PS3055_gt.nii,0.006479964125901461,86.23543548583984,0.010812449268996716,0.9932769536972046,0.001895902561955154,0.9988251328468323,0.9891875386238098,0.006723050028085709,0.9981040954589844,0.001174843986518681,0.44088152050971985,0.0016156674828380346,0.9921179413795471,0.502044677734375,0.00322612258605659,0.0017171772196888924,0.00452762097120285,0.00408935546875,0.000720977783203125,0.0037367511218984093,87546.0,7,0.3333333333333333,19792,9
163,PS2941_gt.nii,0.024371212348341942,94.06912231445312,0.009193514473736286,0.9922203421592712,0.013265742920339108,0.9887672662734985,0.9908064603805542,0.007779668550938368,0.9867342710494995,0.011232740245759487,0.4791736900806427,0.0054598720744252205,0.9811626672744751,0.5007069110870361,0.010860447771847248,0.0016953913727775216,0.011043495498597622,0.0014138221740722656,0.0020329952239990234,0.017050591611305475,86270.0,20,0.38461538461538464,188720,21
164,PS1641_gt.nii,0.00038002367364242673,72.91776275634766,0.00029398463084362447,0.995821475982666,0.0003727064176928252,0.9947081208229065,0.9997060298919678,0.0041784970089793205,0.9996272921562195,0.005291888955980539,0.7903547286987305,0.0001643759460421279,0.9905736446380615,0.4980577230453491,0.00032869784627109766,-0.004371341317892075,0.00033101352164521813,-0.003884553909301758,-0.004919171333312988,0.00040734473898602496,25606.0,7,0.16666666666666666,88440,3
165,PS1063_gt.nii,0.12296052277088165,41.04875183105469,0.8016076683998108,0.9856369495391846,0.05407741665840149,0.9997938871383667,0.1983923614025116,0.014363025315105915,0.9459225535392761,0.00020614027744159102,0.11805488169193268,0.053363215178251266,0.9854486584663391,0.8936222791671753,0.10131968557834625,0.20593659579753876,0.20820391178131104,0.7872445583343506,0.0538712739944458,0.10160694311650245,243079.0,1,1.0,17168,2
166,RS4234_gt.nii,0.0,47.98542785644531,0.0,0.9919067025184631,0.0,0.9998817443847656,1.0,0.008093292824923992,1.0,0.00011825893307104707,1.0,0.0,0.9917903542518616,0.49595335125923157,0.0,-0.0009783169953152537,0.0,-0.008093297481536865,-0.000118255615234375,0.0,133130.0,0,0.0,1968,1
167,RS4356_gt.nii,0.34556707739830017,54.7813835144043,0.2454371303319931,0.9969472885131836,0.276410311460495,0.9964168071746826,0.7545628547668457,0.0030527228955179453,0.7235897183418274,0.0035832179710268974,0.1003350242972374,0.14942829310894012,0.9933935403823853,0.621192216873169,0.26000455021858215,0.2571556568145752,0.2604637145996094,0.2423844337463379,0.2728271484375,0.33756034983401084,13491.0,1,0.6666666666666666,79336,2
168,RS2516_gt.nii,0.0,94.34219360351562,0.0,0.9947366118431091,0.0,0.998816967010498,1.0,0.005263383500277996,1.0,0.0011830535950139165,1.0,0.0,0.9935659766197205,0.49736830592155457,0.0,-0.0024953687097877264,0.0,-0.005263388156890869,-0.0011830329895019531,0.0,64626.0,1,0.0,19744,3
169,RS3776_gt.nii,0.0,100.9752426147461,0.0,0.9948447942733765,0.0,0.9999400973320007,1.0,0.005155215039849281,1.0,5.991349462419748e-05,1.0,0.0,0.994785487651825,0.49742239713668823,0.0,-0.0005557580152526498,0.0,-0.005155205726623535,-5.990266799926758e-05,0.0,85066.0,0,0.0,1000,1
170,PS3192_gt.nii,0.5393739938735962,51.23963165283203,0.37041011452674866,0.9975271821022034,0.6295915246009827,0.9928890466690063,0.629589855670929,0.0024728470016270876,0.3704085052013397,0.007110924925655127,0.07553453743457794,0.3041324019432068,0.9904909133911133,0.6839686632156372,0.46641337871551514,0.4785747826099396,0.48291516304016113,0.3679373264312744,0.6224806308746338,0.5782838754623717,85348.0,1,0.5,188240,3
171,PS3567_gt.nii,0.1099645122885704,37.423255920410156,0.32202643156051636,0.9929803013801575,0.0473552942276001,0.9992607235908508,0.6779735684394836,0.007019727025181055,0.9526447057723999,0.0007392941042780876,0.1286490559577942,0.043062061071395874,0.9922540187835693,0.6575033664703369,0.08256854861974716,0.12117899954319,0.12348949909210205,0.31500673294067383,0.0466160774230957,0.08689837585627888,106380.0,0,1.0,18160,1
172,RS3379_gt.nii,0.009146768599748611,70.41307067871094,0.011154920794069767,0.9919410347938538,0.003303012577816844,0.9976189732551575,0.9888450503349304,0.008058961480855942,0.9966970086097717,0.002381040481850505,0.45943552255630493,0.002554928185418248,0.9895984530448914,0.5015479922294617,0.005096834152936935,0.0016894933069124818,0.00606999546289444,0.00309598445892334,0.0009219646453857422,0.006498651566145951,82067.0,4,0.2,40072,7
173,PS3436_gt.nii,0.04915796220302582,44.29446792602539,0.53125,0.9915765523910522,0.01935224048793316,0.9998521208763123,0.46875,0.008423459716141224,0.9806477427482605,0.0001478974154451862,0.11183762550354004,0.019027339294552803,0.9914325475692749,0.7614132761955261,0.03734412044286728,0.10020249336957932,0.1013946607708931,0.5228265523910522,0.019204378128051758,0.03775935857847121,139800.0,0,0.8,5248,2
174,RS4036_gt.nii,0.008900640532374382,42.90687561035156,0.059978071600198746,0.9903454184532166,0.0033674801234155893,0.9994840025901794,0.9400219321250916,0.009654584340751171,0.9966325163841248,0.0005159863503649831,0.2863312065601349,0.0031986620742827654,0.9898396730422974,0.5251617431640625,0.006376926321536303,0.011979027651250362,0.014211789704859257,0.050323486328125,0.0028514862060546875,0.006612789158410754,151973.0,1,0.6666666666666666,9120,1
175,PS2778_gt.nii,0.005148461554199457,49.497474670410156,0.018818119540810585,0.9918302893638611,0.0016109045827761292,0.9993075132369995,0.9811818599700928,0.008169706910848618,0.9983891248703003,0.0006924868794158101,0.39719003438949585,0.001486083958297968,0.9911491870880127,0.5053241848945618,0.0029677576385438442,0.003127249889075756,0.005505832843482494,0.010648369789123535,0.0009183883666992188,0.0030892888345273456,123815.0,2,0.3333333333333333,11744,4
176,RS3622_gt.nii,0.5955570340156555,21.52201271057129,0.45364028215408325,0.9982459545135498,0.5497655868530273,0.9974225163459778,0.5463597178459167,0.0017540628323331475,0.45023441314697266,0.0025774643290787935,0.05854175612330437,0.3307592570781708,0.9956867098808289,0.7259430885314941,0.49709856510162354,0.4972591996192932,0.4993954598903656,0.4518861770629883,0.5471880435943604,0.5934917526799641,13472.0,1,0.6666666666666666,78840,1
177,RS4217_gt.nii,0.0,95.53323364257812,0.0,0.9997978210449219,0.0,0.9997424483299255,1.0,0.00020217140263412148,1.0,0.0002575441321823746,1.0,0.0,0.999540388584137,0.49989891052246094,0.0,-0.00022818426077719778,0.0,-0.000202178955078125,-0.0002575516700744629,0.0,2302.0,1,0.0,4320,1
178,RS4381_gt.nii,0.0,108.6181411743164,0.0,0.9922931790351868,0.0,0.9996284246444702,1.0,0.0077068014070391655,1.0,0.0003715769562404603,1.0,0.0,0.9919273257255554,0.4961465895175934,0.0,-0.0016922380309551954,0.0,-0.007706820964813232,-0.00037157535552978516,0.0,121365.0,3,0.0,6186,4
179,RS4124_gt.nii,0.006850219331681728,82.83447265625,0.007190860342234373,0.996275782585144,0.0017110691405832767,0.9991161823272705,0.9928091168403625,0.003724242327734828,0.9982889294624329,0.0008838337380439043,0.418500691652298,0.001384092029184103,0.9953985214233398,0.5017333030700684,0.002764357952401042,0.0016934311715885997,0.0035077142529189587,0.0034666061401367188,0.0008271932601928711,0.0033740638549467875,43161.0,1,0.2857142857142857,14880,4
180,PS3099_gt.nii,0.00197540782392025,74.99333190917969,0.0847039446234703,0.9901498556137085,0.0006229248247109354,0.9999330043792725,0.9152960777282715,0.00985014345496893,0.9993770718574524,6.700029916828498e-05,0.25429394841194153,0.0006187598337419331,0.9900842308998108,0.5374268889427185,0.0012367544695734978,0.0064508188515901566,0.007263896521180868,0.07485377788543701,0.000555872917175293,0.0012471847528636815,163720.0,0,0.5,1216,2
181,RS4269_gt.nii,0.0,93.29388427734375,0.0,0.9954848885536194,0.0,0.9997734427452087,1.0,0.004515116568654776,1.0,0.0002265667135361582,1.0,0.0,0.9952603578567505,0.4977424442768097,0.0,-0.0010114223696291447,0.0,-0.004515111446380615,-0.00022655725479125977,0.0,71031.0,2,0.0,3784,1
182,RS2499_gt.nii,0.0,80.38656616210938,0.0,0.988438606262207,0.0,0.9907010197639465,1.0,0.011561396531760693,1.0,0.009298987686634064,1.0,0.0,0.9793524146080017,0.4942193031311035,0.0,-0.010368668474256992,0.0,-0.011561393737792969,-0.009298980236053467,0.0,24323.0,0,0.0,154224,2
183,PS3252_gt.nii,0.01578659750521183,65.0261459350586,0.04577532783150673,0.9898942112922668,0.005561265163123608,0.9988113045692444,0.9542246460914612,0.010105792433023453,0.9944387078285217,0.0011887205764651299,0.31966325640678406,0.004983528517186642,0.9887300133705139,0.5178347826004028,0.009917632676661015,0.012488659471273422,0.015955209732055664,0.035669565200805664,0.004372596740722656,0.010616175374284642,146287.0,1,0.4,20688,4
184,PS3945_gt.nii,0.0,103.77235412597656,0.0,0.9922592043876648,0.0,0.9991356134414673,1.0,0.0077408188953995705,1.0,0.0008643962210044265,1.0,0.0,0.991408109664917,0.4961296021938324,0.0,-0.0025867228396236897,0.0,-0.007740795612335205,-0.0008643865585327148,0.0,111902.0,0,0.0,14390,2
185,PS3410_gt.nii,0.11450609564781189,33.01060485839844,0.04686666652560234,0.9995654225349426,0.0880180299282074,0.9991474151611328,0.9531333446502686,0.00043454873957671225,0.911981999874115,0.0008525734883733094,0.08783546090126038,0.03154729679226875,0.9987136721611023,0.5232160687446594,0.06116500496864319,0.06361820548772812,0.06422702968120575,0.04643213748931885,0.0871654748916626,0.10463645158889633,9989.0,1,0.6666666666666666,15000,1
186,PS3899_gt.nii,0.0,65.36054229736328,0.0,0.9919187426567078,0.0,0.9996130466461182,1.0,0.00808126013725996,1.0,0.00038697998388670385,1.0,0.0,0.9915379881858826,0.4959593713283539,0.0,-0.0017684134654700756,0.0,-0.008081257343292236,-0.00038695335388183594,0.0,127188.0,0,0.0,6440,4
187,PS2149_gt.nii,0.0,87.40709686279297,0.0,0.9964616298675537,0.0,0.9974489808082581,1.0,0.0035383643116801977,1.0,0.0025510224513709545,1.0,0.0,0.9939286112785339,0.49823081493377686,0.0,-0.003004404716193676,0.0,-0.003538370132446289,-0.0025510191917419434,0.0,11406.0,1,0.0,42648,1
188,RS4613_gt.nii,0.0,95.59052276611328,0.0,0.9889345169067383,0.0,0.9980496764183044,1.0,0.011065487749874592,1.0,0.001950346166267991,1.0,0.0,0.9870270490646362,0.49446725845336914,0.0,-0.004645592533051968,0.0,-0.011065483093261719,-0.0019503235816955566,0.0,148209.0,1,0.0,32360,1
189,RS1673_gt.nii,0.37201637029647827,70.0057144165039,0.3344945013523102,0.9967060685157776,0.2800366282463074,0.9974490404129028,0.6655054688453674,0.0032939233351498842,0.7199633717536926,0.0025509630795568228,0.09027604013681412,0.1798384189605713,0.9941793084144592,0.6656002998352051,0.30485260486602783,0.30315572023391724,0.3060567080974579,0.33120059967041016,0.27748560905456543,0.37117029666929563,10975.0,2,0.5714285714285714,64016,4
190,PS3394_gt.nii,0.0,,0.0,0.9999439716339111,0.0,0.9999227523803711,1.0,5.603269528364763e-05,1.0,7.725194882368669e-05,1.0,0.0,0.9998667240142822,0.49997198581695557,0.0,-6.579235923709348e-05,0.0,-5.602836608886719e-05,-7.724761962890625e-05,0.0,854.0,2,0.0,1296,2
191,PS2698_gt.nii,0.0,91.0439453125,0.0,0.9997291564941406,0.0,0.9994597434997559,1.0,0.0002708706015255302,1.0,0.0005402835668064654,1.0,0.0,0.9991891384124756,0.4998645782470703,0.0,-0.0003825531748589128,0.0,-0.000270843505859375,-0.0005402565002441406,0.0,6813.0,1,0.0,9062,2
192,RS3951_gt.nii,0.18202251195907593,70.80218505859375,0.46386516094207764,0.9922054409980774,0.08805225044488907,0.9991241097450256,0.5361348390579224,0.007794548757374287,0.9119477272033691,0.0008759141201153398,0.11475305259227753,0.07991885393857956,0.9913496375083923,0.7280353307723999,0.14800898730754852,0.19939549267292023,0.20209990441799164,0.4560706615447998,0.08717632293701172,0.15588462608588122,118487.0,1,1.0,27176,2
193,RS4233_gt.nii,0.0,48.3735466003418,0.0,0.9992060661315918,0.0,0.9998936057090759,1.0,0.0007939586648717523,1.0,0.00010641916742315516,1.0,0.0,0.9990997910499573,0.4996030330657959,0.0,-0.00029067578725516796,0.0,-0.0007939338684082031,-0.00010639429092407227,0.0,10657.0,1,0.0,1784,2
194,RS4026_gt.nii,0.0009178926702588797,43.97726821899414,0.0009668258135206997,0.9918680191040039,0.0002349572314415127,0.9980129599571228,0.9990331530570984,0.00813199020922184,0.9997650384902954,0.001987017458304763,0.7436008453369141,0.00018905714387074113,0.9899131655693054,0.49641743302345276,0.0003780428087338805,-0.0035431343130767345,0.0004766159108839929,-0.007165133953094482,-0.0017520785331726074,0.00042884520028410995,96694.0,19,0.06451612903225806,33098,6
195,RS3046_gt.nii,0.0019303649896755815,78.56844329833984,0.0026831827126443386,0.9932723641395569,0.0011804279638454318,0.9970335364341736,0.997316837310791,0.006727664265781641,0.9988195896148682,0.0029664775356650352,0.6129246354103088,0.0008204508339986205,0.9903456568717957,0.49797776341438293,0.0016395564889535308,-0.002687684027478099,0.0017796921310946345,-0.004044473171234131,-0.00178605318069458,0.0019137516727340748,57928.0,10,0.14285714285714285,49568,2
196,RS3854_gt.nii,0.0,91.11119842529297,0.0,0.9905527830123901,0.0,0.9999258518218994,1.0,0.009447195567190647,1.0,7.413321873173118e-05,1.0,0.0,0.9904800653457642,0.49527639150619507,0.0,-0.0008368697599507868,0.0,-0.009447216987609863,-7.414817810058594e-05,0.0,156614.0,1,0.0,1232,1
197,PS3819_gt.nii,0.0,96.09370422363281,0.0,0.9900947213172913,0.0,0.999750018119812,1.0,0.009905286133289337,1.0,0.0002499537367839366,1.0,0.0,0.9898496866226196,0.49504736065864563,0.0,-0.0015734875341877341,0.0,-0.00990527868270874,-0.0002499818801879883,0.0,160789.0,1,0.0,4152,1
198,RS3964_gt.nii,0.0,,0.0,0.9998193383216858,0.0,0.9997677206993103,1.0,0.00018064402684103698,1.0,0.00023226164921652526,1.0,0.0,0.9995871782302856,0.4999096691608429,0.0,-0.00020483328262344003,0.0,-0.00018066167831420898,-0.00023227930068969727,0.0,2560.0,2,0.0,3896,2
199,RS4125_gt.nii,0.0,103.88142395019531,0.0,0.9937189817428589,0.0,0.9997429251670837,1.0,0.00628101360052824,1.0,0.00025707980967126787,1.0,0.0,0.9934651255607605,0.49685949087142944,0.0,-0.0012707171263173223,0.0,-0.006281018257141113,-0.00025707483291625977,0.0,100216.0,0,0.0,4286,1
200,RS4181_gt.nii,0.013269610702991486,67.35205841064453,0.037026237696409225,0.9925866723060608,0.004071132745593786,0.9992066025733948,0.9629737734794617,0.007413310464471579,0.9959288835525513,0.0007933974848128855,0.309132844209671,0.0036813460756093264,0.9918052554130554,0.5148064494132996,0.007335687056183815,0.009852073155343533,0.012277570553123951,0.02961289882659912,0.0032777786254882812,0.008126569723728624,106890.0,10,0.26666666666666666,13720,12
201,RS4198_gt.nii,0.0,85.04998779296875,0.0,0.9925450682640076,0.0,0.9998419284820557,1.0,0.007454909384250641,1.0,0.0001580575481057167,1.0,0.0,0.9923893809318542,0.4962725341320038,0.0,-0.0010854974389076233,0.0,-0.007454931735992432,-0.00015807151794433594,0.0,120930.0,10,0.0,2632,15
202,PS2904_gt.nii,0.0,,0.0,0.9976593255996704,0.0,0.9853344559669495,1.0,0.002340649487450719,1.0,0.01466557290405035,1.0,0.0,0.9830618500709534,0.4988296627998352,0.0,-0.005858921445906162,0.0,-0.00234067440032959,-0.014665544033050537,0.0,222257.0,4,0.0,245480,4
203,RS4083_gt.nii,0.0,67.7598648071289,0.0,0.9998103976249695,0.0,0.9998693466186523,1.0,0.0001896271569421515,1.0,0.00013067816325929016,1.0,0.0,0.9996797442436218,0.49990519881248474,0.0,-0.00015741704555694014,0.0,-0.00018960237503051758,-0.00013065338134765625,0.0,123.0,7,0.0,2192,17
204,RS4406_gt.nii,0.0005264824139885604,55.19057846069336,0.00048638132284395397,0.9926422238349915,0.00012172261631349102,0.9981490969657898,0.9995136260986328,0.0073577710427343845,0.9998782873153687,0.0018509083893150091,0.7954772114753723,9.736719221109524e-05,0.990818440914154,0.4965642988681793,0.00019471542327664793,-0.003447014605626464,0.00024331791792064905,-0.006871402263641357,-0.0017291903495788574,0.0002132938976615879,88277.0,1,0.6666666666666666,30840,1
205,PS3950_gt.nii,0.0,56.11595153808594,0.0,0.990921139717102,0.0,0.9990917444229126,1.0,0.009078865870833397,1.0,0.0009082687902264297,1.0,0.0,0.9900292754173279,0.495460569858551,0.0,-0.0028715936932712793,0.0,-0.00907886028289795,-0.0009082555770874023,0.0,133831.0,10,0.0,15100,11
206,PS4330_gt.nii,0.03787356615066528,61.35144805908203,0.1301293969154358,0.9875600934028625,0.013329925015568733,0.998863697052002,0.8698706030845642,0.012439918704330921,0.9866700768470764,0.0011363058583810925,0.23616689443588257,0.012239327654242516,0.9864541292190552,0.5588447451591492,0.024182675406336784,0.03788219764828682,0.04164871200919151,0.11768949031829834,0.012193679809570312,0.02552308270983355,188589.0,8,0.3076923076923077,21640,2
207,PS3675_gt.nii,0.0,88.77978515625,0.0,0.999374270439148,0.0,0.9982832670211792,1.0,0.0006257302011363208,1.0,0.0017167325131595135,1.0,0.0,0.9976596832275391,0.499687135219574,0.0,-0.0010364416521042585,0.0,-0.0006257295608520508,-0.0017167329788208008,0.0,22191.0,1,0.0,28784,1
208,RS3465_gt.nii,0.0,95.5457992553711,0.0,0.9914563298225403,0.0,0.9978228211402893,1.0,0.008543695323169231,1.0,0.0021772030740976334,1.0,0.0,0.9893161058425903,0.49572816491127014,0.0,-0.004312929231673479,0.0,-0.008543670177459717,-0.0021771788597106934,0.0,104505.0,1,0.0,36216,1
209,RS4248_gt.nii,0.08485092967748642,44.34748077392578,0.6713263988494873,0.9921797513961792,0.030528370290994644,0.9998785257339478,0.3286736011505127,0.007820255123078823,0.9694716334342957,0.00012150031398050487,0.09741617739200592,0.03007880225777626,0.9920620918273926,0.8317530751228333,0.05840097367763519,0.1420392394065857,0.14315900206565857,0.6635061502456665,0.030406951904296875,0.058518476535932895,132852.0,1,0.6666666666666666,6152,1
210,PS4300_gt.nii,0.0,66.9312973022461,0.0,0.9934121966362,0.0,0.9997572302818298,1.0,0.006587782874703407,1.0,0.00024275925534311682,1.0,0.0,0.9931726455688477,0.4967060983181,0.0,-0.001264612772502005,0.0,-0.006587803363800049,-0.00024276971817016602,0.0,104821.0,3,0.0,4046,8
211,RS4034_gt.nii,0.0,106.32943725585938,0.0,0.9962800741195679,0.0,0.9988675713539124,1.0,0.0037199503276497126,1.0,0.0011324044317007065,1.0,0.0,0.9951560497283936,0.49814003705978394,0.0,-0.002052434952929616,0.0,-0.003719925880432129,-0.0011324286460876465,0.0,40174.0,1,0.0,18928,2
212,PS3398_gt.nii,0.2456178069114685,54.671749114990234,0.6081781387329102,0.9915135502815247,0.12821504473686218,0.9991896748542786,0.39182189106941223,0.008486425504088402,0.8717849850654602,0.0008103293366730213,0.10564690828323364,0.11843216419219971,0.990728497505188,0.799845814704895,0.21178247034549713,0.27641189098358154,0.27924469113349915,0.59969162940979,0.12740468978881836,0.22369829579515285,130898.0,1,0.2222222222222222,34360,5
213,PS3173_gt.nii,0.0635702908039093,48.1767578125,0.06214147061109543,0.9911565184593201,0.04004660248756409,0.9944137930870056,0.937858521938324,0.008843460120260715,0.9599534273147583,0.00558622507378459,0.27391210198402405,0.024960549548268318,0.9856736660003662,0.526648998260498,0.04870538413524628,0.042856380343437195,0.04988541454076767,0.053297996520996094,0.03446042537689209,0.055369082221242365,50264.0,0,1.0,99016,1
214,PS4333_gt.nii,0.0,68.9129867553711,0.0,0.990699052810669,0.0,0.9999186396598816,1.0,0.00930092204362154,1.0,8.134197560139e-05,1.0,0.0,0.9906192421913147,0.4953495264053345,0.0,-0.0008698019082657993,0.0,-0.009300947189331055,-8.13603401184082e-05,0.0,154137.0,1,0.0,1352,2
215,RS3989_gt.nii,0.03828466311097145,43.54939270019531,0.3325551748275757,0.9942060708999634,0.01586899720132351,0.9998114109039307,0.6674448251724243,0.005793947260826826,0.9841309785842896,0.0001885664532892406,0.11660328507423401,0.015379179269075394,0.9940202236175537,0.6633806228637695,0.030292484909296036,0.0715804174542427,0.0726451426744461,0.32676124572753906,0.015680432319641113,0.03112183593012979,93625.0,14,0.125,4712,1
216,PS4399_gt.nii,0.0,114.717041015625,0.0,0.9927159547805786,0.0,0.999433696269989,1.0,0.007284027524292469,1.0,0.0005663137417286634,1.0,0.0,0.9921578764915466,0.4963579773902893,0.0,-0.002031020587310195,0.0,-0.007284045219421387,-0.0005663037300109863,0.0,111667.0,1,0.0,9432,1
217,PS1350_gt.nii,0.0,77.98845672607422,0.0,0.9996203780174255,0.0,0.9998311400413513,1.0,0.00037962646456435323,1.0,0.0001688644551904872,1.0,0.0,0.9994516372680664,0.49981018900871277,0.0,-0.00025319046108052135,0.0,-0.0003796219825744629,-0.00016885995864868164,0.0,2872.0,18,0.0,2832,1
218,PS3404_gt.nii,0.0,70.44146728515625,0.0,0.9954030513763428,0.0,0.9974840879440308,1.0,0.004596957471221685,1.0,0.002515885280445218,1.0,0.0,0.9929102063179016,0.4977015256881714,0.0,-0.003400796325877309,0.0,-0.0045969486236572266,-0.0025159120559692383,0.0,31680.0,5,0.0,42016,1
219,PS4318_gt.nii,0.0,88.70738220214844,0.0,0.994502067565918,0.0,0.9977575540542603,1.0,0.005497915204614401,1.0,0.002242468763142824,1.0,0.0,0.9922841787338257,0.497251033782959,0.0,-0.003511253744363785,0.0,-0.005497932434082031,-0.002242445945739746,0.0,47779.0,2,0.0,37416,6
220,PS3328_gt.nii,0.1586589366197586,16.278820037841797,0.09259548783302307,0.9989184737205505,0.11551042646169662,0.9986163377761841,0.9074044823646545,0.0010815045097842813,0.8844895958900452,0.0013836825964972377,0.0975334644317627,0.05418030917644501,0.997538149356842,0.545756995677948,0.10279135406017303,0.1021968275308609,0.10342023521661758,0.091513991355896,0.11412680149078369,0.12889167324925777,6583.0,1,0.6666666666666666,25552,2
221,RS4175_gt.nii,0.0004902695654891431,52.05765914916992,0.00046457606367766857,0.9915655851364136,0.00011328877008054405,0.9979307651519775,0.9995354413986206,0.008434443734586239,0.999886691570282,0.002069249516353011,0.8099123239517212,9.108712401939556e-05,0.9895310401916504,0.4960150718688965,0.00018215765885543078,-0.00394825916737318,0.00022941501811146736,-0.007969856262207031,-0.0019559264183044434,0.00019797202407834742,102971.0,4,0.3333333333333333,34440,5
222,RS3419_gt.nii,0.0,106.87889862060547,0.0,0.9944966435432434,0.0,0.999778151512146,1.0,0.005503378808498383,1.0,0.00022187719878274947,1.0,0.0,0.9942771792411804,0.4972483217716217,0.0,-0.0011050222674384713,0.0,-0.005503356456756592,-0.0002218484878540039,0.0,87237.0,1,0.0,3702,2
223,PS4597_gt.nii,0.30151596665382385,17.253986358642578,0.5216062664985657,0.994743824005127,0.14431236684322357,0.9991833567619324,0.4783937633037567,0.0052561527118086815,0.8556876182556152,0.0008166442858055234,0.09122609347105026,0.12744425237178802,0.9939411282539368,0.7581750154495239,0.22607636451721191,0.27220219373703003,0.2743615210056305,0.5163500308990479,0.14349567890167236,0.24143818909161868,81236.0,0,0.8,28464,2
224,PS3586_gt.nii,0.0,73.40980529785156,0.0,0.9884393811225891,0.0,0.9933899641036987,1.0,0.011560638435184956,1.0,0.006610016338527203,1.0,0.0,0.9819808006286621,0.49421969056129456,0.0,-0.008741624653339386,0.0,-0.011560618877410889,-0.0066100358963012695,0.0,72565.0,1,0.0,109624,4
225,RS3660_gt.nii,0.0,110.674072265625,0.0,0.9907861948013306,0.0,0.9996106624603271,1.0,0.009213782846927643,1.0,0.00038934723124839365,1.0,0.0,0.9904040098190308,0.4953930974006653,0.0,-0.0018940330483019352,0.0,-0.009213805198669434,-0.00038933753967285156,0.0,146698.0,2,0.0,6472,1
226,RS4229_gt.nii,0.0,96.0885009765625,0.0,0.9931194186210632,0.0,0.9987814426422119,1.0,0.00688056368380785,1.0,0.0012185871601104736,1.0,0.0,0.9919175505638123,0.4965597093105316,0.0,-0.002895611571148038,0.0,-0.006880581378936768,-0.001218557357788086,0.0,93095.0,4,0.0,20304,1
227,RS4307_gt.nii,0.0,75.07196044921875,0.0,0.9995466470718384,0.0,0.9992320537567139,1.0,0.0004533432947937399,1.0,0.0007679364643990993,1.0,0.0,0.9987794160842896,0.4997733235359192,0.0,-0.000590032956097275,0.0,-0.0004533529281616211,-0.0007679462432861328,0.0,9235.0,1,0.0,12878,2
228,RS4182_gt.nii,0.0,66.15889739990234,0.0,0.9966869354248047,0.0,0.9995139241218567,1.0,0.0033130603842437267,1.0,0.0004860761691816151,1.0,0.0,0.9962040781974792,0.49834346771240234,0.0,-0.0012690152507275343,0.0,-0.0033130645751953125,-0.00048607587814331055,0.0,44810.0,5,0.0,8128,1
229,RS3124_gt.nii,0.0,,0.0,0.9978529810905457,0.0,0.9900702238082886,1.0,0.002147014020010829,1.0,0.009929784573614597,1.0,0.0,0.9879655838012695,0.4989264905452728,0.0,-0.00461729196831584,0.0,-0.0021470189094543457,-0.009929776191711426,0.0,144282.0,4,0.0,166240,4
230,RS4285_gt.nii,0.0,103.34892272949219,0.0,0.9994192123413086,0.0,0.9990739226341248,1.0,0.0005807887646369636,1.0,0.0009260782971978188,1.0,0.0,0.9984942078590393,0.4997096061706543,0.0,-0.0007333866087719798,0.0,-0.0005807876586914062,-0.0009260773658752441,0.0,9466.0,5,0.0,15528,7
231,RS4256_gt.nii,0.0,44.10895538330078,0.0,0.9945211410522461,0.0,0.9989404082298279,1.0,0.005478851031512022,1.0,0.0010596094653010368,1.0,0.0,0.9934731125831604,0.49726057052612305,0.0,-0.002409448614344001,0.0,-0.005478858947753906,-0.0010595917701721191,0.0,70384.0,0,0.0,17680,3
232,RS3697_gt.nii,0.0013980948133394122,44.601009368896484,0.0005377540364861488,0.9940141439437866,0.0002896177174989134,0.996768057346344,0.9994622468948364,0.005985844414681196,0.9997103810310364,0.0032319198362529278,0.7693864703178406,0.00018827378517016768,0.9908207654953003,0.4972759485244751,0.0003764767025131732,-0.004003738984465599,0.0003946429933421314,-0.005448102951049805,-0.002942323684692383,0.00047925566637195197,37557.0,5,0.08,53928,15
233,RS4370_gt.nii,0.00027278182096779346,36.728736877441406,0.0003041362506337464,0.9957011938095093,0.00020855056936852634,0.997048556804657,0.9996958374977112,0.004298807121813297,0.9997914433479309,0.0029514601919800043,0.7898954153060913,0.00012373174831736833,0.992775022983551,0.49800267815589905,0.0002474328794050962,-0.003310138825327158,0.00025184874539263546,-0.003994643688201904,-0.0027428865432739258,0.00029104455892197095,18239.0,1,0.6666666666666666,49320,1
234,RS4051_gt.nii,0.0,99.50879669189453,0.0,0.9925963878631592,0.0,0.9999586939811707,1.0,0.007403617724776268,1.0,4.131385503569618e-05,1.0,0.0,0.9925556778907776,0.4962981939315796,0.0,-0.0005530569469556212,0.0,-0.00740361213684082,-4.13060188293457e-05,0.0,123115.0,3,0.0,688,1
235,PS4414_gt.nii,0.0,87.04596710205078,0.0,0.9988963603973389,0.0,0.999802827835083,1.0,0.0011036185314878821,1.0,0.00019715128291863948,1.0,0.0,0.9986996650695801,0.49944818019866943,0.0,-0.0004664544831030071,0.0,-0.0011036396026611328,-0.0001971721649169922,0.0,13871.0,1,0.0,3304,2
236,RS4392_gt.nii,0.002584450412541628,50.85272979736328,0.4177631437778473,0.9884964823722839,0.0006576188025064766,0.9999893307685852,0.5822368264198303,0.011503547430038452,0.9993423819541931,1.0672876669559628e-05,0.14232267439365387,0.0006570166442543268,0.988486111164093,0.7031298279762268,0.0013131705345585942,0.016211971640586853,0.01657494716346264,0.4062596559524536,0.0006469488143920898,0.0013146657695194224,192923.0,1,0.6666666666666666,304,1
237,RS4069_gt.nii,0.0,74.06753540039062,0.0,0.9938979744911194,0.0,0.9998407363891602,1.0,0.006102037616074085,1.0,0.00015928172797430307,1.0,0.0,0.9937406182289124,0.4969489872455597,0.0,-0.0009858717676252127,0.0,-0.006102025508880615,-0.00015926361083984375,0.0,99092.0,5,0.0,2656,1
238,PS3031_gt.nii,0.0,114.68827056884766,0.0,0.9931373000144958,0.0,0.9992903470993042,1.0,0.006862708833068609,1.0,0.000709631887730211,1.0,0.0,0.9924373626708984,0.4965686500072479,0.0,-0.002206806791946292,0.0,-0.00686269998550415,-0.0007096529006958008,0.0,101168.0,1,0.0,11824,2
239,PS2820_gt.nii,0.0,101.92153930664062,0.0,0.9951430559158325,0.0,0.9998979568481445,1.0,0.004856960382312536,1.0,0.00010206197475781664,1.0,0.0,0.9950419664382935,0.49757152795791626,0.0,-0.0007040674099698663,0.0,-0.0048569440841674805,-0.00010204315185546875,0.0,79193.0,3,0.0,1704,1
240,RS3451_gt.nii,0.0,94.21145629882812,0.0,0.9925848245620728,0.0,0.9996699690818787,1.0,0.007415160536766052,1.0,0.00033003356656990945,1.0,0.0,0.992259681224823,0.4962924122810364,0.0,-0.0015643695369362831,0.0,-0.007415175437927246,-0.0003300309181213379,0.0,116486.0,3,0.0,5496,4
241,PS3161_gt.nii,0.0,111.9553451538086,0.0,0.999294638633728,0.0,0.9963820576667786,1.0,0.0007053484441712499,1.0,0.0036179220769554377,1.0,0.0,0.9956818222999573,0.499647319316864,0.0,-0.001597465481609106,0.0,-0.0007053613662719727,-0.0036179423332214355,0.0,53530.0,0,0.0,60656,1
242,PS3300_gt.nii,0.0,83.15046691894531,0.0,0.9960732460021973,0.0,0.9997496604919434,1.0,0.003926779609173536,1.0,0.0002503687283024192,1.0,0.0,0.9958248138427734,0.49803662300109863,0.0,-0.0009915356058627367,0.0,-0.003926753997802734,-0.0002503395080566406,0.0,60805.0,2,0.0,4184,1
243,RS4280_gt.nii,0.023868761956691742,43.37049865722656,0.21214641630649567,0.9935674667358398,0.009365617297589779,0.9997727274894714,0.7878535985946655,0.0064325290732085705,0.9906343817710876,0.00022725763847120106,0.14830559492111206,0.009050817228853703,0.9933435320854187,0.6028569340705872,0.017939269542694092,0.043357670307159424,0.04457445815205574,0.20571386814117432,0.009138345718383789,0.018535344357623114,103398.0,2,0.5,4808,1
244,RS4054_gt.nii,4.823073686566204e-05,106.49882507324219,0.00037556333700194955,0.9858477115631104,2.529340417822823e-05,0.9990344643592834,0.9996244311332703,0.014152294024825096,0.9999747276306152,0.0009655380854383111,0.8599173426628113,2.3697992219240405e-05,0.9849092960357666,0.49311164021492004,4.7394863941008225e-05,-0.0035990967880934477,9.7464224381838e-05,-0.013776719570159912,-0.0009402632713317871,4.8711776477895004e-05,219309.0,7,0.25,15976,1
245,PS3984_gt.nii,0.0,,0.0,0.999913215637207,0.0,0.9997739791870117,1.0,8.680397877469659e-05,1.0,0.0002260404289700091,1.0,0.0,0.9996871948242188,0.4999566078186035,0.0,-0.00014007573190610856,0.0,-8.678436279296875e-05,-0.00022602081298828125,0.0,2953.0,1,0.0,3792,1
246,RS4387_gt.nii,0.0,52.81098556518555,0.0,0.997115969657898,0.0,0.9999416470527649,1.0,0.002884019399061799,1.0,5.834238254465163e-05,1.0,0.0,0.9970579743385315,0.498557984828949,0.0,-0.00041019576019607484,0.0,-0.0028840303421020508,-5.835294723510742e-05,0.0,47002.0,0,0.0,976,1
247,RS4237_gt.nii,0.001241606194525957,88.63971710205078,0.0038075458724051714,0.9900979399681091,0.000530158809851855,0.9986139535903931,0.996192455291748,0.009902051649987698,0.9994698166847229,0.0013860504841431975,0.6172481179237366,0.00046557889436371624,0.9887392520904541,0.49695274233818054,0.0009307244908995926,-0.0022839081939309835,0.0014207757776603103,-0.006094515323638916,-0.000855863094329834,0.0010151113161841043,138400.0,3,0.4,23112,1
248,PS3949_gt.nii,0.0,82.87943267822266,0.0,0.9900580048561096,0.0,0.9988051056861877,1.0,0.009942014701664448,1.0,0.0011948986211791635,1.0,0.0,0.9888867139816284,0.4950290024280548,0.0,-0.0034466939978301525,0.0,-0.00994199514389038,-0.0011948943138122559,0.0,143989.0,2,0.0,19848,1
249,RS4108_gt.nii,0.0,72.11102294921875,0.0,0.9944506287574768,0.0,0.9994653463363647,1.0,0.005549341440200806,1.0,0.0005346387624740601,1.0,0.0,0.9939219355583191,0.4972253143787384,0.0,-0.0017224670154973865,0.0,-0.005549371242523193,-0.0005346536636352539,0.0,82539.0,1,0.0,8920,2
250,RS4044_gt.nii,0.0,74.03242492675781,0.0,0.996451199054718,0.0,0.9992699027061462,1.0,0.0035488198045641184,1.0,0.0007301234873011708,1.0,0.0,0.9957262277603149,0.498225599527359,0.0,-0.0016096821054816246,0.0,-0.0035488009452819824,-0.0007300972938537598,0.0,42979.0,15,0.0,12206,19
251,PS3110_gt.nii,0.0,,0.0,0.9984588027000427,0.0,0.9926841259002686,1.0,0.0015411898493766785,1.0,0.007315861061215401,1.0,0.0,0.9911653995513916,0.49922940135002136,0.0,-0.003357846289873123,0.0,-0.0015411972999572754,-0.007315874099731445,0.0,108229.0,1,0.0,122552,1
252,PS2261_gt.nii,0.0,75.35250854492188,0.0,0.9945210218429565,0.0,0.9996854662895203,1.0,0.005478963255882263,1.0,0.00031452791881747544,1.0,0.0,0.9942099452018738,0.49726051092147827,0.0,-0.0013127402635291219,0.0,-0.005478978157043457,-0.00031453371047973633,0.0,86151.0,1,0.0,5248,1
253,RS4048_gt.nii,0.0,101.82656860351562,0.0,0.9961424469947815,0.0,0.9862605929374695,1.0,0.003857542062178254,1.0,0.013739408925175667,1.0,0.0,0.98250812292099,0.49807122349739075,0.0,-0.007280133664608002,0.0,-0.003857553005218506,-0.013739407062530518,0.0,181836.0,2,0.0,229632,3
254,RS4263_gt.nii,0.0,93.48529052734375,0.0,0.99748295545578,0.0,0.9998236298561096,1.0,0.0025170701555907726,1.0,0.00017639683210290968,1.0,0.0,0.9973074197769165,0.49874147772789,0.0,-0.000666335690766573,0.0,-0.0025170445442199707,-0.00017637014389038086,0.0,38087.0,1,0.0,2952,1


==> figs/adapt/ploras/CT/atlas-real-192-mb-dpl_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4242_gt.nii,0.0,,0.0,0.9997937083244324,0.0,0.9996837973594666,1.0,0.0002062972926069051,1.0,0.0003162082575727254,1.0,0.0,0.9994776248931885,0.4998968541622162,0.0,-0.0002554073289502412,0.0,-0.00020629167556762695,-0.00031620264053344727,0.0,3528.0,2,0.0,5304,2
1,RS4086_gt.nii,0.0,,0.0,0.9997158050537109,0.0,0.9990899562835693,1.0,0.000284215115243569,1.0,0.0009100637398660183,1.0,0.0,0.9988062381744385,0.49985790252685547,0.0,-0.0005085802404209971,0.0,-0.0002841949462890625,-0.0009100437164306641,0.0,12677.0,1,0.0,15264,1
2,RS3079_gt.nii,0.0,,0.0,0.9997307658195496,0.0,0.9993899464607239,1.0,0.00026921957032755017,1.0,0.0006100388709455729,1.0,0.0,0.9991210699081421,0.4998653829097748,0.0,-0.0004052584117744118,0.0,-0.00026923418045043945,-0.000610053539276123,0.0,7609.0,1,0.0,10232,1
3,RS3128_gt.nii,0.0,,0.0,0.9995324611663818,0.0,0.9989805221557617,1.0,0.00046753842616453767,1.0,0.0010194771457463503,1.0,0.0,0.99851393699646,0.4997662305831909,0.0,-0.0006903946050442755,0.0,-0.00046753883361816406,-0.0010194778442382812,0.0,12416.0,3,0.0,17096,3
4,RS4439_gt.nii,0.0,,0.0,0.9998361468315125,0.0,0.9996771216392517,1.0,0.00016384646005462855,1.0,0.0003228716377634555,1.0,0.0,0.9995133876800537,0.4999180734157562,0.0,-0.00023000298824626952,0.0,-0.00016385316848754883,-0.000322878360748291,0.0,3961.0,1,0.0,5416,1
5,PS3948_gt.nii,0.0,,0.0,0.9998247623443604,0.0,0.9993737936019897,1.0,0.00017522815323900431,1.0,0.0006261968519538641,1.0,0.0,0.9991987943649292,0.4999123811721802,0.0,-0.0003312511253170669,0.0,-0.00017523765563964844,-0.0006262063980102539,0.0,8661.0,1,0.0,10504,1
6,RS4174_gt.nii,0.0,,0.0,0.9996562004089355,0.0,0.9994633793830872,1.0,0.0003438052081037313,1.0,0.0005366262048482895,1.0,0.0,0.9991199374198914,0.4998281002044678,0.0,-0.00042952867806889117,0.0,-0.0003437995910644531,-0.0005366206169128418,0.0,6010.0,8,0.0,9000,8
7,RS4211_gt.nii,0.0,,0.0,0.9981203079223633,0.0,0.9856482744216919,1.0,0.0018796774093061686,1.0,0.014351732097566128,1.0,0.0,0.9838221073150635,0.49906015396118164,0.0,-0.005193903110921383,0.0,-0.0018796920776367188,-0.014351725578308105,0.0,220977.0,1,0.0,240336,1
8,RS3027_gt.nii,0.0,,0.0,0.9998874068260193,0.0,0.9998607635498047,1.0,0.00011260885366937146,1.0,0.00013925212260801345,1.0,0.0,0.999748170375824,0.49994370341300964,0.0,-0.00012522388715296984,0.0,-0.00011259317398071289,-0.0001392364501953125,0.0,1369.0,4,0.0,2336,4
9,PS2998_gt.nii,0.0,,0.0,0.9987096786499023,0.0,0.9939956068992615,1.0,0.0012903104070574045,1.0,0.006004405207931995,1.0,0.0,0.9927207231521606,0.49935483932495117,0.0,-0.0027834416832774878,0.0,-0.0012903213500976562,-0.006004393100738525,0.0,84226.0,1,0.0,100608,1
10,RS4223_gt.nii,0.0,,0.0,0.9997679591178894,0.0,0.9992664456367493,1.0,0.00023203223827295005,1.0,0.0007335456321015954,1.0,0.0,0.9990347623825073,0.4998839795589447,0.0,-0.0004125605628360063,0.0,-0.0002320408821105957,-0.0007335543632507324,0.0,10258.0,2,0.0,12304,2
11,PS2376_gt.nii,0.0,,0.0,0.9985619783401489,0.0,0.9923606514930725,1.0,0.0014380243374034762,1.0,0.007639342453330755,1.0,0.0,0.990944504737854,0.49928098917007446,0.0,-0.003314447356387973,0.0,-0.0014380216598510742,-0.00763934850692749,0.0,112083.0,5,0.0,127984,5
12,RS2901_gt.nii,0.0,,0.0,0.99937903881073,0.0,0.9974282383918762,1.0,0.0006209478015080094,1.0,0.00257174507714808,1.0,0.0,0.9968104958534241,0.499689519405365,0.0,-0.0012636927422136068,0.0,-0.0006209611892700195,-0.0025717616081237793,0.0,37187.0,1,0.0,43120,1
13,RS4276_gt.nii,0.0,,0.0,0.9997691512107849,0.0,0.9993484616279602,1.0,0.0002308203256689012,1.0,0.0006515098502859473,1.0,0.0,0.9991179704666138,0.49988457560539246,0.0,-0.00038779081660322845,0.0,-0.0002308487892150879,-0.0006515383720397949,0.0,8905.0,1,0.0,10928,1
14,RS3932_gt.nii,0.0,,0.0,0.9997633695602417,0.0,0.9995869398117065,1.0,0.00023660893202759326,1.0,0.0004130386805627495,1.0,0.0,0.9993505477905273,0.49988168478012085,0.0,-0.00031261579715646803,0.0,-0.00023663043975830078,-0.00041306018829345703,0.0,5022.0,2,0.0,6928,2
15,RS1987_gt.nii,0.0,,0.0,0.9994367361068726,0.0,0.9989455938339233,1.0,0.0005632613901980221,1.0,0.0010544033721089363,1.0,0.0,0.9983835220336914,0.4997183680534363,0.0,-0.0007706522010266781,0.0,-0.0005632638931274414,-0.0010544061660766602,0.0,12326.0,6,0.0,17680,6
16,RS4090_gt.nii,0.0,,0.0,0.9999338984489441,0.0,0.9999227523803711,1.0,6.610665877815336e-05,1.0,7.72527273511514e-05,1.0,0.0,0.9998566508293152,0.49996694922447205,0.0,-7.14627094566822e-05,0.0,-6.61015510559082e-05,-7.724761962890625e-05,0.0,787.0,1,0.0,1296,1
17,PS4485_gt.nii,0.0,,0.0,0.9994549751281738,0.0,0.9975749254226685,1.0,0.0005450345925055444,1.0,0.0024250817950814962,1.0,0.0,0.9970325231552124,0.4997274875640869,0.0,-0.001149675459600985,0.0,-0.0005450248718261719,-0.002425074577331543,0.0,34422.0,1,0.0,40664,1
18,PS3983_gt.nii,0.0,,0.0,0.9998018741607666,0.0,0.9994992017745972,1.0,0.0001981058157980442,1.0,0.0005007782019674778,1.0,0.0,0.9993013143539429,0.4999009370803833,0.0,-0.00031497154850512743,0.0,-0.00019812583923339844,-0.000500798225402832,0.0,6771.0,1,0.0,8400,1
19,PS3119_gt.nii,0.0,,0.0,0.9999693036079407,0.0,0.999971866607666,1.0,3.069725426030345e-05,1.0,2.813425635395106e-05,1.0,0.0,0.9999411702156067,0.49998465180397034,0.0,-2.9387827453319915e-05,0.0,-3.069639205932617e-05,-2.8133392333984375e-05,0.0,277.0,3,0.0,472,3
20,RS3455_gt.nii,0.0,,0.0,0.9999160766601562,0.0,0.9998712539672852,1.0,8.393414464080706e-05,1.0,0.00012875684478785843,1.0,0.0,0.9997873306274414,0.4999580383300781,0.0,-0.00010395717981737107,0.0,-8.392333984375e-05,-0.00012874603271484375,0.0,1437.0,3,0.0,2160,3
21,RS4226_gt.nii,0.0,,0.0,0.9998002648353577,0.0,0.9995449781417847,1.0,0.0001997068029595539,1.0,0.0004549934819806367,1.0,0.0,0.9993454813957214,0.49990013241767883,0.0,-0.0003014387039002031,0.0,-0.00019973516464233398,-0.00045502185821533203,0.0,5899.0,11,0.0,7632,11
22,PS3941_gt.nii,0.0,,0.0,0.999879777431488,0.0,0.999689519405365,1.0,0.00012020027497783303,1.0,0.0003104583011008799,1.0,0.0,0.9995694160461426,0.499939888715744,0.0,-0.00019317652913741767,0.0,-0.00012022256851196289,-0.00031048059463500977,0.0,4086.0,2,0.0,5208,2
23,RS2302_gt.nii,0.0,,0.0,0.999076783657074,0.0,0.9988564252853394,1.0,0.0009231982403434813,1.0,0.0011435563210397959,1.0,0.0,0.9979353547096252,0.499538391828537,0.0,-0.0010274868691340089,0.0,-0.0009232163429260254,-0.0011435747146606445,0.0,10294.0,1,0.0,19168,1
24,RS4434_gt.nii,0.0,,0.0,0.999784529209137,0.0,0.994067370891571,1.0,0.00021549728990066797,1.0,0.005932648200541735,1.0,0.0,0.9938544034957886,0.4998922646045685,0.0,-0.0011306942906230688,0.0,-0.0002154707908630371,-0.005932629108428955,0.0,99512.0,1,0.0,99512,1
25,RS4511_gt.nii,0.0,,0.0,0.9995329976081848,0.0,0.9983522295951843,1.0,0.00046699665836058557,1.0,0.0016477637691423297,1.0,0.0,0.9978867769241333,0.4997664988040924,0.0,-0.0008772116270847619,0.0,-0.00046700239181518555,-0.0016477704048156738,0.0,23014.0,2,0.0,27632,2
26,RS4424_gt.nii,0.0,,0.0,0.9995741248130798,0.0,0.9980069398880005,1.0,0.0004258891858626157,1.0,0.001993072684854269,1.0,0.0,0.997582733631134,0.4997870624065399,0.0,-0.0009213187149725854,0.0,-0.000425875186920166,-0.0019930601119995117,0.0,29161.0,1,0.0,33424,1
27,PS3532_gt.nii,0.0,,0.0,0.9998461008071899,0.0,0.999812126159668,1.0,0.00015392810746561736,1.0,0.00018790275498759001,1.0,0.0,0.9996582269668579,0.49992305040359497,0.0,-0.00017006915004458278,0.0,-0.0001538991928100586,-0.00018787384033203125,0.0,2015.0,4,0.0,3152,4
28,RS3944_gt.nii,0.0,,0.0,0.999785840511322,0.0,0.999468207359314,1.0,0.00021415413357317448,1.0,0.0005317872273735702,1.0,0.0,0.9992542862892151,0.499892920255661,0.0,-0.0003374677035026252,0.0,-0.00021415948867797852,-0.0005317926406860352,0.0,6739.0,1,0.0,8920,1
29,RS3992_gt.nii,0.0,,0.0,0.9994258284568787,0.0,0.998349666595459,1.0,0.0005741649074479938,1.0,0.001650325721129775,1.0,0.0,0.9977774024009705,0.49971291422843933,0.0,-0.0009734264458529651,0.0,-0.0005741715431213379,-0.0016503334045410156,0.0,21818.0,3,0.0,27672,3
30,PS3191_gt.nii,0.0,,0.0,0.9992063045501709,0.0,0.9979231357574463,1.0,0.0007936735637485981,1.0,0.0020768402609974146,1.0,0.0,0.9971327781677246,0.49960315227508545,0.0,-0.0012838742695748806,0.0,-0.0007936954498291016,-0.002076864242553711,0.0,27351.0,6,0.0,34816,6
31,RS4074_gt.nii,0.0,,0.0,0.9997859001159668,0.0,0.9995650053024292,1.0,0.0002140737633453682,1.0,0.00043496856233105063,1.0,0.0,0.9993511438369751,0.4998929500579834,0.0,-0.0003051480744034052,0.0,-0.00021409988403320312,-0.0004349946975708008,0.0,5588.0,6,0.0,7296,6
32,RS4035_gt.nii,0.0,,0.0,0.9996508359909058,0.0,0.9992702007293701,1.0,0.0003491803363431245,1.0,0.0007298155105672777,1.0,0.0,0.9989215135574341,0.4998254179954529,0.0,-0.000504814088344574,0.0,-0.0003491640090942383,-0.0007297992706298828,0.0,9163.0,5,0.0,12240,5
33,PS4017_gt.nii,0.0,,0.0,0.9993993639945984,0.0,0.9976878762245178,1.0,0.000600653060246259,1.0,0.002312138443812728,1.0,0.0,0.9970899820327759,0.4996996819972992,0.0,-0.0011784705566242337,0.0,-0.0006006360054016113,-0.0023121237754821777,0.0,33197.0,1,0.0,38768,1
34,RS4460_gt.nii,0.0,,0.0,0.9999145269393921,0.0,0.9998269081115723,1.0,8.54878599056974e-05,1.0,0.00017310668772552162,1.0,0.0,0.9997414350509644,0.49995726346969604,0.0,-0.00012164916552137583,0.0,-8.547306060791016e-05,-0.00017309188842773438,0.0,2071.0,1,0.0,2904,1
35,RS4373_gt.nii,0.0,,0.0,0.99979168176651,0.0,0.9996699690818787,1.0,0.00020832737209275365,1.0,0.0003300400567241013,1.0,0.0,0.9994617700576782,0.499895840883255,0.0,-0.00026221436564810574,0.0,-0.00020831823348999023,-0.0003300309181213379,0.0,3732.0,1,0.0,5536,1
36,PS3163_gt.nii,0.0,,0.0,0.9993375539779663,0.0,0.9983776807785034,1.0,0.0006624471279792488,1.0,0.0016223193379119039,1.0,0.0,0.9977173805236816,0.49966877698898315,0.0,-0.0010366777423769236,0.0,-0.0006624460220336914,-0.001622319221496582,0.0,21859.0,1,0.0,27200,1
37,RS4454_gt.nii,0.0,,0.0,0.9999141097068787,0.0,0.9998683929443359,1.0,8.590159995947033e-05,1.0,0.00013161836250219494,1.0,0.0,0.9997825026512146,0.49995705485343933,0.0,-0.0001063307499862276,0.0,-8.589029312133789e-05,-0.0001316070556640625,0.0,1547.0,1,0.0,2208,1
38,RS4144_gt.nii,0.0,,0.0,0.9997302293777466,0.0,0.9994715452194214,1.0,0.00026979396352544427,1.0,0.0005284780636429787,1.0,0.0,0.9992020130157471,0.4998651146888733,0.0,-0.0003775979275815189,0.0,-0.00026977062225341797,-0.0005284547805786133,0.0,6484.0,2,0.0,8864,2
39,RS3614_gt.nii,0.0,,0.0,0.9996339082717896,0.0,0.9983447790145874,1.0,0.00036610144888982177,1.0,0.0016552299493923783,1.0,0.0,0.9979798793792725,0.4998169541358948,0.0,-0.000778448476921767,0.0,-0.0003660917282104492,-0.0016552209854125977,0.0,23487.0,1,0.0,27760,1
40,PS4290_gt.nii,0.0,,0.0,0.9997273087501526,0.0,0.9992129802703857,1.0,0.00027266735560260713,1.0,0.0007869957480579615,1.0,0.0,0.9989407658576965,0.4998636543750763,0.0,-0.0004632365016732365,0.0,-0.0002726912498474121,-0.0007870197296142578,0.0,10191.0,1,0.0,13200,1
41,RS3704_gt.nii,0.0,,0.0,0.9979901313781738,0.0,0.980762243270874,1.0,0.00200989400036633,1.0,0.01923777163028717,1.0,0.0,0.9788288474082947,0.4989950656890869,0.0,-0.006218189839273691,0.0,-0.002009868621826172,-0.019237756729125977,0.0,298289.0,1,0.0,322120,1
42,RS4338_gt.nii,0.0,,0.0,0.998965859413147,0.0,0.9973527193069458,1.0,0.0010341336019337177,1.0,0.00264726928435266,1.0,0.0,0.9963240623474121,0.4994829297065735,0.0,-0.0016545784892514348,0.0,-0.0010341405868530273,-0.0026472806930541992,0.0,35441.0,1,0.0,44368,1
43,RS4231_gt.nii,0.0,,0.0,0.9996454119682312,0.0,0.9985833168029785,1.0,0.0003546134103089571,1.0,0.0014167079934850335,1.0,0.0,0.9982296824455261,0.4998227059841156,0.0,-0.0007087902631610632,0.0,-0.00035458803176879883,-0.0014166831970214844,0.0,20043.0,1,0.0,23760,1
44,PS3230_gt.nii,0.0,,0.0,0.9998626708984375,0.0,0.9998016357421875,1.0,0.0001373563427478075,1.0,0.0001983914989978075,1.0,0.0,0.999664306640625,0.49993133544921875,0.0,-0.00016507675172761083,0.0,-0.0001373291015625,-0.0001983642578125,0.0,2215.0,3,0.0,3328,3
45,PS2183_gt.nii,0.0,,0.0,0.999858558177948,0.0,0.9997143149375916,1.0,0.0001414226135239005,1.0,0.0002856658538803458,1.0,0.0,0.9995729923248291,0.499929279088974,0.0,-0.00020099655375815928,0.0,-0.00014144182205200195,-0.00028568506240844727,0.0,3450.0,1,0.0,4792,1
46,PS3449_gt.nii,0.0,,0.0,0.9997115135192871,0.0,0.9996128082275391,1.0,0.00028847894282080233,1.0,0.00038718420546501875,1.0,0.0,0.9993245601654053,0.49985575675964355,0.0,-0.00033420725958421826,0.0,-0.0002884864807128906,-0.0003871917724609375,0.0,4148.0,7,0.0,6494,7
47,PS3958_gt.nii,0.0,,0.0,0.9992944002151489,0.0,0.9981633424758911,1.0,0.0007055834867060184,1.0,0.0018366397125646472,1.0,0.0,0.9974603652954102,0.49964720010757446,0.0,-0.0011383772362023592,0.0,-0.0007055997848510742,-0.0018366575241088867,0.0,24800.0,3,0.0,30792,3
48,RS4177_gt.nii,0.0,,0.0,0.999628484249115,0.0,0.9991561770439148,1.0,0.0003715311177074909,1.0,0.0008438382064923644,1.0,0.0,0.9987852573394775,0.4998142421245575,0.0,-0.0005599215510301292,0.0,-0.00037151575088500977,-0.0008438229560852051,0.0,11118.0,2,0.0,14152,2
49,PS3195_gt.nii,0.0,,0.0,0.9997014999389648,0.0,0.9992015361785889,1.0,0.00029849991551600397,1.0,0.0007984635303728282,1.0,0.0,0.9989035129547119,0.4998507499694824,0.0,-0.00048820211668498814,0.0,-0.00029850006103515625,-0.0007984638214111328,0.0,10785.0,1,0.0,13392,1
50,PS4452_gt.nii,0.0,,0.0,0.9994164109230042,0.0,0.9986674189567566,1.0,0.0005835914635099471,1.0,0.0013325827894732356,1.0,0.0,0.9980853796005249,0.4997082054615021,0.0,-0.0008818639325909317,0.0,-0.0005835890769958496,-0.0013325810432434082,0.0,16859.0,1,0.0,22344,1
51,RS2428_gt.nii,0.0,,0.0,0.9998564124107361,0.0,0.9996766448020935,1.0,0.00014357440522871912,1.0,0.00032334201387129724,1.0,0.0,0.9995331764221191,0.49992820620536804,0.0,-0.0002154614485334605,0.0,-0.00014358758926391602,-0.00032335519790649414,0.0,4214.0,4,0.0,5424,4
52,PS3177_gt.nii,0.0,,0.0,0.9991185069084167,0.0,0.9980876445770264,1.0,0.0008815084584057331,1.0,0.0019123690435662866,1.0,0.0,0.9972094893455505,0.4995592534542084,0.0,-0.0012983718188479543,0.0,-0.000881493091583252,-0.0019123554229736328,0.0,24916.0,4,0.0,32056,4
53,RS1544_gt.nii,0.0,,0.0,0.9993338584899902,0.0,0.9979974031448364,1.0,0.0006661633960902691,1.0,0.0020026168785989285,1.0,0.0,0.9973338842391968,0.4996669292449951,0.0,-0.0011550195049494505,0.0,-0.0006661415100097656,-0.0020025968551635742,0.0,26653.0,16,0.0,33576,16
54,PS2673_gt.nii,0.0,,0.0,0.9994094967842102,0.0,0.9975428581237793,1.0,0.0005905228317715228,1.0,0.00245715887285769,1.0,0.0,0.9969552159309387,0.4997047483921051,0.0,-0.0012045780895277858,0.0,-0.0005905032157897949,-0.002457141876220703,0.0,36177.0,1,0.0,41200,1
55,PS3320_gt.nii,0.0,,0.0,0.9990662336349487,0.0,0.9970112442970276,1.0,0.0009337530937045813,1.0,0.0029887366108596325,1.0,0.0,0.9960830807685852,0.49953311681747437,0.0,-0.0016705513698980212,0.0,-0.0009337663650512695,-0.002988755702972412,0.0,41206.0,2,0.0,50096,2
56,RS4078_gt.nii,0.0,,0.0,0.9995150566101074,0.0,0.9991632103919983,1.0,0.00048493174836039543,1.0,0.0008367777918465436,1.0,0.0,0.9986791014671326,0.4997575283050537,0.0,-0.000637008692137897,0.0,-0.0004849433898925781,-0.000836789608001709,0.0,10099.0,8,0.0,14032,8
57,RS4465_gt.nii,0.0,,0.0,0.9990712404251099,0.0,0.9939700961112976,1.0,0.0009287518914788961,1.0,0.006029927171766758,1.0,0.0,0.9930524826049805,0.49953562021255493,0.0,-0.002366496715694666,0.0,-0.0009287595748901367,-0.006029903888702393,0.0,90889.0,1,0.0,101072,1
58,PS2265_gt.nii,0.0,,0.0,0.9987075328826904,0.0,0.9900423288345337,1.0,0.001292445813305676,1.0,0.00995765719562769,1.0,0.0,0.9887754917144775,0.4993537664413452,0.0,-0.0035874408204108477,0.0,-0.0012924671173095703,-0.009957671165466309,0.0,152157.0,1,0.0,166848,1
59,RS2949_gt.nii,0.0,,0.0,0.9991429448127747,0.0,0.99664306640625,1.0,0.0008570688078179955,1.0,0.0033569401130080223,1.0,0.0,0.9957917332649231,0.49957147240638733,0.0,-0.0016962101217359304,0.0,-0.0008570551872253418,-0.00335693359375,0.0,47762.0,2,0.0,56272,2
60,PS2619_gt.nii,0.0,,0.0,0.9992806911468506,0.0,0.9985359907150269,1.0,0.0007192882476374507,1.0,0.0014639878645539284,1.0,0.0,0.9978188276290894,0.4996403455734253,0.0,-0.0010261720744892955,0.0,-0.0007193088531494141,-0.0014640092849731445,0.0,17938.0,7,0.0,24544,7
61,PS2121_gt.nii,0.0,,0.0,0.9992129802703857,0.0,0.997499406337738,1.0,0.0007870192639529705,1.0,0.0025005897041410208,1.0,0.0,0.996716320514679,0.49960649013519287,0.0,-0.0014028586447238922,0.0,-0.0007870197296142578,-0.002500593662261963,0.0,34631.0,1,0.0,41920,1
62,RS4236_gt.nii,0.0,,0.0,0.9999590516090393,0.0,0.9999489784240723,1.0,4.095047916052863e-05,1.0,5.1023664127569646e-05,1.0,0.0,0.9999080300331116,0.49997952580451965,0.0,-4.571042882162146e-05,0.0,-4.094839096069336e-05,-5.1021575927734375e-05,0.0,511.0,3,0.0,856,3
63,PS4245_gt.nii,0.0,,0.0,0.9996821880340576,0.0,0.9988237619400024,1.0,0.0003178280603606254,1.0,0.001176253892481327,1.0,0.0,0.9985066652297974,0.4998410940170288,0.0,-0.0006114299176260829,0.0,-0.0003178119659423828,-0.0011762380599975586,0.0,16566.0,4,0.0,19728,4
64,RS4101_gt.nii,0.0,,0.0,0.9998729228973389,0.0,0.9997987747192383,1.0,0.00012710268492810428,1.0,0.000201250848476775,1.0,0.0,0.9996716976165771,0.49993646144866943,0.0,-0.00015993599663488567,0.0,-0.0001270771026611328,-0.00020122528076171875,0.0,2327.0,1,0.0,3376,1
65,RS4448_gt.nii,0.0,,0.0,0.9997826218605042,0.0,0.9990513920783997,1.0,0.0002174055262003094,1.0,0.0009486351627856493,1.0,0.0,0.9988343715667725,0.4998913109302521,0.0,-0.0004541348898783326,0.0,-0.0002173781394958496,-0.0009486079216003418,0.0,13407.0,1,0.0,15912,1
66,PS3960_gt.nii,0.0,,0.0,0.9997609257698059,0.0,0.9997205138206482,1.0,0.00023908143339212984,1.0,0.00027949336799792945,1.0,0.0,0.9994815587997437,0.49988046288490295,0.0,-0.00025849888334050775,0.0,-0.0002390742301940918,-0.00027948617935180664,0.0,3024.0,4,0.0,4688,4
67,RS4322_gt.nii,0.0,,0.0,0.9999181032180786,0.0,0.9999008178710938,1.0,8.190490189008415e-05,1.0,9.919024887494743e-05,1.0,0.0,0.9998189210891724,0.4999590516090393,0.0,-9.01341627468355e-05,0.0,-8.189678192138672e-05,-9.918212890625e-05,0.0,1028.0,2,0.0,1664,2
68,RS3528_gt.nii,0.0,,0.0,0.999660849571228,0.0,0.9994547963142395,1.0,0.0003391564532648772,1.0,0.0005452096811495721,1.0,0.0,0.9991160035133362,0.499830424785614,0.0,-0.0004300132277421653,0.0,-0.00033915042877197266,-0.000545203685760498,0.0,5942.0,5,0.0,9144,5
69,RS2558_gt.nii,0.0,,0.0,0.999826967716217,0.0,0.9998025298118591,1.0,0.00017300683248322457,1.0,0.00019744473684113473,1.0,0.0,0.9996296167373657,0.4999134838581085,0.0,-0.00018482231826055795,0.0,-0.00017303228378295898,-0.00019747018814086914,0.0,2100.0,16,0.0,3312,16
70,RS3988_gt.nii,0.0,,0.0,0.9999504089355469,0.0,0.9999237060546875,1.0,4.9594847951084375e-05,1.0,7.629772881045938e-05,1.0,0.0,0.9998741149902344,0.49997520446777344,0.0,-6.151401612441987e-05,0.0,-4.9591064453125e-05,-7.62939453125e-05,0.0,850.0,2,0.0,1280,2
71,PS2241_gt.nii,0.0,,0.0,0.999286949634552,0.0,0.997156023979187,1.0,0.0007130502490326762,1.0,0.002843971597030759,1.0,0.0,0.9964470267295837,0.499643474817276,0.0,-0.001424041693098843,0.0,-0.000713050365447998,-0.0028439760208129883,0.0,41474.0,2,0.0,47680,2
72,PS3664_gt.nii,0.0,,0.0,0.9997002482414246,0.0,0.9991943836212158,1.0,0.0002997547562699765,1.0,0.0008056192309595644,1.0,0.0,0.9988951086997986,0.4998501241207123,0.0,-0.0004914144519716501,0.0,-0.00029975175857543945,-0.0008056163787841797,0.0,10646.0,2,0.0,13512,2
73,PS2805_gt.nii,0.0,,0.0,0.9989719986915588,0.0,0.9967622756958008,1.0,0.0010279883863404393,1.0,0.003237704047933221,1.0,0.0,0.9957409501075745,0.4994859993457794,0.0,-0.0018243689555674791,0.0,-0.0010280013084411621,-0.0032377243041992188,0.0,45102.0,2,0.0,54264,2
74,PS2432_gt.nii,0.0,,0.0,0.9994103908538818,0.0,0.9986416697502136,1.0,0.000589634757488966,1.0,0.0013583552790805697,1.0,0.0,0.9980536103248596,0.4997051954269409,0.0,-0.0008949488401412964,0.0,-0.0005896091461181641,-0.001358330249786377,0.0,16914.0,1,0.0,22776,1
75,RS4791_gt.nii,0.0,,0.0,0.9999805688858032,0.0,0.9999823570251465,1.0,1.943145616678521e-05,1.0,1.764331682352349e-05,1.0,0.0,0.9999629259109497,0.4999902844429016,0.0,-1.8515813280828297e-05,0.0,-1.9431114196777344e-05,-1.7642974853515625e-05,0.0,149.0,1,0.0,296,1
76,PS2269_gt.nii,0.0,,0.0,0.9994544982910156,0.0,0.9986395835876465,1.0,0.0005455281934700906,1.0,0.0013604422565549612,1.0,0.0,0.9980955123901367,0.4997272491455078,0.0,-0.0008614868856966496,0.0,-0.000545501708984375,-0.0013604164123535156,0.0,18443.0,13,0.0,22812,13
77,RS3669_gt.nii,0.0,,0.0,0.9998427629470825,0.0,0.9998378753662109,1.0,0.00015726254787296057,1.0,0.0001621501287445426,1.0,0.0,0.9996806383132935,0.49992138147354126,0.0,-0.00015968763909768313,0.0,-0.00015723705291748047,-0.0001621246337890625,0.0,1562.0,6,0.0,2720,6
78,PS4344_gt.nii,0.0,,0.0,0.999312162399292,0.0,0.9982550144195557,1.0,0.0006878449930809438,1.0,0.001744991634041071,1.0,0.0,0.9975695610046387,0.499656081199646,0.0,-0.0010955745819956064,0.0,-0.0006878376007080078,-0.001744985580444336,0.0,23325.0,5,0.0,29256,5
79,RS3775_gt.nii,0.0,,0.0,0.998645544052124,0.0,0.9931328892707825,1.0,0.001354446285404265,1.0,0.006867109332233667,1.0,0.0,0.9917969703674316,0.499322772026062,0.0,-0.003049775492399931,0.0,-0.0013544559478759766,-0.006867110729217529,0.0,102921.0,1,0.0,115056,1
80,RS4038_gt.nii,0.0,,0.0,0.9995658993721008,0.0,0.9988111853599548,1.0,0.0004340799932833761,1.0,0.0011887935688719153,1.0,0.0,0.9983781576156616,0.4997829496860504,0.0,-0.0007183533743955195,0.0,-0.0004341006278991699,-0.001188814640045166,0.0,15704.0,1,0.0,19936,1
81,RS4238_gt.nii,0.0,,0.0,0.9997516870498657,0.0,0.9995378255844116,1.0,0.000248308468144387,1.0,0.0004621699044946581,1.0,0.0,0.9992897510528564,0.49987584352493286,0.0,-0.0003387634933460504,0.0,-0.00024831295013427734,-0.0004621744155883789,0.0,5355.0,2,0.0,7752,2
82,RS4541_gt.nii,0.0,,0.0,0.9986198544502258,0.0,0.9927774667739868,1.0,0.0013801460154354572,1.0,0.007222535088658333,1.0,0.0,0.9914171695709229,0.4993099272251129,0.0,-0.003157238243147731,0.0,-0.00138014554977417,-0.007222533226013184,0.0,105491.0,7,0.0,121008,7
83,PS3148_gt.nii,0.0,,0.0,0.9992344975471497,0.0,0.9968060851097107,1.0,0.0007655017543584108,1.0,0.0031939081382006407,1.0,0.0,0.9960454702377319,0.49961724877357483,0.0,-0.0015636311145499349,0.0,-0.0007655024528503418,-0.0031939148902893066,0.0,46174.0,1,0.0,53544,1
84,PS4413_gt.nii,0.0,,0.0,0.999955952167511,0.0,0.999931812286377,1.0,4.405083745950833e-05,1.0,6.819071859354153e-05,1.0,0.0,0.9998877644538879,0.4999779760837555,0.0,-5.4807464039186016e-05,0.0,-4.404783248901367e-05,-6.818771362304688e-05,0.0,771.0,1,0.0,1144,1
85,PS4024_gt.nii,0.0,,0.0,0.9991180300712585,0.0,0.9972042441368103,1.0,0.0008819898357614875,1.0,0.0027957709971815348,1.0,0.0,0.9963271617889404,0.4995590150356293,0.0,-0.001570299849845469,0.0,-0.0008819699287414551,-0.0027957558631896973,0.0,38044.0,4,0.0,46864,4
86,PS2582_gt.nii,0.0,,0.0,0.9991140961647034,0.0,0.9964902400970459,1.0,0.0008859109948389232,1.0,0.003509758971631527,1.0,0.0,0.9956105351448059,0.4995570480823517,0.0,-0.0017633303068578243,0.0,-0.0008859038352966309,-0.0035097599029541016,0.0,50362.0,1,0.0,58832,1
87,RS4016_gt.nii,0.0,,0.0,0.9992837905883789,0.0,0.9974103569984436,1.0,0.0007162150577642024,1.0,0.0025896450970321894,1.0,0.0,0.9966978430747986,0.49964189529418945,0.0,-0.0013618895318359137,0.0,-0.0007162094116210938,-0.0025896430015563965,0.0,36567.0,1,0.0,43416,1
88,RS4361_gt.nii,0.0,,0.0,0.9999475479125977,0.0,0.9999470710754395,1.0,5.245486318017356e-05,1.0,5.2931700338376686e-05,1.0,0.0,0.9998946189880371,0.49997377395629883,0.0,-5.2692743338411674e-05,0.0,-5.245208740234375e-05,-5.2928924560546875e-05,0.0,539.0,1,0.0,888,1
89,RS4294_gt.nii,0.0,,0.0,0.9998852014541626,0.0,0.9998273849487305,1.0,0.00011481836554594338,1.0,0.00017263487097807229,1.0,0.0,0.9997125864028931,0.4999426007270813,0.0,-0.00014078938693273813,0.0,-0.00011479854583740234,-0.00017261505126953125,0.0,1862.0,2,0.0,2896,2
90,PS2877_gt.nii,0.0,,0.0,0.9994150400161743,0.0,0.9975727796554565,1.0,0.0005849484587088227,1.0,0.002427206141874194,1.0,0.0,0.9969906806945801,0.49970752000808716,0.0,-0.0011915495852008462,0.0,-0.0005849599838256836,-0.002427220344543457,0.0,34469.0,5,0.0,40698,5
91,PS4041_gt.nii,0.0,,0.0,0.9998775124549866,0.0,0.9997400641441345,1.0,0.00012245976540725678,1.0,0.00025990806170739233,1.0,0.0,0.9996176958084106,0.4999387562274933,0.0,-0.00017840482178144157,0.0,-0.00012248754501342773,-0.0002599358558654785,0.0,3251.0,1,0.0,4360,1
92,PS1561_gt.nii,0.0,,0.0,0.9995669722557068,0.0,0.997326672077179,1.0,0.00043305245344527066,1.0,0.002673350041732192,1.0,0.0,0.9968959093093872,0.4997834861278534,0.0,-0.0010759650031104684,0.0,-0.0004330277442932129,-0.002673327922821045,0.0,39437.0,1,0.0,44832,1
93,PS2238_gt.nii,0.0,,0.0,0.9998233914375305,0.0,0.999470591545105,1.0,0.00017658282013144344,1.0,0.0005293826689012349,1.0,0.0,0.9992942214012146,0.49991169571876526,0.0,-0.0003057447902392596,0.0,-0.00017660856246948242,-0.0005294084548950195,0.0,7283.0,1,0.0,8880,1
94,PS3341_gt.nii,0.0,,0.0,0.9997187256813049,0.0,0.9995206594467163,1.0,0.00028128991834819317,1.0,0.00047935612383298576,1.0,0.0,0.9992396235466003,0.49985936284065247,0.0,-0.0003672029997687787,0.0,-0.00028127431869506836,-0.0004793405532836914,0.0,5405.0,5,0.0,8040,5
95,PS4305_gt.nii,0.0,,0.0,0.9993872046470642,0.0,0.9982260465621948,1.0,0.0006128089153207839,1.0,0.0017739657778292894,1.0,0.0,0.997615396976471,0.4996936023235321,0.0,-0.0010426418157294393,0.0,-0.000612795352935791,-0.0017739534378051758,0.0,23618.0,1,0.0,29744,1
96,RS4438_gt.nii,0.0,,0.0,0.9999553561210632,0.0,0.9999356269836426,1.0,4.464675294002518e-05,1.0,6.437589036067948e-05,1.0,0.0,0.9998909831047058,0.4999776780605316,0.0,-5.3611329349223524e-05,0.0,-4.464387893676758e-05,-6.437301635742188e-05,0.0,713.0,1,0.0,1080,1
97,PS1421_gt.nii,0.0,,0.0,0.9999391436576843,0.0,0.9998793601989746,1.0,6.086368375690654e-05,1.0,0.00012064714246662334,1.0,0.0,0.9998185038566589,0.49996957182884216,0.0,-8.569147757953033e-05,0.0,-6.085634231567383e-05,-0.00012063980102539062,0.0,1421.0,1,0.0,2024,1
98,PS2623_gt.nii,0.0,,0.0,0.999951958656311,0.0,0.9999332427978516,1.0,4.80445523862727e-05,1.0,6.676041084574535e-05,1.0,0.0,0.9998852014541626,0.4999759793281555,0.0,-5.663456613547169e-05,0.0,-4.8041343688964844e-05,-6.67572021484375e-05,0.0,725.0,1,0.0,1120,1
99,RS4251_gt.nii,0.0,,0.0,0.9990681409835815,0.0,0.9977973699569702,1.0,0.0009318831725977361,1.0,0.002202651696279645,1.0,0.0,0.9968695640563965,0.49953407049179077,0.0,-0.0014326946111395955,0.0,-0.000931859016418457,-0.002202630043029785,0.0,28486.0,4,0.0,36920,4
100,PS3123_gt.nii,0.0,,0.0,0.9996774196624756,0.0,0.9993088245391846,1.0,0.00032256479607895017,1.0,0.000691159802954644,1.0,0.0,0.9989867210388184,0.4998387098312378,0.0,-0.00047216928214766085,0.0,-0.00032258033752441406,-0.0006911754608154297,0.0,8896.0,2,0.0,11592,2
101,PS3946_gt.nii,0.0,,0.0,0.9989312887191772,0.0,0.9932288527488708,1.0,0.0010687279282137752,1.0,0.006771122571080923,1.0,0.0,0.9921745657920837,0.4994656443595886,0.0,-0.002690071938559413,0.0,-0.001068711280822754,-0.00677114725112915,0.0,103145.0,1,0.0,113480,1
102,PS2263_gt.nii,0.0,,0.0,0.9994080066680908,0.0,0.9975981712341309,1.0,0.0005919838440604508,1.0,0.0024018166586756706,1.0,0.0,0.9970090389251709,0.4997040033340454,0.0,-0.0011924079153686762,0.0,-0.0005919933319091797,-0.0024018287658691406,0.0,34301.0,1,0.0,40272,1
103,RS4461_gt.nii,0.0,,0.0,0.9999350309371948,0.0,0.9998798370361328,1.0,6.49768699076958e-05,1.0,0.00012017077096970752,1.0,0.0,0.9998148679733276,0.4999675154685974,0.0,-8.836470078676939e-05,0.0,-6.496906280517578e-05,-0.0001201629638671875,0.0,1446.0,2,0.0,2016,2
104,PS3971_gt.nii,0.0,,0.0,0.9995879530906677,0.0,0.998371422290802,1.0,0.00041206207242794335,1.0,0.0016285920282825828,1.0,0.0,0.9979606866836548,0.49979397654533386,0.0,-0.0008191953529603779,0.0,-0.0004120469093322754,-0.001628577709197998,0.0,22275.0,1,0.0,27312,1
105,RS4212_gt.nii,0.0,,0.0,0.9997757077217102,0.0,0.9996213316917419,1.0,0.00022431759862229228,1.0,0.000378693628590554,1.0,0.0,0.9993971586227417,0.4998878538608551,0.0,-0.0002914578071795404,0.0,-0.00022429227828979492,-0.00037866830825805664,0.0,4468.0,3,0.0,6352,3
106,RS4106_gt.nii,0.0,,0.0,0.9997780323028564,0.0,0.9997157454490662,1.0,0.00022197117505129427,1.0,0.00028425801428966224,1.0,0.0,0.9994938969612122,0.4998890161514282,0.0,-0.00025119134807027876,0.0,-0.0002219676971435547,-0.0002842545509338379,0.0,2845.0,3,0.0,4768,3
107,RS4058_gt.nii,0.0,,0.0,0.9999388456344604,0.0,0.999910831451416,1.0,6.115982250776142e-05,1.0,8.917400555219501e-05,1.0,0.0,0.9998496770858765,0.4999694228172302,0.0,-7.385029311990365e-05,0.0,-6.115436553955078e-05,-8.916854858398438e-05,0.0,1009.0,1,0.0,1496,1
108,PS3273_gt.nii,0.0,,0.0,0.9996286034584045,0.0,0.9986013770103455,1.0,0.0003713793121278286,1.0,0.0013986051781103015,1.0,0.0,0.998231053352356,0.49981430172920227,0.0,-0.0007207031594589353,0.0,-0.000371396541595459,-0.001398622989654541,0.0,19912.0,1,0.0,23456,1
109,RS4118_gt.nii,0.0,,0.0,0.9996244311332703,0.0,0.9990139007568359,1.0,0.0003755814686883241,1.0,0.0009861115831881762,1.0,0.0,0.9986390471458435,0.49981221556663513,0.0,-0.000608576403465122,0.0,-0.00037556886672973633,-0.0009860992431640625,0.0,13737.0,3,0.0,16538,3
110,RS4427_gt.nii,0.0,,0.0,0.9995284080505371,0.0,0.9981766939163208,1.0,0.0004716169787570834,1.0,0.0018233299488201737,1.0,0.0,0.9977067708969116,0.49976420402526855,0.0,-0.000927315151784569,0.0,-0.0004715919494628906,-0.0018233060836791992,0.0,26309.0,1,0.0,30576,1
111,RS4505_gt.nii,0.0,,0.0,0.9990273118019104,0.0,0.9966278672218323,1.0,0.0009726868011057377,1.0,0.0033721234649419785,1.0,0.0,0.995661735534668,0.4995136559009552,0.0,-0.001811082474887371,0.0,-0.0009726881980895996,-0.0033721327781677246,0.0,47617.0,5,0.0,56520,5
112,RS4060_gt.nii,0.0,,0.0,0.999467134475708,0.0,0.9988182187080383,1.0,0.0005328392144292593,1.0,0.0011817546328529716,1.0,0.0,0.9982866644859314,0.499733567237854,0.0,-0.0007935271132737398,0.0,-0.0005328655242919922,-0.00118178129196167,0.0,15074.0,3,0.0,19816,3
113,RS4207_gt.nii,0.0,,0.0,0.999640166759491,0.0,0.999408483505249,1.0,0.00035980757093057036,1.0,0.0005914907669648528,1.0,0.0,0.9990491271018982,0.4998200833797455,0.0,-0.00046132729039527476,0.0,-0.0003598332405090332,-0.0005915164947509766,0.0,6794.0,3,0.0,9920,3
114,PS4428_gt.nii,0.0,,0.0,0.9998742341995239,0.0,0.9998025894165039,1.0,0.0001257906260434538,1.0,0.00019743540906347334,1.0,0.0,0.9996768236160278,0.49993711709976196,0.0,-0.00015759290545247495,0.0,-0.00012576580047607422,-0.00019741058349609375,0.0,2078.0,4,0.0,3312,4
115,RS4029_gt.nii,0.0,,0.0,0.9990338683128357,0.0,0.9959940314292908,1.0,0.0009661238873377442,1.0,0.004005949012935162,1.0,0.0,0.9950356483459473,0.49951693415641785,0.0,-0.001967293443158269,0.0,-0.0009661316871643066,-0.0040059685707092285,0.0,57792.0,1,0.0,67144,1
116,PS3460_gt.nii,0.0,,0.0,0.9991201162338257,0.0,0.9958741068840027,1.0,0.0008798749768175185,1.0,0.004125872626900673,1.0,0.0,0.995001494884491,0.49956005811691284,0.0,-0.001905321958474815,0.0,-0.0008798837661743164,-0.0041258931159973145,0.0,61260.0,2,0.0,69160,2
117,RS4255_gt.nii,0.0,,0.0,0.9991917610168457,0.0,0.9979417324066162,1.0,0.0008082322892732918,1.0,0.00205825874581933,1.0,0.0,0.9971368312835693,0.49959588050842285,0.0,-0.0012897872366011143,0.0,-0.0008082389831542969,-0.002058267593383789,0.0,27254.0,1,0.0,34504,1
118,PS3103_gt.nii,0.0,,0.0,0.9999480247497559,0.0,0.999908447265625,1.0,5.19800087204203e-05,1.0,9.155749285127968e-05,1.0,0.0,0.9998564720153809,0.49997401237487793,0.0,-6.89866574248299e-05,0.0,-5.1975250244140625e-05,-9.1552734375e-05,0.0,1072.0,2,0.0,1536,2
119,PS3931_gt.nii,0.0,,0.0,0.9985274076461792,0.0,0.9927046895027161,1.0,0.001472590840421617,1.0,0.0072953058406710625,1.0,0.0,0.9912534952163696,0.4992637038230896,0.0,-0.00327765173278749,0.0,-0.0014725923538208008,-0.0072953104972839355,0.0,108343.0,2,0.0,122216,2
120,PS3576_gt.nii,0.0,,0.0,0.998663067817688,0.0,0.9933168292045593,1.0,0.001336914487183094,1.0,0.006683164741843939,1.0,0.0,0.9919977188110352,0.499331533908844,0.0,-0.0029891168233007193,0.0,-0.0013369321823120117,-0.006683170795440674,0.0,99571.0,1,0.0,111976,1
121,RS3240_gt.nii,0.0,,0.0,0.9987547397613525,0.0,0.9969874024391174,1.0,0.0012452518567442894,1.0,0.0030125826597213745,1.0,0.0,0.9957496523857117,0.49937736988067627,0.0,-0.0019368593348190188,0.0,-0.001245260238647461,-0.0030125975608825684,0.0,39313.0,12,0.0,50480,12
122,RS3925_gt.nii,0.0,,0.0,0.9998757839202881,0.0,0.9997806549072266,1.0,0.0001242433354491368,1.0,0.00021937234851066023,1.0,0.0,0.9996564388275146,0.49993789196014404,0.0,-0.00016509255510754883,0.0,-0.00012421607971191406,-0.0002193450927734375,0.0,2631.0,1,0.0,3680,1
123,RS3705_gt.nii,0.0,,0.0,0.999592125415802,0.0,0.9987253546714783,1.0,0.0004078577912878245,1.0,0.0012746280990540981,1.0,0.0,0.9983185529708862,0.499796062707901,0.0,-0.0007210180046968162,0.0,-0.00040787458419799805,-0.0012746453285217285,0.0,17809.0,1,0.0,21376,1
124,RS3444_gt.nii,0.0,,0.0,0.9997579455375671,0.0,0.9992802739143372,1.0,0.00024204982037190348,1.0,0.0007197213708423078,1.0,0.0,0.999038577079773,0.49987897276878357,0.0,-0.0004173828347120434,0.0,-0.00024205446243286133,-0.0007197260856628418,0.0,9740.0,2,0.0,12072,2
125,RS4010_gt.nii,0.0,,0.0,0.9992541670799255,0.0,0.9978273510932922,1.0,0.0007458428735844791,1.0,0.0021726565901190042,1.0,0.0,0.9970847368240356,0.49962708353996277,0.0,-0.0012729730224236846,0.0,-0.0007458329200744629,-0.0021726489067077637,0.0,29918.0,2,0.0,36424,2
126,RS4043_gt.nii,0.0,,0.0,0.9995844960212708,0.0,0.9984415173530579,1.0,0.0004154955968260765,1.0,0.0015584735665470362,1.0,0.0,0.9980273246765137,0.4997922480106354,0.0,-0.0008046980365179479,0.0,-0.00041550397872924805,-0.0015584826469421387,0.0,22377.0,1,0.0,26136,1
127,RS4186_gt.nii,0.0,,0.0,0.9997017979621887,0.0,0.9989052414894104,1.0,0.0002982304140459746,1.0,0.0010947866830974817,1.0,0.0,0.9986076354980469,0.49985089898109436,0.0,-0.0005714006256312132,0.0,-0.0002982020378112793,-0.0010947585105895996,0.0,16073.0,1,0.0,18362,1
128,PS3296_gt.nii,0.0,,0.0,0.9998456835746765,0.0,0.9995893836021423,1.0,0.00015432017971761525,1.0,0.0004106201231479645,1.0,0.0,0.9994351863861084,0.49992284178733826,0.0,-0.00025172796449624,0.0,-0.00015431642532348633,-0.000410616397857666,0.0,5399.0,1,0.0,6888,1
129,RS3968_gt.nii,0.0,,0.0,0.9987530708312988,0.0,0.9933914542198181,1.0,0.0012469339417293668,1.0,0.006608565803617239,1.0,0.0,0.9921609163284302,0.4993765354156494,0.0,-0.0028706176672130823,0.0,-0.0012469291687011719,-0.006608545780181885,0.0,98868.0,1,0.0,110736,1
130,RS4539_gt.nii,0.0,,0.0,0.9998509883880615,0.0,0.999689519405365,1.0,0.00014899825328029692,1.0,0.0003104672359768301,1.0,0.0,0.9995406270027161,0.49992549419403076,0.0,-0.00021507922792807221,0.0,-0.00014901161193847656,-0.00031048059463500977,0.0,3850.0,4,0.0,5208,4
131,RS2699_gt.nii,0.0,,0.0,0.9982207417488098,0.0,0.993645429611206,1.0,0.0017792795551940799,1.0,0.006354599725455046,1.0,0.0,0.9918886423110962,0.4991103708744049,0.0,-0.003362530143931508,0.0,-0.0017792582511901855,-0.006354570388793945,0.0,89604.0,5,0.0,106424,5
132,PS2914_gt.nii,0.0,,0.0,0.9978965520858765,0.0,0.9829707741737366,1.0,0.0021034309174865484,1.0,0.017029210925102234,1.0,0.0,0.9809383153915405,0.49894827604293823,0.0,-0.005984961520880461,0.0,-0.002103447914123535,-0.017029225826263428,0.0,261027.0,1,0.0,285112,1
133,PS2936_gt.nii,0.0,,0.0,0.9995900988578796,0.0,0.999189019203186,1.0,0.00040987576358020306,1.0,0.0008109553018584847,1.0,0.0,0.998779833316803,0.4997950494289398,0.0,-0.0005765335517935455,0.0,-0.00040990114212036133,-0.0008109807968139648,0.0,9591.0,1,0.0,13600,1
134,PS2348_gt.nii,0.0,,0.0,0.9998868703842163,0.0,0.9998674392700195,1.0,0.00011314461153233424,1.0,0.0001325757330050692,1.0,0.0,0.9997543096542358,0.49994343519210815,0.0,-0.0001224754232680425,0.0,-0.0001131296157836914,-0.00013256072998046875,0.0,1332.0,2,0.0,2224,2
135,RS1794_gt.nii,0.0,,0.0,0.999563455581665,0.0,0.9984261989593506,1.0,0.0004365158383734524,1.0,0.0015737717039883137,1.0,0.0,0.9979910850524902,0.4997817277908325,0.0,-0.0008288402459584177,0.0,-0.00043654441833496094,-0.001573801040649414,0.0,22246.0,2,0.0,26392,2
136,RS2801_gt.nii,0.0,,0.0,0.9984035491943359,0.0,0.9913168549537659,1.0,0.0015964629128575325,1.0,0.008683118037879467,1.0,0.0,0.9897480010986328,0.49920177459716797,0.0,-0.003723207861185074,0.0,-0.0015964508056640625,-0.00868314504623413,0.0,130085.0,1,0.0,145448,1
137,PS3035_gt.nii,0.0,,0.0,0.9997880458831787,0.0,0.9993538856506348,1.0,0.0002119718410540372,1.0,0.0006461319862864912,1.0,0.0,0.9991421699523926,0.49989402294158936,0.0,-0.00037008352228440344,0.0,-0.00021195411682128906,-0.0006461143493652344,0.0,9043.0,1,0.0,10838,1
138,RS3016_gt.nii,0.0,,0.0,0.9994507431983948,0.0,0.9987996220588684,1.0,0.0005492601194418967,1.0,0.0012003808515146375,1.0,0.0,0.9982516765594482,0.4997253715991974,0.0,-0.0008119860431179404,0.0,-0.0005492568016052246,-0.0012003779411315918,0.0,15228.0,2,0.0,20128,2
139,PS2691_gt.nii,0.0,,0.0,0.9992818832397461,0.0,0.9943268299102783,1.0,0.0007181348628364503,1.0,0.005673167761415243,1.0,0.0,0.9936168193817139,0.49964094161987305,0.0,-0.0020184398163110018,0.0,-0.0007181167602539062,-0.00567317008972168,0.0,86949.0,1,0.0,95112,1
140,RS4389_gt.nii,0.0,,0.0,0.9998094439506531,0.0,0.9993370771408081,1.0,0.00019056315068155527,1.0,0.0006629299023188651,1.0,0.0,0.9991467595100403,0.49990472197532654,0.0,-0.00035542933619581163,0.0,-0.00019055604934692383,-0.0006629228591918945,0.0,8837.0,1,0.0,11120,1
141,RS3279_gt.nii,0.0,,0.0,0.9995941519737244,0.0,0.9985965490341187,1.0,0.00040582127985544503,1.0,0.0014034236082807183,1.0,0.0,0.9981918931007385,0.4997970759868622,0.0,-0.0007546782144345343,0.0,-0.00040584802627563477,-0.0014034509658813477,0.0,19400.0,4,0.0,23536,4
142,RS4061_gt.nii,0.0,,0.0,0.9999575614929199,0.0,0.9999575614929199,1.0,4.2440307879587635e-05,1.0,4.2440307879587635e-05,1.0,0.0,0.9999151229858398,0.49997878074645996,0.0,-4.2440307879587635e-05,0.0,-4.2438507080078125e-05,-4.2438507080078125e-05,0.0,375.0,1,0.0,712,1
143,RS4052_gt.nii,0.0,,0.0,0.999586820602417,0.0,0.9983685612678528,1.0,0.00041319758747704327,1.0,0.001631456078030169,1.0,0.0,0.9979566931724548,0.4997934103012085,0.0,-0.0008210442611016333,0.0,-0.0004131793975830078,-0.0016314387321472168,0.0,22967.0,1,0.0,27360,1
144,RS4028_gt.nii,0.0,,0.0,0.9998118877410889,0.0,0.9997748732566833,1.0,0.00018809498578775674,1.0,0.00022510947019327432,1.0,0.0,0.9995868802070618,0.49990594387054443,0.0,-0.00020577161922119558,0.0,-0.0001881122589111328,-0.0002251267433166504,0.0,2301.0,3,0.0,3776,3
145,PS3125_gt.nii,0.0,,0.0,0.9991599321365356,0.0,0.996676504611969,1.0,0.0008400559891015291,1.0,0.00332347652874887,1.0,0.0,0.9958420395851135,0.4995799660682678,0.0,-0.001670899917371571,0.0,-0.0008400678634643555,-0.003323495388031006,0.0,46865.0,5,0.0,55712,5
146,PS1257_gt.nii,0.0,,0.0,0.999614417552948,0.0,0.9988532662391663,1.0,0.0003856072435155511,1.0,0.0011467582080513239,1.0,0.0,0.9984685182571411,0.499807208776474,0.0,-0.0006649799761362374,0.0,-0.00038558244705200195,-0.0011467337608337402,0.0,15201.0,1,0.0,19232,1
147,RS4239_gt.nii,0.0,,0.0,0.9991070628166199,0.0,0.9967942237854004,1.0,0.0008929361356422305,1.0,0.003205768531188369,1.0,0.0,0.9959070086479187,0.49955353140830994,0.0,-0.0016919062472879887,0.0,-0.000892937183380127,-0.0032057762145996094,0.0,45265.0,2,0.0,53736,2
148,PS1390_gt.nii,0.0,,0.0,0.9997455477714539,0.0,0.9991285800933838,1.0,0.0002544354647397995,1.0,0.000871403026394546,1.0,0.0,0.9988746047019958,0.49987277388572693,0.0,-0.0004708670894615352,0.0,-0.0002544522285461426,-0.0008714199066162109,0.0,11829.0,1,0.0,14616,1
149,PS3952_gt.nii,0.0,,0.0,0.9988260269165039,0.0,0.9950226545333862,1.0,0.001173968194052577,1.0,0.004977318458259106,1.0,0.0,0.9938603639602661,0.49941301345825195,0.0,-0.002417274285107851,0.0,-0.0011739730834960938,-0.0049773454666137695,0.0,71177.0,1,0.0,83408,1
150,RS4390_gt.nii,0.0,,0.0,0.9994690418243408,0.0,0.9982385635375977,1.0,0.0005309391999617219,1.0,0.0017614163225516677,1.0,0.0,0.9977095127105713,0.4997345209121704,0.0,-0.0009670599829405546,0.0,-0.0005309581756591797,-0.0017614364624023438,0.0,24769.0,2,0.0,29536,2
151,PS2921_gt.nii,0.0,,0.0,0.9999565482139587,0.0,0.9999394416809082,1.0,4.345441629993729e-05,1.0,6.05609493504744e-05,1.0,0.0,0.9998959898948669,0.49997827410697937,0.0,-5.129952114657499e-05,0.0,-4.3451786041259766e-05,-6.0558319091796875e-05,0.0,643.0,3,0.0,1016,3
152,RS4295_gt.nii,0.0,,0.0,0.9989364743232727,0.0,0.9967440366744995,1.0,0.0010635277722030878,1.0,0.0032559577375650406,1.0,0.0,0.9956874251365662,0.49946823716163635,0.0,-0.0018608605023473501,0.0,-0.001063525676727295,-0.0032559633255004883,0.0,44235.0,1,0.0,54568,1
153,PS3591_gt.nii,0.0,,0.0,0.9996389150619507,0.0,0.9992697238922119,1.0,0.00036111014196649194,1.0,0.0007303011952899396,1.0,0.0,0.9989091157913208,0.49981945753097534,0.0,-0.0005135359242558479,0.0,-0.0003610849380493164,-0.0007302761077880859,0.0,8632.0,2,0.0,12248,2
154,RS3052_gt.nii,0.0,,0.0,0.9991798400878906,0.0,0.99591064453125,1.0,0.0008201732998713851,1.0,0.0040893577970564365,1.0,0.0,0.9950971603393555,0.4995899200439453,0.0,-0.0018313879845663905,0.0,-0.000820159912109375,-0.00408935546875,0.0,59563.0,2,0.0,68552,2
155,RS4483_gt.nii,0.0,,0.0,0.997301459312439,0.0,0.9872052669525146,1.0,0.0026985241565853357,1.0,0.012794725596904755,1.0,0.0,0.9845752716064453,0.4986507296562195,0.0,-0.005875957198441029,0.0,-0.002698540687561035,-0.012794733047485352,0.0,189241.0,11,0.0,214088,11
156,RS2221_gt.nii,0.0,,0.0,0.9992496967315674,0.0,0.9977757930755615,1.0,0.0007503019296564162,1.0,0.002224203199148178,1.0,0.0,0.9970288276672363,0.4996248483657837,0.0,-0.001291829627007246,0.0,-0.0007503032684326172,-0.0022242069244384766,0.0,30749.0,3,0.0,37288,3
157,RS4249_gt.nii,0.0,,0.0,0.9999291896820068,0.0,0.9999027252197266,1.0,7.08172083250247e-05,1.0,9.728167060529813e-05,1.0,0.0,0.9998319149017334,0.4999645948410034,0.0,-8.300130139105022e-05,0.0,-7.081031799316406e-05,-9.72747802734375e-05,0.0,1053.0,1,0.0,1632,1
158,RS4176_gt.nii,0.0,,0.0,0.9998810887336731,0.0,0.9998321533203125,1.0,0.00011893123155459762,1.0,0.00016786664491519332,1.0,0.0,0.9997132420539856,0.49994054436683655,0.0,-0.0001412960991729051,0.0,-0.0001189112663269043,-0.0001678466796875,0.0,1806.0,2,0.0,2816,2
159,RS4087_gt.nii,0.0,,0.0,0.9996398091316223,0.0,0.9989324808120728,1.0,0.00036021764390170574,1.0,0.0010675457306206226,1.0,0.0,0.9985730051994324,0.49981990456581116,0.0,-0.0006201199721544981,0.0,-0.00036019086837768555,-0.001067519187927246,0.0,14597.0,3,0.0,17904,3
160,RS4369_gt.nii,0.0,,0.0,0.9996934533119202,0.0,0.998943030834198,1.0,0.00030657261959277093,1.0,0.0010569948935881257,1.0,0.0,0.9986370801925659,0.4998467266559601,0.0,-0.0005692500853911042,0.0,-0.000306546688079834,-0.001056969165802002,0.0,14884.0,2,0.0,17728,2
161,RS4030_gt.nii,0.0,,0.0,0.999088704586029,0.0,0.995811939239502,1.0,0.0009112937841564417,1.0,0.004188046790659428,1.0,0.0,0.9949082732200623,0.4995443522930145,0.0,-0.0019535969477146864,0.0,-0.0009112954139709473,-0.004188060760498047,0.0,60804.0,3,0.0,70200,3
162,PS3055_gt.nii,0.0,,0.0,0.9992570877075195,0.0,0.9988194108009338,1.0,0.0007428945973515511,1.0,0.001180571154691279,1.0,0.0,0.9980782866477966,0.49962854385375977,0.0,-0.0009365041623823345,0.0,-0.0007429122924804688,-0.0011805891990661621,0.0,13496.0,9,0.0,19792,9
163,PS2941_gt.nii,0.0,,0.0,0.9954168796539307,0.0,0.9887002110481262,1.0,0.004583115689456463,1.0,0.011299794539809227,1.0,0.0,0.9842198491096497,0.49770843982696533,0.0,-0.007196406833827496,0.0,-0.004583120346069336,-0.01129978895187378,0.0,144891.0,21,0.0,188720,21
164,PS1641_gt.nii,0.0,,0.0,0.9988773465156555,0.0,0.9947226643562317,1.0,0.0011226707138121128,1.0,0.005277328193187714,1.0,0.0,0.9936118125915527,0.49943867325782776,0.0,-0.0024340711534023285,0.0,-0.0011226534843444824,-0.0052773356437683105,0.0,76631.0,3,0.0,88440,3
165,PS1063_gt.nii,0.0,,0.0,0.9996453523635864,0.0,0.9989763498306274,1.0,0.00035465293331071734,1.0,0.0010236551752313972,1.0,0.0,0.9986224174499512,0.4998226761817932,0.0,-0.0006025299662724137,0.0,-0.0003546476364135742,-0.0010236501693725586,0.0,13904.0,2,0.0,17168,2
166,RS4234_gt.nii,0.0,,0.0,0.999924898147583,0.0,0.999882698059082,1.0,7.511066360166296e-05,1.0,0.00011731075210263953,1.0,0.0,0.999807596206665,0.4999624490737915,0.0,-9.386846068082377e-05,0.0,-7.510185241699219e-05,-0.00011730194091796875,0.0,1377.0,1,0.0,1968,1
167,RS4356_gt.nii,0.0,,0.0,0.9982913732528687,0.0,0.9952631592750549,1.0,0.0017086000880226493,1.0,0.00473684910684824,1.0,0.0,0.9935706853866577,0.4991456866264343,0.0,-0.0028448866214603186,0.0,-0.0017086267471313477,-0.004736840724945068,0.0,64430.0,2,0.0,79336,2
168,RS2516_gt.nii,0.0,,0.0,0.9995313286781311,0.0,0.9988226294517517,1.0,0.000468686455860734,1.0,0.001177385332994163,1.0,0.0,0.9983550310134888,0.49976566433906555,0.0,-0.0007428489625453949,0.0,-0.0004686713218688965,-0.001177370548248291,0.0,15721.0,3,0.0,19744,3
169,RS3776_gt.nii,0.0,,0.0,0.9999487400054932,0.0,0.9999403953552246,1.0,5.1263050409033895e-05,1.0,5.960770067758858e-05,1.0,0.0,0.9998891353607178,0.4999743700027466,0.0,-5.527813482331112e-05,0.0,-5.125999450683594e-05,-5.9604644775390625e-05,0.0,559.0,1,0.0,1000,1
170,PS3192_gt.nii,0.0,,0.0,0.9977137446403503,0.0,0.9887545704841614,1.0,0.0022862772457301617,1.0,0.011245399713516235,1.0,0.0,0.9865193963050842,0.49885687232017517,0.0,-0.005070513114333153,0.0,-0.002286255359649658,-0.011245429515838623,0.0,163248.0,3,0.0,188240,3
171,PS3567_gt.nii,0.0,,0.0,0.9995672106742859,0.0,0.9989171028137207,1.0,0.0004327809438109398,1.0,0.0010828884551301599,1.0,0.0,0.998485267162323,0.49978360533714294,0.0,-0.0006845827447250485,0.0,-0.00043278932571411133,-0.0010828971862792969,0.0,14107.0,1,0.0,18160,1
172,RS3379_gt.nii,0.0,,0.0,0.9984347820281982,0.0,0.9976077675819397,1.0,0.0015652013244107366,1.0,0.002392212627455592,1.0,0.0,0.9960500597953796,0.4992173910140991,0.0,-0.0019350179936736822,0.0,-0.0015652179718017578,-0.0023922324180603027,0.0,27750.0,7,0.0,40072,7
173,PS3436_gt.nii,0.0,,0.0,0.9998283982276917,0.0,0.999687135219574,1.0,0.00017159584967885166,1.0,0.0003128588432446122,1.0,0.0,0.9995156526565552,0.4999141991138458,0.0,-0.00023170083295553923,0.0,-0.0001716017723083496,-0.0003128647804260254,0.0,3936.0,2,0.0,5248,2
174,RS4036_gt.nii,0.0,,0.0,0.9997475147247314,0.0,0.9994562864303589,1.0,0.00025250331964343786,1.0,0.0005437315558083355,1.0,0.0,0.9992040395736694,0.4998737573623657,0.0,-0.0003705320996232331,0.0,-0.0002524852752685547,-0.0005437135696411133,0.0,6732.0,1,0.0,9120,1
175,PS2778_gt.nii,0.0,,0.0,0.9997438788414001,0.0,0.9992998242378235,1.0,0.0002561216242611408,1.0,0.0007001761696301401,1.0,0.0,0.9990440607070923,0.4998719394207001,0.0,-0.00042347400449216366,0.0,-0.0002561211585998535,-0.0007001757621765137,0.0,9630.0,4,0.0,11744,4
176,RS3622_gt.nii,0.0,,0.0,0.9987974762916565,0.0,0.9952951669692993,1.0,0.001202512183226645,1.0,0.004704861436039209,1.0,0.0,0.9941039085388184,0.49939873814582825,0.0,-0.0023785820230841637,0.0,-0.0012025237083435059,-0.004704833030700684,0.0,66998.0,1,0.0,78840,1
177,RS4217_gt.nii,0.0,,0.0,0.9998060464859009,0.0,0.9997424483299255,1.0,0.00019394385162740946,1.0,0.00025754200760275126,1.0,0.0,0.999548614025116,0.49990302324295044,0.0,-0.00022349203936755657,0.0,-0.0001939535140991211,-0.0002575516700744629,0.0,2440.0,1,0.0,4320,1
178,RS4381_gt.nii,0.0,,0.0,0.9998257756233215,0.0,0.9996312260627747,1.0,0.00017422901873942465,1.0,0.0003687785647343844,1.0,0.0,0.9994571208953857,0.49991288781166077,0.0,-0.000253479607636109,0.0,-0.0001742243766784668,-0.0003687739372253418,0.0,4964.0,4,0.0,6186,4
179,RS4124_gt.nii,0.0,,0.0,0.9994202256202698,0.0,0.9991125464439392,1.0,0.0005797521444037557,1.0,0.0008874311461113393,1.0,0.0,0.9985338449478149,0.4997101128101349,0.0,-0.0007172796176746488,0.0,-0.0005797743797302246,-0.000887453556060791,0.0,10132.0,4,0.0,14880,4
180,PS3099_gt.nii,0.0,,0.0,0.9999369382858276,0.0,0.9999275207519531,1.0,6.306628347374499e-05,1.0,7.248381734825671e-05,1.0,0.0,0.9998644590377808,0.4999684691429138,0.0,-6.761128315702081e-05,0.0,-6.306171417236328e-05,-7.2479248046875e-05,0.0,726.0,2,0.0,1216,2
181,RS4269_gt.nii,0.0,,0.0,0.9998736381530762,0.0,0.9997744560241699,1.0,0.0001263903541257605,1.0,0.0002255724830320105,1.0,0.0,0.9996480941772461,0.4999368190765381,0.0,-0.00016884959768503904,0.0,-0.00012636184692382812,-0.00022554397583007812,0.0,2583.0,1,0.0,3784,1
182,RS2499_gt.nii,0.0,,0.0,0.9978592991828918,0.0,0.9907879829406738,1.0,0.002140709664672613,1.0,0.009212005883455276,1.0,0.0,0.9886865019798279,0.4989296495914459,0.0,-0.004440746735781431,0.0,-0.0021407008171081543,-0.009212017059326172,0.0,132277.0,2,0.0,154224,2
183,PS3252_gt.nii,0.0,,0.0,0.9994339346885681,0.0,0.9987661838531494,1.0,0.0005660480237565935,1.0,0.0012337984517216682,1.0,0.0,0.9982015490531921,0.49971696734428406,0.0,-0.0008356968755833805,0.0,-0.0005660653114318848,-0.001233816146850586,0.0,16060.0,4,0.0,20688,4
184,PS3945_gt.nii,0.0,,0.0,0.9996111392974854,0.0,0.9991419315338135,1.0,0.0003888365754391998,1.0,0.0008580441935919225,1.0,0.0,0.9987537860870361,0.4998055696487427,0.0,-0.000577614875510335,0.0,-0.00038886070251464844,-0.0008580684661865234,0.0,11338.0,2,0.0,14390,2
185,PS3410_gt.nii,0.0,,0.0,0.9995865821838379,0.0,0.9991055727005005,1.0,0.000413429836044088,1.0,0.0008944391156546772,1.0,0.0,0.9986928701400757,0.49979329109191895,0.0,-0.0006081017781980336,0.0,-0.0004134178161621094,-0.0008944272994995117,0.0,11713.0,1,0.0,15000,1
186,PS3899_gt.nii,0.0,,0.0,0.9997761249542236,0.0,0.9996160864830017,1.0,0.00022390138474293053,1.0,0.00038393985596485436,1.0,0.0,0.9993923306465149,0.4998880624771118,0.0,-0.0002931973140221089,0.0,-0.0002238750457763672,-0.000383913516998291,0.0,4586.0,4,0.0,6440,4
187,PS2149_gt.nii,0.0,,0.0,0.9992108941078186,0.0,0.9974559545516968,1.0,0.0007890852284617722,1.0,0.0025440212339162827,1.0,0.0,0.9966709017753601,0.4996054470539093,0.0,-0.001416844897903502,0.0,-0.0007891058921813965,-0.0025440454483032227,0.0,34602.0,1,0.0,42648,1
188,RS4613_gt.nii,0.0,,0.0,0.9994549751281738,0.0,0.9980701208114624,1.0,0.0005450032185763121,1.0,0.001929856021888554,1.0,0.0,0.9975272417068481,0.4997274875640869,0.0,-0.0010255620582029223,0.0,-0.0005450248718261719,-0.0019298791885375977,0.0,27955.0,1,0.0,32360,1
189,RS1673_gt.nii,0.0,,0.0,0.9988802671432495,0.0,0.9961801171302795,1.0,0.0011197137646377087,1.0,0.003819911740720272,1.0,0.0,0.9950689077377319,0.49944013357162476,0.0,-0.0020681412424892187,0.0,-0.0011197328567504883,-0.003819882869720459,0.0,52203.0,4,0.0,64016,4
190,PS3394_gt.nii,0.0,,0.0,0.9999439716339111,0.0,0.9999227523803711,1.0,5.603269528364763e-05,1.0,7.725194882368669e-05,1.0,0.0,0.9998667240142822,0.49997198581695557,0.0,-6.579235923709348e-05,0.0,-5.602836608886719e-05,-7.724761962890625e-05,0.0,854.0,2,0.0,1296,2
191,PS2698_gt.nii,0.0,,0.0,0.9997379183769226,0.0,0.9994597434997559,1.0,0.00026210397481918335,1.0,0.0005402788519859314,1.0,0.0,0.9991979002952576,0.4998689591884613,0.0,-0.0003763100248761475,0.0,-0.0002620816230773926,-0.0005402565002441406,0.0,6960.0,2,0.0,9062,2
192,RS3951_gt.nii,0.0,,0.0,0.9993836283683777,0.0,0.9983791708946228,1.0,0.0006163567304611206,1.0,0.001620813156478107,1.0,0.0,0.9977648258209229,0.49969181418418884,0.0,-0.0009994994616135955,0.0,-0.0006163716316223145,-0.0016208291053771973,0.0,21624.0,2,0.0,27176,2
193,RS4233_gt.nii,0.0,,0.0,0.9999101161956787,0.0,0.9998936653137207,1.0,8.98933649295941e-05,1.0,0.00010634424688760191,1.0,0.0,0.9998037815093994,0.49995505809783936,0.0,-9.777342347661033e-05,0.0,-8.988380432128906e-05,-0.00010633468627929688,0.0,1154.0,2,0.0,1784,2
194,RS4026_gt.nii,0.0,,0.0,0.9992038607597351,0.0,0.99802565574646,1.0,0.0007961601950228214,1.0,0.0019743633456528187,1.0,0.0,0.9972326159477234,0.49960193037986755,0.0,-0.0012537582078948617,0.0,-0.0007961392402648926,-0.001974344253540039,0.0,26272.0,6,0.0,33098,6
195,RS3046_gt.nii,0.0,,0.0,0.9991495013237,0.0,0.9970430135726929,1.0,0.0008505081059411168,1.0,0.0029569906182587147,1.0,0.0,0.996197521686554,0.49957475066185,0.0,-0.0015858575934544206,0.0,-0.0008504986763000488,-0.002956986427307129,0.0,40533.0,2,0.0,49568,2
196,RS3854_gt.nii,0.0,,0.0,0.9999222755432129,0.0,0.9999265670776367,1.0,7.77301611378789e-05,1.0,7.343862671405077e-05,1.0,0.0,0.9998488426208496,0.49996113777160645,0.0,-7.555392949143425e-05,0.0,-7.772445678710938e-05,-7.343292236328125e-05,0.0,568.0,1,0.0,1232,1
197,PS3819_gt.nii,0.0,,0.0,0.9998647570610046,0.0,0.9997524619102478,1.0,0.00013521680375561118,1.0,0.0002475119545124471,1.0,0.0,0.999617338180542,0.4999323785305023,0.0,-0.00018294199253432453,0.0,-0.00013524293899536133,-0.00024753808975219727,0.0,3085.0,1,0.0,4152,1
198,RS3964_gt.nii,0.0,,0.0,0.9998193383216858,0.0,0.9997677206993103,1.0,0.00018064402684103698,1.0,0.00023226164921652526,1.0,0.0,0.9995871782302856,0.4999096691608429,0.0,-0.00020483328262344003,0.0,-0.00018066167831420898,-0.00023227930068969727,0.0,2560.0,2,0.0,3896,2
199,RS4125_gt.nii,0.0,,0.0,0.9999040365219116,0.0,0.9997445344924927,1.0,9.59879980655387e-05,1.0,0.0002554900129325688,1.0,0.0,0.9996485710144043,0.4999520182609558,0.0,-0.0001566013233968988,0.0,-9.59634780883789e-05,-0.0002554655075073242,0.0,3525.0,1,0.0,4286,1
200,RS4181_gt.nii,0.0,,0.0,0.9994109869003296,0.0,0.9991817474365234,1.0,0.000589017930906266,1.0,0.0008182572782970965,1.0,0.0,0.9985936880111694,0.4997054934501648,0.0,-0.000694239279255271,0.0,-0.0005890130996704102,-0.0008182525634765625,0.0,9066.0,12,0.0,13720,12
201,RS4198_gt.nii,0.0,,0.0,0.9998621940612793,0.0,0.9998431205749512,1.0,0.00013782756286673248,1.0,0.00015690104919485748,1.0,0.0,0.9997053146362305,0.49993109703063965,0.0,-0.0001470553979743272,0.0,-0.00013780593872070312,-0.00015687942504882812,0.0,1811.0,15,0.0,2632,15
202,PS2904_gt.nii,0.0,,0.0,0.9976593255996704,0.0,0.9853344559669495,1.0,0.002340649487450719,1.0,0.01466557290405035,1.0,0.0,0.9830618500709534,0.4988296627998352,0.0,-0.005858921445906162,0.0,-0.00234067440032959,-0.014665544033050537,0.0,222257.0,4,0.0,245480,4
203,RS4083_gt.nii,0.0,,0.0,0.9998829960823059,0.0,0.9998693466186523,1.0,0.0001170192044810392,1.0,0.00013066867541056126,1.0,0.0,0.9997523427009583,0.49994149804115295,0.0,-0.00012365574366413057,0.0,-0.0001170039176940918,-0.00013065338134765625,0.0,1341.0,17,0.0,2192,17
204,RS4406_gt.nii,0.0,,0.0,0.9994648098945618,0.0,0.9981608390808105,1.0,0.0005351605359464884,1.0,0.0018391896737739444,1.0,0.0,0.9976276159286499,0.4997324049472809,0.0,-0.00099209975451231,0.0,-0.0005351901054382324,-0.0018391609191894531,0.0,26187.0,1,0.0,30840,1
205,PS3950_gt.nii,0.0,,0.0,0.9996213912963867,0.0,0.999099612236023,1.0,0.00037859182339161634,1.0,0.0009003707091324031,1.0,0.0,0.998721718788147,0.49981069564819336,0.0,-0.0005838432698510587,0.0,-0.00037860870361328125,-0.0009003877639770508,0.0,12004.0,11,0.0,15100,11
206,PS4330_gt.nii,0.0,,0.0,0.9993484020233154,0.0,0.9987093210220337,1.0,0.0006516039720736444,1.0,0.0012906844494864345,1.0,0.0,0.9980593919754028,0.4996742010116577,0.0,-0.0009170687990263104,0.0,-0.0006515979766845703,-0.0012906789779663086,0.0,16037.0,2,0.0,21640,2
207,PS3675_gt.nii,0.0,,0.0,0.9994838833808899,0.0,0.9982834458351135,1.0,0.0005161080043762922,1.0,0.001716544502414763,1.0,0.0,0.9977691173553467,0.49974194169044495,0.0,-0.0009412344661541283,0.0,-0.0005161166191101074,-0.0017165541648864746,0.0,24027.0,1,0.0,28784,1
208,RS3465_gt.nii,0.0,,0.0,0.9995973706245422,0.0,0.9978404641151428,1.0,0.00040260437526740134,1.0,0.002159509342163801,1.0,0.0,0.9974396228790283,0.4997986853122711,0.0,-0.0009324311977252364,0.0,-0.00040262937545776367,-0.0021595358848571777,0.0,31785.0,1,0.0,36216,1
209,RS4248_gt.nii,0.0,,0.0,0.9997604489326477,0.0,0.999633252620697,1.0,0.00023957931261975318,1.0,0.00036677561001852155,1.0,0.0,0.9993938207626343,0.49988022446632385,0.0,-0.0002964318555314094,0.0,-0.00023955106735229492,-0.0003667473793029785,0.0,4150.0,1,0.0,6152,1
210,PS4300_gt.nii,0.0,,0.0,0.9998288154602051,0.0,0.999758780002594,1.0,0.00017116621893364936,1.0,0.00024120166199281812,1.0,0.0,0.9995877146720886,0.49991440773010254,0.0,-0.0002031885233009234,0.0,-0.00017118453979492188,-0.00024121999740600586,0.0,2806.0,8,0.0,4046,8
211,RS4034_gt.nii,0.0,,0.0,0.9995194673538208,0.0,0.9988712668418884,1.0,0.00048053835052996874,1.0,0.0011287385132163763,1.0,0.0,0.9983918070793152,0.4997597336769104,0.0,-0.0007364795892499387,0.0,-0.0004805326461791992,-0.0011287331581115723,0.0,14113.0,2,0.0,18928,2
212,PS3398_gt.nii,0.0,,0.0,0.9993048310279846,0.0,0.997950553894043,1.0,0.000695162161719054,1.0,0.0020494372583925724,1.0,0.0,0.9972582459449768,0.4996524155139923,0.0,-0.0011936044320464134,0.0,-0.0006951689720153809,-0.0020494461059570312,0.0,27967.0,5,0.0,34360,5
213,PS3173_gt.nii,0.0,,0.0,0.9987625479698181,0.0,0.9940909147262573,1.0,0.0012374237412586808,1.0,0.005909082479774952,1.0,0.0,0.9928680658340454,0.49938127398490906,0.0,-0.002704078098759055,0.0,-0.0012374520301818848,-0.005909085273742676,0.0,85995.0,1,0.0,99016,1
214,PS4333_gt.nii,0.0,,0.0,0.999935507774353,0.0,0.9999194145202637,1.0,6.449742068070918e-05,1.0,8.059067477006465e-05,1.0,0.0,0.9998549222946167,0.4999677538871765,0.0,-7.20964017091319e-05,0.0,-6.449222564697266e-05,-8.058547973632812e-05,0.0,812.0,2,0.0,1352,2
215,RS3989_gt.nii,0.0,,0.0,0.9998505711555481,0.0,0.9997190833091736,1.0,0.00014941120753064752,1.0,0.00028089905390515924,1.0,0.0,0.9995697736740112,0.49992528557777405,0.0,-0.00020486449648160487,0.0,-0.0001494288444519043,-0.000280916690826416,0.0,3538.0,1,0.0,4712,1
216,PS4399_gt.nii,0.0,,0.0,0.9998393654823303,0.0,0.999437689781189,1.0,0.00016060560301411897,1.0,0.0005622812896035612,1.0,0.0,0.9992772936820984,0.49991968274116516,0.0,-0.00030050877830944955,0.0,-0.00016063451766967773,-0.0005623102188110352,0.0,7777.0,1,0.0,9432,1
217,PS1350_gt.nii,0.0,,0.0,0.9999176859855652,0.0,0.9998311996459961,1.0,8.232791151385754e-05,1.0,0.00016881425108294934,1.0,0.0,0.9997488856315613,0.4999588429927826,0.0,-0.00011789030395448208,0.0,-8.231401443481445e-05,-0.00016880035400390625,0.0,2115.0,1,0.0,2832,1
218,PS3404_gt.nii,0.0,,0.0,0.9994603991508484,0.0,0.9974942803382874,1.0,0.0005395812331698835,1.0,0.0025056973099708557,1.0,0.0,0.9969574213027954,0.4997301995754242,0.0,-0.0011627670610323548,0.0,-0.0005396008491516113,-0.0025057196617126465,0.0,36221.0,1,0.0,42016,1
219,PS4318_gt.nii,0.0,,0.0,0.9990442991256714,0.0,0.9977676868438721,1.0,0.0009556864388287067,1.0,0.0022322959266602993,1.0,0.0,0.9968162775039673,0.4995221495628357,0.0,-0.0014606078621000051,0.0,-0.0009557008743286133,-0.0022323131561279297,0.0,28257.0,6,0.0,37416,6
220,PS3328_gt.nii,0.0,,0.0,0.9995535016059875,0.0,0.9984763264656067,1.0,0.00044652281212620437,1.0,0.0015236971667036414,1.0,0.0,0.9980311393737793,0.4997767508029938,0.0,-0.0008248427184298635,0.0,-0.00044649839401245117,-0.0015236735343933105,0.0,21648.0,2,0.0,25552,2
221,RS4175_gt.nii,0.0,,0.0,0.9994622468948364,0.0,0.9979461431503296,1.0,0.0005377244669944048,1.0,0.0020538861863315105,1.0,0.0,0.9974105954170227,0.4997311234474182,0.0,-0.0010509161511436105,0.0,-0.0005377531051635742,-0.00205385684967041,0.0,29334.0,5,0.0,34440,5
222,RS3419_gt.nii,0.0,,0.0,0.9998612999916077,0.0,0.9997792840003967,1.0,0.00013867100642528385,1.0,0.00022068699763622135,1.0,0.0,0.999640703201294,0.49993064999580383,0.0,-0.00017493680934421718,0.0,-0.00013870000839233398,-0.00022071599960327148,0.0,2748.0,2,0.0,3702,2
223,PS4597_gt.nii,0.0,,0.0,0.9991591572761536,0.0,0.9983019828796387,1.0,0.0008408387657254934,1.0,0.0016980119980871677,1.0,0.0,0.9974640011787415,0.4995795786380768,0.0,-0.0011948866304010153,0.0,-0.0008408427238464355,-0.0016980171203613281,0.0,20876.0,2,0.0,28464,2
224,PS3586_gt.nii,0.0,,0.0,0.9983422160148621,0.0,0.9934551119804382,1.0,0.0016577679198235273,1.0,0.006544878706336021,1.0,0.0,0.9918189644813538,0.49917110800743103,0.0,-0.0032939170487225056,0.0,-0.0016577839851379395,-0.006544888019561768,0.0,92492.0,4,0.0,109624,4
225,RS3660_gt.nii,0.0,,0.0,0.9998072385787964,0.0,0.9996141791343689,1.0,0.00019277617684565485,1.0,0.0003858356212731451,1.0,0.0,0.9994215369224548,0.4999036192893982,0.0,-0.00027272681472823024,0.0,-0.00019276142120361328,-0.0003858208656311035,0.0,4591.0,1,0.0,6472,1
226,RS4229_gt.nii,0.0,,0.0,0.9997149109840393,0.0,0.9987894296646118,1.0,0.00028507638489827514,1.0,0.0012105574132874608,1.0,0.0,0.9985050559043884,0.49985745549201965,0.0,-0.0005874532507732511,0.0,-0.00028508901596069336,-0.0012105703353881836,0.0,17425.0,1,0.0,20304,1
227,RS4307_gt.nii,0.0,,0.0,0.9995469450950623,0.0,0.9992320537567139,1.0,0.0004530450387392193,1.0,0.0007679362315684557,1.0,0.0,0.9987797141075134,0.49977347254753113,0.0,-0.0005898387171328068,0.0,-0.00045305490493774414,-0.0007679462432861328,0.0,9240.0,2,0.0,12878,2
228,RS4182_gt.nii,0.0,,0.0,0.9997004270553589,0.0,0.9995154142379761,1.0,0.00029959887615405023,1.0,0.0004846116644330323,1.0,0.0,0.9992160797119141,0.49985021352767944,0.0,-0.0003810369234997779,0.0,-0.0002995729446411133,-0.0004845857620239258,0.0,5723.0,1,0.0,8128,1
229,RS3124_gt.nii,0.0,,0.0,0.9978529810905457,0.0,0.9900702238082886,1.0,0.002147014020010829,1.0,0.009929784573614597,1.0,0.0,0.9879655838012695,0.4989264905452728,0.0,-0.00461729196831584,0.0,-0.0021470189094543457,-0.009929776191711426,0.0,144282.0,4,0.0,166240,4
230,RS4285_gt.nii,0.0,,0.0,0.9995777606964111,0.0,0.9990740418434143,1.0,0.000422212848206982,1.0,0.000925931497476995,1.0,0.0,0.9986526370048523,0.49978888034820557,0.0,-0.0006252520834095776,0.0,-0.0004222393035888672,-0.0009259581565856934,0.0,12124.0,7,0.0,15528,7
231,RS4256_gt.nii,0.0,,0.0,0.9995023608207703,0.0,0.9989456534385681,1.0,0.0004976271302439272,1.0,0.0010543342214077711,1.0,0.0,0.9984490871429443,0.49975118041038513,0.0,-0.0007243378786370158,0.0,-0.0004976391792297363,-0.0010543465614318848,0.0,13099.0,3,0.0,17680,3
232,RS3697_gt.nii,0.0,,0.0,0.9987353086471558,0.0,0.996781587600708,1.0,0.0012647034600377083,1.0,0.003218416590243578,1.0,0.0,0.9955250024795532,0.4993676543235779,0.0,-0.00201750872656703,0.0,-0.0012646913528442383,-0.003218412399291992,0.0,41732.0,15,0.0,53928,15
233,RS4370_gt.nii,0.0,,0.0,0.9993264675140381,0.0,0.9970583319664001,1.0,0.0006735455826856196,1.0,0.0029416766483336687,1.0,0.0,0.9963887333869934,0.49966323375701904,0.0,-0.0014076054794713855,0.0,-0.0006735324859619141,-0.0029416680335998535,0.0,42419.0,1,0.0,49320,1
234,RS4051_gt.nii,0.0,,0.0,0.9999517798423767,0.0,0.9999589920043945,1.0,4.8222136683762074e-05,1.0,4.100997466593981e-05,1.0,0.0,0.9999107718467712,0.49997588992118835,0.0,-4.4470081775216386e-05,0.0,-4.8220157623291016e-05,-4.100799560546875e-05,0.0,283.0,1,0.0,688,1
235,PS4414_gt.nii,0.0,,0.0,0.9998425245285034,0.0,0.9998030066490173,1.0,0.0001574468769831583,1.0,0.00019696475646924227,1.0,0.0,0.9996456503868103,0.4999212622642517,0.0,-0.00017610077338758856,0.0,-0.00015747547149658203,-0.00019699335098266602,0.0,2000.0,2,0.0,3304,2
236,RS4392_gt.nii,0.0,,0.0,0.9999744892120361,0.0,0.9999818801879883,1.0,2.5511249987175688e-05,1.0,1.812027403502725e-05,1.0,0.0,0.9999563694000244,0.49998724460601807,0.0,-2.150048385374248e-05,0.0,-2.5510787963867188e-05,-1.811981201171875e-05,0.0,141.0,1,0.0,304,1
237,RS4069_gt.nii,0.0,,0.0,0.9999206066131592,0.0,0.9998416900634766,1.0,7.940595969557762e-05,1.0,0.0001583225093781948,1.0,0.0,0.9997622966766357,0.4999603033065796,0.0,-0.00011212381650693715,0.0,-7.939338684082031e-05,-0.0001583099365234375,0.0,1935.0,1,0.0,2656,1
238,PS3031_gt.nii,0.0,,0.0,0.9997197985649109,0.0,0.9992950558662415,1.0,0.00028022011974826455,1.0,0.0007049627020023763,1.0,0.0,0.999015212059021,0.49985989928245544,0.0,-0.0004444600490387529,0.0,-0.00028020143508911133,-0.0007049441337585449,0.0,9190.0,2,0.0,11824,2
239,PS2820_gt.nii,0.0,,0.0,0.9999257326126099,0.0,0.9998984336853027,1.0,7.427493255818263e-05,1.0,0.00010157385986531153,1.0,0.0,0.9998241662979126,0.49996286630630493,0.0,-8.68584611453116e-05,0.0,-7.426738739013672e-05,-0.00010156631469726562,0.0,1039.0,1,0.0,1704,1
240,RS3451_gt.nii,0.0,,0.0,0.999737560749054,0.0,0.9996723532676697,1.0,0.0002624656190164387,1.0,0.00032767310040071607,1.0,0.0,0.9994100332260132,0.499868780374527,0.0,-0.00029326253570616245,0.0,-0.0002624392509460449,-0.00032764673233032227,0.0,3477.0,4,0.0,5496,4
241,PS3161_gt.nii,0.0,,0.0,0.9993242621421814,0.0,0.9963821768760681,1.0,0.0006757371011190116,1.0,0.0036178152076900005,1.0,0.0,0.9957113265991211,0.4996621310710907,0.0,-0.001563551020808518,0.0,-0.0006757378578186035,-0.0036178231239318848,0.0,54025.0,1,0.0,60656,1
242,PS3300_gt.nii,0.0,,0.0,0.9998892545700073,0.0,0.9997506141662598,1.0,0.00011077305680373684,1.0,0.0002494134532753378,1.0,0.0,0.9996398687362671,0.49994462728500366,0.0,-0.00016621759277768433,0.0,-0.00011074542999267578,-0.0002493858337402344,0.0,3201.0,1,0.0,4184,1
243,RS4280_gt.nii,0.0,,0.0,0.999825656414032,0.0,0.9997133612632751,1.0,0.00017433393804822117,1.0,0.0002866290742531419,1.0,0.0,0.9995391368865967,0.499912828207016,0.0,-0.0002235378633486107,0.0,-0.00017434358596801758,-0.0002866387367248535,0.0,3331.0,1,0.0,4808,1
244,RS4054_gt.nii,0.0,,0.0,0.9997382164001465,0.0,0.9990475177764893,1.0,0.00026179448468610644,1.0,0.0009524929337203503,1.0,0.0,0.998786211013794,0.49986910820007324,0.0,-0.0004993569455109537,0.0,-0.0002617835998535156,-0.0009524822235107422,0.0,13519.0,1,0.0,15976,1
245,PS3984_gt.nii,0.0,,0.0,0.999913215637207,0.0,0.9997739791870117,1.0,8.680397877469659e-05,1.0,0.0002260404289700091,1.0,0.0,0.9996871948242188,0.4999566078186035,0.0,-0.00014007573190610856,0.0,-8.678436279296875e-05,-0.00022602081298828125,0.0,2953.0,1,0.0,3792,1
246,RS4387_gt.nii,0.0,,0.0,0.9999536275863647,0.0,0.9999418258666992,1.0,4.637511301552877e-05,1.0,5.817683268105611e-05,1.0,0.0,0.999895453453064,0.4999768137931824,0.0,-5.194186087464914e-05,0.0,-4.6372413635253906e-05,-5.817413330078125e-05,0.0,603.0,1,0.0,976,1
247,RS4237_gt.nii,0.0,,0.0,0.9993910789489746,0.0,0.9986215829849243,1.0,0.0006089254165999591,1.0,0.001378420740365982,1.0,0.0,0.9980143308639526,0.4996955394744873,0.0,-0.0009161634370684624,0.0,-0.0006089210510253906,-0.0013784170150756836,0.0,17490.0,1,0.0,23112,1
248,PS3949_gt.nii,0.0,,0.0,0.9996494650840759,0.0,0.9988165497779846,1.0,0.00035053238389082253,1.0,0.0011834473116323352,1.0,0.0,0.9984668493270874,0.49982473254203796,0.0,-0.0006440780707634985,0.0,-0.00035053491592407227,-0.0011834502220153809,0.0,16739.0,1,0.0,19848,1
249,RS4108_gt.nii,0.0,,0.0,0.9997814893722534,0.0,0.999468207359314,1.0,0.0002185075863962993,1.0,0.0005317895556800067,1.0,0.0,0.9992499351501465,0.4998907446861267,0.0,-0.000340881320880726,0.0,-0.00021851062774658203,-0.0005317926406860352,0.0,6850.0,2,0.0,8920,2
250,RS4044_gt.nii,0.0,,0.0,0.999504566192627,0.0,0.9992721080780029,1.0,0.0004954366013407707,1.0,0.0007278946577571332,1.0,0.0,0.9987773895263672,0.4997522830963135,0.0,-0.0006005211616866291,0.0,-0.0004954338073730469,-0.0007278919219970703,0.0,8211.0,19,0.0,12206,19
251,PS3110_gt.nii,0.0,,0.0,0.9984588027000427,0.0,0.9926841259002686,1.0,0.0015411898493766785,1.0,0.007315861061215401,1.0,0.0,0.9911653995513916,0.49922940135002136,0.0,-0.003357846289873123,0.0,-0.0015411972999572754,-0.007315874099731445,0.0,108229.0,1,0.0,122552,1
252,PS2261_gt.nii,0.0,,0.0,0.9999064803123474,0.0,0.9996871948242188,1.0,9.354895155411214e-05,1.0,0.000312834425130859,1.0,0.0,0.9995936751365662,0.4999532401561737,0.0,-0.0001710711367195472,0.0,-9.351968765258789e-05,-0.00031280517578125,0.0,4173.0,1,0.0,5248,1
253,RS4048_gt.nii,0.0,,0.0,0.9977688789367676,0.0,0.9862827062606812,1.0,0.0022311413194984198,1.0,0.013717319816350937,1.0,0.0,0.9841122627258301,0.4988844394683838,0.0,-0.005532204173505306,0.0,-0.002231121063232422,-0.013717293739318848,0.0,208749.0,3,0.0,229632,3
254,RS4263_gt.nii,0.0,,0.0,0.9998787641525269,0.0,0.999824047088623,1.0,0.00012125718058086932,1.0,0.0001759742444846779,1.0,0.0,0.9997028112411499,0.4999393820762634,0.0,-0.00014607580669689924,0.0,-0.00012123584747314453,-0.00017595291137695312,0.0,2101.0,1,0.0,2952,1


==> figs/adapt/ploras/CT/atlas-real-192-mb-pl_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4242_gt.nii,0.011083390563726425,72.83543395996094,0.08088235557079315,0.9931050539016724,0.0036960456054657698,0.9997074007987976,0.9191176295280457,0.006894920486956835,0.9963039755821228,0.00029259693110361695,0.22598852217197418,0.0035470668226480484,0.992816686630249,0.536993682384491,0.007069059181958437,0.015868596732616425,0.01729002222418785,0.07398736476898193,0.0034034252166748047,0.007341490545050055,109814.0,2044,0.0009789525208027412,5304,2
1,RS4086_gt.nii,0.0006916135898791254,86.05230712890625,0.0014412997988983989,0.9941220879554749,0.00022324372548609972,0.9990861415863037,0.9985587000846863,0.005877895280718803,0.9997767806053162,0.0009138619061559439,0.6688206791877747,0.00019334031094331294,0.9932189583778381,0.4977816939353943,0.00038660585414618254,-0.0017504265997558832,0.0005672399420291185,-0.004436612129211426,-0.0006906390190124512,0.00041284317588995855,81224.0,2061,0.0009718172983479105,15264,1
2,RS3079_gt.nii,0.0,86.23804473876953,0.0,0.9936065673828125,0.0,0.999386191368103,1.0,0.006393457297235727,1.0,0.0006137966411188245,1.0,0.0,0.9930005669593811,0.49680328369140625,0.0,-0.001980980159714818,0.0,-0.0063934326171875,-0.0006138086318969727,0.0,95077.0,1207,0.0,10232,1
3,RS3128_gt.nii,1.5391469362316012e-33,90.27181243896484,0.0,0.9927240610122681,0.0,0.998973548412323,1.0,0.007275962270796299,1.0,0.0010264619486406446,1.0,0.0,0.9917124509811401,0.49636203050613403,0.0,-0.0027328552678227425,0.0,-0.007275938987731934,-0.001026451587677002,0.0,101696.0,1373,0.0,17096,3
4,RS4439_gt.nii,1.2022846864692868e-18,78.51114654541016,0.0,0.994521975517273,0.0,0.9996753931045532,1.0,0.005478004924952984,1.0,0.00032459633075632155,1.0,0.0,0.9942009449005127,0.4972609877586365,0.0,-0.0013334691757336259,0.0,-0.005478024482727051,-0.00032460689544677734,0.0,85182.0,1930,0.0,5416,1
5,PS3948_gt.nii,0.00012853140651714057,99.4786376953125,0.0005712109850719571,0.993492066860199,5.498382597579621e-05,0.9993701577186584,0.9994288086891174,0.0065079545602202415,0.9999450445175171,0.0006298260996118188,0.771450400352478,5.0158418162027374e-05,0.9928703904151917,0.49703162908554077,0.00010031180136138573,-0.0018473470117896795,0.00017722122720442712,-0.005936741828918457,-0.0005748867988586426,0.00010447501305937664,97538.0,1658,0.0012055455093429777,10504,1
6,RS4174_gt.nii,0.002251315163448453,51.429561614990234,0.009444444440305233,0.9926222562789917,0.0006866079056635499,0.9994646906852722,0.9905555844306946,0.0073777674697339535,0.9993134140968323,0.0005353254964575171,0.4691699743270874,0.0006404846790246665,0.9920948147773743,0.501033365726471,0.001280149444937706,0.0005591526278294623,0.002546493662521243,0.0020667314529418945,0.0001512765884399414,0.0013667792249557806,112360.0,1743,0.004542873367404884,9000,8
7,RS4211_gt.nii,0.061262305825948715,76.5767593383789,0.03833383321762085,0.9946074485778809,0.09363851696252823,0.9861427545547485,0.9616661667823792,0.0053925528191030025,0.90636146068573,0.013857269659638405,0.2727624773979187,0.02795952744781971,0.9809086918830872,0.5164706707000732,0.05439811199903488,0.05126496031880379,0.059912629425525665,0.032941341400146484,0.07978129386901855,0.06368506549614628,152624.0,4564,0.0004905567819475104,240336,1
8,RS3027_gt.nii,0.002100512385368347,77.04544067382812,0.03553082048892975,0.9939282536506653,0.000814236409496516,0.9998648762702942,0.9644691944122314,0.006071757525205612,0.9991857409477234,0.00013511018187273294,0.2924761474132538,0.0007966291741468012,0.9937947988510132,0.5147295594215393,0.0015919902361929417,0.0044728540815413,0.005378706846386194,0.029459118843078613,0.0006791353225708008,0.0016353390865744572,98770.0,3094,0.001937984496124031,2336,4
9,PS2998_gt.nii,0.11035949736833572,73.7834701538086,0.09471413493156433,0.9945648312568665,0.09512922912836075,0.9945386648178101,0.9052858352661133,0.005435158032923937,0.9048707485198975,0.0054613384418189526,0.19325675070285797,0.049825359135866165,0.9891687035560608,0.5446394681930542,0.09492123126983643,0.08947321772575378,0.09492145478725433,0.0892789363861084,0.0896679162979126,0.11620164870006341,4444.0,3179,0.0006478781988986071,100608,1
10,RS4223_gt.nii,0.0005811580340377986,74.89325714111328,0.0017880364321172237,0.9937913417816162,0.0002113149530487135,0.999263346195221,0.9982119798660278,0.0062086815014481544,0.9997887015342712,0.0007366354111582041,0.6507698893547058,0.00018901642761193216,0.9930638074874878,0.4977896809577942,0.00037796140532009304,-0.0015238947235047817,0.0006146859377622604,-0.004420638084411621,-0.000525355339050293,0.00039761431411530816,90144.0,2826,0.000709471443774388,12304,2
11,PS2376_gt.nii,0.0036589843221008778,50.5272216796875,0.0024924990721046925,0.9923952221870422,0.002513136947527528,0.9923325777053833,0.9975075125694275,0.007604795042425394,0.9974868893623352,0.007667437195777893,0.6359333395957947,0.0012529556406661868,0.9848437905311584,0.4974438548088074,0.0025027755182236433,-0.005133254919201136,0.002502796705812216,-0.005112290382385254,-0.005154311656951904,0.002959403295235268,8582.0,1331,0.0030959752321981426,127984,5
12,RS2901_gt.nii,1.891857186679218e-18,77.15568542480469,0.0,0.9932049512863159,0.0,0.9974123239517212,1.0,0.006795048713684082,1.0,0.002587690483778715,1.0,0.0,0.9906522631645203,0.49660247564315796,0.0,-0.00419326638802886,0.0,-0.006795048713684082,-0.0025876760482788086,0.0,66169.0,1575,0.0,43120,1
13,RS4276_gt.nii,7.639981792219663e-19,109.79754638671875,0.0,0.9934878945350647,0.0,0.9993443489074707,1.0,0.006512115243822336,1.0,0.0006556262960657477,1.0,0.0,0.9928407669067383,0.49674394726753235,0.0,-0.0020662802271544933,0.0,-0.006512105464935303,-0.0006556510925292969,0.0,96421.0,1740,0.0,10928,1
14,RS3932_gt.nii,0.0020229786168783903,67.47592163085938,0.008516166359186172,0.9944006204605103,0.0006279133958742023,0.9995882511138916,0.9914838075637817,0.005599366966634989,0.9993720650672913,0.00041173023055307567,0.44776850938796997,0.0005851375171914697,0.9939935207366943,0.5014584064483643,0.0011695906287059188,0.0007940798532217741,0.002312447875738144,0.0029168128967285156,0.0002161264419555664,0.0012391313479228798,85184.0,2236,0.0008928571428571428,6928,2
15,RS1987_gt.nii,0.005769651848822832,70.6682357788086,0.014083710499107838,0.9939850568771362,0.0024639558978378773,0.998954713344574,0.9859163165092468,0.006014963611960411,0.9975360631942749,0.0010452646529302,0.3952220678329468,0.0021014786325395107,0.9929524064064026,0.5040343999862671,0.0041941432282328606,0.003383350558578968,0.005890809930860996,0.00806879997253418,0.0014187097549438477,0.004777986721418429,79576.0,1895,0.002107481559536354,17680,6
16,RS4090_gt.nii,8.681247087059071e-19,91.30169677734375,0.0,0.995132565498352,0.0,0.9999223947525024,1.0,0.004867452662438154,1.0,7.762543100398034e-05,1.0,0.0,0.9950556755065918,0.497566282749176,0.0,-0.0006146854138933122,0.0,-0.004867434501647949,-7.76052474975586e-05,0.0,79765.0,3889,0.0,1296,1
17,PS4485_gt.nii,0.008153952658176422,85.11756896972656,0.011705685406923294,0.9938033819198608,0.004568751901388168,0.997589647769928,0.9882943034172058,0.006196616683155298,0.9954312443733215,0.0024103596806526184,0.4211585521697998,0.0032969925086945295,0.9914230108261108,0.5027545094490051,0.006572316400706768,0.0034482937771826982,0.007313027512282133,0.005509018898010254,0.0021584033966064453,0.007338035225652291,60891.0,1686,0.0011918951132300357,40664,1
18,PS3983_gt.nii,6.2360021414739684e-18,119.69084167480469,0.0,0.9944474101066589,0.0,0.9994965195655823,1.0,0.005552568472921848,1.0,0.0005034731584601104,1.0,0.0,0.9939495325088501,0.49722370505332947,0.0,-0.001671995734795928,0.0,-0.0055525898933410645,-0.0005034804344177246,0.0,83104.0,1411,0.0,8400,1
19,PS3119_gt.nii,0.004382743034511805,99.79979705810547,0.38347458839416504,0.9939295649528503,0.0017741097835823894,0.9999825358390808,0.616525411605835,0.006070427130907774,0.9982258677482605,1.7451071471441537e-05,0.11175667494535446,0.0017690638778731227,0.993912398815155,0.6887021064758301,0.00353187951259315,0.02574821002781391,0.02608305960893631,0.37740421295166016,0.0017566680908203125,0.0035521538612501226,101356.0,1311,0.0015186028853454822,472,3
20,RS3455_gt.nii,0.00013861678598914295,83.57032775878906,0.0018518518190830946,0.993596076965332,3.723354893736541e-05,0.9998706579208374,0.9981481432914734,0.006403913255780935,0.9999627470970154,0.000129335792735219,0.6502991914749146,3.650101280072704e-05,0.9934684038162231,0.4977239668369293,7.299936260096729e-05,-0.0006474990514107049,0.00026258526486344635,-0.004552066326141357,-9.208917617797852e-05,7.442622035743192e-05,104615.0,1808,0.0011025358324145535,2160,3
21,RS4226_gt.nii,0.0026451698504388332,52.49761962890625,0.015068134292960167,0.9926890730857849,0.0009371230844408274,0.9995486736297607,0.9849318861961365,0.007310914807021618,0.9990628957748413,0.00045134947868064046,0.4105759859085083,0.0008830327424220741,0.9922443628311157,0.5038785934448242,0.0017645072657614946,0.0019411987159401178,0.0037577515468001366,0.0077571868896484375,0.0004857778549194336,0.0018329614281160345,113682.0,1319,0.0014925373134328358,7632,11
22,PS3941_gt.nii,0.0001308130013057962,80.72576141357422,0.0007680491544306278,0.9947226643562317,4.518956848187372e-05,0.9996881484985352,0.9992319345474243,0.005277364514768124,0.9999548196792603,0.00031182775273919106,0.7238576412200928,4.268032353138551e-05,0.9944140911102295,0.4977453649044037,8.535700908396393e-05,-0.0010965198744088411,0.00018630032718647271,-0.004509270191192627,-0.00026667118072509766,8.828852690592858e-05,82440.0,2575,0.0007763975155279503,5208,2
23,RS2302_gt.nii,0.1665005087852478,67.35725402832031,0.26888564229011536,0.9959107637405396,0.06994923949241638,0.9991610050201416,0.7311143279075623,0.004089259076863527,0.9300507307052612,0.0008389841532334685,0.10978254675865173,0.05877120792865753,0.9950801134109497,0.6323981881141663,0.11101777106523514,0.13527803122997284,0.13714352250099182,0.2647963762283325,0.06911027431488037,0.14144768439108063,52287.0,1784,0.0011235955056179776,19168,1
24,RS4434_gt.nii,0.11347582936286926,67.48332977294922,0.11139360070228577,0.9947302341461182,0.1120002418756485,0.9946980476379395,0.8886063694953918,0.005269790068268776,0.8879997730255127,0.005301937460899353,0.17864689230918884,0.0591515488922596,0.989490807056427,0.5530619025230408,0.11169609427452087,0.1064106747508049,0.1116965115070343,0.10612380504608154,0.10669827461242676,0.11347583072292856,3652.0,2425,0.0008463817181548879,99512,1
25,RS4511_gt.nii,0.057467300444841385,80.33056640625,0.16307179629802704,0.9913093447685242,0.03002578765153885,0.9986091256141663,0.8369281888008118,0.008690663613379002,0.9699742197990417,0.0013908580876886845,0.1875559389591217,0.026016617193818092,0.9899452328681946,0.5771905779838562,0.050713829696178436,0.06648828834295273,0.06997399032115936,0.1543811559677124,0.02863490581512451,0.054130027389361395,120460.0,1174,0.003404255319148936,27632,2
26,RS4424_gt.nii,0.00034073274582624435,74.03308868408203,0.0006582096684724092,0.9927245378494263,0.0001805631909519434,0.9979945421218872,0.9993417859077454,0.007275472395122051,0.9998194575309753,0.002005478600040078,0.7687693238258362,0.0001417133171344176,0.9907481074333191,0.49669137597084045,0.0002833864709828049,-0.003475046018138528,0.00034474401036277413,-0.006617248058319092,-0.0018249154090881348,0.00030566805838259914,85625.0,1886,0.0010621348911311736,33424,1
27,PS3532_gt.nii,0.030876068398356438,57.827327728271484,0.42798224091529846,0.9934784770011902,0.012181577272713184,0.9998918175697327,0.5720177888870239,0.006521496456116438,0.9878184199333191,0.00010818124428624287,0.10987821221351624,0.011986423283815384,0.9933722615242004,0.7107303738594055,0.023688901215791702,0.07133346050977707,0.07220456004142761,0.42146074771881104,0.012073397636413574,0.024211640971337295,107404.0,1816,0.002191780821917808,3152,4
28,RS3944_gt.nii,0.029820458963513374,93.38629150390625,0.13991031050682068,0.9950050115585327,0.014681489206850529,0.999540388584137,0.8600896596908569,0.004994961898773909,0.9853184819221497,0.0004596155777107924,0.15891997516155243,0.013466124422848225,0.9945504069328308,0.5674576759338379,0.0265743937343359,0.04380352795124054,0.04532209038734436,0.13491535186767578,0.014221906661987305,0.028204983332391662,75017.0,2385,0.0008424599831508003,8920,1
29,RS3992_gt.nii,0.006057227496057749,77.82030487060547,0.011094246990978718,0.9939071536064148,0.0029992477502673864,0.9983589053153992,0.9889057278633118,0.006092822644859552,0.9970007538795471,0.0016410935204476118,0.42564651370048523,0.0023665628395974636,0.9922861456871033,0.5025007128715515,0.004721950739622116,0.002606281777843833,0.0057683964259922504,0.005001425743103027,0.0013581514358520508,0.00534903778302421,71151.0,2039,0.002982107355864811,27672,3
30,PS3191_gt.nii,0.06196758896112442,60.41522979736328,0.09685201942920685,0.9939118027687073,0.03202188014984131,0.9981139302253723,0.9031479954719543,0.006088195368647575,0.9679781198501587,0.0018860462587326765,0.20046047866344452,0.024658676236867905,0.9920502305030823,0.5453819036483765,0.04813051596283913,0.05229955539107323,0.05569006875157356,0.09076380729675293,0.0301358699798584,0.05559219203376418,66610.0,2024,0.00496031746031746,34816,6
31,RS4074_gt.nii,0.002026720903813839,60.96720504760742,0.01192434225231409,0.9940446615219116,0.0008703655330464244,0.9995677471160889,0.9880756735801697,0.005955365486443043,0.9991296529769897,0.00043226531124673784,0.4140637516975403,0.0008118170662783086,0.9936175346374512,0.5029845237731934,0.0016223171260207891,0.001617099391296506,0.0032215737737715244,0.005969047546386719,0.0004380941390991211,0.0017053640560221893,90855.0,2276,0.00087527352297593,7296,6
32,RS4035_gt.nii,2.2456255842607436e-18,66.36264038085938,0.0,0.994059681892395,0.0,0.9992660880088806,1.0,0.00594030087813735,1.0,0.0007339173462241888,1.0,0.0,0.9933344721794128,0.4970298409461975,0.0,-0.0020879870280623436,0.0,-0.0059403181076049805,-0.0007339119911193848,0.0,84595.0,2775,0.0,12240,5
33,PS4017_gt.nii,0.0002395226911175996,88.66227722167969,0.00036112256930209696,0.9934895038604736,0.00012845215678680688,0.9976750016212463,0.9996388554573059,0.00651051988825202,0.999871551990509,0.0023250223603099585,0.8093807101249695,9.475849947193637e-05,0.9911946058273315,0.49692532420158386,0.00018949904188048095,-0.0036752664018422365,0.000215376348933205,-0.006149351596832275,-0.0021965503692626953,0.00021179549632005325,65809.0,1828,0.001095890410958904,38768,1
34,RS4460_gt.nii,0.0024546701461076736,80.49844360351562,0.032713498920202255,0.992981493473053,0.0008062736596912146,0.9998313784599304,0.9672865271568298,0.0070185293443500996,0.9991937279701233,0.00016861362382769585,0.3165603578090668,0.0007874994771555066,0.9928152561187744,0.5128474831581116,0.0015737595967948437,0.004047796130180359,0.005135760176926851,0.025694966316223145,0.0006376504898071289,0.0016002021307954689,114593.0,1688,0.0011841326228537595,2904,1
35,RS4373_gt.nii,7.727975025773048e-05,67.94115447998047,0.0003612716682255268,0.9931796789169312,1.7484046111349016e-05,0.9996678829193115,0.9996387362480164,0.006820306647568941,0.9999825358390808,0.0003321165277156979,0.8129100799560547,1.6677229723427445e-05,0.9928520917892456,0.4967704713344574,3.3353902836097404e-05,-0.0014255603309720755,7.947635458549485e-05,-0.006459057331085205,-0.0003146529197692871,3.488696622941669e-05,107192.0,1499,0.0013324450366422385,5536,1
36,PS3163_gt.nii,0.007121044676750898,81.6283950805664,0.010808823630213737,0.9952673316001892,0.0036950455978512764,0.9983886480331421,0.9891911745071411,0.004732652101665735,0.9963049292564392,0.0016113644232973456,0.3982146382331848,0.002761289244517684,0.9936712980270386,0.5030380487442017,0.005507371388375759,0.003558202413842082,0.006319738458842039,0.00607609748840332,0.0020836591720581055,0.006489564823909852,46889.0,3827,0.0005275652862041678,27200,1
37,RS4454_gt.nii,0.0,101.77057647705078,0.0,0.9943338632583618,0.0,0.9998676180839539,1.0,0.005666107404977083,1.0,0.00013235690130386502,1.0,0.0,0.9942030310630798,0.4971669316291809,0.0,-0.0008659956511110067,0.0,-0.005666136741638184,-0.00013238191604614258,0.0,92061.0,1479,0.0,2208,1
38,RS4144_gt.nii,0.013242453336715698,67.65352630615234,0.06565884500741959,0.9926292300224304,0.004686820320785046,0.9995026588439941,0.9343411326408386,0.007370790001004934,0.9953131675720215,0.0004973266622982919,0.25096532702445984,0.004393779207020998,0.992139458656311,0.5291440486907959,0.008749117143452168,0.01562681794166565,0.017542269080877304,0.0582880973815918,0.004189491271972656,0.009147994750119851,114273.0,1701,0.002346041055718475,8864,2
39,RS3614_gt.nii,0.039430081844329834,91.0,0.08613112568855286,0.993422269821167,0.02124124951660633,0.9984776973724365,0.9138689041137695,0.006577705964446068,0.9787587523460388,0.0015223240479826927,0.2165156751871109,0.017334502190351486,0.991921067237854,0.5397766828536987,0.03407827764749527,0.03960691764950752,0.042773038148880005,0.07955336570739746,0.01971900463104248,0.03660889269965703,83650.0,1544,0.0013114754098360656,27760,1
40,PS4290_gt.nii,0.0002807987038977444,90.69729614257812,0.0,0.9938263893127441,0.0,0.9992083311080933,1.0,0.00617364002391696,1.0,0.0007916649337857962,1.0,0.0,0.9930444359779358,0.49691319465637207,0.0,-0.002210758626461029,0.0,-0.006173610687255859,-0.0007916688919067383,0.0,88789.0,2789,0.0,13200,1
41,RS3704_gt.nii,0.033957939594984055,52.63079071044922,0.019126413390040398,0.9924273490905762,0.04711325094103813,0.9810194373130798,0.9808735847473145,0.007572669070214033,0.9528867602348328,0.018980568274855614,0.3862154483795166,0.013791359029710293,0.9737401008605957,0.5057768821716309,0.02720749005675316,0.018028805032372475,0.030018452554941177,0.011553764343261719,0.02813267707824707,0.03088669530909255,197636.0,1380,0.0016764459346186086,322120,1
42,RS4338_gt.nii,0.20703381299972534,81.80464172363281,0.33071133494377136,0.9935501217842102,0.11968384683132172,0.998216986656189,0.669288694858551,0.006449888460338116,0.8803161382675171,0.0017829890130087733,0.12254025787115097,0.09634717553853989,0.9917972087860107,0.6621307134628296,0.17576032876968384,0.19552671909332275,0.19894924759864807,0.3242614269256592,0.11790084838867188,0.20395454703408972,73003.0,1836,0.0010970927043335162,44368,1
43,RS4231_gt.nii,0.0038367349188774824,60.33241271972656,0.008291245438158512,0.9931434988975525,0.0017120459815487266,0.9985858201980591,0.9917087554931641,0.006856495980173349,0.9982879757881165,0.0014141632709652185,0.476237952709198,0.0014210488880053163,0.9917487502098083,0.5007174015045166,0.00283806468360126,0.0006537485751323402,0.0037676242645829916,0.0014348030090332031,0.00029790401458740234,0.0030447281382337487,89318.0,1489,0.0013679890560875513,23760,1
44,PS3230_gt.nii,3.936234070604026e-19,75.16549682617188,0.0,0.9936043620109558,0.0,0.9998003840446472,1.0,0.0063956547528505325,1.0,0.0001996408391278237,1.0,0.0,0.9934072494506836,0.4968021810054779,0.0,-0.0011299706529825926,0.0,-0.0063956379890441895,-0.0001996159553527832,0.0,102765.0,1265,0.0,3328,3
45,PS2183_gt.nii,0.00010153486800845712,56.47123336791992,0.000834724516607821,0.9931002259254456,3.456320700934157e-05,0.9997126460075378,0.9991652965545654,0.006899777799844742,0.9999654293060303,0.0002873693301808089,0.7419389486312866,3.319006282254122e-05,0.9928168058395386,0.49696746468544006,6.637792102992535e-05,-0.001238257740624249,0.00016985510592348874,-0.006065070629119873,-0.00025278329849243164,6.846735818698435e-05,109944.0,1894,0.0010565240359218173,4792,1
46,PS3449_gt.nii,0.010106664150953293,47.21228790283203,0.057591624557971954,0.9929631352424622,0.0031591306906193495,0.9996326565742493,0.9424083828926086,0.007036846596747637,0.9968408942222595,0.0003673727624118328,0.259012371301651,0.003003847086802125,0.9926010966300964,0.5252773761749268,0.005989702418446541,0.011880097910761833,0.013488493859767914,0.050554752349853516,0.002791762351989746,0.006302237799946077,110392.0,1258,0.009426551453260016,6494,7
47,PS3958_gt.nii,0.0035909712314605713,70.79547882080078,0.006462717428803444,0.9940788745880127,0.0020028785802423954,0.9981656670570374,0.9935373067855835,0.005921144504100084,0.9979971051216125,0.0018343481933698058,0.48910412192344666,0.0015313582262024283,0.9922662377357483,0.5002707839012146,0.0030580335296690464,0.0003021117008756846,0.0035977824591100216,0.0005415678024291992,0.0001685619354248047,0.0035399804322689674,62830.0,2039,0.0019694731659281144,30792,3
48,RS4177_gt.nii,0.008360190317034721,95.60779571533203,0.027557943016290665,0.9938728213310242,0.0037827352061867714,0.9991746544837952,0.9724420309066772,0.0061271614395082,0.9962172508239746,0.0008253511041402817,0.32043567299842834,0.003337269648909569,0.9930577278137207,0.5107153654098511,0.006652338430285454,0.007961096242070198,0.010210014879703522,0.02143073081970215,0.0029573440551757812,0.00719842742047122,86121.0,2259,0.0017833259028087382,14152,2
49,PS3195_gt.nii,0.0004449108091648668,80.43009185791016,0.0012694145552814007,0.9934028387069702,0.00015369176981039345,0.9991974830627441,0.9987305998802185,0.006597182247787714,0.9998462796211243,0.0008025029674172401,0.6950942277908325,0.00013711224892176688,0.9926108717918396,0.49733611941337585,0.0002741869247984141,-0.0018592244014143944,0.0004416996380314231,-0.005327761173248291,-0.000648796558380127,0.0002918004085205719,94948.0,1393,0.0014367816091954023,13392,1
50,PS4452_gt.nii,0.0037149321287870407,55.25395965576172,0.006936985533684492,0.9936838746070862,0.0014625262701883912,0.9986690282821655,0.9930630326271057,0.006316132843494415,0.9985374808311462,0.0013309752102941275,0.4882872402667999,0.0012093313271179795,0.9923697113990784,0.5003104209899902,0.002415741328150034,0.00028578637284226716,0.0031852037645876408,0.0006208419799804688,0.0001316070556640625,0.002733035344318372,79709.0,2489,0.0008035355564483728,22344,1
51,RS2428_gt.nii,8.141444115353145e-18,76.5506362915039,0.0,0.9944093823432922,0.0,0.999674916267395,1.0,0.005590636748820543,1.0,0.00032511260360479355,1.0,0.0,0.9940878748893738,0.4972046911716461,0.0,-0.00134817895013839,0.0,-0.005590617656707764,-0.00032508373260498047,0.0,87237.0,1690,0.0,5424,4
52,PS3177_gt.nii,0.05834638327360153,72.83677673339844,0.1155477911233902,0.9922578930854797,0.02777715213596821,0.9982965588569641,0.884452223777771,0.007742117624729872,0.9722228646278381,0.0017034501070156693,0.20562398433685303,0.02290675975382328,0.9905827641487122,0.5539028644561768,0.04478757828474045,0.05301785096526146,0.056653231382369995,0.10780572891235352,0.026073694229125977,0.05070499657768652,96268.0,1046,0.005802707930367505,32056,4
53,RS1544_gt.nii,0.0041384450159966946,96.87621307373047,0.007326662074774504,0.9921581745147705,0.0018700540531426668,0.9979977011680603,0.9926733374595642,0.00784184318035841,0.9981299638748169,0.00200232258066535,0.5085039734840393,0.0014920213725417852,0.9901872277259827,0.49974241852760315,0.0029795970767736435,-0.00026104054995812476,0.003701520385220647,-0.0005151629447937012,-0.0001322627067565918,0.003338716901236411,94056.0,1220,0.0016220600162206002,33576,16
54,PS2673_gt.nii,0.008218248374760151,106.67517852783203,0.014126213267445564,0.9925923943519592,0.004672597162425518,0.9975608587265015,0.9858737587928772,0.007407617289572954,0.9953274130821228,0.002439129864796996,0.419996440410614,0.0035235569812357426,0.9901895523071289,0.503359317779541,0.007022370118647814,0.0038737275172024965,0.008124413900077343,0.006718635559082031,0.0022335052490234375,0.007703864507290212,78739.0,1480,0.0014194464158978,41200,1
55,PS3320_gt.nii,0.0010524967219680548,64.03904724121094,0.001057968707755208,0.9929699301719666,0.0004505040415097028,0.9969961643218994,0.9989420175552368,0.007030080538243055,0.9995495080947876,0.0030038589611649513,0.7204950451850891,0.0003160612832289189,0.9900081157684326,0.49701395630836487,0.0006319228559732437,-0.0039049864280968904,0.000690376095008105,-0.005972087383270264,-0.0025533437728881836,0.0007393612198065106,60955.0,1736,0.002306805074971165,50096,2
56,RS4078_gt.nii,0.14090317487716675,68.41783142089844,0.4699971377849579,0.9942731857299805,0.0642818883061409,0.9995539784431458,0.5300028324127197,0.005726835690438747,0.9357181191444397,0.00044600715045817196,0.09941118210554123,0.05993710830807686,0.9938346743583679,0.7321351766586304,0.11309559643268585,0.1721542924642563,0.17381687462329865,0.46427035331726074,0.06383585929870605,0.12179919293029097,88095.0,2874,0.002074688796680498,14032,8
57,RS4465_gt.nii,0.00012808754399884492,74.24284362792969,7.915149762993678e-05,0.9934443831443787,7.317295967368409e-05,0.9939365983009338,0.9999208450317383,0.006555592175573111,0.9999268054962158,0.006063396576792002,0.9010003805160522,3.802389983320609e-05,0.9874600172042847,0.4967617690563202,7.604490383528173e-05,-0.006228589452803135,7.610354077769443e-05,-0.006476461887359619,-0.005990207195281982,8.648835650500552e-05,3218.0,1702,0.0011750881316098707,101072,1
58,PS2265_gt.nii,0.013982844538986683,75.92101287841797,0.009068134240806103,0.9925695061683655,0.012110200710594654,0.9900713562965393,0.9909318685531616,0.007430479396134615,0.98788982629776,0.009928670711815357,0.47510555386543274,0.005212370306253433,0.9827886819839478,0.5008188486099243,0.010370684787631035,0.0018901306902989745,0.010479357093572617,0.0016376972198486328,0.002181529998779297,0.011787482519389356,47601.0,1934,0.0010666666666666667,166848,1
59,RS2949_gt.nii,0.010756490752100945,74.79304504394531,0.012297412380576134,0.9931574463844299,0.006011849734932184,0.99666428565979,0.9877026081085205,0.006842556409537792,0.9939881563186646,0.0033357120119035244,0.4272383451461792,0.004054228309541941,0.9898675680160522,0.5027274489402771,0.008075715973973274,0.0038207266479730606,0.0085982671007514,0.005454897880554199,0.0026761293411254883,0.00927993348486982,53615.0,1278,0.0032414910858995136,56272,2
60,PS2619_gt.nii,0.00031063417554832995,67.11184692382812,0.0005704041686840355,0.9933520555496216,0.0001256901741726324,0.9985281229019165,0.9994295835494995,0.006647954229265451,0.9998742938041687,0.001471873838454485,0.7734494805335999,0.00010300555732101202,0.9918996691703796,0.49696123600006104,0.00020598989794962108,-0.0028603319078683853,0.00026775774313136935,-0.00607752799987793,-0.0013461709022521973,0.00023863500775563775,81458.0,1127,0.001755926251097454,24544,7
61,PS2121_gt.nii,0.0065866028890013695,63.27716827392578,0.008874045684933662,0.993594229221344,0.0034580847714096308,0.9975075721740723,0.9911259412765503,0.006405742838978767,0.9965419173240662,0.0024924350436776876,0.4593576490879059,0.0024946017656475306,0.9911338090896606,0.5012341141700745,0.0049767885357141495,0.0015438642585650086,0.005539603065699339,0.0024682283401489258,0.0009657144546508789,0.005751747170511473,60090.0,1204,0.001670843776106934,41920,1
62,RS4236_gt.nii,0.00034055556170642376,92.2651138305664,0.007009345572441816,0.9935392737388611,5.535412856261246e-05,0.9999489784240723,0.9929906725883484,0.0064606983214616776,0.9999446272850037,5.099340341985226e-05,0.4897870421409607,5.492342825164087e-05,0.9934889674186707,0.5002743005752563,0.00010984082473441958,4.89131998619996e-05,0.0006228933925740421,0.0005486011505126953,4.291534423828125e-06,0.00011080230099445065,107279.0,1745,0.002284408909194746,856,3
63,PS4245_gt.nii,0.0029604481533169746,59.67411422729492,0.007704785093665123,0.9943516850471497,0.0016033079009503126,0.9988265633583069,0.9922952055931091,0.005648340564221144,0.9983966946601868,0.0011734514264389873,0.46124863624572754,0.0013289035996422172,0.9931914806365967,0.5010282397270203,0.002654280047863722,0.0009402000578120351,0.003514703828841448,0.0020564794540405273,0.0004298686981201172,0.002864897466827503,72980.0,1229,0.001635322976287817,19728,4
64,RS4101_gt.nii,7.815414392432972e-19,118.30891418457031,0.0,0.9951964020729065,0.0,0.9997978210449219,1.0,0.0048036109656095505,1.0,0.00020219635916873813,1.0,0.0,0.9949961304664612,0.49759820103645325,0.0,-0.0009855316020548344,0.0,-0.004803597927093506,-0.000202178955078125,0.0,76121.0,3435,0.0,3376,1
65,RS4448_gt.nii,0.0017964373109862208,103.5630111694336,0.004713424015790224,0.9936228394508362,0.0007011639536358416,0.999049961566925,0.9952865839004517,0.006377188954502344,0.9992988109588623,0.000950015673879534,0.5377064347267151,0.0006107392255216837,0.9926849007606506,0.49916812777519226,0.0012207329273223877,-0.000643452163785696,0.0018179337494075298,-0.0016637444496154785,-0.00024884939193725586,0.0012831699430272546,90084.0,1156,0.001736111111111111,15912,1
66,PS3960_gt.nii,0.004386494401842356,79.01898193359375,0.041808873414993286,0.9931541681289673,0.0017040810780599713,0.9997304081916809,0.9581910967826843,0.0068458374589681625,0.9982959032058716,0.0002695922739803791,0.28807908296585083,0.0016400300664827228,0.992888331413269,0.5174815058708191,0.0032746896613389254,0.00708195473998785,0.008440717123448849,0.034963011741638184,0.0014344453811645508,0.0034307719236828286,108212.0,1890,0.004228329809725159,4688,4
67,RS4322_gt.nii,0.0008917651721276343,89.73294067382812,0.013822115026414394,0.9935949444770813,0.00021401121921371669,0.999901533126831,0.9861778616905212,0.00640503503382206,0.9997859597206116,9.844181477092206e-05,0.40502098202705383,0.00021079258294776082,0.9934977889060974,0.50370854139328,0.00042149631190113723,0.0009258442441932857,0.001719909138046205,0.007417082786560059,0.00011551380157470703,0.0004287205487623024,105240.0,1645,0.001212856276531231,1664,2
68,RS3528_gt.nii,0.010323979891836643,77.41446685791016,0.03423009440302849,0.9951924681663513,0.003867730963975191,0.9994710683822632,0.96576988697052,0.004807529505342245,0.9961322546005249,0.0005289199179969728,0.27260205149650574,0.0034871932584792376,0.99466872215271,0.5147112607955933,0.006950149778276682,0.009911427274346352,0.011506207287311554,0.029422521591186523,0.0033388137817382812,0.007666964690320763,69765.0,2908,0.0020711080428028996,9144,5
69,RS2558_gt.nii,0.0017365269595757127,42.48529052734375,0.015700483694672585,0.9950558543205261,0.0006266192649491131,0.9998047351837158,0.9842995405197144,0.004944168031215668,0.9993733763694763,0.00019527703989297152,0.3594551682472229,0.0006029335199855268,0.9948624968528748,0.5053781867027283,0.0012051403755322099,0.002153985435143113,0.003136594546958804,0.010756373405456543,0.00043129920959472656,0.0012638537818393933,78088.0,3621,0.0010976948408342481,3312,16
70,RS3988_gt.nii,0.0,84.19619750976562,0.0,0.9935476183891296,0.0,0.9999232292175293,1.0,0.0064523969776928425,1.0,7.678937981836498e-05,1.0,0.0,0.9934718012809753,0.4967738091945648,0.0,-0.0007039002957753837,0.0,-0.006452381610870361,-7.677078247070312e-05,0.0,106563.0,1663,0.0,1280,2
71,PS2241_gt.nii,0.0347604900598526,77.22693634033203,0.04993708059191704,0.9935626983642578,0.02163090370595455,0.9972821474075317,0.9500629305839539,0.006437297444790602,0.9783691167831421,0.002717862371355295,0.2641852796077728,0.01532441284507513,0.9908809661865234,0.5217499136924744,0.030186239629983902,0.028682980686426163,0.03286615386605263,0.04349982738494873,0.01891303062438965,0.03391109908421518,57478.0,2375,0.0017115960633290544,47680,2
72,PS3664_gt.nii,0.0003629640559665859,87.64701843261719,0.0010361160384491086,0.9952506422996521,0.00017581092834006995,0.9991916418075562,0.9989638924598694,0.004749367944896221,0.9998241662979126,0.0008083803695626557,0.6816270351409912,0.00015032911323942244,0.9944499135017395,0.49814337491989136,0.0003006130282301456,-0.0015326086431741714,0.0004268026677891612,-0.003713250160217285,-0.0006325244903564453,0.00032826476898366883,64005.0,1442,0.001386001386001386,13512,2
73,PS2805_gt.nii,0.008365046232938766,59.46427536010742,0.007850508205592632,0.9919041395187378,0.003136665793135762,0.9967648386955261,0.9921494722366333,0.0080958791077137,0.9968633055686951,0.0032351838890463114,0.5038872957229614,0.0022462313063442707,0.9887213110923767,0.49987733364105225,0.0044823940843343735,-0.00015547816292382777,0.0049622999504208565,-0.0002453327178955078,-9.846687316894531e-05,0.005145455753308009,75379.0,1393,0.002875629043853343,54264,2
74,PS2432_gt.nii,0.009173481725156307,71.9027099609375,0.022435897961258888,0.992743730545044,0.0041855741292238235,0.9986631870269775,0.9775640964508057,0.007256285287439823,0.9958144426345825,0.0013368253130465746,0.36252906918525696,0.003539982484653592,0.9914264678955078,0.5075898170471191,0.007054990157485008,0.006575933191925287,0.00969056785106659,0.015179634094238281,0.0028487443923950195,0.007891830951112346,95673.0,1226,0.0016433853738701725,22776,1
75,RS4791_gt.nii,0.0,,0.0,0.9999805688858032,0.0,0.9999823570251465,1.0,1.943145616678521e-05,1.0,1.764331682352349e-05,1.0,0.0,0.9999629259109497,0.4999902844429016,0.0,-1.8515813280828297e-05,0.0,-1.9431114196777344e-05,-1.7642974853515625e-05,0.0,149.0,1,0.0,296,1
76,PS2269_gt.nii,0.04673109948635101,81.78291320800781,0.12173417210578918,0.9931733012199402,0.023703843355178833,0.9987974166870117,0.8782657980918884,0.006826682481914759,0.9762961864471436,0.0012025765608996153,0.19146832823753357,0.020242147147655487,0.9919884204864502,0.5574537515640259,0.03968106582760811,0.05084844306111336,0.0537174791097641,0.11490750312805176,0.022501230239868164,0.04357821559996548,90563.0,1887,0.0021231422505307855,22812,13
77,RS3669_gt.nii,0.005659574642777443,110.65734100341797,0.08124999701976776,0.9944254159927368,0.0023577860556542873,0.9998502135276794,0.918749988079071,0.005574593786150217,0.9976422190666199,0.0001497888588346541,0.20756728947162628,0.0022965571843087673,0.9942773580551147,0.5378376841545105,0.00458259042352438,0.012926371768116951,0.01384088583290577,0.075675368309021,0.0022079944610595703,0.0047607763727623275,89718.0,1708,0.005824111822947,2720,6
78,PS4344_gt.nii,0.0002518176625017077,73.04653930664062,0.00041017227340489626,0.9945438504219055,0.00013130395382177085,0.9982473850250244,0.9995898008346558,0.005456127226352692,0.9998686909675598,0.0017526253359392285,0.7848258018493652,9.947361832018942e-05,0.9928103089332581,0.4974770247936249,0.00019892744603566825,-0.002860264852643013,0.00023207163030747324,-0.005045950412750244,-0.0016213059425354004,0.00023238925199709515,56625.0,1075,0.0036968576709796672,29256,5
79,RS3775_gt.nii,0.028650760650634766,84.33267211914062,0.02169378474354744,0.9940971732139587,0.024749627336859703,0.99325031042099,0.978306233882904,0.005902836099267006,0.9752503633499146,0.006749671883881092,0.34281012415885925,0.011695796623826027,0.9874285459518433,0.5078954696655273,0.023121172562241554,0.01685931161046028,0.023171385750174522,0.015790939331054688,0.017999887466430664,0.027376676081055144,23497.0,2268,0.0009324009324009324,115056,1
80,RS4038_gt.nii,0.0018115462735295296,74.75961303710938,0.004113161936402321,0.9940072298049927,0.0008158797863870859,0.9988094568252563,0.9958868622779846,0.005992798134684563,0.9991841316223145,0.001190522569231689,0.5468844175338745,0.000681295117828995,0.9928309321403503,0.49906018376350403,0.0013616625219583511,-0.0008391615119762719,0.0018318967195227742,-0.0018796324729919434,-0.00037467479705810547,0.0015036353134254463,77661.0,1942,0.0010335917312661498,19936,1
81,RS4238_gt.nii,3.234900944061425e-33,85.29946899414062,0.0,0.9946300387382507,0.0,0.9995354413986206,1.0,0.005369938910007477,1.0,0.00046454864786937833,1.0,0.0,0.9941704869270325,0.49731501936912537,0.0,-0.0015794296050444245,0.0,-0.005369961261749268,-0.00046455860137939453,0.0,80535.0,1587,0.0,7752,2
82,RS4541_gt.nii,0.06631270796060562,60.74536895751953,0.05551699176430702,0.9926872253417969,0.052271611988544464,0.9931352138519287,0.9444829821586609,0.007312769070267677,0.9477283954620361,0.006864802446216345,0.2662884593009949,0.027667609974741936,0.9859277606010437,0.5241020917892456,0.053845446556806564,0.04678460955619812,0.05386986956000328,0.04820418357849121,0.04540681838989258,0.06277683293774647,3046.0,1396,0.007358351729212656,121008,7
83,PS3148_gt.nii,0.003127379110082984,84.71127319335938,0.0037725982256233692,0.993192195892334,0.0017711063846945763,0.9967988133430481,0.9962273836135864,0.0068077752366662025,0.998228907585144,0.003201192943379283,0.5732689499855042,0.0012067266507074237,0.9900345206260681,0.4984824061393738,0.002410544315353036,-0.0020834021270275116,0.0025848932564258575,-0.0030351877212524414,-0.0014300942420959473,0.0027365340847512734,55284.0,1864,0.0010857763300760044,53544,1
84,PS4413_gt.nii,4.190775329469762e-18,99.93997955322266,0.0,0.9934579133987427,0.0,0.9999313354492188,1.0,0.006542115472257137,1.0,6.863671296741813e-05,1.0,0.0,0.9933901429176331,0.49672895669937134,0.0,-0.0006700964877381921,0.0,-0.006542086601257324,-6.866455078125e-05,0.0,108292.0,1468,0.0,1144,1
85,PS4024_gt.nii,0.00010108651622431353,70.76722717285156,0.00012803004938177764,0.9927566647529602,4.9509035306982696e-05,0.9971867203712463,0.9998719692230225,0.007243362255394459,0.9999504685401917,0.0028132761362940073,0.8826555013656616,3.570408443920314e-05,0.9899839162826538,0.49644234776496887,7.140562229324132e-05,-0.0044345371425151825,7.961560186231509e-05,-0.007115304470062256,-0.0027637481689453125,8.30369375977414e-05,68426.0,1403,0.0028388928317956,46864,4
86,PS2582_gt.nii,0.0034900042228400707,53.26349639892578,0.0033825128339231014,0.9932185411453247,0.00175216153729707,0.9964813590049744,0.9966174960136414,0.006781456992030144,0.9982478618621826,0.003518618643283844,0.5860762596130371,0.0011555859819054604,0.9897475242614746,0.4983005225658417,0.0023085044231265783,-0.0024503241293132305,0.002434483263641596,-0.0033989548683166504,-0.001766502857208252,0.0026587216759298847,48972.0,1647,0.0012307692307692308,58832,1
87,RS4016_gt.nii,0.057947997003793716,83.23461151123047,0.07124101370573044,0.9937574863433838,0.028757646679878235,0.9975810647010803,0.928758978843689,0.006242515053600073,0.971242368221283,0.002418945310637355,0.22840474545955658,0.020916031673550606,0.9913702011108398,0.5324992537498474,0.04097502678632736,0.041376035660505295,0.04526283219456673,0.06499850749969482,0.026338696479797363,0.04566965175598556,62317.0,2023,0.000996512207274539,43416,1
88,RS4361_gt.nii,0.0033363322727382183,82.00609588623047,0.13851352035999298,0.993664026260376,0.001155830337665975,0.999954104423523,0.8614864945411682,0.006335951387882233,0.9988441467285156,4.588862066157162e-05,0.1761917918920517,0.001147580798715353,0.9936187863349915,0.5660887956619263,0.0022925306111574173,0.012112366035580635,0.012652989476919174,0.13217759132385254,0.0011099576950073242,0.0023130083211884726,105277.0,2186,0.0009140767824497258,888,1
89,RS4294_gt.nii,0.003274541813880205,63.84355926513672,0.04385359212756157,0.9939939379692078,0.0012589838588610291,0.9998339414596558,0.9561464190483093,0.006006085313856602,0.9987410306930542,0.0001660436246311292,0.27011415362358093,0.0012253483291715384,0.9938299059867859,0.5189237594604492,0.0024476973339915276,0.006431567948311567,0.007430408149957657,0.03784751892089844,0.0010929107666015625,0.0025157232704402514,97241.0,2927,0.0006832934745473181,2896,2
90,PS2877_gt.nii,0.0015391743509098887,82.05486297607422,0.0015725588891655207,0.9942550659179688,0.0006651838775724173,0.9975640773773193,0.9984274506568909,0.005744922440499067,0.9993348121643066,0.002435944741591811,0.6565191745758057,0.00046767215826548636,0.991847038269043,0.49791380763053894,0.0009349071187898517,-0.002718135016039014,0.00102276133839041,-0.004172384738922119,-0.0017707347869873047,0.0010568729770790673,52174.0,2115,0.002828854314002829,40698,5
91,PS4041_gt.nii,5.172197519110986e-19,114.03418731689453,0.0,0.9939952492713928,0.0,0.9997385740280151,1.0,0.006004761438816786,1.0,0.00026144576258957386,1.0,0.0,0.9937369227409363,0.4969976246356964,0.0,-0.001252964255400002,0.0,-0.006004750728607178,-0.0002614259719848633,0.0,95422.0,2596,0.0,4360,1
92,PS1561_gt.nii,0.02524307556450367,88.4307632446289,0.03847698122262955,0.9930449724197388,0.014606389217078686,0.997412383556366,0.9615229964256287,0.006955015938729048,0.9853935837745667,0.002587592229247093,0.29832276701927185,0.010700594633817673,0.9904941916465759,0.5157609581947327,0.021174607798457146,0.01946422830224037,0.023706745356321335,0.03152191638946533,0.012018799781799316,0.022857521449630637,72061.0,1787,0.001148105625717566,44832,1
93,PS2238_gt.nii,4.938352867611684e-05,97.88258361816406,0.00033783784601837397,0.9931079745292664,2.5958068363252096e-05,0.9994671940803528,0.9996621608734131,0.006892037577927113,0.9999740123748779,0.0005327805411070585,0.8187357187271118,2.410645356576424e-05,0.9925824999809265,0.49672290682792664,4.821174661628902e-05,-0.0018225848907604814,9.364623838337138e-05,-0.0065541863441467285,-0.0005068182945251465,5.0041284059348964e-05,105335.0,1487,0.001343183344526528,8880,1
94,PS3341_gt.nii,0.015586594119668007,98.77752685546875,0.10136815905570984,0.9933473467826843,0.007252502720803022,0.9995664358139038,0.8986318111419678,0.006652682088315487,0.9927474856376648,0.00043354748049750924,0.20393666625022888,0.00681438110768795,0.9929198622703552,0.5473577380180359,0.01353651937097311,0.025413788855075836,0.02711407095193863,0.09471547603607178,0.006818890571594238,0.01438480681998694,102504.0,2142,0.0037261294829995344,8040,5
95,PS4305_gt.nii,0.0032072386238723993,90.22749328613281,0.005110274534672499,0.9929452538490295,0.00128485809545964,0.9982236623764038,0.9948897361755371,0.0070547363720834255,0.9987151622772217,0.0017763461219146848,0.540201723575592,0.0010277701076120138,0.991193950176239,0.4990277588367462,0.0020534296054393053,-0.0009775887010619044,0.0025624162517488003,-0.0019444823265075684,-0.0004914999008178711,0.002301687651900028,84841.0,2144,0.0009389671361502347,29744,1
96,RS4438_gt.nii,0.0,87.66413116455078,0.0,0.9937720894813538,0.0,0.9999352097511292,1.0,0.0062278942205011845,1.0,6.477640999946743e-05,1.0,0.0,0.9937081336975098,0.4968860447406769,0.0,-0.0006351540214382112,0.0,-0.00622791051864624,-6.479024887084961e-05,0.0,103018.0,1936,0.0,1080,1
97,PS1421_gt.nii,0.0,75.67755889892578,0.0,0.9933775067329407,0.0,0.9998785853385925,1.0,0.006622517481446266,1.0,0.00012144396896474063,1.0,0.0,0.9932576417922974,0.49668875336647034,0.0,-0.0008968081092461944,0.0,-0.006622493267059326,-0.0001214146614074707,0.0,108652.0,1201,0.0,2024,1
98,PS2623_gt.nii,0.0,92.36882781982422,0.0,0.9932084083557129,0.0,0.9999327659606934,1.0,0.006791568361222744,1.0,6.72136593493633e-05,1.0,0.0,0.9931421279907227,0.49660420417785645,0.0,-0.0006756375660188496,0.0,-0.006791591644287109,-6.723403930664062e-05,0.0,112405.0,1405,0.0,1120,1
99,RS4251_gt.nii,0.015463294461369514,62.48999786376953,0.024079089984297752,0.9929728507995605,0.007500464096665382,0.9978371262550354,0.9759209156036377,0.00702717574313283,0.9924995303153992,0.0021628951653838158,0.3507431447505951,0.005751923192292452,0.9908406734466553,0.5085259675979614,0.011438055895268917,0.00954021792858839,0.01343891117721796,0.01705193519592285,0.0053375959396362305,0.01344382778592708,75282.0,1611,0.0024798512089274642,36920,4
100,PS3123_gt.nii,0.014303445816040039,69.58448028564453,0.06254313141107559,0.9934030175209045,0.006512288004159927,0.9993479251861572,0.9374568462371826,0.0065970104187726974,0.9934877157211304,0.0006520504830405116,0.24515564739704132,0.005933139473199844,0.9927598237991333,0.5279730558395386,0.011796290054917336,0.018106836825609207,0.020181646570563316,0.05594611167907715,0.0058602094650268555,0.012572072657909567,97543.0,2345,0.0017130620985010706,11592,2
101,PS3946_gt.nii,0.023015474900603294,71.67984008789062,0.015941135585308075,0.9933832287788391,0.016141841188073158,0.993299126625061,0.9840588569641113,0.0066167633049190044,0.9838581681251526,0.006700871046632528,0.3918279707431793,0.008085277862846851,0.9867718815803528,0.5046621561050415,0.01604085974395275,0.009382489137351513,0.01604117453098297,0.009324312210083008,0.009441018104553223,0.0181489841986456,6940.0,1632,0.0012523481527864746,113480,1
102,PS2263_gt.nii,0.0003252093156334013,54.415069580078125,0.0004221295239403844,0.9938271045684814,0.0001645182492211461,0.9975857734680176,0.9995778799057007,0.006172871217131615,0.9998354911804199,0.0024142544716596603,0.7927074432373047,0.00011839511716971174,0.9914425611495972,0.4971246123313904,0.00023676220735069364,-0.0035968946758657694,0.000263529916992411,-0.005750775337219238,-0.0022497177124023438,0.0002660635891978183,59187.0,1770,0.0011337868480725624,40272,1
103,RS4461_gt.nii,0.0005094054504297674,67.05221557617188,0.0064484127797186375,0.993626594543457,0.00012157713354099542,0.9998798370361328,0.9935516119003296,0.00637339660897851,0.9998784065246582,0.00012015389074804261,0.499205082654953,0.00011934160283999518,0.993507981300354,0.5000374913215637,0.00023865472758188844,1.033278113027336e-05,0.000885426183231175,7.49826431274414e-05,1.430511474609375e-06,0.0002420879151574968,104507.0,1844,0.0010828370330265296,2016,2
104,PS3971_gt.nii,0.0,81.41867065429688,0.0,0.9934032559394836,0.0,0.9983612895011902,1.0,0.006596754305064678,1.0,0.0016387146897614002,1.0,0.0,0.9917860627174377,0.4967016279697418,0.0,-0.0032878865022212267,0.0,-0.006596744060516357,-0.0016387104988098145,0.0,81318.0,1743,0.0,27312,1
105,RS4212_gt.nii,0.0033602204639464617,78.44743347167969,0.025818640366196632,0.9926891922950745,0.001335798529908061,0.9996284246444702,0.9741813540458679,0.007310833781957626,0.9986642003059387,0.0003715525090228766,0.34731248021125793,0.0012717023491859436,0.992323100566864,0.5092539191246033,0.0025401741731911898,0.00422446196898818,0.005872691050171852,0.018507838249206543,0.0009641647338867188,0.0026515120894400296,114767.0,1557,0.0012812299807815502,6352,3
106,RS4106_gt.nii,0.0036037082318216562,79.88116455078125,0.03229865804314613,0.9934083223342896,0.0013909839326515794,0.9997231364250183,0.9677013158798218,0.006591703277081251,0.9986090064048767,0.000276842707535252,0.31118127703666687,0.0013353334506973624,0.9931351542472839,0.5128535032272339,0.0026671055238693953,0.005351745989173651,0.006702754180878401,0.025707006454467773,0.0011141300201416016,0.002798855013857967,104355.0,1537,0.0013012361743656475,4768,3
107,RS4058_gt.nii,0.009121069684624672,109.36178588867188,0.26737967133522034,0.99436354637146,0.004212477244436741,0.9999343156814575,0.7326202988624573,0.005636479239910841,0.995787501335144,6.569853576365858e-05,0.12678277492523193,0.004164410755038261,0.9942986965179443,0.630871593952179,0.008294281549751759,0.03294527530670166,0.0335608534514904,0.2617431879043579,0.0041468143463134766,0.008415648899127928,93043.0,3261,0.0006131207847946045,1496,1
108,PS3273_gt.nii,0.00015603058272972703,69.29646301269531,0.00021316506899893284,0.9945282936096191,5.453930498333648e-05,0.9985945224761963,0.9997868537902832,0.005471726879477501,0.9999454617500305,0.0014054685598239303,0.8351582288742065,4.3429921788629144e-05,0.9931381344795227,0.49737071990966797,8.685606735525653e-05,-0.0026653227396309376,0.0001078233472071588,-0.0052585601806640625,-0.0013509392738342285,9.486855961065943e-05,65585.0,1581,0.001265022137887413,23456,1
109,RS4118_gt.nii,0.015738999471068382,63.90618133544922,0.05260612070560455,0.9932606220245361,0.007643177639693022,0.9990597367286682,0.9473938941955566,0.006739404983818531,0.9923568367958069,0.0009402649011462927,0.2635812759399414,0.0067184059880673885,0.9923333525657654,0.5229333639144897,0.0133471405133605,0.017533984035253525,0.020051879808306694,0.04586672782897949,0.006702899932861328,0.014303211646431184,94177.0,1932,0.003134796238244514,16538,3
110,RS4427_gt.nii,0.002072165487334132,79.22752380371094,0.0034994767047464848,0.993423581123352,0.0009706096025183797,0.998171865940094,0.996500551700592,0.006576423533260822,0.9990293979644775,0.0018281061202287674,0.57821124792099,0.0007604346610605717,0.9916194677352905,0.49846151471138,0.0015197136672213674,-0.0016243371646851301,0.0018429936608299613,-0.0030769705772399902,-0.0008575320243835449,0.0016598540259216456,76309.0,1479,0.0013689253935660506,30576,1
111,RS4505_gt.nii,0.0020977193489670753,44.45222091674805,0.0018577494192868471,0.9929458498954773,0.0008894159691408277,0.9966135621070862,0.9981422424316406,0.007054132409393787,0.9991105794906616,0.0033864250872284174,0.6608549952507019,0.0006018226849846542,0.989607036113739,0.49740180373191833,0.0012029213830828667,-0.003602140350267291,0.0012854229426011443,-0.00519639253616333,-0.0024970173835754395,0.001400373432915444,54726.0,1715,0.002346041055718475,56520,5
112,RS4060_gt.nii,0.025938211008906364,67.58698272705078,0.07049858570098877,0.9932095408439636,0.012128104455769062,0.9988945722579956,0.9295014142990112,0.006790433079004288,0.9878718852996826,0.001105447649024427,0.23684841394424438,0.010456116870045662,0.9921197295188904,0.5318540334701538,0.02069583721458912,0.026499677449464798,0.029240624979138374,0.06370806694030762,0.011022686958312988,0.022868835686515245,92027.0,1979,0.00202020202020202,19816,3
113,RS4207_gt.nii,0.017392776906490326,76.55716705322266,0.07066532224416733,0.994323194026947,0.007310764864087105,0.9994473457336426,0.9293347001075745,0.005676824599504471,0.9926892518997192,0.0005526538006961346,0.2208385318517685,0.006669520866125822,0.9937770366668701,0.5324942469596863,0.013250666670501232,0.020957086235284805,0.02272922173142433,0.06498849391937256,0.00675809383392334,0.014423423145376172,83615.0,1345,0.004470938897168405,9920,3
114,PS4428_gt.nii,0.05950070917606354,65.76473236083984,0.3903985619544983,0.9971112012863159,0.025990471243858337,0.9998793005943298,0.6096014380455017,0.0028887728694826365,0.9740095138549805,0.00012069968215655535,0.0792074128985405,0.02497681975364685,0.9969914555549622,0.6937549114227295,0.04873635992407799,0.10012386739253998,0.1007305458188057,0.387509822845459,0.02586972713470459,0.05141255293345792,46143.0,1074,0.007386888273314866,3312,4
115,RS4029_gt.nii,0.0005396358901634812,90.71934509277344,0.0004616942605935037,0.991594135761261,0.0002206499921157956,0.9959659576416016,0.9995383024215698,0.008405888453125954,0.9997793436050415,0.004034027922898531,0.8101379871368408,0.00014932059275452048,0.9876275062561035,0.4960279166698456,0.00029859659844078124,-0.005504018627107143,0.00031917524756863713,-0.007944166660308838,-0.0038133859634399414,0.0003398303040933108,66860.0,1101,0.0018165304268846503,67144,1
116,PS3460_gt.nii,0.018141137436032295,76.60287475585938,0.01678716018795967,0.9936173558235168,0.010769644752144814,0.995920717716217,0.9832128286361694,0.006382669322192669,0.9892303347587585,0.0040792678482830524,0.3814204931259155,0.006604020483791828,0.989590585231781,0.5052022337913513,0.013121386989951134,0.008343258872628212,0.013445882126688957,0.010404467582702637,0.006690382957458496,0.01493651018281465,32938.0,2464,0.0016427104722792608,69160,2
117,RS4255_gt.nii,0.007481271866708994,69.71112060546875,0.011274055577814579,0.9938234686851501,0.0037475554272532463,0.9979539513587952,0.9887259602546692,0.006176538299769163,0.9962524175643921,0.002046071458607912,0.425340861082077,0.0028205574490129948,0.9918027520179749,0.5025487542152405,0.005625248420983553,0.002945053856819868,0.006500011309981346,0.005097508430480957,0.0017014741897583008,0.006602788787140687,63321.0,2030,0.0009857072449482504,34504,1
118,PS3103_gt.nii,4.374899799586274e-05,77.89736938476562,0.0006510416860692203,0.9959536194801331,1.473144584451802e-05,0.9999081492424011,0.9993489384651184,0.004046393558382988,0.9999852776527405,9.186482202494517e-05,0.7137139439582825,1.4405693036678713e-05,0.9958624839782715,0.4983023405075073,2.8810971343773417e-05,-0.000511756690684706,9.793255594559014e-05,-0.0033953189849853516,-7.712841033935547e-05,2.9364694827409007e-05,65965.0,3838,0.0005205622071837585,1536,2
119,PS3931_gt.nii,0.04174243286252022,74.00675964355469,0.03297440707683563,0.9937283992767334,0.037148334085941315,0.9929097294807434,0.9670255780220032,0.006271630059927702,0.9628516435623169,0.0070902812294662,0.30367547273635864,0.01777915097773075,0.986729621887207,0.5133513808250427,0.03493714705109596,0.028330786153674126,0.03499920293688774,0.02670276165008545,0.03005802631378174,0.04166408204619234,23234.0,1579,0.0013440860215053765,122216,2
120,PS3576_gt.nii,0.0017041036626324058,76.13146209716797,0.0012056154664605856,0.9941462278366089,0.0013819223968312144,0.9932947158813477,0.9987943768501282,0.005853801034390926,0.9986180663108826,0.00670528644695878,0.6878422498703003,0.0006442960584536195,0.9875190258026123,0.49767592549324036,0.0012877624249085784,-0.004974332172423601,0.0012907622149214149,-0.004648149013519287,-0.005323350429534912,0.0015395405326810243,23765.0,3383,0.0005964807634953773,111976,1
121,RS3240_gt.nii,0.002953002229332924,62.417945861816406,0.0022187004797160625,0.9920135736465454,0.0008377025951631367,0.9969736933708191,0.9977812767028809,0.007986435666680336,0.9991623163223267,0.003026283346116543,0.6548478007316589,0.0006084740743972361,0.989035427570343,0.4971161484718323,0.0012162080965936184,-0.003552907845005393,0.0013633088674396276,-0.005767703056335449,-0.0021886229515075684,0.0014666020663375542,74108.0,1630,0.0036231884057971015,50480,12
122,RS3925_gt.nii,0.0,84.38601684570312,0.0,0.9955747723579407,0.0,0.9997797012329102,1.0,0.004425244405865669,1.0,0.00022031985281500965,1.0,0.0,0.9953563809394836,0.49778738617897034,0.0,-0.0009874053066596389,0.0,-0.004425227642059326,-0.00022029876708984375,0.0,69512.0,1382,0.0,3680,1
123,RS3705_gt.nii,0.0024375347420573235,76.1905517578125,0.003602170618250966,0.9954147934913635,0.0010012222919613123,0.998724639415741,0.996397852897644,0.004585207439959049,0.998998761177063,0.0012753655901178718,0.5301036834716797,0.0007840741309337318,0.9941511154174805,0.49950847029685974,0.001566919730976224,-0.000519127061124891,0.0018990980461239815,-0.0009830594062805176,-0.0002741217613220215,0.0017475375607099088,52506.0,3367,0.0005964807634953773,21376,1
124,RS3444_gt.nii,3.4106993552995846e-05,67.6830825805664,8.283631905214861e-05,0.9934830665588379,9.152648090093862e-06,0.999275803565979,0.9999171495437622,0.0065169138833880424,0.9999908208847046,0.000724203884601593,0.8986808061599731,8.242052899731789e-06,0.9927682876586914,0.49678295850753784,1.648396937525831e-05,-0.0021449229680001736,2.7534917535376735e-05,-0.006434082984924316,-0.0007150173187255859,1.7399474535869018e-05,95466.0,1127,0.0017683465959328027,12072,2
125,RS4010_gt.nii,0.0026645781472325325,63.914005279541016,0.004008346237242222,0.9948061108589172,0.0016763112507760525,0.9978263974189758,0.9959916472434998,0.005193899851292372,0.9983236789703369,0.0021736212074756622,0.5323278307914734,0.0011833935277536511,0.9926550388336182,0.49940723180770874,0.002363989595323801,-0.0007678463589400053,0.002592148957774043,-0.0011855363845825195,-0.000497281551361084,0.0027920941662443466,44745.0,3635,0.0011074197120708748,36424,2
126,RS4043_gt.nii,0.0010987630812451243,77.10382843017578,0.001377410488203168,0.9954587817192078,0.0004730244691018015,0.998437225818634,0.9986225962638855,0.004541199654340744,0.9995269775390625,0.0015627703396603465,0.6448568105697632,0.0003522298065945506,0.9939101934432983,0.49841809272766113,0.0007042115903459489,-0.0018568054074421525,0.0008071857737377286,-0.0031638145446777344,-0.0010897517204284668,0.0007842880951602889,47049.0,3807,0.0005263157894736842,26136,1
127,RS4186_gt.nii,0.03216036409139633,107.0373764038086,0.12199106812477112,0.9924007654190063,0.017284750938415527,0.9990315437316895,0.8780089020729065,0.007599207106977701,0.9827152490615845,0.000968426582403481,0.19973571598529816,0.01537236850708723,0.991448163986206,0.5571959018707275,0.03027927130460739,0.0432024821639061,0.04591933637857437,0.11439180374145508,0.01631629467010498,0.03179041036594452,108777.0,1280,0.0015885623510722795,18362,1
128,PS3296_gt.nii,3.007631049944436e-33,96.60227966308594,0.0,0.9942508339881897,0.0,0.9995870590209961,1.0,0.00574914226308465,1.0,0.00041292980313301086,1.0,0.0,0.9938426613807678,0.49712541699409485,0.0,-0.001540776458568871,0.0,-0.005749166011810303,-0.00041294097900390625,0.0,88431.0,1337,0.0,6888,1
129,RS3968_gt.nii,0.007746058516204357,75.21302795410156,0.004957737401127815,0.9934164881706238,0.004978553391993046,0.9933888912200928,0.9950422644615173,0.00658351369202137,0.9950214624404907,0.0066111101768910885,0.5353791117668152,0.0024902475997805595,0.9868922829627991,0.4991871118545532,0.004968123510479927,-0.0016291631618514657,0.0049681346863508224,-0.0016257762908935547,-0.0016325712203979492,0.0058033213179564695,8534.0,1364,0.0014847809948032665,110736,1
130,RS4539_gt.nii,0.0,58.583274841308594,0.0,0.9943696856498718,0.0,0.9996878504753113,1.0,0.0056303334422409534,1.0,0.0003121781046502292,1.0,0.0,0.9940609931945801,0.4971848428249359,0.0,-0.0013257702812552452,0.0,-0.005630314350128174,-0.0003121495246887207,0.0,88083.0,1150,0.0,5208,4
131,RS2699_gt.nii,0.0018792145419865847,50.87784194946289,0.0014940239489078522,0.992529571056366,0.0012750908499583602,0.9936186671257019,0.9985059499740601,0.0074704308062791824,0.9987249374389648,0.006381317041814327,0.6909950375556946,0.0006884249160066247,0.9862430691719055,0.49701181054115295,0.0013759026769548655,-0.005524208769202232,0.0013802231987938285,-0.005976378917694092,-0.0051062703132629395,0.0017202207075624797,5652.0,1895,0.0010604453870625664,106424,5
132,PS2914_gt.nii,0.03259223699569702,73.16419982910156,0.0203534048050642,0.9925654530525208,0.04518977552652359,0.9832234978675842,0.979646623134613,0.007434527389705181,0.9548102021217346,0.016776522621512413,0.37670594453811646,0.014232702553272247,0.976043701171875,0.5064594149589539,0.02806594967842102,0.01915900409221649,0.03032764047384262,0.012918829917907715,0.02841329574584961,0.03263155527064566,166386.0,1752,0.001243008079552517,285112,1
133,PS2936_gt.nii,0.001059159985743463,100.4987564086914,0.0024999999441206455,0.9926150441169739,0.00027456332463771105,0.9991853833198547,0.9975000023841858,0.007384981960058212,0.9997254610061646,0.0008146092877723277,0.6321806907653809,0.0002474545035511255,0.9918124079704285,0.49755752086639404,0.0004947865381836891,-0.0016242272686213255,0.0008284975774586201,-0.004884958267211914,-0.0005400776863098145,0.0005364679894284249,107573.0,1207,0.001658374792703151,13600,1
134,PS2348_gt.nii,3.622076560823097e-19,98.73702239990234,0.0,0.9941725134849548,0.0,0.9998666644096375,1.0,0.0058274841867387295,1.0,0.00013333765673451126,1.0,0.0,0.9940407276153564,0.4970862567424774,0.0,-0.0008814890752546489,0.0,-0.005827486515045166,-0.00013333559036254883,0.0,94529.0,2014,0.0,2224,2
135,RS1794_gt.nii,0.010714942589402199,80.43630981445312,0.01830100081861019,0.9940574765205383,0.004828792996704578,0.9984464645385742,0.9816989898681641,0.0059425137005746365,0.9951711893081665,0.0015535589773207903,0.36298832297325134,0.0038353423587977886,0.9925225377082825,0.5061792135238647,0.00764137739315629,0.0063621485605835915,0.009400624781847,0.012358427047729492,0.003275275230407715,0.008363636363636363,71008.0,2442,0.0016386726751331422,26392,2
136,RS2801_gt.nii,0.0062170433811843395,71.3582534790039,0.0039395522326231,0.9908923506736755,0.003768522059544921,0.9912858009338379,0.9960604310035706,0.00910763069987297,0.9962314963340759,0.008714198134839535,0.6032570004463196,0.001929786754772067,0.9823361039161682,0.4974159598350525,0.0038521396927535534,-0.005055654793977737,0.0038530882447957993,-0.0051680803298950195,-0.004945695400238037,0.004456473552812711,3016.0,1410,0.0014398848092152627,145448,1
137,PS3035_gt.nii,0.0040397183038294315,106.52699279785156,0.02039121650159359,0.9924689531326294,0.0017471874598413706,0.9993623495101929,0.9796087741851807,0.007531024515628815,0.998252809047699,0.0006376298260875046,0.37800684571266174,0.001611891551874578,0.9918410181999207,0.5064300894737244,0.003218594938516617,0.0037774499505758286,0.005968858953565359,0.01286017894744873,0.001109480857849121,0.0033421802811363414,114163.0,1106,0.0018248175182481751,10838,1
138,RS3016_gt.nii,0.012521455064415932,75.24626159667969,0.031150635331869125,0.9932305812835693,0.005496961995959282,0.99882972240448,0.9688493609428406,0.006769434083253145,0.9945030212402344,0.0011703066993504763,0.3179529011249542,0.004694378934800625,0.9920763373374939,0.512190580368042,0.009344888851046562,0.010270786471664906,0.013085635378956795,0.024381160736083984,0.0043267011642456055,0.010368434978171717,90488.0,1157,0.003472222222222222,20128,2
139,PS2691_gt.nii,0.02059626579284668,85.16454315185547,0.02029186673462391,0.9927986264228821,0.0158113781362772,0.994405210018158,0.9797081351280212,0.0072013698518276215,0.9841886162757874,0.005594785325229168,0.3733232617378235,0.008966485038399696,0.9872853755950928,0.5065452456474304,0.017773602157831192,0.011564611457288265,0.01791207306087017,0.01309049129486084,0.010216593742370605,0.019529372479774956,23753.0,1883,0.0011280315848843769,95112,1
140,RS4389_gt.nii,2.230850794352051e-19,89.78307342529297,0.0,0.9928740859031677,0.0,0.9993324279785156,1.0,0.007125928532332182,1.0,0.0006675574695691466,1.0,0.0,0.9922159910202026,0.49643704295158386,0.0,-0.0021810471080243587,0.0,-0.007125914096832275,-0.000667572021484375,0.0,107446.0,1431,0.0,11120,1
141,RS3279_gt.nii,0.0005755753954872489,53.563045501708984,0.0010197145165875554,0.9933342337608337,0.00021486124023795128,0.9985891580581665,0.9989802837371826,0.00666575925424695,0.9997851252555847,0.0014108173782005906,0.7188387513160706,0.00017749903781805187,0.9919421672821045,0.49717697501182556,0.0003549350658431649,-0.0025985422544181347,0.00046807812759652734,-0.005646049976348877,-0.0011959671974182129,0.00038575596113508693,85631.0,2198,0.0018181818181818182,23536,4
142,RS4061_gt.nii,0.00019194974447600543,86.00581359863281,0.007022472098469734,0.9923170208930969,3.879006180795841e-05,0.9999575614929199,0.992977499961853,0.007683007046580315,0.9999611973762512,4.246675598551519e-05,0.5112354755401611,3.857846240862273e-05,0.9922751784324646,0.49966976046562195,7.715394167462364e-05,-4.9280686653219163e-05,0.0005219215527176857,-0.0006604790687561035,-3.635883331298828e-06,7.77586837010023e-05,127853.0,1451,0.0013774104683195593,712,1
143,RS4052_gt.nii,2.430094355077017e-05,94.40943145751953,3.654970714705996e-05,0.9938522577285767,9.711095117381774e-06,0.998359203338623,0.9999634623527527,0.00614775437861681,0.9999902844429016,0.0016407943330705166,0.9284104704856873,7.672594620089512e-06,0.992231547832489,0.496944397687912,1.5345072824857198e-05,-0.003157195635139942,1.8839789845515043e-05,-0.006111204624176025,-0.0016310811042785645,1.679839407352657e-05,73125.0,1406,0.0014204545454545455,27360,1
144,RS4028_gt.nii,4.988131738242037e-19,94.59915161132812,0.0,0.9936679601669312,0.0,0.9997735023498535,1.0,0.0063320342451334,1.0,0.00022650102619081736,1.0,0.0,0.9934443235397339,0.4968339800834656,0.0,-0.0011975860688835382,0.0,-0.006332039833068848,-0.00022649765014648438,0.0,100758.0,1693,0.0,3776,3
145,PS3125_gt.nii,0.0053999340161681175,56.40035629272461,0.0063002584502100945,0.9927621483802795,0.002891768701374531,0.9966762065887451,0.9936997294425964,0.007237865589559078,0.9971082210540771,0.0033238197211176157,0.5173553824424744,0.001985968090593815,0.9894863963127136,0.49953120946884155,0.003964063711464405,-0.0006364702712744474,0.004268359392881393,-0.0009375810623168945,-0.00043201446533203125,0.004531809818921274,61175.0,1334,0.006097560975609756,55712,5
146,PS1257_gt.nii,0.0028041971381753683,57.41950988769531,0.008007487282156944,0.9926988482475281,0.0012570710387080908,0.9988545179367065,0.9919925332069397,0.007301176432520151,0.998742938041687,0.0011455018538981676,0.48843881487846375,0.001087685814127326,0.9915700554847717,0.5003531575202942,0.0021730081643909216,0.0002807179989758879,0.0031726928427815437,0.0007063150405883789,0.00011157989501953125,0.0023441483815482035,100989.0,1486,0.0013458950201884253,19232,1
147,RS4239_gt.nii,0.0018912135856226087,74.33706665039062,0.001805121311917901,0.9939026832580566,0.0009503747569397092,0.9967833161354065,0.9981948733329773,0.006097295321524143,0.9990496039390564,0.003216702491044998,0.6476233005523682,0.0006229769205674529,0.9907251000404358,0.4978539049625397,0.001245178165845573,-0.0031188896391540766,0.0013097869232296944,-0.004292190074920654,-0.0022662878036499023,0.0014633116099444846,42046.0,2309,0.0017301038062283738,53736,2
148,PS1390_gt.nii,3.667960118036717e-05,95.96874237060547,6.841817230451852e-05,0.9933006167411804,8.904719834390562e-06,0.9991230368614197,0.9999315738677979,0.006699378602206707,0.9999911189079285,0.0008769921259954572,0.9082149267196655,7.879289114498533e-06,0.9924353361129761,0.4966845214366913,1.5758454537717625e-05,-0.0023992194328457117,2.4682882212800905e-05,-0.006630957126617432,-0.0008680820465087891,1.668098451170588e-05,96239.0,1574,0.0012690355329949238,14616,1
149,PS3952_gt.nii,0.02746417373418808,71.16178894042969,0.02366679534316063,0.9932056665420532,0.01710616424679756,0.9951125383377075,0.9763332009315491,0.00679431576281786,0.9828938245773315,0.0048874616622924805,0.3488723635673523,0.010028908029198647,0.9883856177330017,0.5084362030029297,0.019858654588460922,0.01435826625674963,0.020120836794376373,0.016872406005859375,0.012218713760375977,0.0234106771188501,26287.0,1762,0.0011890606420927466,83408,1
150,RS4390_gt.nii,0.006147304084151983,72.67048645019531,0.010224810801446438,0.9940429925918579,0.0030179477762430906,0.9982470870018005,0.9897751808166504,0.005957004148513079,0.9969820380210876,0.0017529375618323684,0.4328649938106537,0.002335617318749428,0.9923110008239746,0.5021339058876038,0.004660349804908037,0.002323535503819585,0.005554992705583572,0.0042678117752075195,0.0012650489807128906,0.005191545688180638,66805.0,2193,0.0018373909049150207,29536,2
151,PS2921_gt.nii,0.00017592900258023292,82.19489288330078,0.0049212598241865635,0.993919849395752,4.9016245611710474e-05,0.9999393820762634,0.9950787425041199,0.006080161314457655,0.9999510049819946,6.062892498448491e-05,0.5264105200767517,4.853520658798516e-05,0.9938599467277527,0.49942055344581604,9.706570563139394e-05,-0.0001160084138973616,0.0004911432042717934,-0.00115889310836792,-1.1622905731201172e-05,9.809595746559284e-05,100655.0,2138,0.0009328358208955224,1016,3
152,RS4295_gt.nii,0.0018590629333630204,54.32037353515625,0.0017959243850782514,0.9927115440368652,0.0008034103666432202,0.9967295527458191,0.9982040524482727,0.0072884391993284225,0.9991965889930725,0.0032704430632293224,0.6682763695716858,0.0005553981172852218,0.9894886016845703,0.49725374579429626,0.0011101796990260482,-0.0036810615565627813,0.0012011928483843803,-0.005492508411407471,-0.002467036247253418,0.001316434611483877,60417.0,1627,0.0012399256044637321,54568,1
153,PS3591_gt.nii,0.00042519354610703886,85.819580078125,0.0008164598257280886,0.9949746131896973,0.00011868027650052682,0.9992668628692627,0.9991835355758667,0.0050253598019480705,0.9998813271522522,0.0007331236265599728,0.7127198576927185,0.00010362909233663231,0.9942488670349121,0.4978955388069153,0.00020723670604638755,-0.0016081450739875436,0.00031128391856327653,-0.004208922386169434,-0.000614464282989502,0.00023006752481853423,69667.0,3768,0.0005307855626326964,12248,2
154,RS3052_gt.nii,0.004191674292087555,55.71355438232422,0.0040261405520141125,0.9933323860168457,0.0024712802842259407,0.9959031343460083,0.9959738850593567,0.00666761863976717,0.9975287318229675,0.004096838645637035,0.5627185702323914,0.0015336826909333467,0.9892900586128235,0.4986792504787445,0.0030626682564616203,-0.0020721671171486378,0.003154318081215024,-0.0026414990425109863,-0.0016255974769592285,0.003490842861479308,39002.0,2411,0.0016701461377870565,68552,2
155,RS4483_gt.nii,0.039771392941474915,41.18252182006836,0.022215163335204124,0.9930315613746643,0.039575617760419846,0.9874328374862671,0.9777848124504089,0.006968430243432522,0.9604243636131287,0.012567178346216679,0.359002023935318,0.014433683827519417,0.9806433320045471,0.5076233744621277,0.028456633910536766,0.020292622968554497,0.02965094894170761,0.015246748924255371,0.027008414268493652,0.035352183867035356,109418.0,1769,0.011799410029498525,214088,11
156,RS2221_gt.nii,0.005962605122476816,62.032249450683594,0.007589573040604591,0.9933581352233887,0.0025388679932802916,0.9977795481681824,0.99241042137146,0.006641844753175974,0.9974611401557922,0.002220422262325883,0.48327043652534485,0.001906083314679563,0.9911672472953796,0.5004738569259644,0.0038049141876399517,0.0005493632052093744,0.00438963808119297,0.0009477138519287109,0.0003184080123901367,0.004344755588307541,68774.0,2502,0.0024028834601521826,37288,3
157,RS4249_gt.nii,0.013396531343460083,83.9106674194336,0.3529411852359772,0.9938560724258423,0.005557485390454531,0.9999366402626038,0.6470588445663452,0.006143928971141577,0.9944425225257874,6.33337622275576e-05,0.11655998229980469,0.0055014328099787235,0.9937937259674072,0.6733986139297485,0.010942664928734303,0.04365038871765137,0.04428843408823013,0.34679722785949707,0.005494117736816406,0.011086837267941525,101801.0,2874,0.0006956521739130435,1632,1
158,RS4176_gt.nii,0.005162939429283142,88.4813232421875,0.07634942978620529,0.9933966398239136,0.0019372510723769665,0.999843955039978,0.9236505627632141,0.006603335961699486,0.9980627298355103,0.00015606405213475227,0.22725579142570496,0.00189288891851902,0.9932427406311035,0.5348730087280273,0.0037786252796649933,0.011145888827741146,0.012161743827164173,0.06974601745605469,0.0017812252044677734,0.0038708399722739836,107475.0,1657,0.0024096385542168677,2816,2
159,RS4087_gt.nii,5.734602746088058e-05,67.08949279785156,0.0001117068823077716,0.9944661259651184,2.1564272174146026e-05,0.9989269971847534,0.9998883008956909,0.005533878691494465,0.9999784231185913,0.0010729738278314471,0.875594973564148,1.8075337720802054e-05,0.9934049844741821,0.49728891253471375,3.615002424339764e-05,-0.0023876605555415154,4.908031769446097e-05,-0.00542217493057251,-0.0010514259338378906,3.9478489158219915e-05,72127.0,3177,0.0006285355122564425,17904,3
160,RS4369_gt.nii,0.002755996771156788,72.24956512451172,0.007050992920994759,0.9943354725837708,0.0013149590231478214,0.9989448189735413,0.9929490089416504,0.005664552561938763,0.9986850619316101,0.001055199303664267,0.4726162850856781,0.0011095035588368773,0.9932922124862671,0.5006932616233826,0.0022165479604154825,0.0006001176661811769,0.0030449575278908014,0.0013865232467651367,0.00025975704193115234,0.0023827451129897733,75153.0,1774,0.0011344299489506524,17728,2
161,RS4030_gt.nii,0.009930088184773922,55.6417121887207,0.010555555112659931,0.9931400418281555,0.006423927377909422,0.9958312511444092,0.9894444346427917,0.0068599325604736805,0.9935760498046875,0.004168740939348936,0.4463404417037964,0.004009544849395752,0.9890286922454834,0.5018478035926819,0.007987065240740776,0.002886922098696232,0.008234568871557713,0.0036956071853637695,0.0022552013397216797,0.009190868667324043,39639.0,1691,0.0024286581663630845,70200,3
162,PS3055_gt.nii,0.01178740244358778,50.477718353271484,0.022483831271529198,0.9945911765098572,0.004885653965175152,0.9988405108451843,0.9775161743164062,0.005408826749771833,0.9951143264770508,0.0011594657553359866,0.3290722966194153,0.004029701929539442,0.9934443831443787,0.5085375308990479,0.00802705716341734,0.007976507768034935,0.010480850003659725,0.017075061798095703,0.0037261247634887695,0.009600034516978039,65716.0,3634,0.0038472107721901623,19792,9
163,PS2941_gt.nii,0.041633859276771545,19.595918655395508,0.022037940099835396,0.9921824336051941,0.03107418492436409,0.9889108538627625,0.977962076663971,0.007817585952579975,0.9689258337020874,0.011089157313108444,0.37327834963798523,0.013062103651463985,0.9812696576118469,0.5071101784706116,0.025787370279431343,0.016858059912919998,0.02616889402270317,0.014220356941223145,0.019985079765319824,0.04030624606289674,83412.0,3706,0.010224368077250781,188720,21
164,PS1641_gt.nii,3.2826708775246516e-05,62.10475158691406,2.2614201952819712e-05,0.9932289719581604,1.769880145729985e-05,0.9946929216384888,0.9999774098396301,0.006771017797291279,0.9999822974205017,0.0053070611320436,0.9453629851341248,9.928514373314101e-06,0.9879933595657349,0.49662578105926514,1.985683229577262e-05,-0.005974507424980402,2.0006105842185207e-05,-0.0067484378814697266,-0.0052893757820129395,2.3396054255449818e-05,17707.0,2239,0.0017817371937639199,88440,3
165,PS1063_gt.nii,0.0,87.66413116455078,0.0,0.9954200387001038,0.0,0.9989719986915588,1.0,0.0045799389481544495,1.0,0.0010279958369210362,1.0,0.0,0.9944014549255371,0.4977100193500519,0.0,-0.0021698290947824717,0.0,-0.00457996129989624,-0.0010280013084411621,0.0,56912.0,2547,0.0,17168,2
166,RS4234_gt.nii,7.95456219808876e-19,84.40379333496094,0.0,0.9928547739982605,0.0,0.9998818635940552,1.0,0.0071452297270298,1.0,0.00011814602476079017,1.0,0.0,0.9927383065223694,0.49642738699913025,0.0,-0.0009187929099425673,0.0,-0.007145226001739502,-0.00011813640594482422,0.0,117244.0,1937,0.0,1968,1
167,RS4356_gt.nii,1.5079508770696289e-18,69.23149871826172,0.0,0.9915474057197571,0.0,0.9952310919761658,1.0,0.00845257006585598,1.0,0.004768913146108389,1.0,0.0,0.986858606338501,0.49577370285987854,0.0,-0.006348981987684965,0.0,-0.00845259428024292,-0.0047689080238342285,0.0,48247.0,2181,0.0,79336,2
168,RS2516_gt.nii,0.0015458418056368828,98.37174224853516,0.0036466773599386215,0.9930654764175415,0.0006192110013216734,0.9988192915916443,0.9963533282279968,0.006934518460184336,0.9993807673454285,0.001180725754238665,0.5796486735343933,0.0005296103772707283,0.9919010996818542,0.49835607409477234,0.0010586600983515382,-0.0013587387511506677,0.0015026851324364543,-0.0032878518104553223,-0.0005614757537841797,0.0011576865563648641,92944.0,1905,0.002107481559536354,19744,3
169,RS3776_gt.nii,0.0006434163078665733,89.66909790039062,0.017999999225139618,0.9950087666511536,0.00021492023370228708,0.9999411702156067,0.9819999933242798,0.004991232883185148,0.9997850656509399,5.882541881874204e-05,0.3449438810348511,0.00021242948423605412,0.994950532913208,0.5065043568611145,0.00042476874659769237,0.0014249916421249509,0.0019668664317578077,0.013008713722229004,0.00015604496002197266,0.00043121002323742903,82368.0,3324,0.0006016847172081829,1000,1
170,PS3192_gt.nii,0.010548535734415054,51.89412307739258,0.005599235184490681,0.9942662715911865,0.010959644801914692,0.9887785315513611,0.9944007396697998,0.005733747500926256,0.9890403747558594,0.011221479624509811,0.5031028389930725,0.0037196893244981766,0.9831734299659729,0.49993276596069336,0.0074118091724812984,-0.00018766966240946203,0.007833621464669704,-0.00013446807861328125,-0.000261843204498291,0.009477905868388396,104084.0,3377,0.0018148820326678765,188240,3
171,PS3567_gt.nii,0.00030026232707314193,73.81734466552734,0.0004955946933478117,0.9931052327156067,7.788229413563386e-05,0.9989106059074402,0.9995043873786926,0.006894779857248068,0.9999220967292786,0.0010893874568864703,0.7885804772377014,6.73098475090228e-05,0.9920307993888855,0.49680042266845703,0.00013461064372677356,-0.002544171642512083,0.00019646386499516666,-0.0063991546630859375,-0.001011490821838379,0.00014693517709770372,94289.0,1471,0.0013614703880190605,18160,1
172,RS3379_gt.nii,0.0003016093105543405,57.90853500366211,0.00037432622048072517,0.9925210475921631,0.00011981691932305694,0.9975944757461548,0.9996256828308105,0.007478934247046709,0.9998801946640015,0.0024055333342403173,0.8171834349632263,9.077265713131055e-05,0.9901513457298279,0.49644768238067627,0.0001815288414945826,-0.004029779229313135,0.00021177963935770094,-0.007104635238647461,-0.0022857189178466797,0.00023634888246370074,71431.0,2426,0.002466091245376079,40072,7
173,PS3436_gt.nii,0.0010551799787208438,90.90899658203125,0.006859756074845791,0.994585394859314,0.00039625755744054914,0.999687671661377,0.9931402206420898,0.0054146298207342625,0.9996037483215332,0.0003123508067801595,0.47042810916900635,0.0003747579758055508,0.9942764043807983,0.5007225871086121,0.0007492351578548551,0.0003482180763967335,0.0016487055690959096,0.001445174217224121,8.392333984375e-05,0.0007822940773819225,84165.0,1631,0.001224739742804654,5248,2
174,RS4036_gt.nii,6.359705002978444e-05,72.53275299072266,0.0002192982501583174,0.9937280416488647,1.9016648366232403e-05,0.999453067779541,0.9997807145118713,0.006271970458328724,0.9999809861183167,0.000546903524082154,0.8424670100212097,1.7499496607342735e-05,0.9931879639625549,0.4969736635684967,3.499838203424588e-05,-0.0017874916084110737,6.457800191128626e-05,-0.006052672863006592,-0.0005279183387756348,3.714710252600297e-05,94216.0,1857,0.001076426264800861,9120,1
175,PS2778_gt.nii,0.0013107110280543566,87.2386703491211,0.004257493186742067,0.9942864775657654,0.0005217028665356338,0.9992989897727966,0.9957424998283386,0.005713528487831354,0.999478280544281,0.0007010212866589427,0.5367201566696167,0.0004649692273233086,0.9935934543609619,0.4992719888687134,0.0009295062627643347,-0.000510973681230098,0.0014903510455042124,-0.0014560222625732422,-0.000179290771484375,0.000987508023502691,82005.0,1121,0.0017777777777777779,11744,4
176,RS3622_gt.nii,0.00935035664588213,71.64217376708984,0.008358701132237911,0.9931657910346985,0.0057414681650698185,0.9953079223632812,0.9916412830352783,0.006834197323769331,0.9942585229873657,0.004692050628364086,0.4748983383178711,0.003415215527638793,0.9885379672050476,0.5007622241973877,0.006807183381170034,0.0012648485135287046,0.006927569396793842,0.0015244483947753906,0.0010493993759155273,0.008122315414527728,28273.0,1831,0.0011049723756906078,78840,1
177,RS4217_gt.nii,0.00013429034152068198,106.47064971923828,0.0011574074160307646,0.9936268329620361,4.677224569604732e-05,0.9997411370277405,0.9988425970077515,0.006373139098286629,0.9999532103538513,0.0002588433271739632,0.7011861801147461,4.4957560021430254e-05,0.993371307849884,0.49739211797714233,8.991107461042702e-05,-0.0010517158079892397,0.0002326683170394972,-0.005215764045715332,-0.00021207332611083984,9.425514868749706e-05,101215.0,2657,0.0007530120481927711,4320,1
178,RS4381_gt.nii,0.012156094424426556,106.68645477294922,0.1071774959564209,0.9934678077697754,0.0060155149549245834,0.9996685981750488,0.8928225040435791,0.006532216444611549,0.9939844608306885,0.0003313733614049852,0.19799496233463287,0.005728455726057291,0.9931409955024719,0.5503226518630981,0.01139165461063385,0.023918235674500465,0.025391491129994392,0.10064530372619629,0.0056841373443603516,0.01180103770814236,102435.0,1585,0.0012578616352201257,6186,4
179,RS4124_gt.nii,0.00047331411042250693,64.19501495361328,0.000806451600510627,0.9950191974639893,0.00014370912685990334,0.9991093873977661,0.999193549156189,0.004980809520930052,0.9998562932014465,0.0008906346629373729,0.7130679488182068,0.00012198841432109475,0.9941374063491821,0.49791282415390015,0.0002439470699755475,-0.0017657671123743057,0.00034043274354189634,-0.004174351692199707,-0.0007469058036804199,0.00028575510787255323,63724.0,3600,0.0005554012774229381,14880,4
180,PS3099_gt.nii,0.00044357602018862963,71.3582534790039,0.007401315961033106,0.9947047233581543,0.00010130229929927737,0.9999276995658875,0.9925987124443054,0.005295302718877792,0.9998986721038818,7.232580537674949e-05,0.45825549960136414,9.994447464123368e-05,0.994633138179779,0.5010530352592468,0.00019986896950285882,0.00024703211965970695,0.0008658927981741726,0.0021060705184936523,2.8967857360839844e-05,0.00020325432762339233,87107.0,2558,0.00156128024980484,1216,2
181,RS4269_gt.nii,0.0009949349332600832,81.44322967529297,0.007399577181786299,0.9943373203277588,0.00029470270965248346,0.9997748732566833,0.9926004409790039,0.005662705283612013,0.9997053146362305,0.00022515009914059192,0.4666437804698944,0.0002834954939316958,0.9941146969795227,0.5008684396743774,0.0005668302765116096,0.0003475686826277524,0.001476711011491716,0.0017368793487548828,6.961822509765625e-05,0.0005861480651880384,90373.0,2634,0.0007593014426727411,3784,1
182,RS2499_gt.nii,0.014221029356122017,52.49761962890625,0.008954507298767567,0.9917142987251282,0.009927109815180302,0.990813672542572,0.9910454750061035,0.008285692892968655,0.9900729060173035,0.009186324663460255,0.4903743267059326,0.004730148706585169,0.9826803207397461,0.5003343820571899,0.009415759705007076,0.0007038816111162305,0.009428275749087334,0.0006687641143798828,0.0007407665252685547,0.011616072404888676,26780.0,1827,0.0022818026240730175,154224,2
183,PS3252_gt.nii,3.324618173248389e-18,77.17866516113281,0.0,0.9927003979682922,0.0,0.9987578392028809,1.0,0.007299602963030338,1.0,0.0012421569554135203,1.0,0.0,0.99147629737854,0.4963501989841461,0.0,-0.003011188004165888,0.0,-0.007299602031707764,-0.0012421607971191406,0.0,96828.0,1476,0.0,20688,4
184,PS3945_gt.nii,0.0018268403364345431,112.85831451416016,0.006601806730031967,0.9937532544136047,0.0009064193582162261,0.999142587184906,0.9933981895446777,0.006246739067137241,0.9990935921669006,0.0008574046660214663,0.49328407645225525,0.000797628948930651,0.9929065704345703,0.5001775026321411,0.00159398652613163,0.00013192246842663735,0.002446222584694624,0.00035500526428222656,4.8995018005371094e-05,0.001731822697815169,87035.0,1807,0.002229654403567447,14390,2
185,PS3410_gt.nii,0.0036158037837594748,112.74750518798828,0.009333333000540733,0.9944149255752563,0.0014932058984413743,0.9991092681884766,0.9906666874885559,0.00558506092056632,0.9985067844390869,0.0008907026494853199,0.436154305934906,0.0012889207573607564,0.9935342073440552,0.5018741488456726,0.002574523212388158,0.0015027796616777778,0.003733173944056034,0.003748297691345215,0.0006024837493896484,0.002835012403179264,75339.0,3138,0.0006414368184733803,15000,1
186,PS3899_gt.nii,0.0013081274228170514,79.17701721191406,0.005279503297060728,0.9930136203765869,0.00029009990976192057,0.999615490436554,0.9947205185890198,0.006986379157751799,0.9997099041938782,0.0003845134633593261,0.53493732213974,0.00027506533660925925,0.9926344752311707,0.49914655089378357,0.0005499793915078044,-0.0004014375736005604,0.001237571588717401,-0.0017068982124328613,-9.441375732421875e-05,0.0005745378350062524,109184.0,1397,0.0042643923240938165,6440,4
187,PS2149_gt.nii,4.79901912166075e-19,79.78095245361328,0.0,0.9933555722236633,0.0,0.9974409937858582,1.0,0.006644450128078461,1.0,0.0025589787401258945,1.0,0.0,0.9908304214477539,0.49667778611183167,0.0,-0.004123470280319452,0.0,-0.00664442777633667,-0.0025590062141418457,0.0,63407.0,1283,0.0,42648,1
188,RS4613_gt.nii,0.0001505711697973311,112.44998931884766,0.0002163164463127032,0.9924705624580383,5.5517662985948846e-05,0.9980570077896118,0.9997836947441101,0.007529416587203741,0.9999445080757141,0.001942991279065609,0.8550703525543213,4.418104072101414e-05,0.9905567169189453,0.4963434338569641,8.835818152874708e-05,-0.003715276950970292,0.00010958733037114143,-0.007313132286071777,-0.001887500286102295,9.653441451877595e-05,89116.0,1290,0.0015527950310559005,32360,1
189,RS1673_gt.nii,0.015193691477179527,62.513999938964844,0.016839539632201195,0.9917896389961243,0.007794705685228109,0.9962174296379089,0.9831604361534119,0.008210336789488792,0.9922053217887878,0.0037825778126716614,0.4111649990081787,0.0053568677976727486,0.9880695939064026,0.5043146014213562,0.010656649246811867,0.0058840010315179825,0.01145684253424406,0.008629202842712402,0.004012107849121094,0.012461203234364253,68611.0,1893,0.004319654427645789,64016,4
190,PS3394_gt.nii,0.0,83.88682556152344,0.0,0.9944289922714233,0.0,0.9999223351478577,1.0,0.005571020767092705,1.0,7.768034265609458e-05,1.0,0.0,0.9943521618843079,0.49721449613571167,0.0,-0.0006578440661542118,0.0,-0.00557100772857666,-7.766485214233398e-05,0.0,91665.0,2514,0.0,1296,2
191,PS2698_gt.nii,0.00019483828509692103,102.5660629272461,0.0006621055072173476,0.994311511516571,6.289901648415253e-05,0.9994571208953857,0.999337911605835,0.005688461475074291,0.999937117099762,0.0005428662407211959,0.7456153631210327,5.7445402489975095e-05,0.9937748312950134,0.49748679995536804,0.00011488420568639413,-0.001553218113258481,0.00020407298870850354,-0.005026400089263916,-0.0004799962043762207,0.00012247272430369153,84061.0,1376,0.001451378809869376,9062,2
192,RS3951_gt.nii,0.027423271909356117,95.3354721069336,0.05302472785115242,0.9932387471199036,0.012564084492623806,0.9984555244445801,0.9469752907752991,0.006761237513273954,0.9874359369277954,0.0015444839373230934,0.26312723755836487,0.010261558927595615,0.9917157888412476,0.5231317281723022,0.0203146580606699,0.02257886528968811,0.02581098861992359,0.04626345634460449,0.011019587516784668,0.02261829083574663,84171.0,1623,0.0024984384759525295,27176,2
193,RS4233_gt.nii,0.006564889568835497,85.77295684814453,0.16816143691539764,0.992643415927887,0.0024250263813883066,0.9999108910560608,0.8318385481834412,0.007356591522693634,0.9975749850273132,8.911036275094375e-05,0.1729787141084671,0.0023962808772921562,0.9925557374954224,0.5804024338722229,0.00478110508993268,0.019381089136004448,0.020193956792354584,0.1608048677444458,0.0023359060287475586,0.004844257133168628,121550.0,1253,0.0015923566878980893,1784,2
194,RS4026_gt.nii,0.00015712124877609313,46.73863220214844,0.00018127982912119478,0.9930163621902466,5.130792487761937e-05,0.9980137348175049,0.999818742275238,0.006983646657317877,0.9999486804008484,0.0019862817134708166,0.8612398505210876,3.999120235675946e-05,0.9910576939582825,0.4965988099575043,7.997920329216868e-05,-0.0036280022468417883,9.644216333981603e-05,-0.006802380084991455,-0.0019349455833435059,9.229988231765004e-05,77467.0,2618,0.0007604562737642585,33098,6
195,RS3046_gt.nii,0.0019150549778714776,64.41273498535156,0.0021384763531386852,0.9926725029945374,0.0008640505839139223,0.9970301389694214,0.9978615045547485,0.007327509578317404,0.9991359710693359,0.002969881286844611,0.6492527723312378,0.0006157778552733362,0.9897459745407104,0.4974054992198944,0.001230797846801579,-0.003305635182186961,0.001359320362098515,-0.005189001560211182,-0.0021058320999145508,0.0014210543955491504,68119.0,1489,0.0013458950201884253,49568,2
196,RS3854_gt.nii,5.618379145744257e-05,78.03204345703125,0.000811688310932368,0.9941607117652893,1.0208143976342399e-05,0.9999262094497681,0.9991883039474487,0.005839299876242876,0.9999898076057434,7.380425813607872e-05,0.728425920009613,1.0081457730848342e-05,0.9940877556800842,0.4974862039089203,2.016271355387289e-05,-0.0005654525011777878,9.102654439629987e-05,-0.005027592182159424,-6.35981559753418e-05,2.0569994548951443e-05,96093.0,2999,0.0006664445184938354,1232,1
197,PS3819_gt.nii,0.0,118.76868438720703,0.0,0.9932887554168701,0.0,0.9997508525848389,1.0,0.006711236666887999,1.0,0.0002491501800250262,1.0,0.0,0.9930429458618164,0.49664437770843506,0.0,-0.0012930993689224124,0.0,-0.006711244583129883,-0.0002491474151611328,0.0,107215.0,1626,0.0,4152,1
198,RS3964_gt.nii,0.0032410717103630304,78.0768814086914,0.0277207400649786,0.9944838881492615,0.0011659037554636598,0.9997729659080505,0.9722792506217957,0.005516141187399626,0.9988340735435486,0.00022703592549078166,0.3084782063961029,0.0011200995650142431,0.9942593574523926,0.5111023187637329,0.0022376927081495523,0.00456587178632617,0.005685043055564165,0.02220463752746582,0.0009388923645019531,0.0023380925061970274,87263.0,3424,0.0005839416058394161,3896,2
199,RS4125_gt.nii,2.0088187739020213e-05,113.26517486572266,0.00023331778356805444,0.9942255020141602,1.0324605682399124e-05,0.9997431039810181,0.9997667074203491,0.00577448308467865,0.9999896883964539,0.0002568889467511326,0.83262699842453,9.88718693406554e-06,0.993971586227417,0.4972293972969055,1.97741792362649e-05,-0.0011688686208799481,4.9080688768299296e-05,-0.005541205406188965,-0.000246584415435791,2.0242914979757085e-05,91750.0,2324,0.0008598452278589854,4286,1
200,RS4181_gt.nii,0.013614878058433533,37.37646484375,0.03972303122282028,0.9944131374359131,0.005785562563687563,0.9992102980613708,0.9602769613265991,0.005586841609328985,0.9942144155502319,0.0007897253381088376,0.2727418839931488,0.005075669381767511,0.993632435798645,0.517068088054657,0.010100074112415314,0.01305905170738697,0.015159818343818188,0.034136176109313965,0.004995822906494141,0.011604015628160498,75801.0,2387,0.008302200083022002,13720,12
201,RS4198_gt.nii,0.006939269136637449,104.45430755615234,0.15995441377162933,0.9918981194496155,0.0030881629791110754,0.9998671412467957,0.8400455713272095,0.008101900108158588,0.9969118237495422,0.00013286549074109644,0.1837119609117508,0.0030388773884624243,0.9917675852775574,0.5759262442588806,0.006059341132640839,0.021184176206588745,0.022225329652428627,0.15185248851776123,0.002955317497253418,0.006189128597155353,132423.0,1592,0.0012368583797155227,2632,15
202,PS2904_gt.nii,0.10569983720779419,54.0,0.06823773682117462,0.9937407970428467,0.13932926952838898,0.9862682819366455,0.9317622780799866,0.006259173154830933,0.8606707453727722,0.013731712475419044,0.23245960474014282,0.04800332337617874,0.9801990985870361,0.5309892892837524,0.09160910546779633,0.0882289931178093,0.09750647842884064,0.06197857856750488,0.12559759616851807,0.1093874992245379,138245.0,2757,0.0023157082207641835,245480,4
203,RS4083_gt.nii,0.03278655558824539,58.55766296386719,0.3946167826652527,0.9963943958282471,0.014099659398198128,0.9999206066131592,0.6053832173347473,0.0036055983509868383,0.985900342464447,7.938565249787644e-05,0.08724771440029144,0.013801136054098606,0.9963157773017883,0.6955056190490723,0.027226515114307404,0.07404109835624695,0.0745919719338417,0.39101123809814453,0.014020323753356934,0.0282776769806633,58497.0,3383,0.0011702750146284377,2192,17
204,RS4406_gt.nii,0.00048707486712373793,84.40379333496094,0.0007782101165503263,0.9928774833679199,0.00020117350504733622,0.9981500506401062,0.9992218017578125,0.007122496142983437,0.9997988343238831,0.0018499313155189157,0.7515689730644226,0.00015987636288627982,0.9910538196563721,0.4968278408050537,0.0003197016194462776,-0.00323422159999609,0.00039567064959555864,-0.006344318389892578,-0.0016487836837768555,0.0003503419483391602,84635.0,2057,0.0009751340809361287,30840,1
205,PS3950_gt.nii,0.0015536638675257564,65.83312225341797,0.0037086093798279762,0.9945693612098694,0.0006148103275336325,0.9990984201431274,0.9962913990020752,0.005430638790130615,0.9993851780891418,0.0009015870746225119,0.5475407838821411,0.0005276597221381962,0.99367755651474,0.4991389811038971,0.0010547628626227379,-0.0007027360843494534,0.001509997178800404,-0.0017220377922058105,-0.0002867579460144043,0.0011547582224971647,72982.0,1476,0.001349527665317139,15100,11
206,PS4330_gt.nii,0.0003876150003634393,59.84145736694336,0.0005545286694541574,0.9942541122436523,0.00012462612357921898,0.9987034201622009,0.9994454979896545,0.005745908245444298,0.9998753666877747,0.0012965705245733261,0.762976884841919,0.00010176735668210313,0.9929723739624023,0.4974043071269989,0.0002035140059888363,-0.002466578269377351,0.0002628854417707771,-0.005191385746002197,-0.0011719465255737305,0.00023654175947645424,69388.0,1447,0.0013783597518952446,21640,2
207,PS3675_gt.nii,0.00119973614346236,76.65507507324219,0.0023971651680767536,0.9929829239845276,0.0005867646541446447,0.9982763528823853,0.9976028203964233,0.00701707461848855,0.999413251876831,0.0017236284911632538,0.6311267018318176,0.0004716046096291393,0.9912834167480469,0.4976900517940521,0.0009427646291442215,-0.0022917699534446,0.0011859898222610354,-0.004619896411895752,-0.0011368989944458008,0.0010361138223590359,85136.0,2480,0.0008116883116883117,28784,1
208,RS3465_gt.nii,0.005929730832576752,91.74420928955078,0.009332891553640366,0.9940548539161682,0.003384535200893879,0.9978486895561218,0.9906671047210693,0.005945164710283279,0.996615469455719,0.0021513011306524277,0.4438736140727997,0.0024899812415242195,0.9919291734695435,0.501693844795227,0.0049675931222736835,0.0020439818035811186,0.005620275624096394,0.0033876895904541016,0.001233220100402832,0.005402467872898152,61558.0,1620,0.0012523481527864746,36216,1
209,RS4248_gt.nii,8.591475489083678e-05,88.63971710205078,0.00032509752782061696,0.9938850402832031,1.950154000951443e-05,0.9996311664581299,0.999674916267395,0.006114936899393797,0.9999805092811584,0.0003688231226988137,0.812627375125885,1.839824835769832e-05,0.9935207366943359,0.49710506200790405,3.6795820051338524e-05,-0.0014221516903489828,7.962350355228409e-05,-0.0057898759841918945,-0.00034934282302856445,3.892830379648283e-05,94453.0,1882,0.0010615711252653928,6152,1
210,PS4300_gt.nii,0.010680250823497772,78.24320983886719,0.13025210797786713,0.9935094118118286,0.00481740478426218,0.9997888803482056,0.8697478771209717,0.006490603554993868,0.9951825737953186,0.00021112537069711834,0.1824912130832672,0.004667269065976143,0.9933012127876282,0.5618807673454285,0.009291172958910465,0.02387634851038456,0.025049492716789246,0.12376153469085693,0.0046062469482421875,0.009619245792720768,103960.0,1473,0.0013458950201884253,4046,8
211,RS4034_gt.nii,0.002668939298018813,89.11228942871094,0.007819104008376598,0.9921693205833435,0.001126528950408101,0.9988718032836914,0.9921808838844299,0.007830692455172539,0.9988734722137451,0.0011282098712399602,0.5,0.0009856349788606167,0.9910587668418884,0.4999942183494568,0.0019693290814757347,-4.413513579493156e-06,0.0029679029248654842,-1.1563301086425781e-05,-1.6689300537109375e-06,0.0021488047273704003,109525.0,1446,0.0013879250520471894,18928,2
212,PS3398_gt.nii,0.015326973050832748,53.81449508666992,0.01964493654668331,0.9939562678337097,0.006626482587307692,0.9979799389839172,0.9803550839424133,0.006043712142854929,0.9933735132217407,0.002020047279074788,0.35677286982536316,0.004979749210178852,0.991960883140564,0.5068005919456482,0.00991014763712883,0.0079153748229146,0.01140950620174408,0.013601183891296387,0.004606366157531738,0.011308237422727045,63448.0,2644,0.003827018752391887,34360,5
213,PS3173_gt.nii,0.0033997579012066126,70.68238830566406,0.0021612669806927443,0.993535578250885,0.0019809496589004993,0.9940727949142456,0.9978387355804443,0.006464426405727863,0.9980190396308899,0.005927223712205887,0.6336311101913452,0.0010346611961722374,0.9876846671104431,0.49784842133522034,0.0020671833772212267,-0.004120854660868645,0.0020691449753940105,-0.004303157329559326,-0.003946244716644287,0.002463210115275931,1767.0,1284,0.001567398119122257,99016,1
214,PS4333_gt.nii,0.00011543704749783501,67.81143951416016,0.002218934940174222,0.9918856620788574,2.203808253398165e-05,0.9999189376831055,0.9977810382843018,0.008114336058497429,0.9999779462814331,8.106441237032413e-05,0.6566303968429565,2.1821831978741102e-05,0.991805911064148,0.49705231189727783,4.3642710807034746e-05,-0.0005899016396142542,0.00022113586601335555,-0.005895376205444336,-5.900859832763672e-05,4.415076012892022e-05,134274.0,1587,0.00251414204902577,1352,2
215,RS3989_gt.nii,0.00024874319205991924,90.15927124023438,0.0010611205361783504,0.9955794215202332,6.743179255863652e-05,0.999718189239502,0.9989388585090637,0.004420568235218525,0.999932587146759,0.00028180453227832913,0.6711791753768921,6.340671825455502e-05,0.9953001141548157,0.4983202815055847,0.00012680538929998875,-0.0008486306760460138,0.0002674944116733968,-0.0033594369888305664,-0.00021439790725708008,0.00013296104241457252,68134.0,3317,0.0006029544769369913,4712,1
216,PS4399_gt.nii,0.00025639671366661787,103.84603881835938,0.0013782866299152374,0.9924966096878052,0.00010331563680665568,0.9994343519210815,0.9986217021942139,0.007503376808017492,0.9998967051506042,0.0005656585562974215,0.6999961137771606,9.612043504603207e-05,0.9919394254684448,0.49693745374679565,0.00019222238915972412,-0.0016828225925564766,0.00037735732621513307,-0.006125092506408691,-0.0004623532295227051,0.00019854603213391165,115398.0,953,0.0021008403361344537,9432,1
217,PS1350_gt.nii,5.781089566880837e-05,106.52699279785156,0.00035310734529048204,0.9931331276893616,8.681384315423202e-06,0.9998300671577454,0.9996469020843506,0.006866898853331804,0.9999912977218628,0.0001699073036434129,0.8151496648788452,8.47314004204236e-06,0.9929655194282532,0.4967431128025055,1.694613638392184e-05,-0.001024788711220026,5.5366603191941977e-05,-0.006513774394989014,-0.00016123056411743164,1.723499047766776e-05,111813.0,1465,0.0013633265167007499,2832,1
218,PS3404_gt.nii,0.0019727081526070833,64.43910217285156,0.0024038462433964014,0.994658887386322,0.0011286681983619928,0.997488260269165,0.9975961446762085,0.005341137293726206,0.9988713264465332,0.0025117257609963417,0.5984902381896973,0.0007686394965276122,0.9921739101409912,0.49853137135505676,0.0015360983088612556,-0.0020155501551926136,0.0016471626004204154,-0.0029372572898864746,-0.001383066177368164,0.0017282830961934993,44437.0,3913,0.000514668039114771,42016,1
219,PS4318_gt.nii,0.011101657524704933,55.60575485229492,0.01542120985686779,0.9929077625274658,0.0048365467227995396,0.9977884888648987,0.9845787882804871,0.007092259358614683,0.9951634407043457,0.0022115011233836412,0.40411919355392456,0.003695425344631076,0.9907277822494507,0.504164457321167,0.007363638840615749,0.004675881937146187,0.008636284619569778,0.008328914642333984,0.002624988555908203,0.00871180094214277,75950.0,1465,0.005412719891745603,37416,6
220,PS3328_gt.nii,0.019554249942302704,72.89032745361328,0.03330463543534279,0.9945232272148132,0.009190461598336697,0.9985195398330688,0.9666953682899475,0.005476769525557756,0.9908095598220825,0.0014804652892053127,0.2885189652442932,0.007255087606608868,0.9930592775344849,0.5139139294624329,0.014405660331249237,0.014647619798779488,0.017495283856987953,0.027827858924865723,0.007709980010986328,0.015805651774189054,64387.0,2396,0.000839278220730172,25552,2
221,RS4175_gt.nii,0.0007393783889710903,57.27128601074219,0.0010452962014824152,0.9950628876686096,0.00043532412382774055,0.9979392290115356,0.998954713344574,0.00493711419403553,0.9995646476745605,0.00206079613417387,0.68487149477005,0.0003074269334319979,0.9930223822593689,0.4980540871620178,0.0006146648665890098,-0.002515162108466029,0.000674568465910852,-0.0038918256759643555,-0.0016254186630249023,0.00069839853336308,44425.0,3362,0.0005959475566150178,34440,5
222,RS3419_gt.nii,0.013044537045061588,120.22062683105469,0.16072393953800201,0.9942530989646912,0.006134589668363333,0.9998137354850769,0.8392760753631592,0.005746917333453894,0.993865430355072,0.00018626847304403782,0.15902332961559296,0.005944174714386463,0.9940691590309143,0.5774885416030884,0.011818100698292255,0.03036203607916832,0.03140024468302727,0.15497708320617676,0.005948305130004883,0.012193497484450729,92097.0,2335,0.0017167381974248926,3702,2
223,PS4597_gt.nii,5.0484621562185925e-19,59.64059066772461,0.0,0.992246150970459,0.0,0.9982901811599731,1.0,0.007753831334412098,1.0,0.0017098217504099011,1.0,0.0,0.9905627369880676,0.4961230754852295,0.0,-0.0036411085166037083,0.0,-0.007753849029541016,-0.0017098188400268555,0.0,94923.0,1143,0.0,28464,2
224,PS3586_gt.nii,0.0009276933269575238,59.54829788208008,0.0005473254132084548,0.9920211434364319,0.0004509650752879679,0.9934172630310059,0.9994526505470276,0.007978837005794048,0.9995490312576294,0.0065827262587845325,0.7924526929855347,0.00024730846052989364,0.9855427742004395,0.49628424644470215,0.0004944946267642081,-0.006750426720827818,0.0004968144930899143,-0.007431507110595703,-0.006131768226623535,0.0006054887555692352,13203.0,1390,0.002881844380403458,109624,4
225,RS3660_gt.nii,0.002310019452124834,103.72364044189453,0.012669962830841541,0.9947636723518372,0.000932888884562999,0.9996170997619629,0.9873300194740295,0.0052363211289048195,0.9990671277046204,0.00038287966162897646,0.3913050591945648,0.0008696666918694973,0.9943848252296448,0.5037168264389038,0.0017378219636157155,0.002022021682932973,0.0034379742573946714,0.007433652877807617,0.0005500316619873047,0.0018354373712955502,80170.0,1769,0.0011337868480725624,6472,1
226,RS4229_gt.nii,5.450779281090945e-05,82.68010711669922,0.0001477541372878477,0.9943633675575256,3.176082100253552e-05,0.9987831115722656,0.9998522400856018,0.005636658985167742,0.9999682307243347,0.0012168849352747202,0.8606550097465515,2.6142195565626025e-05,0.9931601285934448,0.4972555637359619,5.228302688919939e-05,-0.0025504969526082277,6.850396312074736e-05,-0.005488872528076172,-0.0011851191520690918,5.5971715626370144e-05,72347.0,1601,0.0012492192379762648,20304,1
227,RS4307_gt.nii,0.004617792088538408,72.69112396240234,0.01537505816668272,0.9945046305656433,0.002144621219485998,0.9992400407791138,0.9846249222755432,0.00549535546451807,0.9978553652763367,0.000759968941565603,0.3741568922996521,0.0018856424139812589,0.9937530755996704,0.50493985414505,0.0037641869857907295,0.0036986421328037977,0.005742270965129137,0.009879708290100098,0.0013846158981323242,0.0042066796974589956,75656.0,2981,0.0006736274840013472,12878,2
228,RS4182_gt.nii,0.0019322424195706844,79.58014678955078,0.013041338883340359,0.9926888346672058,0.0008638393483124673,0.9995183348655701,0.9869586825370789,0.007311190478503704,0.9991361498832703,0.00048167139175347984,0.4281642735004425,0.0008108314941637218,0.9922142028808594,0.5028650760650635,0.0016203491250053048,0.0014798239571973681,0.0033564299810677767,0.005730152130126953,0.0003821849822998047,0.0017168077094383933,112039.0,2051,0.0009832841691248771,8128,1
229,RS3124_gt.nii,0.012956421822309494,61.22907638549805,0.007765880785882473,0.9932540059089661,0.011389601975679398,0.9901013970375061,0.9922341108322144,0.006746021565049887,0.9886103868484497,0.009898602962493896,0.48240795731544495,0.004638912156224251,0.9834890961647034,0.5005099177360535,0.009234984405338764,0.0012331297621130943,0.00940480176359415,0.0010198354721069336,0.001490950584411621,0.011567582097576273,65354.0,3708,0.0016915703411333521,166240,4
230,RS4285_gt.nii,0.0,117.25186920166016,0.0,0.993219256401062,0.0,0.9990681409835815,1.0,0.006780760828405619,1.0,0.0009318537777289748,1.0,0.0,0.9922999739646912,0.496609628200531,0.0,-0.0025136980693787336,0.0,-0.006780743598937988,-0.000931859016418457,0.0,94456.0,1810,0.0,15528,7
231,RS4256_gt.nii,0.005926559679210186,51.11751174926758,0.014592760242521763,0.9941443204879761,0.002622057916596532,0.9989554286003113,0.9854072332382202,0.005855651572346687,0.9973779320716858,0.001044558361172676,0.38780495524406433,0.0022276330273598433,0.9931120872497559,0.5043685436248779,0.0044453633017838,0.0037125174421817064,0.0061857146210968494,0.00873708724975586,0.0015774965286254883,0.004983870033032627,77336.0,2863,0.0020971688220901784,17680,3
232,RS3697_gt.nii,0.008807437494397163,37.41657257080078,0.007491470314562321,0.9960708022117615,0.006110749673098326,0.9967970848083496,0.9925085306167603,0.003929191268980503,0.9938892722129822,0.0032029005233198404,0.4200046956539154,0.0033768818248063326,0.9928931593894958,0.501781165599823,0.0067310337908566,0.003218472935259342,0.006765981204807758,0.003562331199645996,0.002907872200012207,0.009301468895335452,3404.0,5949,0.0010307507301151005,53928,15
233,RS4370_gt.nii,0.0028584362007677555,53.93514633178711,0.0032643957529217005,0.9933936595916748,0.0014547622995451093,0.9970504641532898,0.9967356324195862,0.006606329698115587,0.998545229434967,0.002949561458081007,0.5872050523757935,0.001007320242933929,0.9904829859733582,0.4983290135860443,0.0020126132294535637,-0.002235066145658493,0.002179201692342758,-0.003341972827911377,-0.001494765281677246,0.002264113796328198,57381.0,1755,0.0011627906976744186,49320,1
234,RS4051_gt.nii,0.0009739739471115172,79.4040298461914,0.04651162773370743,0.9951634407043457,0.00039421976543962955,0.999960720539093,0.9534883499145508,0.004836578853428364,0.9996057748794556,3.929074591724202e-05,0.2438386082649231,0.0003910594095941633,0.9951245188713074,0.5208375453948975,0.0007818130543455482,0.0038459955248981714,0.004282032605260611,0.04167509078979492,0.0003548860549926758,0.0007930017594726538,80140.0,3329,0.0006007810153199159,688,1
235,PS4414_gt.nii,0.005344189237803221,91.4166259765625,0.06204600632190704,0.9925025701522827,0.0016274232184514403,0.9998139142990112,0.9379540085792542,0.007497416343539953,0.9983725547790527,0.0001861121563706547,0.25794875621795654,0.001588346902281046,0.9923193454742432,0.5272743105888367,0.0031716562807559967,0.008866875432431698,0.0100486371666193,0.05454862117767334,0.001441359519958496,0.0032555960519942513,121937.0,1292,0.0030840400925212026,3304,2
236,RS4392_gt.nii,0.0,84.30774688720703,0.0,0.9936649203300476,0.0,0.9999817609786987,1.0,0.006335075479000807,1.0,1.823533239075914e-05,1.0,0.0,0.9936469197273254,0.4968324601650238,0.0,-0.0003398855624254793,0.0,-0.006335079669952393,-1.823902130126953e-05,0.0,105714.0,1088,0.0,304,1
237,RS4069_gt.nii,1.0403383062521448e-33,74.02702331542969,0.0,0.9942929148674011,0.0,0.9998407959938049,1.0,0.005707094445824623,1.0,0.00015921847079880536,1.0,0.0,0.9941354990005493,0.49714645743370056,0.0,-0.0009532443946227431,0.0,-0.005707085132598877,-0.00015920400619506836,0.0,92468.0,1731,0.0,2656,1
238,PS3031_gt.nii,0.0,103.18914794921875,0.0,0.9933015704154968,0.0,0.9992904663085938,1.0,0.006698441691696644,1.0,0.0007095145992934704,1.0,0.0,0.9926015138626099,0.4966507852077484,0.0,-0.0021800557151436806,0.0,-0.006698429584503174,-0.00070953369140625,0.0,98414.0,1494,0.0,11824,2
239,PS2820_gt.nii,0.001772307325154543,85.72631072998047,0.02934272214770317,0.9936361312866211,0.0004681341233663261,0.999900758266449,0.9706572890281677,0.00636385940015316,0.9995318651199341,9.921772289089859e-05,0.3177354335784912,0.00046099518658593297,0.9935382008552551,0.5114894509315491,0.0009215655736625195,0.0029115767683833838,0.0037062554620206356,0.022978901863098145,0.0003688335418701172,0.0009361367508565651,104744.0,1891,0.0010565240359218173,1704,1
240,RS3451_gt.nii,7.5730876960825e-19,88.63971710205078,0.0,0.9953111410140991,0.0,0.9996708631515503,1.0,0.004688845481723547,1.0,0.0003291298635303974,1.0,0.0,0.9949851036071777,0.49765557050704956,0.0,-0.0012422717409208417,0.0,-0.004688858985900879,-0.00032913684844970703,0.0,70778.0,3411,0.0,5496,4
241,PS3161_gt.nii,0.001101626898162067,69.54135131835938,0.0009891849476844072,0.9945629835128784,0.0006597176543436944,0.9963685274124146,0.9990108013153076,0.005437003914266825,0.999340295791626,0.0036314891185611486,0.7009996771812439,0.0003959246096201241,0.9909708499908447,0.4977760910987854,0.0007915358291938901,-0.0036356435157358646,0.0008078259415924549,-0.004447817802429199,-0.0029717683792114258,0.0008950548221078541,26020.0,3730,0.0005398110661268556,60656,1
242,PS3300_gt.nii,0.0011988552287220955,82.22530364990234,0.011233269236981869,0.99397873878479,0.00046515310532413423,0.9997519254684448,0.9887667298316956,0.006021272856742144,0.9995348453521729,0.0002480784896761179,0.42268016934394836,0.00044685727334581316,0.9937336444854736,0.5026059746742249,0.0008933153585530818,0.0010636692168191075,0.002285867463797331,0.005211949348449707,0.00021708011627197266,0.0009175296977032474,96047.0,2472,0.0008090614886731392,4184,1
243,RS4280_gt.nii,0.0018810499459505081,72.71863555908203,0.013519134372472763,0.9943147897720337,0.000681198900565505,0.9997156858444214,0.9864808917045593,0.005685230251401663,0.9993187785148621,0.00028432189719751477,0.3933745324611664,0.0006489422521553934,0.994033694267273,0.5039169788360596,0.0012970427051186562,0.0017632629023864865,0.0030346696730703115,0.00783395767211914,0.0003968477249145508,0.0013549853036209376,89280.0,1727,0.0011587485515643105,4808,1
244,RS4054_gt.nii,8.86627021827735e-05,109.0101089477539,0.0002503755677025765,0.993964433670044,3.9538193959742785e-05,0.9990422129631042,0.9997496008872986,0.006035591475665569,0.9999604821205139,0.0009577808668836951,0.8307936191558838,3.4147175028920174e-05,0.9930181503295898,0.4971074163913727,6.82920144754462e-05,-0.0023048280272632837,9.949571540346369e-05,-0.005785167217254639,-0.000918269157409668,7.250974349678238e-05,83292.0,1684,0.0011883541295306002,15976,1
245,PS3984_gt.nii,7.020446467679444e-18,73.7834701538086,0.0,0.9938077330589294,0.0,0.9997725486755371,1.0,0.00619229581207037,1.0,0.0002274287980981171,1.0,0.0,0.993583083152771,0.4969038665294647,0.0,-0.0011867207940667868,0.0,-0.006192266941070557,-0.00022745132446289062,0.0,99526.0,1663,0.0,3792,1
246,RS4387_gt.nii,0.005601366050541401,73.95269012451172,0.20696721971035004,0.995021402835846,0.002412689384073019,0.9999536275863647,0.7930327653884888,0.004978588782250881,0.9975873231887817,4.6365374146262184e-05,0.13427148759365082,0.0023905890993773937,0.9949755668640137,0.6009942889213562,0.004769775550812483,0.021862536668777466,0.02234608680009842,0.2019885778427124,0.002366304397583008,0.0048285505981904885,82463.0,3271,0.0006110601894286587,976,1
247,RS4237_gt.nii,0.002698680618777871,74.99734497070312,0.006273797247558832,0.9930492639541626,0.0012435890967026353,0.9986214637756348,0.9937261939048767,0.0069507150910794735,0.9987564086914062,0.001378520275466144,0.5128114819526672,0.0010389424860477448,0.991689920425415,0.49966153502464294,0.0020757282618433237,-0.0003022206074092537,0.002793210558593273,-0.0006769299507141113,-0.00013494491577148438,0.0023373713438273247,89091.0,1505,0.0013386880856760374,23112,1
248,PS3949_gt.nii,6.382747704453632e-18,89.1964111328125,0.0,0.9941619634628296,0.0,0.9988100528717041,1.0,0.005838029086589813,1.0,0.0011899718083441257,1.0,0.0,0.9929858446121216,0.4970809817314148,0.0,-0.002635733224451542,0.0,-0.00583803653717041,-0.0011899471282958984,0.0,75292.0,1207,0.0,19848,1
249,RS4108_gt.nii,0.00011413462198106572,60.95900344848633,0.00033632287522777915,0.9940477013587952,3.005620419571642e-05,0.9994653463363647,0.9996636509895325,0.005952304229140282,0.9999699592590332,0.0005346755497157574,0.8079494833946228,2.7591280741035007e-05,0.9935193657875061,0.49719202518463135,5.518104080692865e-05,-0.001683428999967873,0.00010054147423943505,-0.005615949630737305,-0.000504612922668457,5.821342983826369e-05,89369.0,2189,0.0009124087591240876,8920,2
250,RS4044_gt.nii,0.002054806100204587,39.509490966796875,0.007127642165869474,0.9931874871253967,0.0007611615001223981,0.9992727041244507,0.9928723573684692,0.006812522187829018,0.9992388486862183,0.0007273036171682179,0.4945138096809387,0.0006881931331008673,0.9924700856208801,0.5001575350761414,0.0013754396932199597,0.00010329235374229029,0.0023292244877666235,0.00031507015228271484,3.3855438232421875e-05,0.001521165177556694,97964.0,1662,0.004697592483852026,12206,19
251,PS3110_gt.nii,0.00010094473691424355,75.21100616455078,4.895880920230411e-05,0.9942271709442139,6.240185030037537e-05,0.9926536083221436,0.9999510645866394,0.005772857461124659,0.9999375939369202,0.007346413563936949,0.9156730771064758,2.7435218726168387e-05,0.986965000629425,0.49713805317878723,5.486893132911064e-05,-0.006457006558775902,5.527314351638779e-05,-0.005723893642425537,-0.007283985614776611,6.709458099434169e-05,37606.0,3676,0.0005445140212360468,122552,1
252,PS2261_gt.nii,7.945024805626023e-19,71.94441986083984,0.0,0.9924883246421814,0.0,0.9996848106384277,1.0,0.007511700503528118,1.0,0.0003151718992739916,1.0,0.0,0.9921778440475464,0.4962441623210907,0.0,-0.0015386608429253101,0.0,-0.0075116753578186035,-0.0003151893615722656,0.0,120256.0,984,0.0,5248,1
253,RS4048_gt.nii,0.06952738016843796,59.49789810180664,0.041871342808008194,0.9931181073188782,0.07785803079605103,0.9867886900901794,0.9581286311149597,0.006881910841912031,0.922141969203949,0.013211281038820744,0.288464218378067,0.027990369126200676,0.9800982475280762,0.5174947381019592,0.05445648357272148,0.04755999892950058,0.05709658935666084,0.03498947620391846,0.06464672088623047,0.06410662435118296,117529.0,2176,0.0029411764705882353,229632,3
254,RS4263_gt.nii,0.00950570311397314,117.91946411132812,0.1676829308271408,0.9926903247833252,0.004020826891064644,0.9998524785041809,0.832317054271698,0.00730965007096529,0.9959791898727417,0.00014753117284271866,0.17272475361824036,0.00394215015694499,0.9925451874732971,0.5801866054534912,0.007853341288864613,0.02492334507405758,0.025965824723243713,0.16037321090698242,0.0038733482360839844,0.008013079936542883,119346.0,1287,0.0015564202334630351,2952,1


==> figs/adapt/ploras/CT/atlas-real-192-mb-tent_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4242_gt.nii,0.0,,0.0,0.9997937083244324,0.0,0.9996837973594666,1.0,0.0002062972926069051,1.0,0.0003162082575727254,1.0,0.0,0.9994776248931885,0.4998968541622162,0.0,-0.0002554073289502412,0.0,-0.00020629167556762695,-0.00031620264053344727,0.0,3528.0,2,0.0,5304,2
1,RS4086_gt.nii,0.0,,0.0,0.9997158050537109,0.0,0.9990899562835693,1.0,0.000284215115243569,1.0,0.0009100637398660183,1.0,0.0,0.9988062381744385,0.49985790252685547,0.0,-0.0005085802404209971,0.0,-0.0002841949462890625,-0.0009100437164306641,0.0,12677.0,1,0.0,15264,1
2,RS3079_gt.nii,0.0,,0.0,0.9997307658195496,0.0,0.9993899464607239,1.0,0.00026921957032755017,1.0,0.0006100388709455729,1.0,0.0,0.9991210699081421,0.4998653829097748,0.0,-0.0004052584117744118,0.0,-0.00026923418045043945,-0.000610053539276123,0.0,7609.0,1,0.0,10232,1
3,RS3128_gt.nii,0.0,,0.0,0.9995324611663818,0.0,0.9989805221557617,1.0,0.00046753842616453767,1.0,0.0010194771457463503,1.0,0.0,0.99851393699646,0.4997662305831909,0.0,-0.0006903946050442755,0.0,-0.00046753883361816406,-0.0010194778442382812,0.0,12416.0,3,0.0,17096,3
4,RS4439_gt.nii,0.0,,0.0,0.9998361468315125,0.0,0.9996771216392517,1.0,0.00016384646005462855,1.0,0.0003228716377634555,1.0,0.0,0.9995133876800537,0.4999180734157562,0.0,-0.00023000298824626952,0.0,-0.00016385316848754883,-0.000322878360748291,0.0,3961.0,1,0.0,5416,1
5,PS3948_gt.nii,0.0,,0.0,0.9998247623443604,0.0,0.9993737936019897,1.0,0.00017522815323900431,1.0,0.0006261968519538641,1.0,0.0,0.9991987943649292,0.4999123811721802,0.0,-0.0003312511253170669,0.0,-0.00017523765563964844,-0.0006262063980102539,0.0,8661.0,1,0.0,10504,1
6,RS4174_gt.nii,0.0,106.46853637695312,0.0,0.9996561408042908,0.0,0.9994633793830872,1.0,0.0003438648418523371,1.0,0.0005366262048482895,1.0,0.0,0.9991198778152466,0.4998280704021454,0.0,-0.0004295659309718758,0.0,-0.0003438591957092285,-0.0005366206169128418,0.0,6009.0,7,0.0,9000,8
7,RS4211_gt.nii,0.0,111.84364318847656,0.0,0.9981202483177185,0.0,0.9856482744216919,1.0,0.0018797379452735186,1.0,0.014351733028888702,1.0,0.0,0.9838220477104187,0.49906012415885925,0.0,-0.005193986464291811,0.0,-0.0018797516822814941,-0.014351725578308105,0.0,220976.0,0,0.0,240336,1
8,RS3027_gt.nii,0.0,,0.0,0.9998874068260193,0.0,0.9998607635498047,1.0,0.00011260885366937146,1.0,0.00013925212260801345,1.0,0.0,0.999748170375824,0.49994370341300964,0.0,-0.00012522388715296984,0.0,-0.00011259317398071289,-0.0001392364501953125,0.0,1369.0,4,0.0,2336,4
9,PS2998_gt.nii,0.0,,0.0,0.9987096786499023,0.0,0.9939956068992615,1.0,0.0012903104070574045,1.0,0.006004405207931995,1.0,0.0,0.9927207231521606,0.49935483932495117,0.0,-0.0027834416832774878,0.0,-0.0012903213500976562,-0.006004393100738525,0.0,84226.0,1,0.0,100608,1
10,RS4223_gt.nii,0.0,,0.0,0.9997679591178894,0.0,0.9992664456367493,1.0,0.00023203223827295005,1.0,0.0007335456321015954,1.0,0.0,0.9990347623825073,0.4998839795589447,0.0,-0.0004125605628360063,0.0,-0.0002320408821105957,-0.0007335543632507324,0.0,10258.0,2,0.0,12304,2
11,PS2376_gt.nii,0.0,111.3193588256836,0.0,0.9985175728797913,0.0,0.9923602938652039,1.0,0.0014824107056483626,1.0,0.007639679592102766,1.0,0.0,0.990900456905365,0.49925878643989563,0.0,-0.0033652849961072206,0.0,-0.0014824271202087402,-0.007639706134796143,0.0,111344.0,0,0.0,127984,5
12,RS2901_gt.nii,0.0,,0.0,0.99937903881073,0.0,0.9974282383918762,1.0,0.0006209478015080094,1.0,0.00257174507714808,1.0,0.0,0.9968104958534241,0.499689519405365,0.0,-0.0012636927422136068,0.0,-0.0006209611892700195,-0.0025717616081237793,0.0,37187.0,1,0.0,43120,1
13,RS4276_gt.nii,0.0,,0.0,0.9997691512107849,0.0,0.9993484616279602,1.0,0.0002308203256689012,1.0,0.0006515098502859473,1.0,0.0,0.9991179704666138,0.49988457560539246,0.0,-0.00038779081660322845,0.0,-0.0002308487892150879,-0.0006515383720397949,0.0,8905.0,1,0.0,10928,1
14,RS3932_gt.nii,0.0,,0.0,0.9997633695602417,0.0,0.9995869398117065,1.0,0.00023660893202759326,1.0,0.0004130386805627495,1.0,0.0,0.9993505477905273,0.49988168478012085,0.0,-0.00031261579715646803,0.0,-0.00023663043975830078,-0.00041306018829345703,0.0,5022.0,2,0.0,6928,2
15,RS1987_gt.nii,0.0,,0.0,0.9994367361068726,0.0,0.9989455938339233,1.0,0.0005632613901980221,1.0,0.0010544033721089363,1.0,0.0,0.9983835220336914,0.4997183680534363,0.0,-0.0007706522010266781,0.0,-0.0005632638931274414,-0.0010544061660766602,0.0,12326.0,6,0.0,17680,6
16,RS4090_gt.nii,0.0,,0.0,0.9999338984489441,0.0,0.9999227523803711,1.0,6.610665877815336e-05,1.0,7.72527273511514e-05,1.0,0.0,0.9998566508293152,0.49996694922447205,0.0,-7.14627094566822e-05,0.0,-6.61015510559082e-05,-7.724761962890625e-05,0.0,787.0,1,0.0,1296,1
17,PS4485_gt.nii,0.0,107.19141387939453,0.0,0.999445915222168,0.0,0.9975749254226685,1.0,0.0005540567799471319,1.0,0.0024251036811619997,1.0,0.0,0.9970235228538513,0.499722957611084,0.0,-0.0011591570219025016,0.0,-0.0005540847778320312,-0.002425074577331543,0.0,34271.0,4,0.0,40664,1
18,PS3983_gt.nii,0.0,,0.0,0.9998018741607666,0.0,0.9994992017745972,1.0,0.0001981058157980442,1.0,0.0005007782019674778,1.0,0.0,0.9993013143539429,0.4999009370803833,0.0,-0.00031497154850512743,0.0,-0.00019812583923339844,-0.000500798225402832,0.0,6771.0,1,0.0,8400,1
19,PS3119_gt.nii,0.0,,0.0,0.9999693036079407,0.0,0.999971866607666,1.0,3.069725426030345e-05,1.0,2.813425635395106e-05,1.0,0.0,0.9999411702156067,0.49998465180397034,0.0,-2.9387827453319915e-05,0.0,-3.069639205932617e-05,-2.8133392333984375e-05,0.0,277.0,3,0.0,472,3
20,RS3455_gt.nii,0.0,,0.0,0.9999160766601562,0.0,0.9998712539672852,1.0,8.393414464080706e-05,1.0,0.00012875684478785843,1.0,0.0,0.9997873306274414,0.4999580383300781,0.0,-0.00010395717981737107,0.0,-8.392333984375e-05,-0.00012874603271484375,0.0,1437.0,3,0.0,2160,3
21,RS4226_gt.nii,0.0,,0.0,0.9998002648353577,0.0,0.9995449781417847,1.0,0.0001997068029595539,1.0,0.0004549934819806367,1.0,0.0,0.9993454813957214,0.49990013241767883,0.0,-0.0003014387039002031,0.0,-0.00019973516464233398,-0.00045502185821533203,0.0,5899.0,11,0.0,7632,11
22,PS3941_gt.nii,0.0,,0.0,0.999879777431488,0.0,0.999689519405365,1.0,0.00012020027497783303,1.0,0.0003104583011008799,1.0,0.0,0.9995694160461426,0.499939888715744,0.0,-0.00019317652913741767,0.0,-0.00012022256851196289,-0.00031048059463500977,0.0,4086.0,2,0.0,5208,2
23,RS2302_gt.nii,0.0,,0.0,0.999076783657074,0.0,0.9988564252853394,1.0,0.0009231982403434813,1.0,0.0011435563210397959,1.0,0.0,0.9979353547096252,0.499538391828537,0.0,-0.0010274868691340089,0.0,-0.0009232163429260254,-0.0011435747146606445,0.0,10294.0,1,0.0,19168,1
24,RS4434_gt.nii,0.0,,0.0,0.999784529209137,0.0,0.994067370891571,1.0,0.00021549728990066797,1.0,0.005932648200541735,1.0,0.0,0.9938544034957886,0.4998922646045685,0.0,-0.0011306942906230688,0.0,-0.0002154707908630371,-0.005932629108428955,0.0,99512.0,1,0.0,99512,1
25,RS4511_gt.nii,0.0,,0.0,0.9995329976081848,0.0,0.9983522295951843,1.0,0.00046699665836058557,1.0,0.0016477637691423297,1.0,0.0,0.9978867769241333,0.4997664988040924,0.0,-0.0008772116270847619,0.0,-0.00046700239181518555,-0.0016477704048156738,0.0,23014.0,2,0.0,27632,2
26,RS4424_gt.nii,0.0,92.0939712524414,0.0,0.9995376467704773,0.0,0.9980068802833557,1.0,0.0004623803251888603,1.0,0.001993145328015089,1.0,0.0,0.9975463151931763,0.49976882338523865,0.0,-0.000959995377343148,0.0,-0.0004623532295227051,-0.001993119716644287,0.0,28550.0,0,0.0,33424,1
27,PS3532_gt.nii,0.0,52.04805374145508,0.0,0.9998406767845154,0.0,0.9998120665550232,1.0,0.0001592935441294685,1.0,0.000187903773621656,1.0,0.0,0.9996528625488281,0.4999203383922577,0.0,-0.00017300825857091695,0.0,-0.00015932321548461914,-0.00018793344497680664,0.0,1925.0,2,0.0,3152,4
28,RS3944_gt.nii,0.0,,0.0,0.999785840511322,0.0,0.999468207359314,1.0,0.00021415413357317448,1.0,0.0005317872273735702,1.0,0.0,0.9992542862892151,0.499892920255661,0.0,-0.0003374677035026252,0.0,-0.00021415948867797852,-0.0005317926406860352,0.0,6739.0,1,0.0,8920,1
29,RS3992_gt.nii,0.0,,0.0,0.9994258284568787,0.0,0.998349666595459,1.0,0.0005741649074479938,1.0,0.001650325721129775,1.0,0.0,0.9977774024009705,0.49971291422843933,0.0,-0.0009734264458529651,0.0,-0.0005741715431213379,-0.0016503334045410156,0.0,21818.0,3,0.0,27672,3
30,PS3191_gt.nii,0.0,84.12490844726562,0.0,0.9987812638282776,0.0,0.9979223012924194,1.0,0.0012187618995085359,1.0,0.0020777222234755754,1.0,0.0,0.9967085719108582,0.4993906319141388,0.0,-0.0015913040842860937,0.0,-0.0012187361717224121,-0.0020776987075805664,0.0,20234.0,5,0.0,34816,6
31,RS4074_gt.nii,0.0,,0.0,0.9997859001159668,0.0,0.9995650053024292,1.0,0.0002140737633453682,1.0,0.00043496856233105063,1.0,0.0,0.9993511438369751,0.4998929500579834,0.0,-0.0003051480744034052,0.0,-0.00021409988403320312,-0.0004349946975708008,0.0,5588.0,6,0.0,7296,6
32,RS4035_gt.nii,0.0,,0.0,0.9996508359909058,0.0,0.9992702007293701,1.0,0.0003491803363431245,1.0,0.0007298155105672777,1.0,0.0,0.9989215135574341,0.4998254179954529,0.0,-0.000504814088344574,0.0,-0.0003491640090942383,-0.0007297992706298828,0.0,9163.0,5,0.0,12240,5
33,PS4017_gt.nii,0.0,,0.0,0.9993993639945984,0.0,0.9976878762245178,1.0,0.000600653060246259,1.0,0.002312138443812728,1.0,0.0,0.9970899820327759,0.4996996819972992,0.0,-0.0011784705566242337,0.0,-0.0006006360054016113,-0.0023121237754821777,0.0,33197.0,1,0.0,38768,1
34,RS4460_gt.nii,0.0,,0.0,0.9999145269393921,0.0,0.9998269081115723,1.0,8.54878599056974e-05,1.0,0.00017310668772552162,1.0,0.0,0.9997414350509644,0.49995726346969604,0.0,-0.00012164916552137583,0.0,-8.547306060791016e-05,-0.00017309188842773438,0.0,2071.0,1,0.0,2904,1
35,RS4373_gt.nii,0.0,,0.0,0.99979168176651,0.0,0.9996699690818787,1.0,0.00020832737209275365,1.0,0.0003300400567241013,1.0,0.0,0.9994617700576782,0.499895840883255,0.0,-0.00026221436564810574,0.0,-0.00020831823348999023,-0.0003300309181213379,0.0,3732.0,1,0.0,5536,1
36,PS3163_gt.nii,0.0,91.11804962158203,0.0,0.9993227124214172,0.0,0.9983776807785034,1.0,0.0006773127824999392,1.0,0.001622343435883522,1.0,0.0,0.9977025389671326,0.4996613562107086,0.0,-0.001048252684995532,0.0,-0.0006772875785827637,-0.001622319221496582,0.0,21610.0,0,0.0,27200,1
37,RS4454_gt.nii,0.0,,0.0,0.9999141097068787,0.0,0.9998683929443359,1.0,8.590159995947033e-05,1.0,0.00013161836250219494,1.0,0.0,0.9997825026512146,0.49995705485343933,0.0,-0.0001063307499862276,0.0,-8.589029312133789e-05,-0.0001316070556640625,0.0,1547.0,1,0.0,2208,1
38,RS4144_gt.nii,0.0,,0.0,0.9997302293777466,0.0,0.9994715452194214,1.0,0.00026979396352544427,1.0,0.0005284780636429787,1.0,0.0,0.9992020130157471,0.4998651146888733,0.0,-0.0003775979275815189,0.0,-0.00026977062225341797,-0.0005284547805786133,0.0,6484.0,2,0.0,8864,2
39,RS3614_gt.nii,0.0,,0.0,0.9996339082717896,0.0,0.9983447790145874,1.0,0.00036610144888982177,1.0,0.0016552299493923783,1.0,0.0,0.9979798793792725,0.4998169541358948,0.0,-0.000778448476921767,0.0,-0.0003660917282104492,-0.0016552209854125977,0.0,23487.0,1,0.0,27760,1
40,PS4290_gt.nii,0.0,,0.0,0.9997273087501526,0.0,0.9992129802703857,1.0,0.00027266735560260713,1.0,0.0007869957480579615,1.0,0.0,0.9989407658576965,0.4998636543750763,0.0,-0.0004632365016732365,0.0,-0.0002726912498474121,-0.0007870197296142578,0.0,10191.0,1,0.0,13200,1
41,RS3704_gt.nii,0.0,,0.0,0.9979901313781738,0.0,0.980762243270874,1.0,0.00200989400036633,1.0,0.01923777163028717,1.0,0.0,0.9788288474082947,0.4989950656890869,0.0,-0.006218189839273691,0.0,-0.002009868621826172,-0.019237756729125977,0.0,298289.0,1,0.0,322120,1
42,RS4338_gt.nii,0.0,,0.0,0.998965859413147,0.0,0.9973527193069458,1.0,0.0010341336019337177,1.0,0.00264726928435266,1.0,0.0,0.9963240623474121,0.4994829297065735,0.0,-0.0016545784892514348,0.0,-0.0010341405868530273,-0.0026472806930541992,0.0,35441.0,1,0.0,44368,1
43,RS4231_gt.nii,0.0,,0.0,0.9996454119682312,0.0,0.9985833168029785,1.0,0.0003546134103089571,1.0,0.0014167079934850335,1.0,0.0,0.9982296824455261,0.4998227059841156,0.0,-0.0007087902631610632,0.0,-0.00035458803176879883,-0.0014166831970214844,0.0,20043.0,1,0.0,23760,1
44,PS3230_gt.nii,0.0,,0.0,0.9998626708984375,0.0,0.9998016357421875,1.0,0.0001373563427478075,1.0,0.0001983914989978075,1.0,0.0,0.999664306640625,0.49993133544921875,0.0,-0.00016507675172761083,0.0,-0.0001373291015625,-0.0001983642578125,0.0,2215.0,3,0.0,3328,3
45,PS2183_gt.nii,0.0,47.17520523071289,0.0,0.9998461008071899,0.0,0.9997143149375916,1.0,0.00015388353494927287,1.0,0.00028566940454766154,1.0,0.0,0.999560534954071,0.49992305040359497,0.0,-0.00020966595911886543,0.0,-0.0001538991928100586,-0.00028568506240844727,0.0,3241.0,2,0.0,4792,1
46,PS3449_gt.nii,0.0,85.13988494873047,0.0,0.9997010827064514,0.0,0.9996128082275391,1.0,0.0002989137719850987,1.0,0.00038718825089745224,1.0,0.0,0.9993141293525696,0.4998505413532257,0.0,-0.0003401998255867511,0.0,-0.000298917293548584,-0.0003871917724609375,0.0,3973.0,4,0.0,6494,7
47,PS3958_gt.nii,0.0,,0.0,0.9992944002151489,0.0,0.9981633424758911,1.0,0.0007055834867060184,1.0,0.0018366397125646472,1.0,0.0,0.9974603652954102,0.49964720010757446,0.0,-0.0011383772362023592,0.0,-0.0007055997848510742,-0.0018366575241088867,0.0,24800.0,3,0.0,30792,3
48,RS4177_gt.nii,0.0,,0.0,0.999628484249115,0.0,0.9991561770439148,1.0,0.0003715311177074909,1.0,0.0008438382064923644,1.0,0.0,0.9987852573394775,0.4998142421245575,0.0,-0.0005599215510301292,0.0,-0.00037151575088500977,-0.0008438229560852051,0.0,11118.0,2,0.0,14152,2
49,PS3195_gt.nii,0.0,,0.0,0.9997014999389648,0.0,0.9992015361785889,1.0,0.00029849991551600397,1.0,0.0007984635303728282,1.0,0.0,0.9989035129547119,0.4998507499694824,0.0,-0.00048820211668498814,0.0,-0.00029850006103515625,-0.0007984638214111328,0.0,10785.0,1,0.0,13392,1
50,PS4452_gt.nii,0.0,,0.0,0.9994164109230042,0.0,0.9986674189567566,1.0,0.0005835914635099471,1.0,0.0013325827894732356,1.0,0.0,0.9980853796005249,0.4997082054615021,0.0,-0.0008818639325909317,0.0,-0.0005835890769958496,-0.0013325810432434082,0.0,16859.0,1,0.0,22344,1
51,RS2428_gt.nii,0.0,,0.0,0.9998564124107361,0.0,0.9996766448020935,1.0,0.00014357440522871912,1.0,0.00032334201387129724,1.0,0.0,0.9995331764221191,0.49992820620536804,0.0,-0.0002154614485334605,0.0,-0.00014358758926391602,-0.00032335519790649414,0.0,4214.0,4,0.0,5424,4
52,PS3177_gt.nii,0.0,,0.0,0.9991185069084167,0.0,0.9980876445770264,1.0,0.0008815084584057331,1.0,0.0019123690435662866,1.0,0.0,0.9972094893455505,0.4995592534542084,0.0,-0.0012983718188479543,0.0,-0.000881493091583252,-0.0019123554229736328,0.0,24916.0,4,0.0,32056,4
53,RS1544_gt.nii,0.0,116.93160247802734,0.0,0.9993322491645813,0.0,0.9979974031448364,1.0,0.0006677759229205549,1.0,0.0020026201382279396,1.0,0.0,0.9973322749137878,0.49966612458229065,0.0,-0.001156417652964592,0.0,-0.0006677508354187012,-0.0020025968551635742,0.0,26626.0,15,0.0,33576,16
54,PS2673_gt.nii,0.0,,0.0,0.9994094967842102,0.0,0.9975428581237793,1.0,0.0005905228317715228,1.0,0.00245715887285769,1.0,0.0,0.9969552159309387,0.4997047483921051,0.0,-0.0012045780895277858,0.0,-0.0005905032157897949,-0.002457141876220703,0.0,36177.0,1,0.0,41200,1
55,PS3320_gt.nii,0.0,,0.0,0.9990662336349487,0.0,0.9970112442970276,1.0,0.0009337530937045813,1.0,0.0029887366108596325,1.0,0.0,0.9960830807685852,0.49953311681747437,0.0,-0.0016705513698980212,0.0,-0.0009337663650512695,-0.002988755702972412,0.0,41206.0,2,0.0,50096,2
56,RS4078_gt.nii,0.0,53.85628890991211,0.0,0.9995149970054626,0.0,0.9991632103919983,1.0,0.0004849913821090013,1.0,0.0008367778500542045,1.0,0.0,0.9986790418624878,0.4997574985027313,0.0,-0.0006370479823090136,0.0,-0.0004850029945373535,-0.000836789608001709,0.0,10098.0,7,0.0,14032,8
57,RS4465_gt.nii,0.0,,0.0,0.9990712404251099,0.0,0.9939700961112976,1.0,0.0009287518914788961,1.0,0.006029927171766758,1.0,0.0,0.9930524826049805,0.49953562021255493,0.0,-0.002366496715694666,0.0,-0.0009287595748901367,-0.006029903888702393,0.0,90889.0,1,0.0,101072,1
58,PS2265_gt.nii,0.0,,0.0,0.9987075328826904,0.0,0.9900423288345337,1.0,0.001292445813305676,1.0,0.00995765719562769,1.0,0.0,0.9887754917144775,0.4993537664413452,0.0,-0.0035874408204108477,0.0,-0.0012924671173095703,-0.009957671165466309,0.0,152157.0,1,0.0,166848,1
59,RS2949_gt.nii,0.0,,0.0,0.9991429448127747,0.0,0.99664306640625,1.0,0.0008570688078179955,1.0,0.0033569401130080223,1.0,0.0,0.9957917332649231,0.49957147240638733,0.0,-0.0016962101217359304,0.0,-0.0008570551872253418,-0.00335693359375,0.0,47762.0,2,0.0,56272,2
60,PS2619_gt.nii,0.0,,0.0,0.9992806911468506,0.0,0.9985359907150269,1.0,0.0007192882476374507,1.0,0.0014639878645539284,1.0,0.0,0.9978188276290894,0.4996403455734253,0.0,-0.0010261720744892955,0.0,-0.0007193088531494141,-0.0014640092849731445,0.0,17938.0,7,0.0,24544,7
61,PS2121_gt.nii,0.0,,0.0,0.9992129802703857,0.0,0.997499406337738,1.0,0.0007870192639529705,1.0,0.0025005897041410208,1.0,0.0,0.996716320514679,0.49960649013519287,0.0,-0.0014028586447238922,0.0,-0.0007870197296142578,-0.002500593662261963,0.0,34631.0,1,0.0,41920,1
62,RS4236_gt.nii,0.0,51.61395263671875,0.0,0.9999336004257202,0.0,0.9999489784240723,1.0,6.640296487603337e-05,1.0,5.102496288600378e-05,1.0,0.0,0.9998825788497925,0.4999668002128601,0.0,-5.82083230256103e-05,0.0,-6.639957427978516e-05,-5.1021575927734375e-05,0.0,84.0,2,0.0,856,3
63,PS4245_gt.nii,0.0,,0.0,0.9996821880340576,0.0,0.9988237619400024,1.0,0.0003178280603606254,1.0,0.001176253892481327,1.0,0.0,0.9985066652297974,0.4998410940170288,0.0,-0.0006114299176260829,0.0,-0.0003178119659423828,-0.0011762380599975586,0.0,16566.0,4,0.0,19728,4
64,RS4101_gt.nii,0.0,,0.0,0.9998729228973389,0.0,0.9997987747192383,1.0,0.00012710268492810428,1.0,0.000201250848476775,1.0,0.0,0.9996716976165771,0.49993646144866943,0.0,-0.00015993599663488567,0.0,-0.0001270771026611328,-0.00020122528076171875,0.0,2327.0,1,0.0,3376,1
65,RS4448_gt.nii,0.0,,0.0,0.9997826218605042,0.0,0.9990513920783997,1.0,0.0002174055262003094,1.0,0.0009486351627856493,1.0,0.0,0.9988343715667725,0.4998913109302521,0.0,-0.0004541348898783326,0.0,-0.0002173781394958496,-0.0009486079216003418,0.0,13407.0,1,0.0,15912,1
66,PS3960_gt.nii,0.0,,0.0,0.9997609257698059,0.0,0.9997205138206482,1.0,0.00023908143339212984,1.0,0.00027949336799792945,1.0,0.0,0.9994815587997437,0.49988046288490295,0.0,-0.00025849888334050775,0.0,-0.0002390742301940918,-0.00027948617935180664,0.0,3024.0,4,0.0,4688,4
67,RS4322_gt.nii,0.0,,0.0,0.9999181032180786,0.0,0.9999008178710938,1.0,8.190490189008415e-05,1.0,9.919024887494743e-05,1.0,0.0,0.9998189210891724,0.4999590516090393,0.0,-9.01341627468355e-05,0.0,-8.189678192138672e-05,-9.918212890625e-05,0.0,1028.0,2,0.0,1664,2
68,RS3528_gt.nii,0.0,98.35445404052734,0.0,0.9995870590209961,0.0,0.9994547367095947,1.0,0.0004129276203457266,1.0,0.0005452499026432633,1.0,0.0,0.999042272567749,0.49979352951049805,0.0,-0.0004744984325952828,0.0,-0.00041294097900390625,-0.0005452632904052734,0.0,4705.0,4,0.0,9144,5
69,RS2558_gt.nii,0.0,,0.0,0.999826967716217,0.0,0.9998025298118591,1.0,0.00017300683248322457,1.0,0.00019744473684113473,1.0,0.0,0.9996296167373657,0.4999134838581085,0.0,-0.00018482231826055795,0.0,-0.00017303228378295898,-0.00019747018814086914,0.0,2100.0,16,0.0,3312,16
70,RS3988_gt.nii,0.0,,0.0,0.9999504089355469,0.0,0.9999237060546875,1.0,4.9594847951084375e-05,1.0,7.629772881045938e-05,1.0,0.0,0.9998741149902344,0.49997520446777344,0.0,-6.151401612441987e-05,0.0,-4.9591064453125e-05,-7.62939453125e-05,0.0,850.0,2,0.0,1280,2
71,PS2241_gt.nii,0.0,,0.0,0.999286949634552,0.0,0.997156023979187,1.0,0.0007130502490326762,1.0,0.002843971597030759,1.0,0.0,0.9964470267295837,0.499643474817276,0.0,-0.001424041693098843,0.0,-0.000713050365447998,-0.0028439760208129883,0.0,41474.0,2,0.0,47680,2
72,PS3664_gt.nii,0.0,,0.0,0.9997002482414246,0.0,0.9991943836212158,1.0,0.0002997547562699765,1.0,0.0008056192309595644,1.0,0.0,0.9988951086997986,0.4998501241207123,0.0,-0.0004914144519716501,0.0,-0.00029975175857543945,-0.0008056163787841797,0.0,10646.0,2,0.0,13512,2
73,PS2805_gt.nii,0.0,,0.0,0.9989719986915588,0.0,0.9967622756958008,1.0,0.0010279883863404393,1.0,0.003237704047933221,1.0,0.0,0.9957409501075745,0.4994859993457794,0.0,-0.0018243689555674791,0.0,-0.0010280013084411621,-0.0032377243041992188,0.0,45102.0,2,0.0,54264,2
74,PS2432_gt.nii,0.0,,0.0,0.9994103908538818,0.0,0.9986416697502136,1.0,0.000589634757488966,1.0,0.0013583552790805697,1.0,0.0,0.9980536103248596,0.4997051954269409,0.0,-0.0008949488401412964,0.0,-0.0005896091461181641,-0.001358330249786377,0.0,16914.0,1,0.0,22776,1
75,RS4791_gt.nii,0.0,,0.0,0.9999805688858032,0.0,0.9999823570251465,1.0,1.943145616678521e-05,1.0,1.764331682352349e-05,1.0,0.0,0.9999629259109497,0.4999902844429016,0.0,-1.8515813280828297e-05,0.0,-1.9431114196777344e-05,-1.7642974853515625e-05,0.0,149.0,1,0.0,296,1
76,PS2269_gt.nii,0.0,109.40657806396484,0.0,0.9994536638259888,0.0,0.9986395835876465,1.0,0.0005463638226501644,1.0,0.0013604434207081795,1.0,0.0,0.9980946779251099,0.4997268319129944,0.0,-0.0008621467859484255,0.0,-0.0005463361740112305,-0.0013604164123535156,0.0,18429.0,9,0.0,22812,13
77,RS3669_gt.nii,0.0,,0.0,0.9998427629470825,0.0,0.9998378753662109,1.0,0.00015726254787296057,1.0,0.0001621501287445426,1.0,0.0,0.9996806383132935,0.49992138147354126,0.0,-0.00015968763909768313,0.0,-0.00015723705291748047,-0.0001621246337890625,0.0,1562.0,6,0.0,2720,6
78,PS4344_gt.nii,0.0,,0.0,0.999312162399292,0.0,0.9982550144195557,1.0,0.0006878449930809438,1.0,0.001744991634041071,1.0,0.0,0.9975695610046387,0.499656081199646,0.0,-0.0010955745819956064,0.0,-0.0006878376007080078,-0.001744985580444336,0.0,23325.0,5,0.0,29256,5
79,RS3775_gt.nii,0.0020837674383074045,68.79679870605469,0.0010429703397676349,0.998645544052124,0.005289139691740274,0.9931399822235107,0.9989570379257202,0.001354446285404265,0.9947108626365662,0.006859996356070042,0.5325296521186829,0.0008719409233890474,0.9918041229248047,0.4998442530632019,0.0017423626268282533,-0.0006994883879087865,0.002348705194890499,-0.0003114938735961914,-0.00157088041305542,0.0023291699420618975,102801.0,0,1.0,115056,1
80,RS4038_gt.nii,0.0,,0.0,0.9995658993721008,0.0,0.9988111853599548,1.0,0.0004340799932833761,1.0,0.0011887935688719153,1.0,0.0,0.9983781576156616,0.4997829496860504,0.0,-0.0007183533743955195,0.0,-0.0004341006278991699,-0.001188814640045166,0.0,15704.0,1,0.0,19936,1
81,RS4238_gt.nii,0.0,,0.0,0.9997516870498657,0.0,0.9995378255844116,1.0,0.000248308468144387,1.0,0.0004621699044946581,1.0,0.0,0.9992897510528564,0.49987584352493286,0.0,-0.0003387634933460504,0.0,-0.00024831295013427734,-0.0004621744155883789,0.0,5355.0,2,0.0,7752,2
82,RS4541_gt.nii,0.0,68.29348754882812,0.0,0.9986187219619751,0.0,0.9927774667739868,1.0,0.0013812867691740394,1.0,0.007222543470561504,1.0,0.0,0.9914160370826721,0.49930936098098755,0.0,-0.003158544423058629,0.0,-0.0013812780380249023,-0.007222533226013184,0.0,105472.0,4,0.0,121008,7
83,PS3148_gt.nii,0.0,,0.0,0.9992344975471497,0.0,0.9968060851097107,1.0,0.0007655017543584108,1.0,0.0031939081382006407,1.0,0.0,0.9960454702377319,0.49961724877357483,0.0,-0.0015636311145499349,0.0,-0.0007655024528503418,-0.0031939148902893066,0.0,46174.0,1,0.0,53544,1
84,PS4413_gt.nii,0.0,,0.0,0.999955952167511,0.0,0.999931812286377,1.0,4.405083745950833e-05,1.0,6.819071859354153e-05,1.0,0.0,0.9998877644538879,0.4999779760837555,0.0,-5.4807464039186016e-05,0.0,-4.404783248901367e-05,-6.818771362304688e-05,0.0,771.0,1,0.0,1144,1
85,PS4024_gt.nii,0.0007408348028548062,74.5184555053711,0.0003627518017310649,0.9990963935852051,0.0011232242686673999,0.9972051978111267,0.999637246131897,0.0009036271367222071,0.9988767504692078,0.0027948201168328524,0.6121886968612671,0.00027427318855188787,0.9963065981864929,0.49972957372665405,0.0005483959685079753,-0.0009508548537269235,0.0006383194122463465,-0.0005408525466918945,-0.0016715526580810547,0.0008848636268998542,37664.0,4,0.2,46864,4
86,PS2582_gt.nii,0.0,,0.0,0.9991140961647034,0.0,0.9964902400970459,1.0,0.0008859109948389232,1.0,0.003509758971631527,1.0,0.0,0.9956105351448059,0.4995570480823517,0.0,-0.0017633303068578243,0.0,-0.0008859038352966309,-0.0035097599029541016,0.0,50362.0,1,0.0,58832,1
87,RS4016_gt.nii,4.582321344059892e-05,64.79197692871094,2.3032982426229864e-05,0.9992700815200806,8.18665575934574e-05,0.9974103569984436,0.9999769926071167,0.0007298999698832631,0.9999181628227234,0.002589621115475893,0.8491568565368652,1.7975911760004237e-05,0.9966842532157898,0.49964654445648193,3.595117959775962e-05,-0.0013314086245372891,4.3423853639978915e-05,-0.0007069110870361328,-0.002507805824279785,5.435225697747099e-05,36337.0,1,0.6666666666666666,43416,1
88,RS4361_gt.nii,0.0,,0.0,0.9999475479125977,0.0,0.9999470710754395,1.0,5.245486318017356e-05,1.0,5.2931700338376686e-05,1.0,0.0,0.9998946189880371,0.49997377395629883,0.0,-5.2692743338411674e-05,0.0,-5.245208740234375e-05,-5.2928924560546875e-05,0.0,539.0,1,0.0,888,1
89,RS4294_gt.nii,0.0,110.38297271728516,0.0,0.9998843669891357,0.0,0.9998273849487305,1.0,0.00011565297609195113,1.0,0.00017263501649722457,1.0,0.0,0.9997117519378662,0.49994218349456787,0.0,-0.00014130023191682994,0.0,-0.00011563301086425781,-0.00017261505126953125,0.0,1848.0,0,0.0,2896,2
90,PS2877_gt.nii,0.0,,0.0,0.9994150400161743,0.0,0.9975727796554565,1.0,0.0005849484587088227,1.0,0.002427206141874194,1.0,0.0,0.9969906806945801,0.49970752000808716,0.0,-0.0011915495852008462,0.0,-0.0005849599838256836,-0.002427220344543457,0.0,34469.0,5,0.0,40698,5
91,PS4041_gt.nii,0.0,,0.0,0.9998775124549866,0.0,0.9997400641441345,1.0,0.00012245976540725678,1.0,0.00025990806170739233,1.0,0.0,0.9996176958084106,0.4999387562274933,0.0,-0.00017840482178144157,0.0,-0.00012248754501342773,-0.0002599358558654785,0.0,3251.0,1,0.0,4360,1
92,PS1561_gt.nii,0.0,,0.0,0.9995669722557068,0.0,0.997326672077179,1.0,0.00043305245344527066,1.0,0.002673350041732192,1.0,0.0,0.9968959093093872,0.4997834861278534,0.0,-0.0010759650031104684,0.0,-0.0004330277442932129,-0.002673327922821045,0.0,39437.0,1,0.0,44832,1
93,PS2238_gt.nii,0.0,131.89332580566406,0.0,0.9998227953910828,0.0,0.999470591545105,1.0,0.00017717917216941714,1.0,0.0005293830181472003,1.0,0.0,0.9992936253547668,0.4999113976955414,0.0,-0.0003062607429455966,0.0,-0.00017720460891723633,-0.0005294084548950195,0.0,7273.0,1,0.0,8880,1
94,PS3341_gt.nii,0.0,,0.0,0.9997187256813049,0.0,0.9995206594467163,1.0,0.00028128991834819317,1.0,0.00047935612383298576,1.0,0.0,0.9992396235466003,0.49985936284065247,0.0,-0.0003672029997687787,0.0,-0.00028127431869506836,-0.0004793405532836914,0.0,5405.0,5,0.0,8040,5
95,PS4305_gt.nii,0.0,,0.0,0.9993872046470642,0.0,0.9982260465621948,1.0,0.0006128089153207839,1.0,0.0017739657778292894,1.0,0.0,0.997615396976471,0.4996936023235321,0.0,-0.0010426418157294393,0.0,-0.000612795352935791,-0.0017739534378051758,0.0,23618.0,1,0.0,29744,1
96,RS4438_gt.nii,0.0,,0.0,0.9999553561210632,0.0,0.9999356269836426,1.0,4.464675294002518e-05,1.0,6.437589036067948e-05,1.0,0.0,0.9998909831047058,0.4999776780605316,0.0,-5.3611329349223524e-05,0.0,-4.464387893676758e-05,-6.437301635742188e-05,0.0,713.0,1,0.0,1080,1
97,PS1421_gt.nii,0.0,23.64951515197754,0.0,0.99993896484375,0.0,0.9998793601989746,1.0,6.104251951910555e-05,1.0,0.00012064716429449618,1.0,0.0,0.9998183250427246,0.499969482421875,0.0,-8.581728616263717e-05,0.0,-6.103515625e-05,-0.00012063980102539062,0.0,1418.0,0,0.0,2024,1
98,PS2623_gt.nii,0.0,99.3692626953125,0.0,0.999950110912323,0.0,0.9999332427978516,1.0,4.989242006558925e-05,1.0,6.67605345370248e-05,1.0,0.0,0.9998833537101746,0.4999750554561615,0.0,-5.771346695837565e-05,0.0,-4.988908767700195e-05,-6.67572021484375e-05,0.0,694.0,0,0.0,1120,1
99,RS4251_gt.nii,0.0,,0.0,0.9990681409835815,0.0,0.9977973699569702,1.0,0.0009318831725977361,1.0,0.002202651696279645,1.0,0.0,0.9968695640563965,0.49953407049179077,0.0,-0.0014326946111395955,0.0,-0.000931859016418457,-0.002202630043029785,0.0,28486.0,4,0.0,36920,4
100,PS3123_gt.nii,0.0,,0.0,0.9996774196624756,0.0,0.9993088245391846,1.0,0.00032256479607895017,1.0,0.000691159802954644,1.0,0.0,0.9989867210388184,0.4998387098312378,0.0,-0.00047216928214766085,0.0,-0.00032258033752441406,-0.0006911754608154297,0.0,8896.0,2,0.0,11592,2
101,PS3946_gt.nii,0.0,,0.0,0.9989312887191772,0.0,0.9932288527488708,1.0,0.0010687279282137752,1.0,0.006771122571080923,1.0,0.0,0.9921745657920837,0.4994656443595886,0.0,-0.002690071938559413,0.0,-0.001068711280822754,-0.00677114725112915,0.0,103145.0,1,0.0,113480,1
102,PS2263_gt.nii,0.0,,0.0,0.9994080066680908,0.0,0.9975981712341309,1.0,0.0005919838440604508,1.0,0.0024018166586756706,1.0,0.0,0.9970090389251709,0.4997040033340454,0.0,-0.0011924079153686762,0.0,-0.0005919933319091797,-0.0024018287658691406,0.0,34301.0,1,0.0,40272,1
103,RS4461_gt.nii,0.0,46.984031677246094,0.0,0.9998199939727783,0.0,0.9998798370361328,1.0,0.00018002766591962427,1.0,0.00012018459528917447,1.0,0.0,0.9996998310089111,0.49990999698638916,0.0,-0.00014709368406329304,0.0,-0.0001800060272216797,-0.0001201629638671875,0.0,484.0,0,0.0,2016,2
104,PS3971_gt.nii,0.0,90.49309539794922,0.0,0.9995874166488647,0.0,0.998371422290802,1.0,0.00041259938734583557,1.0,0.0016285929596051574,1.0,0.0,0.9979601502418518,0.4997937083244324,0.0,-0.0008197295246645808,0.0,-0.0004125833511352539,-0.001628577709197998,0.0,22266.0,0,0.0,27312,1
105,RS4212_gt.nii,0.0,,0.0,0.9997757077217102,0.0,0.9996213316917419,1.0,0.00022431759862229228,1.0,0.000378693628590554,1.0,0.0,0.9993971586227417,0.4998878538608551,0.0,-0.0002914578071795404,0.0,-0.00022429227828979492,-0.00037866830825805664,0.0,4468.0,3,0.0,6352,3
106,RS4106_gt.nii,0.0,,0.0,0.9997780323028564,0.0,0.9997157454490662,1.0,0.00022197117505129427,1.0,0.00028425801428966224,1.0,0.0,0.9994938969612122,0.4998890161514282,0.0,-0.00025119134807027876,0.0,-0.0002219676971435547,-0.0002842545509338379,0.0,2845.0,3,0.0,4768,3
107,RS4058_gt.nii,0.0,35.84689712524414,0.0,0.9998869895935059,0.0,0.999910831451416,1.0,0.00011302048369543627,1.0,8.917862578528002e-05,1.0,0.0,0.9997978210449219,0.49994349479675293,0.0,-0.00010039428161690012,0.0,-0.00011301040649414062,-8.916854858398438e-05,0.0,139.0,0,0.0,1496,1
108,PS3273_gt.nii,0.0,,0.0,0.9996286034584045,0.0,0.9986013770103455,1.0,0.0003713793121278286,1.0,0.0013986051781103015,1.0,0.0,0.998231053352356,0.49981430172920227,0.0,-0.0007207031594589353,0.0,-0.000371396541595459,-0.001398622989654541,0.0,19912.0,1,0.0,23456,1
109,RS4118_gt.nii,0.0,,0.0,0.9996244311332703,0.0,0.9990139007568359,1.0,0.0003755814686883241,1.0,0.0009861115831881762,1.0,0.0,0.9986390471458435,0.49981221556663513,0.0,-0.000608576403465122,0.0,-0.00037556886672973633,-0.0009860992431640625,0.0,13737.0,3,0.0,16538,3
110,RS4427_gt.nii,0.0,,0.0,0.9995284080505371,0.0,0.9981766939163208,1.0,0.0004716169787570834,1.0,0.0018233299488201737,1.0,0.0,0.9977067708969116,0.49976420402526855,0.0,-0.000927315151784569,0.0,-0.0004715919494628906,-0.0018233060836791992,0.0,26309.0,1,0.0,30576,1
111,RS4505_gt.nii,0.0,,0.0,0.9990273118019104,0.0,0.9966278672218323,1.0,0.0009726868011057377,1.0,0.0033721234649419785,1.0,0.0,0.995661735534668,0.4995136559009552,0.0,-0.001811082474887371,0.0,-0.0009726881980895996,-0.0033721327781677246,0.0,47617.0,5,0.0,56520,5
112,RS4060_gt.nii,0.0,70.21040344238281,0.0,0.9994658827781677,0.0,0.9988182187080383,1.0,0.0005340924253687263,1.0,0.0011817560298368335,1.0,0.0,0.9982854127883911,0.49973294138908386,0.0,-0.0007944601820781827,0.0,-0.0005341172218322754,-0.00118178129196167,0.0,15053.0,2,0.0,19816,3
113,RS4207_gt.nii,0.0,,0.0,0.999640166759491,0.0,0.999408483505249,1.0,0.00035980757093057036,1.0,0.0005914907669648528,1.0,0.0,0.9990491271018982,0.4998200833797455,0.0,-0.00046132729039527476,0.0,-0.0003598332405090332,-0.0005915164947509766,0.0,6794.0,3,0.0,9920,3
114,PS4428_gt.nii,0.0,,0.0,0.9998742341995239,0.0,0.9998025894165039,1.0,0.0001257906260434538,1.0,0.00019743540906347334,1.0,0.0,0.9996768236160278,0.49993711709976196,0.0,-0.00015759290545247495,0.0,-0.00012576580047607422,-0.00019741058349609375,0.0,2078.0,4,0.0,3312,4
115,RS4029_gt.nii,0.0,,0.0,0.9990338683128357,0.0,0.9959940314292908,1.0,0.0009661238873377442,1.0,0.004005949012935162,1.0,0.0,0.9950356483459473,0.49951693415641785,0.0,-0.001967293443158269,0.0,-0.0009661316871643066,-0.0040059685707092285,0.0,57792.0,1,0.0,67144,1
116,PS3460_gt.nii,0.0,114.46199798583984,0.0,0.9991200566291809,0.0,0.9958741068840027,1.0,0.0008799348142929375,1.0,0.004125872626900673,1.0,0.0,0.9950014352798462,0.49956002831459045,0.0,-0.0019053869182243943,0.0,-0.0008799433708190918,-0.0041258931159973145,0.0,61259.0,1,0.0,69160,2
117,RS4255_gt.nii,0.0,,0.0,0.9991917610168457,0.0,0.9979417324066162,1.0,0.0008082322892732918,1.0,0.00205825874581933,1.0,0.0,0.9971368312835693,0.49959588050842285,0.0,-0.0012897872366011143,0.0,-0.0008082389831542969,-0.002058267593383789,0.0,27254.0,1,0.0,34504,1
118,PS3103_gt.nii,0.0,,0.0,0.9999480247497559,0.0,0.999908447265625,1.0,5.19800087204203e-05,1.0,9.155749285127968e-05,1.0,0.0,0.9998564720153809,0.49997401237487793,0.0,-6.89866574248299e-05,0.0,-5.1975250244140625e-05,-9.1552734375e-05,0.0,1072.0,2,0.0,1536,2
119,PS3931_gt.nii,0.0,,0.0,0.9985274076461792,0.0,0.9927046895027161,1.0,0.001472590840421617,1.0,0.0072953058406710625,1.0,0.0,0.9912534952163696,0.4992637038230896,0.0,-0.00327765173278749,0.0,-0.0014725923538208008,-0.0072953104972839355,0.0,108343.0,2,0.0,122216,2
120,PS3576_gt.nii,0.0,,0.0,0.998663067817688,0.0,0.9933168292045593,1.0,0.001336914487183094,1.0,0.006683164741843939,1.0,0.0,0.9919977188110352,0.499331533908844,0.0,-0.0029891168233007193,0.0,-0.0013369321823120117,-0.006683170795440674,0.0,99571.0,1,0.0,111976,1
121,RS3240_gt.nii,0.0,107.90620422363281,0.0,0.9987483620643616,0.0,0.9969874024391174,1.0,0.0012516488786786795,1.0,0.003012601751834154,1.0,0.0,0.9957432746887207,0.4993741810321808,0.0,-0.0019418341107666492,0.0,-0.0012516379356384277,-0.0030125975608825684,0.0,39206.0,9,0.0,50480,12
122,RS3925_gt.nii,0.0,,0.0,0.9998757839202881,0.0,0.9997806549072266,1.0,0.0001242433354491368,1.0,0.00021937234851066023,1.0,0.0,0.9996564388275146,0.49993789196014404,0.0,-0.00016509255510754883,0.0,-0.00012421607971191406,-0.0002193450927734375,0.0,2631.0,1,0.0,3680,1
123,RS3705_gt.nii,0.0,,0.0,0.999592125415802,0.0,0.9987253546714783,1.0,0.0004078577912878245,1.0,0.0012746280990540981,1.0,0.0,0.9983185529708862,0.499796062707901,0.0,-0.0007210180046968162,0.0,-0.00040787458419799805,-0.0012746453285217285,0.0,17809.0,1,0.0,21376,1
124,RS3444_gt.nii,0.0,,0.0,0.9997579455375671,0.0,0.9992802739143372,1.0,0.00024204982037190348,1.0,0.0007197213708423078,1.0,0.0,0.999038577079773,0.49987897276878357,0.0,-0.0004173828347120434,0.0,-0.00024205446243286133,-0.0007197260856628418,0.0,9740.0,2,0.0,12072,2
125,RS4010_gt.nii,0.0,,0.0,0.9992541670799255,0.0,0.9978273510932922,1.0,0.0007458428735844791,1.0,0.0021726565901190042,1.0,0.0,0.9970847368240356,0.49962708353996277,0.0,-0.0012729730224236846,0.0,-0.0007458329200744629,-0.0021726489067077637,0.0,29918.0,2,0.0,36424,2
126,RS4043_gt.nii,0.0,32.68027114868164,0.0,0.999584436416626,0.0,0.9984415173530579,1.0,0.00041555528878234327,1.0,0.0015584735665470362,1.0,0.0,0.9980272650718689,0.499792218208313,0.0,-0.000804755836725235,0.0,-0.00041556358337402344,-0.0015584826469421387,0.0,22376.0,0,0.0,26136,1
127,RS4186_gt.nii,0.0,58.62678527832031,0.0,0.999701201915741,0.0,0.9989052414894104,1.0,0.000298827129881829,1.0,0.0010947872651740909,1.0,0.0,0.9986070394515991,0.4998506009578705,0.0,-0.0005719721084460616,0.0,-0.0002987980842590332,-0.0010947585105895996,0.0,16063.0,1,0.0,18362,1
128,PS3296_gt.nii,0.0,,0.0,0.9998456835746765,0.0,0.9995893836021423,1.0,0.00015432017971761525,1.0,0.0004106201231479645,1.0,0.0,0.9994351863861084,0.49992284178733826,0.0,-0.00025172796449624,0.0,-0.00015431642532348633,-0.000410616397857666,0.0,5399.0,1,0.0,6888,1
129,RS3968_gt.nii,0.0,,0.0,0.9987530708312988,0.0,0.9933914542198181,1.0,0.0012469339417293668,1.0,0.006608565803617239,1.0,0.0,0.9921609163284302,0.4993765354156494,0.0,-0.0028706176672130823,0.0,-0.0012469291687011719,-0.006608545780181885,0.0,98868.0,1,0.0,110736,1
130,RS4539_gt.nii,0.0,,0.0,0.9998509883880615,0.0,0.999689519405365,1.0,0.00014899825328029692,1.0,0.0003104672359768301,1.0,0.0,0.9995406270027161,0.49992549419403076,0.0,-0.00021507922792807221,0.0,-0.00014901161193847656,-0.00031048059463500977,0.0,3850.0,4,0.0,5208,4
131,RS2699_gt.nii,0.0,,0.0,0.9982207417488098,0.0,0.993645429611206,1.0,0.0017792795551940799,1.0,0.006354599725455046,1.0,0.0,0.9918886423110962,0.4991103708744049,0.0,-0.003362530143931508,0.0,-0.0017792582511901855,-0.006354570388793945,0.0,89604.0,5,0.0,106424,5
132,PS2914_gt.nii,0.0,101.92153930664062,0.0,0.9978926777839661,0.0,0.9829707145690918,1.0,0.0021073115058243275,1.0,0.017029276117682457,1.0,0.0,0.9809345006942749,0.49894633889198303,0.0,-0.00599049124866724,0.0,-0.0021073222160339355,-0.017029285430908203,0.0,260963.0,1,0.0,285112,1
133,PS2936_gt.nii,0.0,,0.0,0.9995900988578796,0.0,0.999189019203186,1.0,0.00040987576358020306,1.0,0.0008109553018584847,1.0,0.0,0.998779833316803,0.4997950494289398,0.0,-0.0005765335517935455,0.0,-0.00040990114212036133,-0.0008109807968139648,0.0,9591.0,1,0.0,13600,1
134,PS2348_gt.nii,0.0,,0.0,0.9998868703842163,0.0,0.9998674392700195,1.0,0.00011314461153233424,1.0,0.0001325757330050692,1.0,0.0,0.9997543096542358,0.49994343519210815,0.0,-0.0001224754232680425,0.0,-0.0001131296157836914,-0.00013256072998046875,0.0,1332.0,2,0.0,2224,2
135,RS1794_gt.nii,0.0,,0.0,0.999563455581665,0.0,0.9984261989593506,1.0,0.0004365158383734524,1.0,0.0015737717039883137,1.0,0.0,0.9979910850524902,0.4997817277908325,0.0,-0.0008288402459584177,0.0,-0.00043654441833496094,-0.001573801040649414,0.0,22246.0,2,0.0,26392,2
136,RS2801_gt.nii,0.0,,0.0,0.9984035491943359,0.0,0.9913168549537659,1.0,0.0015964629128575325,1.0,0.008683118037879467,1.0,0.0,0.9897480010986328,0.49920177459716797,0.0,-0.003723207861185074,0.0,-0.0015964508056640625,-0.00868314504623413,0.0,130085.0,1,0.0,145448,1
137,PS3035_gt.nii,0.0,,0.0,0.9997880458831787,0.0,0.9993538856506348,1.0,0.0002119718410540372,1.0,0.0006461319862864912,1.0,0.0,0.9991421699523926,0.49989402294158936,0.0,-0.00037008352228440344,0.0,-0.00021195411682128906,-0.0006461143493652344,0.0,9043.0,1,0.0,10838,1
138,RS3016_gt.nii,0.0,66.13622283935547,0.0,0.9994499683380127,0.0,0.9987996220588684,1.0,0.0005500359111465514,1.0,0.001200381782837212,1.0,0.0,0.9982509016990662,0.49972498416900635,0.0,-0.0008125595632009208,0.0,-0.0005500316619873047,-0.0012003779411315918,0.0,15215.0,1,0.0,20128,2
139,PS2691_gt.nii,0.0,,0.0,0.9992818832397461,0.0,0.9943268299102783,1.0,0.0007181348628364503,1.0,0.005673167761415243,1.0,0.0,0.9936168193817139,0.49964094161987305,0.0,-0.0020184398163110018,0.0,-0.0007181167602539062,-0.00567317008972168,0.0,86949.0,1,0.0,95112,1
140,RS4389_gt.nii,0.0,,0.0,0.9998094439506531,0.0,0.9993370771408081,1.0,0.00019056315068155527,1.0,0.0006629299023188651,1.0,0.0,0.9991467595100403,0.49990472197532654,0.0,-0.00035542933619581163,0.0,-0.00019055604934692383,-0.0006629228591918945,0.0,8837.0,1,0.0,11120,1
141,RS3279_gt.nii,0.0,,0.0,0.9995941519737244,0.0,0.9985965490341187,1.0,0.00040582127985544503,1.0,0.0014034236082807183,1.0,0.0,0.9981918931007385,0.4997970759868622,0.0,-0.0007546782144345343,0.0,-0.00040584802627563477,-0.0014034509658813477,0.0,19400.0,4,0.0,23536,4
142,RS4061_gt.nii,0.0,,0.0,0.9999575614929199,0.0,0.9999575614929199,1.0,4.2440307879587635e-05,1.0,4.2440307879587635e-05,1.0,0.0,0.9999151229858398,0.49997878074645996,0.0,-4.2440307879587635e-05,0.0,-4.2438507080078125e-05,-4.2438507080078125e-05,0.0,375.0,1,0.0,712,1
143,RS4052_gt.nii,0.0,,0.0,0.999586820602417,0.0,0.9983685612678528,1.0,0.00041319758747704327,1.0,0.001631456078030169,1.0,0.0,0.9979566931724548,0.4997934103012085,0.0,-0.0008210442611016333,0.0,-0.0004131793975830078,-0.0016314387321472168,0.0,22967.0,1,0.0,27360,1
144,RS4028_gt.nii,0.0,81.28960418701172,0.0,0.999809205532074,0.0,0.9997748732566833,1.0,0.0001907778059830889,1.0,0.0002251100813737139,1.0,0.0,0.9995841979980469,0.499904602766037,0.0,-0.00020723418856505305,0.0,-0.0001907944679260254,-0.0002251267433166504,0.0,2256.0,2,0.0,3776,3
145,PS3125_gt.nii,0.0,,0.0,0.9991599321365356,0.0,0.996676504611969,1.0,0.0008400559891015291,1.0,0.00332347652874887,1.0,0.0,0.9958420395851135,0.4995799660682678,0.0,-0.001670899917371571,0.0,-0.0008400678634643555,-0.003323495388031006,0.0,46865.0,5,0.0,55712,5
146,PS1257_gt.nii,0.0,,0.0,0.999614417552948,0.0,0.9988532662391663,1.0,0.0003856072435155511,1.0,0.0011467582080513239,1.0,0.0,0.9984685182571411,0.499807208776474,0.0,-0.0006649799761362374,0.0,-0.00038558244705200195,-0.0011467337608337402,0.0,15201.0,1,0.0,19232,1
147,RS4239_gt.nii,0.0,,0.0,0.9991070628166199,0.0,0.9967942237854004,1.0,0.0008929361356422305,1.0,0.003205768531188369,1.0,0.0,0.9959070086479187,0.49955353140830994,0.0,-0.0016919062472879887,0.0,-0.000892937183380127,-0.0032057762145996094,0.0,45265.0,2,0.0,53736,2
148,PS1390_gt.nii,0.0,,0.0,0.9997455477714539,0.0,0.9991285800933838,1.0,0.0002544354647397995,1.0,0.000871403026394546,1.0,0.0,0.9988746047019958,0.49987277388572693,0.0,-0.0004708670894615352,0.0,-0.0002544522285461426,-0.0008714199066162109,0.0,11829.0,1,0.0,14616,1
149,PS3952_gt.nii,0.0,,0.0,0.9988260269165039,0.0,0.9950226545333862,1.0,0.001173968194052577,1.0,0.004977318458259106,1.0,0.0,0.9938603639602661,0.49941301345825195,0.0,-0.002417274285107851,0.0,-0.0011739730834960938,-0.0049773454666137695,0.0,71177.0,1,0.0,83408,1
150,RS4390_gt.nii,0.0,,0.0,0.9994690418243408,0.0,0.9982385635375977,1.0,0.0005309391999617219,1.0,0.0017614163225516677,1.0,0.0,0.9977095127105713,0.4997345209121704,0.0,-0.0009670599829405546,0.0,-0.0005309581756591797,-0.0017614364624023438,0.0,24769.0,2,0.0,29536,2
151,PS2921_gt.nii,0.0,,0.0,0.9999565482139587,0.0,0.9999394416809082,1.0,4.345441629993729e-05,1.0,6.05609493504744e-05,1.0,0.0,0.9998959898948669,0.49997827410697937,0.0,-5.129952114657499e-05,0.0,-4.3451786041259766e-05,-6.0558319091796875e-05,0.0,643.0,3,0.0,1016,3
152,RS4295_gt.nii,0.002247242256999016,47.895721435546875,0.0006047500646673143,0.9989287257194519,0.0018386449664831161,0.9967460036277771,0.9993952512741089,0.001071301638148725,0.9981613755226135,0.0032540203537791967,0.5709722638130188,0.0004552791651804,0.995681643486023,0.4997667372226715,0.000910143950022757,-0.0008126164902932942,0.0010544764809310436,-0.0004665255546569824,-0.0014153718948364258,0.00148274622573688,43958.0,4,0.6666666666666666,54568,1
153,PS3591_gt.nii,0.0,,0.0,0.9996389150619507,0.0,0.9992697238922119,1.0,0.00036111014196649194,1.0,0.0007303011952899396,1.0,0.0,0.9989091157913208,0.49981945753097534,0.0,-0.0005135359242558479,0.0,-0.0003610849380493164,-0.0007302761077880859,0.0,8632.0,2,0.0,12248,2
154,RS3052_gt.nii,0.0017198408022522926,39.458839416503906,0.0008606605115346611,0.9991798400878906,0.004286855924874544,0.9959141612052917,0.9991393685340881,0.0008201732998713851,0.9957131147384644,0.004085852764546871,0.4941176474094391,0.0007172729237936437,0.9951006770133972,0.5000202655792236,0.0014335175510495901,9.02111642062664e-05,0.0019208142766728997,4.0531158447265625e-05,0.0002009868621826172,0.0019791352185434905,59504.0,5,0.6666666666666666,68552,2
155,RS4483_gt.nii,0.0,,0.0,0.997301459312439,0.0,0.9872052669525146,1.0,0.0026985241565853357,1.0,0.012794725596904755,1.0,0.0,0.9845752716064453,0.4986507296562195,0.0,-0.005875957198441029,0.0,-0.002698540687561035,-0.012794733047485352,0.0,189241.0,11,0.0,214088,11
156,RS2221_gt.nii,0.0,,0.0,0.9992496967315674,0.0,0.9977757930755615,1.0,0.0007503019296564162,1.0,0.002224203199148178,1.0,0.0,0.9970288276672363,0.4996248483657837,0.0,-0.001291829627007246,0.0,-0.0007503032684326172,-0.0022242069244384766,0.0,30749.0,3,0.0,37288,3
157,RS4249_gt.nii,0.0,,0.0,0.9999291896820068,0.0,0.9999027252197266,1.0,7.08172083250247e-05,1.0,9.728167060529813e-05,1.0,0.0,0.9998319149017334,0.4999645948410034,0.0,-8.300130139105022e-05,0.0,-7.081031799316406e-05,-9.72747802734375e-05,0.0,1053.0,1,0.0,1632,1
158,RS4176_gt.nii,0.0,84.40379333496094,0.0,0.9998747706413269,0.0,0.9998321533203125,1.0,0.0001252503861906007,1.0,0.000167867707205005,1.0,0.0,0.9997069239616394,0.49993738532066345,0.0,-0.00014500170073006302,0.0,-0.0001252293586730957,-0.0001678466796875,0.0,1700.0,0,0.0,2816,2
159,RS4087_gt.nii,0.0,,0.0,0.9996398091316223,0.0,0.9989324808120728,1.0,0.00036021764390170574,1.0,0.0010675457306206226,1.0,0.0,0.9985730051994324,0.49981990456581116,0.0,-0.0006201199721544981,0.0,-0.00036019086837768555,-0.001067519187927246,0.0,14597.0,3,0.0,17904,3
160,RS4369_gt.nii,0.0,,0.0,0.9996934533119202,0.0,0.998943030834198,1.0,0.00030657261959277093,1.0,0.0010569948935881257,1.0,0.0,0.9986370801925659,0.4998467266559601,0.0,-0.0005692500853911042,0.0,-0.000306546688079834,-0.001056969165802002,0.0,14884.0,2,0.0,17728,2
161,RS4030_gt.nii,0.0,,0.0,0.999088704586029,0.0,0.995811939239502,1.0,0.0009112937841564417,1.0,0.004188046790659428,1.0,0.0,0.9949082732200623,0.4995443522930145,0.0,-0.0019535969477146864,0.0,-0.0009112954139709473,-0.004188060760498047,0.0,60804.0,3,0.0,70200,3
162,PS3055_gt.nii,0.0,,0.0,0.9992570877075195,0.0,0.9988194108009338,1.0,0.0007428945973515511,1.0,0.001180571154691279,1.0,0.0,0.9980782866477966,0.49962854385375977,0.0,-0.0009365041623823345,0.0,-0.0007429122924804688,-0.0011805891990661621,0.0,13496.0,9,0.0,19792,9
163,PS2941_gt.nii,0.003580439370125532,107.29864501953125,0.001096863066777587,0.9953814148902893,0.0026945406571030617,0.9887120723724365,0.9989031553268433,0.004618562292307615,0.9973054528236389,0.011287936940789223,0.6723364591598511,0.0007801458705216646,0.9841971397399902,0.498239129781723,0.0015590754337608814,-0.005501213949173689,0.0017191690858453512,-0.003521740436553955,-0.008593380451202393,0.0028351892180630317,143760.0,20,0.09090909090909091,188720,21
164,PS1641_gt.nii,0.0,,0.0,0.9988773465156555,0.0,0.9947226643562317,1.0,0.0011226707138121128,1.0,0.005277328193187714,1.0,0.0,0.9936118125915527,0.49943867325782776,0.0,-0.0024340711534023285,0.0,-0.0011226534843444824,-0.0052773356437683105,0.0,76631.0,3,0.0,88440,3
165,PS1063_gt.nii,0.0,77.52999877929688,0.0,0.9996278882026672,0.0,0.9989763498306274,1.0,0.00037213496398180723,1.0,0.0010236731031909585,1.0,0.0,0.998604953289032,0.4998139441013336,0.0,-0.0006172070861794055,0.0,-0.00037211179733276367,-0.0010236501693725586,0.0,13611.0,1,0.0,17168,2
166,RS4234_gt.nii,0.0,,0.0,0.999924898147583,0.0,0.999882698059082,1.0,7.511066360166296e-05,1.0,0.00011731075210263953,1.0,0.0,0.999807596206665,0.4999624490737915,0.0,-9.386846068082377e-05,0.0,-7.510185241699219e-05,-0.00011730194091796875,0.0,1377.0,1,0.0,1968,1
167,RS4356_gt.nii,0.0,,0.0,0.9982913732528687,0.0,0.9952631592750549,1.0,0.0017086000880226493,1.0,0.00473684910684824,1.0,0.0,0.9935706853866577,0.4991456866264343,0.0,-0.0028448866214603186,0.0,-0.0017086267471313477,-0.004736840724945068,0.0,64430.0,2,0.0,79336,2
168,RS2516_gt.nii,0.0,,0.0,0.9995313286781311,0.0,0.9988226294517517,1.0,0.000468686455860734,1.0,0.001177385332994163,1.0,0.0,0.9983550310134888,0.49976566433906555,0.0,-0.0007428489625453949,0.0,-0.0004686713218688965,-0.001177370548248291,0.0,15721.0,3,0.0,19744,3
169,RS3776_gt.nii,0.0,,0.0,0.9999487400054932,0.0,0.9999403953552246,1.0,5.1263050409033895e-05,1.0,5.960770067758858e-05,1.0,0.0,0.9998891353607178,0.4999743700027466,0.0,-5.527813482331112e-05,0.0,-5.125999450683594e-05,-5.9604644775390625e-05,0.0,559.0,1,0.0,1000,1
170,PS3192_gt.nii,0.0,127.94334411621094,0.0,0.9977108836174011,0.0,0.9887545704841614,1.0,0.0022891105618327856,1.0,0.011245431378483772,1.0,0.0,0.9865165948867798,0.49885544180870056,0.0,-0.005073660984635353,0.0,-0.002289116382598877,-0.011245429515838623,0.0,163201.0,2,0.0,188240,3
171,PS3567_gt.nii,0.0,,0.0,0.9995672106742859,0.0,0.9989171028137207,1.0,0.0004327809438109398,1.0,0.0010828884551301599,1.0,0.0,0.998485267162323,0.49978360533714294,0.0,-0.0006845827447250485,0.0,-0.00043278932571411133,-0.0010828971862792969,0.0,14107.0,1,0.0,18160,1
172,RS3379_gt.nii,0.0,,0.0,0.9984347820281982,0.0,0.9976077675819397,1.0,0.0015652013244107366,1.0,0.002392212627455592,1.0,0.0,0.9960500597953796,0.4992173910140991,0.0,-0.0019350179936736822,0.0,-0.0015652179718017578,-0.0023922324180603027,0.0,27750.0,7,0.0,40072,7
173,PS3436_gt.nii,0.0,,0.0,0.9998283982276917,0.0,0.999687135219574,1.0,0.00017159584967885166,1.0,0.0003128588432446122,1.0,0.0,0.9995156526565552,0.4999141991138458,0.0,-0.00023170083295553923,0.0,-0.0001716017723083496,-0.0003128647804260254,0.0,3936.0,2,0.0,5248,2
174,RS4036_gt.nii,0.0,,0.0,0.9997475147247314,0.0,0.9994562864303589,1.0,0.00025250331964343786,1.0,0.0005437315558083355,1.0,0.0,0.9992040395736694,0.4998737573623657,0.0,-0.0003705320996232331,0.0,-0.0002524852752685547,-0.0005437135696411133,0.0,6732.0,1,0.0,9120,1
175,PS2778_gt.nii,0.0,,0.0,0.9997438788414001,0.0,0.9992998242378235,1.0,0.0002561216242611408,1.0,0.0007001761696301401,1.0,0.0,0.9990440607070923,0.4998719394207001,0.0,-0.00042347400449216366,0.0,-0.0002561211585998535,-0.0007001757621765137,0.0,9630.0,4,0.0,11744,4
176,RS3622_gt.nii,0.0,126.21410369873047,0.0,0.9987971782684326,0.0,0.9952951669692993,1.0,0.0012028116034343839,1.0,0.004704862833023071,1.0,0.0,0.9941036105155945,0.4993985891342163,0.0,-0.0023788788821548223,0.0,-0.0012028217315673828,-0.004704833030700684,0.0,66993.0,0,0.0,78840,1
177,RS4217_gt.nii,0.0,,0.0,0.9998060464859009,0.0,0.9997424483299255,1.0,0.00019394385162740946,1.0,0.00025754200760275126,1.0,0.0,0.999548614025116,0.49990302324295044,0.0,-0.00022349203936755657,0.0,-0.0001939535140991211,-0.0002575516700744629,0.0,2440.0,1,0.0,4320,1
178,RS4381_gt.nii,0.0,83.55229187011719,0.0,0.9998116493225098,0.0,0.9996312260627747,1.0,0.00018836052913684398,1.0,0.00036878377432003617,1.0,0.0,0.999442994594574,0.4999058246612549,0.0,-0.00026356082526035607,0.0,-0.00018835067749023438,-0.0003687739372253418,0.0,4727.0,1,0.0,6186,4
179,RS4124_gt.nii,0.0,,0.0,0.9994202256202698,0.0,0.9991125464439392,1.0,0.0005797521444037557,1.0,0.0008874311461113393,1.0,0.0,0.9985338449478149,0.4997101128101349,0.0,-0.0007172796176746488,0.0,-0.0005797743797302246,-0.000887453556060791,0.0,10132.0,4,0.0,14880,4
180,PS3099_gt.nii,0.0,89.474853515625,0.0,0.9999367594718933,0.0,0.9999275207519531,1.0,6.324511195998639e-05,1.0,7.248383190017194e-05,1.0,0.0,0.9998642802238464,0.49996837973594666,0.0,-6.770707113901153e-05,0.0,-6.324052810668945e-05,-7.2479248046875e-05,0.0,723.0,1,0.0,1216,2
181,RS4269_gt.nii,0.0,86.08600616455078,0.0,0.9997425079345703,0.0,0.9997743964195251,1.0,0.0002574905229266733,1.0,0.00022560205252375454,1.0,0.0,0.999517023563385,0.49987125396728516,0.0,-0.0002410194865660742,0.0,-0.0002574920654296875,-0.00022560358047485352,0.0,384.0,2,0.0,3784,1
182,RS2499_gt.nii,0.0,120.80934143066406,0.0,0.9978592395782471,0.0,0.9907879829406738,1.0,0.002140769734978676,1.0,0.009212005883455276,1.0,0.0,0.9886864423751831,0.49892961978912354,0.0,-0.0044408091343939304,0.0,-0.0021407604217529297,-0.009212017059326172,0.0,132276.0,1,0.0,154224,2
183,PS3252_gt.nii,0.0,116.06377410888672,0.0,0.9994333982467651,0.0,0.9987661838531494,1.0,0.0005665851640515029,1.0,0.0012337990337982774,1.0,0.0,0.9982010126113892,0.49971669912338257,0.0,-0.000836093386169523,0.0,-0.0005666017532348633,-0.001233816146850586,0.0,16051.0,3,0.0,20688,4
184,PS3945_gt.nii,0.0,91.25239562988281,0.0,0.9996103644371033,0.0,0.9991419315338135,1.0,0.0003896121052093804,1.0,0.0008580448338761926,1.0,0.0,0.998753011226654,0.49980518221855164,0.0,-0.0005781908403150737,0.0,-0.0003896355628967285,-0.0008580684661865234,0.0,11325.0,1,0.0,14390,2
185,PS3410_gt.nii,0.0,,0.0,0.9995865821838379,0.0,0.9991055727005005,1.0,0.000413429836044088,1.0,0.0008944391156546772,1.0,0.0,0.9986928701400757,0.49979329109191895,0.0,-0.0006081017781980336,0.0,-0.0004134178161621094,-0.0008944272994995117,0.0,11713.0,1,0.0,15000,1
186,PS3899_gt.nii,0.0,,0.0,0.9997761249542236,0.0,0.9996160864830017,1.0,0.00022390138474293053,1.0,0.00038393985596485436,1.0,0.0,0.9993923306465149,0.4998880624771118,0.0,-0.0002931973140221089,0.0,-0.0002238750457763672,-0.000383913516998291,0.0,4586.0,4,0.0,6440,4
187,PS2149_gt.nii,0.0,,0.0,0.9992108941078186,0.0,0.9974559545516968,1.0,0.0007890852284617722,1.0,0.0025440212339162827,1.0,0.0,0.9966709017753601,0.4996054470539093,0.0,-0.001416844897903502,0.0,-0.0007891058921813965,-0.0025440454483032227,0.0,34602.0,1,0.0,42648,1
188,RS4613_gt.nii,0.0,92.4599838256836,0.0,0.9994547963142395,0.0,0.9980701208114624,1.0,0.0005451823817566037,1.0,0.0019298563711345196,1.0,0.0,0.9975270628929138,0.49972739815711975,0.0,-0.0010257308604195714,0.0,-0.000545203685760498,-0.0019298791885375977,0.0,27952.0,2,0.0,32360,1
189,RS1673_gt.nii,0.03725104779005051,52.58326721191406,0.01779242604970932,0.998876690864563,0.057198815047740936,0.9962477684020996,0.9822075963020325,0.0011233037803322077,0.9428011775016785,0.0037522148340940475,0.20080669224262238,0.013757700100541115,0.9951332211494446,0.5083345770835876,0.027141988277435303,0.02984808199107647,0.03190149739384651,0.016669154167175293,0.05344653129577637,0.04253094602415937,50845.0,0,0.3333333333333333,64016,4
190,PS3394_gt.nii,0.0,,0.0,0.9999439716339111,0.0,0.9999227523803711,1.0,5.603269528364763e-05,1.0,7.725194882368669e-05,1.0,0.0,0.9998667240142822,0.49997198581695557,0.0,-6.579235923709348e-05,0.0,-5.602836608886719e-05,-7.724761962890625e-05,0.0,854.0,2,0.0,1296,2
191,PS2698_gt.nii,0.0,,0.0,0.9997379183769226,0.0,0.9994597434997559,1.0,0.00026210397481918335,1.0,0.0005402788519859314,1.0,0.0,0.9991979002952576,0.4998689591884613,0.0,-0.0003763100248761475,0.0,-0.0002620816230773926,-0.0005402565002441406,0.0,6960.0,2,0.0,9062,2
192,RS3951_gt.nii,0.0,98.63004302978516,0.0,0.9993835091590881,0.0,0.9983791708946228,1.0,0.0006164761143736541,1.0,0.0016208133893087506,1.0,0.0,0.9977647066116333,0.49969175457954407,0.0,-0.0009995964355766773,0.0,-0.0006164908409118652,-0.0016208291053771973,0.0,21622.0,0,0.0,27176,2
193,RS4233_gt.nii,0.0,43.874820709228516,0.0,0.9998854398727417,0.0,0.9998936653137207,1.0,0.00011457230721134692,1.0,0.00010634686623234302,1.0,0.0,0.9997791051864624,0.49994271993637085,0.0,-0.00011038299999199808,0.0,-0.00011456012725830078,-0.00010633468627929688,0.0,740.0,0,0.0,1784,2
194,RS4026_gt.nii,0.0,52.17853546142578,0.0,0.9988457560539246,0.0,0.9980249404907227,1.0,0.0011542560532689095,1.0,0.0019750697538256645,1.0,0.0,0.9968752264976501,0.4994228780269623,0.0,-0.001509879482910037,0.0,-0.0011542439460754395,-0.0019750595092773438,0.0,20276.0,4,0.0,33098,6
195,RS3046_gt.nii,0.0,102.93202209472656,0.0,0.999148964881897,0.0,0.9970430135726929,1.0,0.00085104611935094,1.0,0.0029569922480732203,1.0,0.0,0.996196985244751,0.4995744824409485,0.0,-0.0015863594599068165,0.0,-0.0008510351181030273,-0.002956986427307129,0.0,40524.0,1,0.0,49568,2
196,RS3854_gt.nii,0.0,,0.0,0.9999222755432129,0.0,0.9999265670776367,1.0,7.77301611378789e-05,1.0,7.343862671405077e-05,1.0,0.0,0.9998488426208496,0.49996113777160645,0.0,-7.555392949143425e-05,0.0,-7.772445678710938e-05,-7.343292236328125e-05,0.0,568.0,1,0.0,1232,1
197,PS3819_gt.nii,0.0,96.23409271240234,0.0,0.999861478805542,0.0,0.9997524619102478,1.0,0.00013849585957359523,1.0,0.0002475127694196999,1.0,0.0,0.9996140599250793,0.499930739402771,0.0,-0.0001851472188718617,0.0,-0.0001385211944580078,-0.00024753808975219727,0.0,3030.0,0,0.0,4152,1
198,RS3964_gt.nii,0.0,,0.0,0.9998193383216858,0.0,0.9997677206993103,1.0,0.00018064402684103698,1.0,0.00023226164921652526,1.0,0.0,0.9995871782302856,0.4999096691608429,0.0,-0.00020483328262344003,0.0,-0.00018066167831420898,-0.00023227930068969727,0.0,2560.0,2,0.0,3896,2
199,RS4125_gt.nii,0.0,,0.0,0.9999040365219116,0.0,0.9997445344924927,1.0,9.59879980655387e-05,1.0,0.0002554900129325688,1.0,0.0,0.9996485710144043,0.4999520182609558,0.0,-0.0001566013233968988,0.0,-9.59634780883789e-05,-0.0002554655075073242,0.0,3525.0,1,0.0,4286,1
200,RS4181_gt.nii,0.0,,0.0,0.9994109869003296,0.0,0.9991817474365234,1.0,0.000589017930906266,1.0,0.0008182572782970965,1.0,0.0,0.9985936880111694,0.4997054934501648,0.0,-0.000694239279255271,0.0,-0.0005890130996704102,-0.0008182525634765625,0.0,9066.0,12,0.0,13720,12
201,RS4198_gt.nii,0.0,54.47935485839844,0.0,0.9998576641082764,0.0,0.9998431205749512,1.0,0.00014235822891350836,1.0,0.00015690176223870367,1.0,0.0,0.9997007846832275,0.4999288320541382,0.0,-0.00014945318980608135,0.0,-0.0001423358917236328,-0.00015687942504882812,0.0,1735.0,13,0.0,2632,15
202,PS2904_gt.nii,0.0,,0.0,0.9976593255996704,0.0,0.9853344559669495,1.0,0.002340649487450719,1.0,0.01466557290405035,1.0,0.0,0.9830618500709534,0.4988296627998352,0.0,-0.005858921445906162,0.0,-0.00234067440032959,-0.014665544033050537,0.0,222257.0,4,0.0,245480,4
203,RS4083_gt.nii,0.0,,0.0,0.9998829960823059,0.0,0.9998693466186523,1.0,0.0001170192044810392,1.0,0.00013066867541056126,1.0,0.0,0.9997523427009583,0.49994149804115295,0.0,-0.00012365574366413057,0.0,-0.0001170039176940918,-0.00013065338134765625,0.0,1341.0,17,0.0,2192,17
204,RS4406_gt.nii,0.0,90.6959228515625,0.0,0.9994646310806274,0.0,0.9981608390808105,1.0,0.00053533969912678,1.0,0.0018391900230199099,1.0,0.0,0.9976274371147156,0.4997323155403137,0.0,-0.0009922657627612352,0.0,-0.0005353689193725586,-0.0018391609191894531,0.0,26184.0,0,0.0,30840,1
205,PS3950_gt.nii,0.0,,0.0,0.9996213912963867,0.0,0.999099612236023,1.0,0.00037859182339161634,1.0,0.0009003707091324031,1.0,0.0,0.998721718788147,0.49981069564819336,0.0,-0.0005838432698510587,0.0,-0.00037860870361328125,-0.0009003877639770508,0.0,12004.0,11,0.0,15100,11
206,PS4330_gt.nii,0.0,,0.0,0.9993484020233154,0.0,0.9987093210220337,1.0,0.0006516039720736444,1.0,0.0012906844494864345,1.0,0.0,0.9980593919754028,0.4996742010116577,0.0,-0.0009170687990263104,0.0,-0.0006515979766845703,-0.0012906789779663086,0.0,16037.0,2,0.0,21640,2
207,PS3675_gt.nii,0.0,,0.0,0.9994838833808899,0.0,0.9982834458351135,1.0,0.0005161080043762922,1.0,0.001716544502414763,1.0,0.0,0.9977691173553467,0.49974194169044495,0.0,-0.0009412344661541283,0.0,-0.0005161166191101074,-0.0017165541648864746,0.0,24027.0,1,0.0,28784,1
208,RS3465_gt.nii,0.0,,0.0,0.9995973706245422,0.0,0.9978404641151428,1.0,0.00040260437526740134,1.0,0.002159509342163801,1.0,0.0,0.9974396228790283,0.4997986853122711,0.0,-0.0009324311977252364,0.0,-0.00040262937545776367,-0.0021595358848571777,0.0,31785.0,1,0.0,36216,1
209,RS4248_gt.nii,0.0,70.03570556640625,0.0,0.9997603893280029,0.0,0.999633252620697,1.0,0.00023963894636835903,1.0,0.000366775639122352,1.0,0.0,0.9993937611579895,0.49988019466400146,0.0,-0.00029646873008459806,0.0,-0.0002396106719970703,-0.0003667473793029785,0.0,4149.0,0,0.0,6152,1
210,PS4300_gt.nii,0.0,36.18010330200195,0.0,0.9995241165161133,0.0,0.9997587203979492,1.0,0.00047587903100065887,1.0,0.00024127517826855183,1.0,0.0,0.9992830753326416,0.49976205825805664,0.0,-0.0003388477489352226,0.0,-0.00047588348388671875,-0.00024127960205078125,0.0,2305.0,4,0.0,4046,8
211,RS4034_gt.nii,0.0,,0.0,0.9995194673538208,0.0,0.9988712668418884,1.0,0.00048053835052996874,1.0,0.0011287385132163763,1.0,0.0,0.9983918070793152,0.4997597336769104,0.0,-0.0007364795892499387,0.0,-0.0004805326461791992,-0.0011287331581115723,0.0,14113.0,2,0.0,18928,2
212,PS3398_gt.nii,0.0,,0.0,0.9993048310279846,0.0,0.997950553894043,1.0,0.000695162161719054,1.0,0.0020494372583925724,1.0,0.0,0.9972582459449768,0.4996524155139923,0.0,-0.0011936044320464134,0.0,-0.0006951689720153809,-0.0020494461059570312,0.0,27967.0,5,0.0,34360,5
213,PS3173_gt.nii,0.0,,0.0,0.9987625479698181,0.0,0.9940909147262573,1.0,0.0012374237412586808,1.0,0.005909082479774952,1.0,0.0,0.9928680658340454,0.49938127398490906,0.0,-0.002704078098759055,0.0,-0.0012374520301818848,-0.005909085273742676,0.0,85995.0,1,0.0,99016,1
214,PS4333_gt.nii,0.0,43.75486755371094,0.0,0.9999324083328247,0.0,0.9999194145202637,1.0,6.759711686754599e-05,1.0,8.059092942858115e-05,1.0,0.0,0.9998518228530884,0.49996620416641235,0.0,-7.380863098660484e-05,0.0,-6.759166717529297e-05,-8.058547973632812e-05,0.0,760.0,0,0.0,1352,2
215,RS3989_gt.nii,0.0,68.00257110595703,0.0,0.9998493194580078,0.0,0.9997190833091736,1.0,0.0001506632543168962,1.0,0.0002808994031511247,1.0,0.0,0.999568521976471,0.4999246597290039,0.0,-0.00020572121138684452,0.0,-0.0001506805419921875,-0.000280916690826416,0.0,3517.0,0,0.0,4712,1
216,PS4399_gt.nii,0.0,113.33468627929688,0.0,0.9998393058776855,0.0,0.999437689781189,1.0,0.00016066523676272482,1.0,0.0005622812896035612,1.0,0.0,0.9992772340774536,0.4999196529388428,0.0,-0.0003005645703524351,0.0,-0.00016069412231445312,-0.0005623102188110352,0.0,7776.0,0,0.0,9432,1
217,PS1350_gt.nii,0.0,79.34916687011719,0.0,0.9998958706855774,0.0,0.9998311996459961,1.0,0.00010414689313620329,1.0,0.00016881793271750212,1.0,0.0,0.9997270703315735,0.4999479353427887,0.0,-0.0001325966150034219,0.0,-0.00010412931442260742,-0.00016880035400390625,0.0,1749.0,1,0.0,2832,1
218,PS3404_gt.nii,0.0,,0.0,0.9994603991508484,0.0,0.9974942803382874,1.0,0.0005395812331698835,1.0,0.0025056973099708557,1.0,0.0,0.9969574213027954,0.4997301995754242,0.0,-0.0011627670610323548,0.0,-0.0005396008491516113,-0.0025057196617126465,0.0,36221.0,1,0.0,42016,1
219,PS4318_gt.nii,0.0,107.09341430664062,0.0,0.9990301728248596,0.0,0.9977676868438721,1.0,0.0009698443464003503,1.0,0.0022323275916278362,1.0,0.0,0.9968021512031555,0.4995150864124298,0.0,-0.0014713973505422473,0.0,-0.0009698271751403809,-0.0022323131561279297,0.0,28020.0,5,0.0,37416,6
220,PS3328_gt.nii,0.0,72.53343963623047,0.0,0.9995523691177368,0.0,0.9984763264656067,1.0,0.00044765701750293374,1.0,0.0015236989129334688,1.0,0.0,0.9980300068855286,0.4997761845588684,0.0,-0.0008258901652880013,0.0,-0.0004476308822631836,-0.0015236735343933105,0.0,21629.0,1,0.0,25552,2
221,RS4175_gt.nii,0.002030456904321909,35.39279556274414,0.0010162601247429848,0.9994622468948364,0.0038725382182747126,0.997948169708252,0.9989837408065796,0.0005377244669944048,0.9961274862289429,0.0020518030505627394,0.42102640867233276,0.0008056533988565207,0.9974126815795898,0.5002392530441284,0.0016100096981972456,0.0009334273636341095,0.0019838111475110054,0.00047850608825683594,0.001820683479309082,0.0023834655589226737,29299.0,4,0.3333333333333333,34440,5
222,RS3419_gt.nii,0.0,,0.0,0.9998612999916077,0.0,0.9997792840003967,1.0,0.00013867100642528385,1.0,0.00022068699763622135,1.0,0.0,0.999640703201294,0.49993064999580383,0.0,-0.00017493680934421718,0.0,-0.00013870000839233398,-0.00022071599960327148,0.0,2748.0,2,0.0,3702,2
223,PS4597_gt.nii,0.0,,0.0,0.9991591572761536,0.0,0.9983019828796387,1.0,0.0008408387657254934,1.0,0.0016980119980871677,1.0,0.0,0.9974640011787415,0.4995795786380768,0.0,-0.0011948866304010153,0.0,-0.0008408427238464355,-0.0016980171203613281,0.0,20876.0,2,0.0,28464,2
224,PS3586_gt.nii,0.0,,0.0,0.9983422160148621,0.0,0.9934551119804382,1.0,0.0016577679198235273,1.0,0.006544878706336021,1.0,0.0,0.9918189644813538,0.49917110800743103,0.0,-0.0032939170487225056,0.0,-0.0016577839851379395,-0.006544888019561768,0.0,92492.0,4,0.0,109624,4
225,RS3660_gt.nii,0.0,,0.0,0.9998072385787964,0.0,0.9996141791343689,1.0,0.00019277617684565485,1.0,0.0003858356212731451,1.0,0.0,0.9994215369224548,0.4999036192893982,0.0,-0.00027272681472823024,0.0,-0.00019276142120361328,-0.0003858208656311035,0.0,4591.0,1,0.0,6472,1
226,RS4229_gt.nii,0.0,,0.0,0.9997149109840393,0.0,0.9987894296646118,1.0,0.00028507638489827514,1.0,0.0012105574132874608,1.0,0.0,0.9985050559043884,0.49985745549201965,0.0,-0.0005874532507732511,0.0,-0.00028508901596069336,-0.0012105703353881836,0.0,17425.0,1,0.0,20304,1
227,RS4307_gt.nii,0.0,,0.0,0.9995469450950623,0.0,0.9992320537567139,1.0,0.0004530450387392193,1.0,0.0007679362315684557,1.0,0.0,0.9987797141075134,0.49977347254753113,0.0,-0.0005898387171328068,0.0,-0.00045305490493774414,-0.0007679462432861328,0.0,9240.0,2,0.0,12878,2
228,RS4182_gt.nii,0.0,62.53278732299805,0.0,0.9993813037872314,0.0,0.9995152354240417,1.0,0.0006186979007907212,1.0,0.00048476632218807936,1.0,0.0,0.998897135257721,0.4996906518936157,0.0,-0.0005476531223393977,0.0,-0.0006186962127685547,-0.00048476457595825195,0.0,372.0,10,0.0,8128,1
229,RS3124_gt.nii,0.0,,0.0,0.9978529810905457,0.0,0.9900702238082886,1.0,0.002147014020010829,1.0,0.009929784573614597,1.0,0.0,0.9879655838012695,0.4989264905452728,0.0,-0.00461729196831584,0.0,-0.0021470189094543457,-0.009929776191711426,0.0,144282.0,4,0.0,166240,4
230,RS4285_gt.nii,0.0,,0.0,0.9995777606964111,0.0,0.9990740418434143,1.0,0.000422212848206982,1.0,0.000925931497476995,1.0,0.0,0.9986526370048523,0.49978888034820557,0.0,-0.0006252520834095776,0.0,-0.0004222393035888672,-0.0009259581565856934,0.0,12124.0,7,0.0,15528,7
231,RS4256_gt.nii,0.0,46.303348541259766,0.0,0.9995003938674927,0.0,0.9989456534385681,1.0,0.000499596178997308,1.0,0.001054336316883564,1.0,0.0,0.9984471201896667,0.49975019693374634,0.0,-0.0007257701945491135,0.0,-0.0004996061325073242,-0.0010543465614318848,0.0,13066.0,0,0.0,17680,3
232,RS3697_gt.nii,0.0,,0.0,0.9987353086471558,0.0,0.996781587600708,1.0,0.0012647034600377083,1.0,0.003218416590243578,1.0,0.0,0.9955250024795532,0.4993676543235779,0.0,-0.00201750872656703,0.0,-0.0012646913528442383,-0.003218412399291992,0.0,41732.0,15,0.0,53928,15
233,RS4370_gt.nii,0.007020578719675541,37.36308288574219,0.0024736414197832346,0.9993176460266113,0.01057558972388506,0.997065544128418,0.9975263476371765,0.0006823332514613867,0.9894244074821472,0.0029344470240175724,0.34433647990226746,0.002008759416639805,0.996387243270874,0.500895619392395,0.004009464755654335,0.0036996814887970686,0.005114705767482519,0.001791238784790039,0.0076410770416259766,0.005699602896519505,42028.0,2,0.6666666666666666,49320,1
234,RS4051_gt.nii,0.0,,0.0,0.9999517798423767,0.0,0.9999589920043945,1.0,4.8222136683762074e-05,1.0,4.100997466593981e-05,1.0,0.0,0.9999107718467712,0.49997588992118835,0.0,-4.4470081775216386e-05,0.0,-4.8220157623291016e-05,-4.100799560546875e-05,0.0,283.0,1,0.0,688,1
235,PS4414_gt.nii,0.0,88.65240478515625,0.0,0.9998411536216736,0.0,0.9998030066490173,1.0,0.00015881804574746639,1.0,0.00019696501840371639,1.0,0.0,0.9996442794799805,0.4999205768108368,0.0,-0.00017686604405753314,0.0,-0.00015884637832641602,-0.00019699335098266602,0.0,1977.0,3,0.0,3304,2
236,RS4392_gt.nii,0.0,,0.0,0.9999744892120361,0.0,0.9999818801879883,1.0,2.5511249987175688e-05,1.0,1.812027403502725e-05,1.0,0.0,0.9999563694000244,0.49998724460601807,0.0,-2.150048385374248e-05,0.0,-2.5510787963867188e-05,-1.811981201171875e-05,0.0,141.0,1,0.0,304,1
237,RS4069_gt.nii,0.0,,0.0,0.9999206066131592,0.0,0.9998416900634766,1.0,7.940595969557762e-05,1.0,0.0001583225093781948,1.0,0.0,0.9997622966766357,0.4999603033065796,0.0,-0.00011212381650693715,0.0,-7.939338684082031e-05,-0.0001583099365234375,0.0,1935.0,1,0.0,2656,1
238,PS3031_gt.nii,0.0,,0.0,0.9997197985649109,0.0,0.9992950558662415,1.0,0.00028022011974826455,1.0,0.0007049627020023763,1.0,0.0,0.999015212059021,0.49985989928245544,0.0,-0.0004444600490387529,0.0,-0.00028020143508911133,-0.0007049441337585449,0.0,9190.0,2,0.0,11824,2
239,PS2820_gt.nii,0.0,,0.0,0.9999257326126099,0.0,0.9998984336853027,1.0,7.427493255818263e-05,1.0,0.00010157385986531153,1.0,0.0,0.9998241662979126,0.49996286630630493,0.0,-8.68584611453116e-05,0.0,-7.426738739013672e-05,-0.00010156631469726562,0.0,1039.0,1,0.0,1704,1
240,RS3451_gt.nii,0.0,88.54998779296875,0.0,0.9997373819351196,0.0,0.9996723532676697,1.0,0.0002626444911584258,1.0,0.000327673158608377,1.0,0.0,0.9994098544120789,0.4998686909675598,0.0,-0.0002933624782599509,0.0,-0.0002626180648803711,-0.00032764673233032227,0.0,3474.0,3,0.0,5496,4
241,PS3161_gt.nii,0.0,,0.0,0.9993242621421814,0.0,0.9963821768760681,1.0,0.0006757371011190116,1.0,0.0036178152076900005,1.0,0.0,0.9957113265991211,0.4996621310710907,0.0,-0.001563551020808518,0.0,-0.0006757378578186035,-0.0036178231239318848,0.0,54025.0,1,0.0,60656,1
242,PS3300_gt.nii,0.0,,0.0,0.9998892545700073,0.0,0.9997506141662598,1.0,0.00011077305680373684,1.0,0.0002494134532753378,1.0,0.0,0.9996398687362671,0.49994462728500366,0.0,-0.00016621759277768433,0.0,-0.00011074542999267578,-0.0002493858337402344,0.0,3201.0,1,0.0,4184,1
243,RS4280_gt.nii,0.0,,0.0,0.999825656414032,0.0,0.9997133612632751,1.0,0.00017433393804822117,1.0,0.0002866290742531419,1.0,0.0,0.9995391368865967,0.499912828207016,0.0,-0.0002235378633486107,0.0,-0.00017434358596801758,-0.0002866387367248535,0.0,3331.0,1,0.0,4808,1
244,RS4054_gt.nii,0.0,,0.0,0.9997382164001465,0.0,0.9990475177764893,1.0,0.00026179448468610644,1.0,0.0009524929337203503,1.0,0.0,0.998786211013794,0.49986910820007324,0.0,-0.0004993569455109537,0.0,-0.0002617835998535156,-0.0009524822235107422,0.0,13519.0,1,0.0,15976,1
245,PS3984_gt.nii,0.0,,0.0,0.999913215637207,0.0,0.9997739791870117,1.0,8.680397877469659e-05,1.0,0.0002260404289700091,1.0,0.0,0.9996871948242188,0.4999566078186035,0.0,-0.00014007573190610856,0.0,-8.678436279296875e-05,-0.00022602081298828125,0.0,2953.0,1,0.0,3792,1
246,RS4387_gt.nii,0.0,,0.0,0.9999536275863647,0.0,0.9999418258666992,1.0,4.637511301552877e-05,1.0,5.817683268105611e-05,1.0,0.0,0.999895453453064,0.4999768137931824,0.0,-5.194186087464914e-05,0.0,-4.6372413635253906e-05,-5.817413330078125e-05,0.0,603.0,1,0.0,976,1
247,RS4237_gt.nii,0.0,,0.0,0.9993910789489746,0.0,0.9986215829849243,1.0,0.0006089254165999591,1.0,0.001378420740365982,1.0,0.0,0.9980143308639526,0.4996955394744873,0.0,-0.0009161634370684624,0.0,-0.0006089210510253906,-0.0013784170150756836,0.0,17490.0,1,0.0,23112,1
248,PS3949_gt.nii,0.0,,0.0,0.9996494650840759,0.0,0.9988165497779846,1.0,0.00035053238389082253,1.0,0.0011834473116323352,1.0,0.0,0.9984668493270874,0.49982473254203796,0.0,-0.0006440780707634985,0.0,-0.00035053491592407227,-0.0011834502220153809,0.0,16739.0,1,0.0,19848,1
249,RS4108_gt.nii,0.0,,0.0,0.9997814893722534,0.0,0.999468207359314,1.0,0.0002185075863962993,1.0,0.0005317895556800067,1.0,0.0,0.9992499351501465,0.4998907446861267,0.0,-0.000340881320880726,0.0,-0.00021851062774658203,-0.0005317926406860352,0.0,6850.0,2,0.0,8920,2
250,RS4044_gt.nii,0.0,,0.0,0.999504566192627,0.0,0.9992721080780029,1.0,0.0004954366013407707,1.0,0.0007278946577571332,1.0,0.0,0.9987773895263672,0.4997522830963135,0.0,-0.0006005211616866291,0.0,-0.0004954338073730469,-0.0007278919219970703,0.0,8211.0,19,0.0,12206,19
251,PS3110_gt.nii,0.0,,0.0,0.9984588027000427,0.0,0.9926841259002686,1.0,0.0015411898493766785,1.0,0.007315861061215401,1.0,0.0,0.9911653995513916,0.49922940135002136,0.0,-0.003357846289873123,0.0,-0.0015411972999572754,-0.007315874099731445,0.0,108229.0,1,0.0,122552,1
252,PS2261_gt.nii,0.0,,0.0,0.9999064803123474,0.0,0.9996871948242188,1.0,9.354895155411214e-05,1.0,0.000312834425130859,1.0,0.0,0.9995936751365662,0.4999532401561737,0.0,-0.0001710711367195472,0.0,-9.351968765258789e-05,-0.00031280517578125,0.0,4173.0,1,0.0,5248,1
253,RS4048_gt.nii,0.0,,0.0,0.9977688789367676,0.0,0.9862827062606812,1.0,0.0022311413194984198,1.0,0.013717319816350937,1.0,0.0,0.9841122627258301,0.4988844394683838,0.0,-0.005532204173505306,0.0,-0.002231121063232422,-0.013717293739318848,0.0,208749.0,3,0.0,229632,3
254,RS4263_gt.nii,0.0,,0.0,0.9998787641525269,0.0,0.999824047088623,1.0,0.00012125718058086932,1.0,0.0001759742444846779,1.0,0.0,0.9997028112411499,0.4999393820762634,0.0,-0.00014607580669689924,0.0,-0.00012123584747314453,-0.00017595291137695312,0.0,2101.0,1,0.0,2952,1


==> figs/adapt/ploras/CT/atlas-real-192-mb-tta_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4242_gt.nii,0.0,,0.0,0.9997937083244324,0.0,0.9996837973594666,1.0,0.0002062972926069051,1.0,0.0003162082575727254,1.0,0.0,0.9994776248931885,0.4998968541622162,0.0,-0.0002554073289502412,0.0,-0.00020629167556762695,-0.00031620264053344727,0.0,3528.0,2,0.0,5304,2
1,RS4086_gt.nii,0.0,,0.0,0.9997158050537109,0.0,0.9990899562835693,1.0,0.000284215115243569,1.0,0.0009100637398660183,1.0,0.0,0.9988062381744385,0.49985790252685547,0.0,-0.0005085802404209971,0.0,-0.0002841949462890625,-0.0009100437164306641,0.0,12677.0,1,0.0,15264,1
2,RS3079_gt.nii,0.0,93.43125915527344,0.0,0.9996243119239807,0.0,0.9993898868560791,1.0,0.00037567876279354095,1.0,0.0006101037724874914,1.0,0.0,0.999014675617218,0.49981215596199036,0.0,-0.00047875154996290803,0.0,-0.0003756880760192871,-0.0006101131439208984,0.0,5824.0,2,0.0,10232,1
3,RS3128_gt.nii,0.0,,0.0,0.9995324611663818,0.0,0.9989805221557617,1.0,0.00046753842616453767,1.0,0.0010194771457463503,1.0,0.0,0.99851393699646,0.4997662305831909,0.0,-0.0006903946050442755,0.0,-0.00046753883361816406,-0.0010194778442382812,0.0,12416.0,3,0.0,17096,3
4,RS4439_gt.nii,0.0,64.36650848388672,0.0,0.9998307228088379,0.0,0.9996771216392517,1.0,0.0001692722289590165,1.0,0.0003228733839932829,1.0,0.0,0.9995079636573792,0.49991536140441895,0.0,-0.00023378086916636676,0.0,-0.00016927719116210938,-0.000322878360748291,0.0,3870.0,4,0.0,5416,1
5,PS3948_gt.nii,0.0,69.9521255493164,0.0,0.9997484683990479,0.0,0.999373733997345,1.0,0.00025151026784442365,1.0,0.0006262445822358131,1.0,0.0,0.9991225600242615,0.4998742341995239,0.0,-0.000396871444536373,0.0,-0.00025153160095214844,-0.0006262660026550293,0.0,7382.0,22,0.0,10504,1
6,RS4174_gt.nii,0.031719837337732315,32.264530181884766,0.012333333492279053,0.9995573163032532,0.014733209274709225,0.9994699358940125,0.987666666507721,0.00044268276542425156,0.9852668046951294,0.0005300636985339224,0.15927456319332123,0.006758813746273518,0.9990277290344238,0.5059453248977661,0.013426877558231354,0.012995562516152859,0.013479969464242458,0.011890649795532227,0.014203190803527832,0.028037383177570093,4102.0,8,0.16666666666666666,9000,8
7,RS4211_gt.nii,0.0,,0.0,0.9981203079223633,0.0,0.9856482744216919,1.0,0.0018796774093061686,1.0,0.014351732097566128,1.0,0.0,0.9838221073150635,0.49906015396118164,0.0,-0.005193903110921383,0.0,-0.0018796920776367188,-0.014351725578308105,0.0,220977.0,1,0.0,240336,1
8,RS3027_gt.nii,0.0,,0.0,0.9998874068260193,0.0,0.9998607635498047,1.0,0.00011260885366937146,1.0,0.00013925212260801345,1.0,0.0,0.999748170375824,0.49994370341300964,0.0,-0.00012522388715296984,0.0,-0.00011259317398071289,-0.0001392364501953125,0.0,1369.0,4,0.0,2336,4
9,PS2998_gt.nii,0.003987699747085571,39.89987564086914,0.0019978531636297703,0.9987096786499023,0.009254570119082928,0.9940075278282166,0.9980021715164185,0.0012903104070574045,0.9907454252243042,0.005992481019347906,0.445661336183548,0.0016458411701023579,0.9927327036857605,0.5003537535667419,0.0032862736843526363,0.001519232289865613,0.00429991539567709,0.0007075071334838867,0.003262042999267578,0.004761453546216895,84024.0,5,0.6666666666666666,100608,1
10,RS4223_gt.nii,0.0,66.8677749633789,0.0,0.999765157699585,0.0,0.9992664456367493,1.0,0.0002348357083974406,1.0,0.0007335476693697274,1.0,0.0,0.9990319609642029,0.4998825788497925,0.0,-0.0004150460008531809,0.0,-0.00023484230041503906,-0.0007335543632507324,0.0,10211.0,1,0.0,12304,2
11,PS2376_gt.nii,0.0,67.23094177246094,0.0,0.9971832036972046,0.0,0.992350161075592,1.0,0.0028167665004730225,1.0,0.007649824023246765,1.0,0.0,0.9895762801170349,0.4985916018486023,0.0,-0.004641957581043243,0.0,-0.00281679630279541,-0.007649838924407959,0.0,89128.0,2,0.0,127984,5
12,RS2901_gt.nii,0.0,79.00379943847656,0.0,0.9993771910667419,0.0,0.9974282383918762,1.0,0.0006228003185242414,1.0,0.0025717499665915966,1.0,0.0,0.996808648109436,0.49968859553337097,0.0,-0.001265577506273985,0.0,-0.0006228089332580566,-0.0025717616081237793,0.0,37156.0,4,0.0,43120,1
13,RS4276_gt.nii,0.0,,0.0,0.9997691512107849,0.0,0.9993484616279602,1.0,0.0002308203256689012,1.0,0.0006515098502859473,1.0,0.0,0.9991179704666138,0.49988457560539246,0.0,-0.00038779081660322845,0.0,-0.0002308487892150879,-0.0006515383720397949,0.0,8905.0,1,0.0,10928,1
14,RS3932_gt.nii,0.0,,0.0,0.9997633695602417,0.0,0.9995869398117065,1.0,0.00023660893202759326,1.0,0.0004130386805627495,1.0,0.0,0.9993505477905273,0.49988168478012085,0.0,-0.00031261579715646803,0.0,-0.00023663043975830078,-0.00041306018829345703,0.0,5022.0,2,0.0,6928,2
15,RS1987_gt.nii,0.0,,0.0,0.9994367361068726,0.0,0.9989455938339233,1.0,0.0005632613901980221,1.0,0.0010544033721089363,1.0,0.0,0.9983835220336914,0.4997183680534363,0.0,-0.0007706522010266781,0.0,-0.0005632638931274414,-0.0010544061660766602,0.0,12326.0,6,0.0,17680,6
16,RS4090_gt.nii,0.0,,0.0,0.9999338984489441,0.0,0.9999227523803711,1.0,6.610665877815336e-05,1.0,7.72527273511514e-05,1.0,0.0,0.9998566508293152,0.49996694922447205,0.0,-7.14627094566822e-05,0.0,-6.61015510559082e-05,-7.724761962890625e-05,0.0,787.0,1,0.0,1296,1
17,PS4485_gt.nii,0.0,,0.0,0.9994549751281738,0.0,0.9975749254226685,1.0,0.0005450345925055444,1.0,0.0024250817950814962,1.0,0.0,0.9970325231552124,0.4997274875640869,0.0,-0.001149675459600985,0.0,-0.0005450248718261719,-0.002425074577331543,0.0,34422.0,1,0.0,40664,1
18,PS3983_gt.nii,0.0,96.33067321777344,0.0,0.9998018145561218,0.0,0.9994992017745972,1.0,0.00019816544954665005,1.0,0.0005007782019674778,1.0,0.0,0.9993012547492981,0.4999009072780609,0.0,-0.00031501895864494145,0.0,-0.00019818544387817383,-0.000500798225402832,0.0,6770.0,0,0.0,8400,1
19,PS3119_gt.nii,0.0,106.15554809570312,0.0,0.9991172552108765,0.0,0.999971866607666,1.0,0.0008827696437947452,1.0,2.815824882418383e-05,1.0,0.0,0.9990891218185425,0.49955862760543823,0.0,-0.00015766180877108127,0.0,-0.0008827447891235352,-2.8133392333984375e-05,0.0,14018.0,24,0.0,472,3
20,RS3455_gt.nii,0.0,25.475479125976562,0.0,0.9999058842658997,0.0,0.9998712539672852,1.0,9.412785584572703e-05,1.0,0.00012875815446022898,1.0,0.0,0.9997771382331848,0.49995294213294983,0.0,-0.0001100896333809942,0.0,-9.41157341003418e-05,-0.00012874603271484375,0.0,1266.0,2,0.0,2160,3
21,RS4226_gt.nii,0.07026571780443192,14.560219764709473,0.03052935004234314,0.999796986579895,0.06406378746032715,0.9995588660240173,0.9694706201553345,0.00020298654271755368,0.9359362125396729,0.00044111040187999606,0.07539819926023483,0.021112721413373947,0.9993560910224915,0.5151631832122803,0.04135238379240036,0.043925441801548004,0.04422472044825554,0.030326366424560547,0.06362271308898926,0.07416839089606876,5515.0,9,0.15384615384615385,7632,11
22,PS3941_gt.nii,0.0,62.074951171875,0.0,0.9998797178268433,0.0,0.999689519405365,1.0,0.00012025990145048127,1.0,0.0003104583011008799,1.0,0.0,0.9995693564414978,0.49993985891342163,0.0,-0.00019322444859426469,0.0,-0.00012028217315673828,-0.00031048059463500977,0.0,4085.0,1,0.0,5208,2
23,RS2302_gt.nii,0.0,,0.0,0.999076783657074,0.0,0.9988564252853394,1.0,0.0009231982403434813,1.0,0.0011435563210397959,1.0,0.0,0.9979353547096252,0.499538391828537,0.0,-0.0010274868691340089,0.0,-0.0009232163429260254,-0.0011435747146606445,0.0,10294.0,1,0.0,19168,1
24,RS4434_gt.nii,0.0,66.48759460449219,0.0,0.9997007250785828,0.0,0.9940668344497681,1.0,0.0002992618246935308,1.0,0.005933142267167568,1.0,0.0,0.9937711358070374,0.4998503625392914,0.0,-0.001332502462901175,0.0,-0.00029927492141723633,-0.005933165550231934,0.0,98115.0,9,0.0,99512,1
25,RS4511_gt.nii,0.0,96.21330261230469,0.0,0.9991713166236877,0.0,0.9983516335487366,1.0,0.0008286773227155209,1.0,0.0016483592335134745,1.0,0.0,0.997525691986084,0.49958565831184387,0.0,-0.0011687419610098004,0.0,-0.0008286833763122559,-0.0016483664512634277,0.0,16956.0,4,0.0,27632,2
26,RS4424_gt.nii,0.0,67.64022827148438,0.0,0.999567985534668,0.0,0.9980069398880005,1.0,0.0004320407169871032,1.0,0.0019930850248783827,1.0,0.0,0.9975765943527222,0.499783992767334,0.0,-0.000927951477933675,0.0,-0.00043201446533203125,-0.0019930601119995117,0.0,29058.0,6,0.0,33424,1
27,PS3532_gt.nii,0.0,89.3249740600586,0.0,0.9998421669006348,0.0,0.999812126159668,1.0,0.0001578627561684698,1.0,0.00018790349713526666,1.0,0.0,0.9996542930603027,0.4999210834503174,0.0,-0.00017222938186023384,0.0,-0.00015783309936523438,-0.00018787384033203125,0.0,1949.0,2,0.0,3152,4
28,RS3944_gt.nii,0.0,,0.0,0.999785840511322,0.0,0.999468207359314,1.0,0.00021415413357317448,1.0,0.0005317872273735702,1.0,0.0,0.9992542862892151,0.499892920255661,0.0,-0.0003374677035026252,0.0,-0.00021415948867797852,-0.0005317926406860352,0.0,6739.0,1,0.0,8920,1
29,RS3992_gt.nii,0.0,113.86373138427734,0.0,0.999424934387207,0.0,0.998349666595459,1.0,0.0005750604323111475,1.0,0.0016503272345289588,1.0,0.0,0.9977765083312988,0.4997124671936035,0.0,-0.0009741857065819204,0.0,-0.0005750656127929688,-0.0016503334045410156,0.0,21803.0,0,0.0,27672,3
30,PS3191_gt.nii,0.0,55.026363372802734,0.0,0.999198317527771,0.0,0.9979231357574463,1.0,0.0008016771753318608,1.0,0.002076856791973114,1.0,0.0,0.9971247911453247,0.4995991587638855,0.0,-0.0012903366005048156,0.0,-0.0008016824722290039,-0.002076864242553711,0.0,27217.0,2,0.0,34816,6
31,RS4074_gt.nii,0.0,83.02559661865234,0.0,0.9997849464416504,0.0,0.9995650053024292,1.0,0.00021502785966731608,1.0,0.00043496896978467703,1.0,0.0,0.9993501901626587,0.4998924732208252,0.0,-0.0003058274742215872,0.0,-0.00021505355834960938,-0.0004349946975708008,0.0,5572.0,4,0.0,7296,6
32,RS4035_gt.nii,0.0018640083726495504,56.964900970458984,0.000735294132027775,0.9996457695960999,0.0015131136169657111,0.9992707371711731,0.9992647171020508,0.0003542504273355007,0.9984868764877319,0.0007292829686775804,0.40975916385650635,0.0004950767615810037,0.9989169836044312,0.5001905560493469,0.0009896635310724378,0.0005465104477480054,0.0010547908022999763,0.00038111209869384766,0.0007838010787963867,0.0019434247462751025,9064.0,0,0.2,12240,5
33,PS4017_gt.nii,0.0,,0.0,0.9993993639945984,0.0,0.9976878762245178,1.0,0.000600653060246259,1.0,0.002312138443812728,1.0,0.0,0.9970899820327759,0.4996996819972992,0.0,-0.0011784705566242337,0.0,-0.0006006360054016113,-0.0023121237754821777,0.0,33197.0,1,0.0,38768,1
34,RS4460_gt.nii,0.18709444999694824,39.0384407043457,0.11432506889104843,0.999867856502533,0.13024716079235077,0.9998466968536377,0.8856749534606934,0.00013216637307778,0.869752824306488,0.0001533264439785853,0.03287957236170769,0.06483108550310135,0.9997145533561707,0.5570964813232422,0.12176783382892609,0.12188433110713959,0.12202669680118561,0.11419296264648438,0.13009381294250488,0.19951923076923078,814.0,5,0.2857142857142857,2904,1
35,RS4373_gt.nii,0.0,48.95661163330078,0.0,0.9997612237930298,0.0,0.9996699690818787,1.0,0.00023879540094640106,1.0,0.0003300500975456089,1.0,0.0,0.999431312084198,0.4998806118965149,0.0,-0.0002807391283567995,0.0,-0.00023877620697021484,-0.0003300309181213379,0.0,3221.0,6,0.0,5536,1
36,PS3163_gt.nii,0.0,,0.0,0.9993375539779663,0.0,0.9983776807785034,1.0,0.0006624471279792488,1.0,0.0016223193379119039,1.0,0.0,0.9977173805236816,0.49966877698898315,0.0,-0.0010366777423769236,0.0,-0.0006624460220336914,-0.001622319221496582,0.0,21859.0,1,0.0,27200,1
37,RS4454_gt.nii,0.0,94.75442504882812,0.0,0.999872624874115,0.0,0.9998683929443359,1.0,0.00012739188969135284,1.0,0.00013162381947040558,1.0,0.0,0.9997410178184509,0.4999363124370575,0.0,-0.0001294905669055879,0.0,-0.00012737512588500977,-0.0001316070556640625,0.0,851.0,9,0.0,2208,1
38,RS4144_gt.nii,0.0,80.02499389648438,0.0,0.9997296929359436,0.0,0.9994715452194214,1.0,0.0002703306672628969,1.0,0.0005284783546812832,1.0,0.0,0.9992014765739441,0.4998648464679718,0.0,-0.0003779734543059021,0.0,-0.0002703070640563965,-0.0005284547805786133,0.0,6475.0,1,0.0,8864,2
39,RS3614_gt.nii,0.0,,0.0,0.9996339082717896,0.0,0.9983447790145874,1.0,0.00036610144888982177,1.0,0.0016552299493923783,1.0,0.0,0.9979798793792725,0.4998169541358948,0.0,-0.000778448476921767,0.0,-0.0003660917282104492,-0.0016552209854125977,0.0,23487.0,1,0.0,27760,1
40,PS4290_gt.nii,0.0,,0.0,0.9997273087501526,0.0,0.9992129802703857,1.0,0.00027266735560260713,1.0,0.0007869957480579615,1.0,0.0,0.9989407658576965,0.4998636543750763,0.0,-0.0004632365016732365,0.0,-0.0002726912498474121,-0.0007870197296142578,0.0,10191.0,1,0.0,13200,1
41,RS3704_gt.nii,0.0,117.24333953857422,0.0,0.997990071773529,0.0,0.980762243270874,1.0,0.002009954769164324,1.0,0.01923777349293232,1.0,0.0,0.9788287878036499,0.4989950358867645,0.0,-0.006218283902853727,0.0,-0.0020099282264709473,-0.019237756729125977,0.0,298288.0,0,0.0,322120,1
42,RS4338_gt.nii,0.0,68.16594696044922,0.0,0.9989588856697083,0.0,0.9973527193069458,1.0,0.001041125855408609,1.0,0.002647287677973509,1.0,0.0,0.9963170886039734,0.4994794428348541,0.0,-0.0016601684037595987,0.0,-0.001041114330291748,-0.0026472806930541992,0.0,35324.0,2,0.0,44368,1
43,RS4231_gt.nii,0.0,57.69062423706055,0.0,0.9996452927589417,0.0,0.9985833168029785,1.0,0.00035473276511766016,1.0,0.0014167082263156772,1.0,0.0,0.9982295632362366,0.4998226463794708,0.0,-0.0007089096470735967,0.0,-0.0003547072410583496,-0.0014166831970214844,0.0,20041.0,1,0.0,23760,1
44,PS3230_gt.nii,0.0,96.49662017822266,0.0,0.99951171875,0.0,0.999801516532898,1.0,0.00048825889825820923,1.0,0.00019846114446409047,1.0,0.0,0.999313473701477,0.499755859375,0.0,-0.00031128828413784504,0.0,-0.00048828125,-0.00019848346710205078,0.0,3671.0,1,0.0,3328,3
45,PS2183_gt.nii,0.0,,0.0,0.999858558177948,0.0,0.9997143149375916,1.0,0.0001414226135239005,1.0,0.0002856658538803458,1.0,0.0,0.9995729923248291,0.499929279088974,0.0,-0.00020099655375815928,0.0,-0.00014144182205200195,-0.00028568506240844727,0.0,3450.0,1,0.0,4792,1
46,PS3449_gt.nii,0.0,62.02337646484375,0.0,0.9996501207351685,0.0,0.9996128082275391,1.0,0.0003498955047689378,1.0,0.0003872079832945019,1.0,0.0,0.9992631673812866,0.49982506036758423,0.0,-0.00036807925789617,0.0,-0.00034987926483154297,-0.0003871917724609375,0.0,3118.0,3,0.0,6494,7
47,PS3958_gt.nii,0.0,,0.0,0.9992944002151489,0.0,0.9981633424758911,1.0,0.0007055834867060184,1.0,0.0018366397125646472,1.0,0.0,0.9974603652954102,0.49964720010757446,0.0,-0.0011383772362023592,0.0,-0.0007055997848510742,-0.0018366575241088867,0.0,24800.0,3,0.0,30792,3
48,RS4177_gt.nii,0.0,91.4590072631836,0.0,0.9996266961097717,0.0,0.9991561770439148,1.0,0.0003733207704499364,1.0,0.0008438396616838872,1.0,0.0,0.9987834692001343,0.49981334805488586,0.0,-0.0005612689419649541,0.0,-0.0003733038902282715,-0.0008438229560852051,0.0,11088.0,0,0.0,14152,2
49,PS3195_gt.nii,0.0026168625336140394,73.87556457519531,0.0011200717417523265,0.9996702075004578,0.0027056278195232153,0.9992024302482605,0.9988799095153809,0.0003298173542134464,0.9972943663597107,0.0007975948974490166,0.35178759694099426,0.0007927699480205774,0.9988731145858765,0.5003951191902161,0.001584283891133964,0.0012279378715902567,0.0017408323474228382,0.0007902383804321289,0.0019080638885498047,0.0026452693765981836,10229.0,9,0.18181818181818182,13392,1
50,PS4452_gt.nii,0.0,52.78257369995117,0.0,0.9994021654129028,0.0,0.9986674189567566,1.0,0.0005978559493087232,1.0,0.0013326018815860152,1.0,0.0,0.9980711340904236,0.4997010827064514,0.0,-0.0008925826987251639,0.0,-0.000597834587097168,-0.0013325810432434082,0.0,16620.0,2,0.0,22344,1
51,RS2428_gt.nii,5.831556316869228e-18,21.307235717773438,0.0,0.9998531341552734,0.0,0.9996766448020935,1.0,0.00014685372298117727,1.0,0.0003233430616091937,1.0,0.0,0.9995298981666565,0.4999265670776367,0.0,-0.00021790852770209312,0.0,-0.0001468658447265625,-0.00032335519790649414,0.0,4155.0,3,0.0,5424,4
52,PS3177_gt.nii,9.452337616250644e-19,77.24571228027344,0.0,0.9990129470825195,0.0,0.9980874061584473,1.0,0.0009870314970612526,1.0,0.0019125706749036908,1.0,0.0,0.9971041679382324,0.49950647354125977,0.0,-0.0013739604037255049,0.0,-0.0009870529174804688,-0.0019125938415527344,0.0,23145.0,1,0.0,32056,4
53,RS1544_gt.nii,0.011074298061430454,86.8239517211914,0.004437693394720554,0.9990715384483337,0.009493469260632992,0.998005747795105,0.9955623149871826,0.0009284719708375633,0.9905065298080444,0.001994270132854581,0.31384605169296265,0.003033264074474573,0.9970809817314148,0.501754641532898,0.006048182491213083,0.005129945930093527,0.006490693893283606,0.0035092830657958984,0.007499217987060547,0.009487726447833423,21897.0,3,0.0625,33576,16
54,PS2673_gt.nii,0.0,121.02892303466797,0.0,0.9994093179702759,0.0,0.9975428581237793,1.0,0.0005907021113671362,1.0,0.002457159338518977,1.0,0.0,0.9969550371170044,0.49970465898513794,0.0,-0.001204760977998376,0.0,-0.0005906820297241211,-0.002457141876220703,0.0,36174.0,0,0.0,41200,1
55,PS3320_gt.nii,0.0,54.40587615966797,0.0,0.9990658164024353,0.0,0.9970112442970276,1.0,0.0009341715485788882,1.0,0.0029887380078434944,1.0,0.0,0.9960826635360718,0.49953290820121765,0.0,-0.0016709261108189821,0.0,-0.0009341835975646973,-0.002988755702972412,0.0,41199.0,1,0.0,50096,2
56,RS4078_gt.nii,0.03481331840157509,26.58946418762207,0.013754275627434254,0.9994867444038391,0.021939298138022423,0.9991747140884399,0.9862457513809204,0.0005132676451466978,0.9780607223510742,0.0008253013947978616,0.1619010716676712,0.008526241406798363,0.9986622929573059,0.5066205263137817,0.016908317804336548,0.01672036573290825,0.017371216788887978,0.013241052627563477,0.021113991737365723,0.03530918404683498,9266.0,3,0.15384615384615385,14032,8
57,RS4465_gt.nii,0.009689636528491974,45.39823913574219,0.0047688777558505535,0.9990589618682861,0.029799072071909904,0.9939985871315002,0.9952311515808105,0.0009410448838025331,0.9702009558677673,0.006001417059451342,0.30759888887405396,0.004127949476242065,0.9930689930915833,0.5019139051437378,0.008221958763897419,0.00954428967088461,0.011920911259949207,0.003827810287475586,0.02379763126373291,0.010523902577482779,90177.0,10,0.6666666666666666,101072,1
58,PS2265_gt.nii,0.09281055629253387,43.08943176269531,0.04815760627388954,0.9986352920532227,0.2617008090019226,0.9905166625976562,0.9518423676490784,0.0013646897859871387,0.7382991909980774,0.00948334764689207,0.14408434927463531,0.042397476732730865,0.9891828894615173,0.5233964323997498,0.08134607970714569,0.10863696783781052,0.11226256936788559,0.04679286479949951,0.25221753120422363,0.0994160005938977,142670.0,4,0.5,166848,1
59,RS2949_gt.nii,0.0,,0.0,0.9991429448127747,0.0,0.99664306640625,1.0,0.0008570688078179955,1.0,0.0033569401130080223,1.0,0.0,0.9957917332649231,0.49957147240638733,0.0,-0.0016962101217359304,0.0,-0.0008570551872253418,-0.00335693359375,0.0,47762.0,2,0.0,56272,2
60,PS2619_gt.nii,0.0,53.542816162109375,0.0,0.9992796182632446,0.0,0.9985359907150269,1.0,0.0007203627028502524,1.0,0.001463989494368434,1.0,0.0,0.9978177547454834,0.4996398091316223,0.0,-0.0010269387857988477,0.0,-0.0007203817367553711,-0.0014640092849731445,0.0,17920.0,5,0.0,24544,7
61,PS2121_gt.nii,0.0018387329764664173,58.0,0.0008587785996496677,0.9990723729133606,0.0023136246018111706,0.9975011944770813,0.9991412162780762,0.0009276202763430774,0.9976863861083984,0.0024987985379993916,0.5099567174911499,0.0006266973214223981,0.9965782165527344,0.4999655783176422,0.0012526096543297172,-0.00011290558177279308,0.001409571268595755,-6.884336471557617e-05,-0.00018519163131713867,0.0019441069258809235,32227.0,8,0.2,41920,1
62,RS4236_gt.nii,0.0,,0.0,0.9999590516090393,0.0,0.9999489784240723,1.0,4.095047916052863e-05,1.0,5.1023664127569646e-05,1.0,0.0,0.9999080300331116,0.49997952580451965,0.0,-4.571042882162146e-05,0.0,-4.094839096069336e-05,-5.1021575927734375e-05,0.0,511.0,3,0.0,856,3
63,PS4245_gt.nii,0.0,42.89113998413086,0.0,0.999609112739563,0.0,0.9988236427307129,1.0,0.00039087003096938133,1.0,0.0011763396905735135,1.0,0.0,0.9984337091445923,0.4998045563697815,0.0,-0.0006780825788155198,0.0,-0.0003908872604370117,-0.0011763572692871094,0.0,15342.0,2,0.0,19728,4
64,RS4101_gt.nii,0.0,,0.0,0.9998729228973389,0.0,0.9997987747192383,1.0,0.00012710268492810428,1.0,0.000201250848476775,1.0,0.0,0.9996716976165771,0.49993646144866943,0.0,-0.00015993599663488567,0.0,-0.0001270771026611328,-0.00020122528076171875,0.0,2327.0,1,0.0,3376,1
65,RS4448_gt.nii,0.0,31.396656036376953,0.0,0.999527633190155,0.0,0.9990510940551758,1.0,0.0004723379388451576,1.0,0.0009488768992014229,1.0,0.0,0.9985796809196472,0.4997638165950775,0.0,-0.0006694704061374068,0.0,-0.0004723668098449707,-0.0009489059448242188,0.0,9134.0,1,0.0,15912,1
66,PS3960_gt.nii,0.0,81.4923324584961,0.0,0.9997607469558716,0.0,0.9997205138206482,1.0,0.0002392602909822017,1.0,0.00027949342620559037,1.0,0.0,0.9994813799858093,0.4998803734779358,0.0,-0.000258595566265285,0.0,-0.00023925304412841797,-0.00027948617935180664,0.0,3021.0,3,0.0,4688,4
67,RS4322_gt.nii,0.03213048353791237,89.96110534667969,0.04266826808452606,0.9995169043540955,0.008685015141963959,0.999904990196228,0.9573317170143127,0.0004830839461646974,0.9913150072097778,9.49964887695387e-05,0.09617237746715546,0.007268632296472788,0.999422013759613,0.5210925936698914,0.014432361349463463,0.019036058336496353,0.019250312820076942,0.042185187339782715,0.008589982986450195,0.01769690927218345,5968.0,8,0.16666666666666666,1664,2
68,RS3528_gt.nii,0.0,106.39688873291016,0.0,0.999660313129425,0.0,0.9994547963142395,1.0,0.0003396931861061603,1.0,0.0005452099721878767,1.0,0.0,0.9991154670715332,0.4998301565647125,0.0,-0.000430353480624035,0.0,-0.00033968687057495117,-0.000545203685760498,0.0,5933.0,4,0.0,9144,5
69,RS2558_gt.nii,0.0,,0.0,0.999826967716217,0.0,0.9998025298118591,1.0,0.00017300683248322457,1.0,0.00019744473684113473,1.0,0.0,0.9996296167373657,0.4999134838581085,0.0,-0.00018482231826055795,0.0,-0.00017303228378295898,-0.00019747018814086914,0.0,2100.0,16,0.0,3312,16
70,RS3988_gt.nii,0.0,100.60237121582031,0.0,0.999950110912323,0.0,0.9999237060546875,1.0,4.989289300283417e-05,1.0,7.629775063833222e-05,1.0,0.0,0.9998738169670105,0.4999750554561615,0.0,-6.169859261717647e-05,0.0,-4.988908767700195e-05,-7.62939453125e-05,0.0,845.0,1,0.0,1280,2
71,PS2241_gt.nii,0.0,,0.0,0.999286949634552,0.0,0.997156023979187,1.0,0.0007130502490326762,1.0,0.002843971597030759,1.0,0.0,0.9964470267295837,0.499643474817276,0.0,-0.001424041693098843,0.0,-0.000713050365447998,-0.0028439760208129883,0.0,41474.0,2,0.0,47680,2
72,PS3664_gt.nii,0.01596245728433132,35.57526779174805,0.005254588555544615,0.9996340870857239,0.011442385613918304,0.9991985559463501,0.9947454333305359,0.000365909596439451,0.9885576367378235,0.0008014424238353968,0.20878343284130096,0.003613967215642333,0.9988332390785217,0.502444326877594,0.007201906759291887,0.007212500087916851,0.007754032965749502,0.004888653755187988,0.010640978813171387,0.011836292406434941,9295.0,6,0.36363636363636365,13512,2
73,PS2805_gt.nii,0.008400751277804375,46.67439651489258,0.004975674673914909,0.9983822107315063,0.009881422854959965,0.9967764616012573,0.9950243234634399,0.0016177765792235732,0.9901185631752014,0.0032235432881861925,0.36314257979393005,0.003320298157632351,0.9951691627502441,0.5016789436340332,0.006618620362132788,0.004728263709694147,0.007011900190263987,0.0033578872680664062,0.006657838821411133,0.009776055904556729,34967.0,14,0.11764705882352941,54264,2
74,PS2432_gt.nii,0.0,68.12451934814453,0.0,0.9994016885757446,0.0,0.9986416101455688,1.0,0.0005982891889289021,1.0,0.0013583670370280743,1.0,0.0,0.9980449676513672,0.4997008442878723,0.0,-0.0009014966781251132,0.0,-0.0005983114242553711,-0.0013583898544311523,0.0,16769.0,6,0.0,22776,1
75,RS4791_gt.nii,0.0,,0.0,0.9999805688858032,0.0,0.9999823570251465,1.0,1.943145616678521e-05,1.0,1.764331682352349e-05,1.0,0.0,0.9999629259109497,0.4999902844429016,0.0,-1.8515813280828297e-05,0.0,-1.9431114196777344e-05,-1.7642974853515625e-05,0.0,149.0,1,0.0,296,1
76,PS2269_gt.nii,0.0,,0.0,0.9994544982910156,0.0,0.9986395835876465,1.0,0.0005455281934700906,1.0,0.0013604422565549612,1.0,0.0,0.9980955123901367,0.4997272491455078,0.0,-0.0008614868856966496,0.0,-0.000545501708984375,-0.0013604164123535156,0.0,18443.0,13,0.0,22812,13
77,RS3669_gt.nii,0.0,,0.0,0.9998427629470825,0.0,0.9998378753662109,1.0,0.00015726254787296057,1.0,0.0001621501287445426,1.0,0.0,0.9996806383132935,0.49992138147354126,0.0,-0.00015968763909768313,0.0,-0.00015723705291748047,-0.0001621246337890625,0.0,1562.0,6,0.0,2720,6
78,PS4344_gt.nii,0.0023197277914732695,33.123252868652344,0.0005127153126522899,0.9988738894462585,0.0007947019767016172,0.9982551336288452,0.9994872808456421,0.001126107294112444,0.9992052912712097,0.001744862413033843,0.5971236824989319,0.0003117466112598777,0.9971329569816589,0.4996933043003082,0.0006232989253476262,-0.0007634269422851503,0.0006383227300830185,-0.0006133913993835449,-0.000950157642364502,0.0009734254842791784,15831.0,1,0.3333333333333333,29256,5
79,RS3775_gt.nii,1.2044424387959197e-19,71.27587127685547,0.0,0.9984697103500366,0.0,0.993131697177887,1.0,0.0015302938409149647,1.0,0.006868310272693634,1.0,0.0,0.9916223287582397,0.4992348551750183,0.0,-0.0032419951166957617,0.0,-0.001530289649963379,-0.006868302822113037,0.0,99990.0,0,0.0,115056,1
80,RS4038_gt.nii,0.0,34.1438102722168,0.0,0.999565839767456,0.0,0.9988111853599548,1.0,0.0004341396561358124,1.0,0.0011887936852872372,1.0,0.0,0.9983780980110168,0.499782919883728,0.0,-0.0007184027344919741,0.0,-0.0004341602325439453,-0.001188814640045166,0.0,15703.0,0,0.0,19936,1
81,RS4238_gt.nii,0.0,,0.0,0.9997516870498657,0.0,0.9995378255844116,1.0,0.000248308468144387,1.0,0.0004621699044946581,1.0,0.0,0.9992897510528564,0.49987584352493286,0.0,-0.0003387634933460504,0.0,-0.00024831295013427734,-0.0004621744155883789,0.0,5355.0,2,0.0,7752,2
82,RS4541_gt.nii,0.0,54.30009078979492,0.0,0.9984959959983826,0.0,0.9927765727043152,1.0,0.001504003768786788,1.0,0.007223424501717091,1.0,0.0,0.9912942051887512,0.4992479979991913,0.0,-0.003296067239716649,0.0,-0.0015040040016174316,-0.0072234272956848145,0.0,103428.0,2,0.0,121008,7
83,PS3148_gt.nii,3.735176142072305e-05,59.396968841552734,1.8676228137337603e-05,0.9992344975471497,7.810669194441289e-05,0.9968061447143555,0.9999813437461853,0.0007655017543584108,0.9999219179153442,0.003193848766386509,0.8648842573165894,1.5072499081725255e-05,0.9960455298423767,0.4996265769004822,3.0144543416099623e-05,-0.0015254231402650476,3.819343328359537e-05,-0.0007468461990356445,-0.0031157732009887695,4.3313481321061184e-05,46173.0,0,1.0,53544,1
84,PS4413_gt.nii,0.0,74.82177734375,0.0,0.9999239444732666,0.0,0.999931812286377,1.0,7.606071449117735e-05,1.0,6.819290138082579e-05,1.0,0.0,0.9998557567596436,0.4999619722366333,0.0,-7.201944390544668e-05,0.0,-7.605552673339844e-05,-6.818771362304688e-05,0.0,234.0,16,0.0,1144,1
85,PS4024_gt.nii,0.11422596126794815,62.17713928222656,0.05795493349432945,0.9990638494491577,0.14778539538383484,0.9973657131195068,0.9420450925827026,0.0009361428674310446,0.8522145748138428,0.0026343115605413914,0.1127641573548317,0.04343792796134949,0.9964350461959839,0.5285093784332275,0.08325924724340439,0.09097439050674438,0.09254670888185501,0.05701875686645508,0.14515113830566406,0.129023063585188,33987.0,1,0.5,46864,4
86,PS2582_gt.nii,0.0016735080862417817,49.97999572753906,0.0009008702472783625,0.9988476037979126,0.002743413206189871,0.9964924454689026,0.9990991353988647,0.0011523840948939323,0.9972565770149231,0.0035075403284281492,0.5308057069778442,0.0006786345620639622,0.9953481554985046,0.4998742341995239,0.0013563486281782389,-0.00043839318095706403,0.0015720875235274434,-0.00025153160095214844,-0.0007641315460205078,0.0019318388919263715,45854.0,12,0.14285714285714285,58832,1
87,RS4016_gt.nii,0.46355342864990234,63.0238037109375,0.3052791655063629,0.9991885423660278,0.4939440190792084,0.9981993436813354,0.6947208642959595,0.0008114713709801435,0.5060559511184692,0.0018006752943620086,0.049028996378183365,0.23254671692848206,0.9973928332328796,0.6522338390350342,0.37734344601631165,0.38709399104118347,0.38831791281700134,0.30446767807006836,0.4921433925628662,0.5002264492753623,20142.0,10,0.2,43416,1
88,RS4361_gt.nii,0.0,,0.0,0.9999475479125977,0.0,0.9999470710754395,1.0,5.245486318017356e-05,1.0,5.2931700338376686e-05,1.0,0.0,0.9998946189880371,0.49997377395629883,0.0,-5.2692743338411674e-05,0.0,-5.245208740234375e-05,-5.2928924560546875e-05,0.0,539.0,1,0.0,888,1
89,RS4294_gt.nii,0.0,54.1710090637207,0.0,0.9998826384544373,0.0,0.9998273849487305,1.0,0.00011738180910469964,1.0,0.00017263530753552914,1.0,0.0,0.9997100234031677,0.49994131922721863,0.0,-0.00014235253911465406,0.0,-0.00011736154556274414,-0.00017261505126953125,0.0,1819.0,13,0.0,2896,2
90,PS2877_gt.nii,0.0,,0.0,0.9994150400161743,0.0,0.9975727796554565,1.0,0.0005849484587088227,1.0,0.002427206141874194,1.0,0.0,0.9969906806945801,0.49970752000808716,0.0,-0.0011915495852008462,0.0,-0.0005849599838256836,-0.002427220344543457,0.0,34469.0,5,0.0,40698,5
91,PS4041_gt.nii,0.0,80.87644958496094,0.0,0.999877393245697,0.0,0.9997400641441345,1.0,0.00012257900380063802,1.0,0.0002599080908112228,1.0,0.0,0.9996175765991211,0.4999386966228485,0.0,-0.00017849166761152446,0.0,-0.00012260675430297852,-0.0002599358558654785,0.0,3249.0,1,0.0,4360,1
92,PS1561_gt.nii,0.0,70.22428131103516,0.0,0.9995579719543457,0.0,0.9973266124725342,1.0,0.00044201710261404514,1.0,0.0026733740232884884,1.0,0.0,0.9968869686126709,0.49977898597717285,0.0,-0.0010870497208088636,0.0,-0.0004420280456542969,-0.0026733875274658203,0.0,39287.0,1,0.0,44832,1
93,PS2238_gt.nii,0.0,110.95899963378906,0.0,0.9998231530189514,0.0,0.999470591545105,1.0,0.00017682135512586683,1.0,0.0005293827853165567,1.0,0.0,0.9992939829826355,0.4999115765094757,0.0,-0.0003059512819163501,0.0,-0.00017684698104858398,-0.0005294084548950195,0.0,7279.0,1,0.0,8880,1
94,PS3341_gt.nii,0.0,,0.0,0.9997187256813049,0.0,0.9995206594467163,1.0,0.00028128991834819317,1.0,0.00047935612383298576,1.0,0.0,0.9992396235466003,0.49985936284065247,0.0,-0.0003672029997687787,0.0,-0.00028127431869506836,-0.0004793405532836914,0.0,5405.0,5,0.0,8040,5
95,PS4305_gt.nii,0.0,80.94257354736328,0.0,0.9993871450424194,0.0,0.9982260465621948,1.0,0.0006128686363808811,1.0,0.0017739657778292894,1.0,0.0,0.9976153373718262,0.4996935725212097,0.0,-0.0010426926892250776,0.0,-0.0006128549575805664,-0.0017739534378051758,0.0,23617.0,0,0.0,29744,1
96,RS4438_gt.nii,0.0,72.2986831665039,0.0,0.9999202489852905,0.0,0.9999356269836426,1.0,7.975615153554827e-05,1.0,6.437815318349749e-05,1.0,0.0,0.9998558759689331,0.49996012449264526,0.0,-7.165579154388979e-05,0.0,-7.975101470947266e-05,-6.437301635742188e-05,0.0,124.0,6,0.0,1080,1
97,PS1421_gt.nii,0.0,58.6992301940918,0.0,0.9999043345451355,0.0,0.9998793601989746,1.0,9.567699453327805e-05,1.0,0.00012065134069416672,1.0,0.0,0.9997836947441101,0.49995216727256775,0.0,-0.00010744095197878778,0.0,-9.566545486450195e-05,-0.00012063980102539062,0.0,837.0,13,0.0,2024,1
98,PS2623_gt.nii,0.0,95.72512817382812,0.0,0.999813973903656,0.0,0.9999332427978516,1.0,0.00018603850912768394,1.0,6.676962220808491e-05,1.0,0.0,0.9997472167015076,0.499906986951828,0.0,-0.00011145277676405385,0.0,-0.00018602609634399414,-6.67572021484375e-05,0.0,1590.0,11,0.0,1120,1
99,RS4251_gt.nii,0.0,54.7357292175293,0.0,0.9990173578262329,0.0,0.9977972507476807,1.0,0.000982658821158111,1.0,0.002202763222157955,1.0,0.0,0.9968189001083374,0.49950867891311646,0.0,-0.0014712460106238723,0.0,-0.0009826421737670898,-0.002202749252319336,0.0,27636.0,26,0.0,36920,4
100,PS3123_gt.nii,0.0,,0.0,0.9996774196624756,0.0,0.9993088245391846,1.0,0.00032256479607895017,1.0,0.000691159802954644,1.0,0.0,0.9989867210388184,0.4998387098312378,0.0,-0.00047216928214766085,0.0,-0.00032258033752441406,-0.0006911754608154297,0.0,8896.0,2,0.0,11592,2
101,PS3946_gt.nii,0.649482250213623,62.513999938964844,0.5017536282539368,0.9985769987106323,0.7059837579727173,0.996613621711731,0.4982464015483856,0.0014230302767828107,0.2940162718296051,0.0033863852731883526,0.05056207999587059,0.41502845287323,0.9952164888381958,0.7501653432846069,0.5866008400917053,0.5929004549980164,0.5951721668243408,0.5003306865692139,0.7025973796844482,0.6792968307275666,38649.0,5,0.2857142857142857,113480,1
102,PS2263_gt.nii,0.0,,0.0,0.9994080066680908,0.0,0.9975981712341309,1.0,0.0005919838440604508,1.0,0.0024018166586756706,1.0,0.0,0.9970090389251709,0.4997040033340454,0.0,-0.0011924079153686762,0.0,-0.0005919933319091797,-0.0024018287658691406,0.0,34301.0,1,0.0,40272,1
103,RS4461_gt.nii,0.2589007318019867,12.874295234680176,0.1656745970249176,0.9998703598976135,0.13312076032161713,0.9998997449874878,0.83432537317276,0.0001296556874876842,0.8668792247772217,0.00010027000826084986,0.027211938053369522,0.07969458401203156,0.9997701048851013,0.5827724933624268,0.14762431383132935,0.14839431643486023,0.14850834012031555,0.16554498672485352,0.1330205202102661,0.20378279438682123,386.0,2,0.3333333333333333,2016,2
104,PS3971_gt.nii,0.038431085646152496,20.732824325561523,0.01647627353668213,0.999422013759613,0.04441812261939049,0.998397946357727,0.9835237264633179,0.0005779734347015619,0.9555819034576416,0.0016020673792809248,0.15774871408939362,0.01216446328908205,0.9978218674659729,0.5079491138458252,0.024036535993218422,0.02609027735888958,0.027052637189626694,0.01589822769165039,0.04281604290008545,0.03473830477072719,18642.0,9,0.2857142857142857,27312,1
105,RS4212_gt.nii,0.225006565451622,17.14642906188965,0.11807304620742798,0.9997609257698059,0.15759612619876862,0.9996659755706787,0.881926953792572,0.00023904551926534623,0.8424038887023926,0.00033399995299987495,0.043059781193733215,0.07238683849573135,0.9994271397590637,0.5589169859886169,0.13500134646892548,0.13612797856330872,0.13641060888767242,0.11783397197723389,0.15726208686828613,0.2614151272220286,3198.0,0,0.4,6352,3
106,RS4106_gt.nii,0.0,,0.0,0.9997780323028564,0.0,0.9997157454490662,1.0,0.00022197117505129427,1.0,0.00028425801428966224,1.0,0.0,0.9994938969612122,0.4998890161514282,0.0,-0.00025119134807027876,0.0,-0.0002219676971435547,-0.0002842545509338379,0.0,2845.0,3,0.0,4768,3
107,RS4058_gt.nii,0.0,89.6925277709961,0.0,0.9999387860298157,0.0,0.999910831451416,1.0,6.121942715253681e-05,1.0,8.917400555219501e-05,1.0,0.0,0.9998496174812317,0.49996939301490784,0.0,-7.388627273030579e-05,0.0,-6.121397018432617e-05,-8.916854858398438e-05,0.0,1008.0,0,0.0,1496,1
108,PS3273_gt.nii,0.0001277084811590612,35.35533905029297,4.263301525497809e-05,0.9996274709701538,0.00016020506154745817,0.9986014366149902,0.9999573826789856,0.00037251340108923614,0.9998397827148438,0.0013985473196953535,0.7472448348999023,3.3673433790681884e-05,0.99822998046875,0.4998350441455841,6.734460475854576e-05,-0.0006391438073478639,8.264396456070244e-05,-0.0003299117088317871,-0.0012383460998535156,0.00010026570411590716,19877.0,0,1.0,23456,1
109,RS4118_gt.nii,0.0,,0.0,0.9996244311332703,0.0,0.9990139007568359,1.0,0.0003755814686883241,1.0,0.0009861115831881762,1.0,0.0,0.9986390471458435,0.49981221556663513,0.0,-0.000608576403465122,0.0,-0.00037556886672973633,-0.0009860992431640625,0.0,13737.0,3,0.0,16538,3
110,RS4427_gt.nii,0.007588956039398909,78.00640869140625,0.002223966410383582,0.9993461966514587,0.0061722793616354465,0.9981803894042969,0.9977760314941406,0.0006538027664646506,0.9938277006149292,0.0018196133896708488,0.3516058027744293,0.0016375677660107613,0.9975289702415466,0.5007850527763367,0.003269780892878771,0.0026142678689211607,0.0037049888633191586,0.0015701055526733398,0.004352688789367676,0.004594905061152781,23020.0,6,0.25,30576,1
111,RS4505_gt.nii,0.0010600332170724869,49.162994384765625,0.00047770701348781586,0.9990243911743164,0.001652386737987399,0.9966294765472412,0.9995222687721252,0.0009756172657944262,0.9983476400375366,0.0033705278765410185,0.5882916450500488,0.000370711088180542,0.9956604242324829,0.4997510612010956,0.0007411473779939115,-0.0009249216527678072,0.0008884575217962265,-0.0004978775978088379,-0.0017181634902954102,0.0011320992054340761,47535.0,1,0.2222222222222222,56520,5
112,RS4060_gt.nii,0.0,40.47221374511719,0.0,0.9994646906852722,0.0,0.9988182187080383,1.0,0.000535285915248096,1.0,0.0011817574268206954,1.0,0.0,0.9982842206954956,0.4997323453426361,0.0,-0.0007953477906994522,0.0,-0.0005353093147277832,-0.00118178129196167,0.0,15033.0,0,0.0,19816,3
113,RS4207_gt.nii,0.0,55.54817199707031,0.0,0.9996258616447449,0.0,0.999408483505249,1.0,0.000374121154891327,1.0,0.0005914992652833462,1.0,0.0,0.9990348219871521,0.49981293082237244,0.0,-0.0004704172315541655,0.0,-0.00037413835525512695,-0.0005915164947509766,0.0,6554.0,1,0.0,9920,3
114,PS4428_gt.nii,0.0,,0.0,0.9998742341995239,0.0,0.9998025894165039,1.0,0.0001257906260434538,1.0,0.00019743540906347334,1.0,0.0,0.9996768236160278,0.49993711709976196,0.0,-0.00015759290545247495,0.0,-0.00012576580047607422,-0.00019741058349609375,0.0,2078.0,4,0.0,3312,4
115,RS4029_gt.nii,0.5342448353767395,82.63896942138672,0.3660937547683716,0.9988846778869629,0.5687676668167114,0.9974564909934998,0.6339062452316284,0.0011153153609484434,0.43123236298561096,0.0025435045827180147,0.052308209240436554,0.28655529022216797,0.9963521957397461,0.6824892163276672,0.44546130299568176,0.4545982778072357,0.4563137888908386,0.3649784326553345,0.5662240982055664,0.5604359275430056,27863.0,9,0.2,67144,1
116,PS3460_gt.nii,0.1193641796708107,32.015621185302734,0.06214574724435806,0.9991140365600586,0.22501440346240997,0.9961295127868652,0.9378542304039001,0.0008859797962941229,0.7749856114387512,0.00387048302218318,0.10666415095329285,0.05118921399116516,0.9952515959739685,0.5306298732757568,0.0973929613828659,0.11639254540205002,0.11825264245271683,0.06125974655151367,0.2211439609527588,0.13054505140704967,56673.0,8,0.25,69160,2
117,RS4255_gt.nii,0.0,,0.0,0.9991917610168457,0.0,0.9979417324066162,1.0,0.0008082322892732918,1.0,0.00205825874581933,1.0,0.0,0.9971368312835693,0.49959588050842285,0.0,-0.0012897872366011143,0.0,-0.0008082389831542969,-0.002058267593383789,0.0,27254.0,1,0.0,34504,1
118,PS3103_gt.nii,0.0,,0.0,0.9999480247497559,0.0,0.999908447265625,1.0,5.19800087204203e-05,1.0,9.155749285127968e-05,1.0,0.0,0.9998564720153809,0.49997401237487793,0.0,-6.89866574248299e-05,0.0,-5.1975250244140625e-05,-9.1552734375e-05,0.0,1072.0,2,0.0,1536,2
119,PS3931_gt.nii,0.0,107.07473754882812,0.0,0.9985271096229553,0.0,0.9927046895027161,1.0,0.0014728910755366087,1.0,0.007295308168977499,1.0,0.0,0.9912531971931458,0.49926355481147766,0.0,-0.0032779863104224205,0.0,-0.0014728903770446777,-0.0072953104972839355,0.0,108338.0,1,0.0,122216,2
120,PS3576_gt.nii,0.005061323754489422,64.86292266845703,0.002446952974423766,0.9986628890037537,0.012147005647420883,0.993333101272583,0.9975530505180359,0.0013370944652706385,0.9878529906272888,0.00666692154482007,0.42502686381340027,0.0020408316049724817,0.9920138716697693,0.5005549192428589,0.004073350224643946,0.0024661943316459656,0.005451894365251064,0.0011098384857177734,0.005480051040649414,0.005487243160972484,99274.0,0,1.0,111976,1
121,RS3240_gt.nii,0.0,68.1109390258789,0.0,0.998742401599884,0.0,0.9969874024391174,1.0,0.0012576272711157799,1.0,0.003012619912624359,1.0,0.0,0.9957373142242432,0.499371200799942,0.0,-0.0019464719807729125,0.0,-0.0012575984001159668,-0.0030125975608825684,0.0,39106.0,8,0.0,50480,12
122,RS3925_gt.nii,0.0,60.93069839477539,0.0,0.9998747706413269,0.0,0.9997806549072266,1.0,0.00012525683268904686,1.0,0.00021937256678938866,1.0,0.0,0.9996554255485535,0.49993738532066345,0.0,-0.00016576463531237096,0.0,-0.0001252293586730957,-0.0002193450927734375,0.0,2614.0,0,0.0,3680,1
123,RS3705_gt.nii,0.0,,0.0,0.999592125415802,0.0,0.9987253546714783,1.0,0.0004078577912878245,1.0,0.0012746280990540981,1.0,0.0,0.9983185529708862,0.499796062707901,0.0,-0.0007210180046968162,0.0,-0.00040787458419799805,-0.0012746453285217285,0.0,17809.0,1,0.0,21376,1
124,RS3444_gt.nii,0.0,75.66703033447266,0.0,0.9997484087944031,0.0,0.9992802739143372,1.0,0.00025159341748803854,1.0,0.0007197282393462956,1.0,0.0,0.9990290403366089,0.49987420439720154,0.0,-0.00042553365346975625,0.0,-0.00025159120559692383,-0.0007197260856628418,0.0,9580.0,2,0.0,12072,2
125,RS4010_gt.nii,0.0,,0.0,0.9992541670799255,0.0,0.9978273510932922,1.0,0.0007458428735844791,1.0,0.0021726565901190042,1.0,0.0,0.9970847368240356,0.49962708353996277,0.0,-0.0012729730224236846,0.0,-0.0007458329200744629,-0.0021726489067077637,0.0,29918.0,2,0.0,36424,2
126,RS4043_gt.nii,0.0,,0.0,0.9995844960212708,0.0,0.9984415173530579,1.0,0.0004154955968260765,1.0,0.0015584735665470362,1.0,0.0,0.9980273246765137,0.4997922480106354,0.0,-0.0008046980365179479,0.0,-0.00041550397872924805,-0.0015584826469421387,0.0,22377.0,1,0.0,26136,1
127,RS4186_gt.nii,0.0,78.79721069335938,0.0,0.9996983408927917,0.0,0.9989051818847656,1.0,0.00030163160408847034,1.0,0.0010947902919724584,1.0,0.0,0.9986042380332947,0.4998491704463959,0.0,-0.0005746506503783166,0.0,-0.00030165910720825195,-0.001094818115234375,0.0,16016.0,6,0.0,18362,1
128,PS3296_gt.nii,0.0,101.8243408203125,0.0,0.9998044371604919,0.0,0.9995893836021423,1.0,0.00019558353233151138,1.0,0.0004106370615772903,1.0,0.0,0.9993939399719238,0.49990221858024597,0.0,-0.00028339700656943023,0.0,-0.00019556283950805664,-0.000410616397857666,0.0,4707.0,6,0.0,6888,1
129,RS3968_gt.nii,0.0,,0.0,0.9987530708312988,0.0,0.9933914542198181,1.0,0.0012469339417293668,1.0,0.006608565803617239,1.0,0.0,0.9921609163284302,0.4993765354156494,0.0,-0.0028706176672130823,0.0,-0.0012469291687011719,-0.006608545780181885,0.0,98868.0,1,0.0,110736,1
130,RS4539_gt.nii,0.0,,0.0,0.9998509883880615,0.0,0.999689519405365,1.0,0.00014899825328029692,1.0,0.0003104672359768301,1.0,0.0,0.9995406270027161,0.49992549419403076,0.0,-0.00021507922792807221,0.0,-0.00014901161193847656,-0.00031048059463500977,0.0,3850.0,4,0.0,5208,4
131,RS2699_gt.nii,0.003863828256726265,49.537864685058594,0.0019356536213308573,0.9982207417488098,0.006897013634443283,0.993657648563385,0.9980643391609192,0.0017792795551940799,0.9931029677391052,0.0063423775136470795,0.4893292784690857,0.001513748662546277,0.9919009208679199,0.5000782012939453,0.003022921271622181,0.00029450064175762236,0.003653796622529626,0.000156402587890625,0.0005546808242797852,0.00458746242066585,89398.0,3,0.3333333333333333,106424,5
132,PS2914_gt.nii,0.0,89.005615234375,0.0,0.9978852868080139,0.0,0.9829705953598022,1.0,0.002114709001034498,1.0,0.017029399052262306,1.0,0.0,0.9809272289276123,0.49894264340400696,0.0,-0.0060010189190506935,0.0,-0.002114713191986084,-0.017029404640197754,0.0,260841.0,5,0.0,285112,1
133,PS2936_gt.nii,0.0,47.41728973388672,0.0,0.9995056986808777,0.0,0.9991889595985413,1.0,0.000494284788146615,1.0,0.0008110236958600581,1.0,0.0,0.9986954927444458,0.49975284934043884,0.0,-0.000633148243650794,0.0,-0.0004943013191223145,-0.0008110404014587402,0.0,8176.0,6,0.0,13600,1
134,PS2348_gt.nii,0.0,,0.0,0.9998868703842163,0.0,0.9998674392700195,1.0,0.00011314461153233424,1.0,0.0001325757330050692,1.0,0.0,0.9997543096542358,0.49994343519210815,0.0,-0.0001224754232680425,0.0,-0.0001131296157836914,-0.00013256072998046875,0.0,1332.0,2,0.0,2224,2
135,RS1794_gt.nii,0.0,,0.0,0.999563455581665,0.0,0.9984261989593506,1.0,0.0004365158383734524,1.0,0.0015737717039883137,1.0,0.0,0.9979910850524902,0.4997817277908325,0.0,-0.0008288402459584177,0.0,-0.00043654441833496094,-0.001573801040649414,0.0,22246.0,2,0.0,26392,2
136,RS2801_gt.nii,0.0,71.02816009521484,0.0,0.9983960390090942,0.0,0.9913167953491211,1.0,0.0016039785696193576,1.0,0.00868318323045969,1.0,0.0,0.9897405505180359,0.4991980195045471,0.0,-0.003731975331902504,0.0,-0.0016039609909057617,-0.008683204650878906,0.0,129960.0,4,0.0,145448,1
137,PS3035_gt.nii,0.0,55.939701080322266,0.0,0.9997671842575073,0.0,0.99935382604599,1.0,0.00023278730805031955,1.0,0.0006461454322561622,1.0,0.0,0.999121367931366,0.49988359212875366,0.0,-0.00038783304626122117,0.0,-0.00023281574249267578,-0.0006461739540100098,0.0,8694.0,2,0.0,10838,1
138,RS3016_gt.nii,0.0,47.01063537597656,0.0,0.9994462728500366,0.0,0.9987996220588684,1.0,0.000553735822904855,1.0,0.0012003862066194415,1.0,0.0,0.9982472062110901,0.4997231364250183,0.0,-0.0008152893860824406,0.0,-0.0005537271499633789,-0.0012003779411315918,0.0,15153.0,1,0.0,20128,2
139,PS2691_gt.nii,0.0014918630477041006,40.024993896484375,0.0007464883383363485,0.9992818832397461,0.005891627166420221,0.9943310618400574,0.999253511428833,0.0007181348628364503,0.9941083788871765,0.005668957252055407,0.4957983195781708,0.0006629813578911126,0.9936210513114929,0.5000141859054565,0.001325084245763719,7.94572479208e-05,0.0020971482153981924,2.8371810913085938e-05,0.00022268295288085938,0.0016318087795908986,86878.0,0,1.0,95112,1
140,RS4389_gt.nii,0.0,91.62095642089844,0.0,0.9997841119766235,0.0,0.9993370771408081,1.0,0.00021591191762126982,1.0,0.0006629466661252081,1.0,0.0,0.9991214275360107,0.49989205598831177,0.0,-0.0003783359716180712,0.0,-0.00021588802337646484,-0.0006629228591918945,0.0,8412.0,17,0.0,11120,1
141,RS3279_gt.nii,0.0,,0.0,0.9995941519737244,0.0,0.9985965490341187,1.0,0.00040582127985544503,1.0,0.0014034236082807183,1.0,0.0,0.9981918931007385,0.4997970759868622,0.0,-0.0007546782144345343,0.0,-0.00040584802627563477,-0.0014034509658813477,0.0,19400.0,4,0.0,23536,4
142,RS4061_gt.nii,0.09120851010084152,74.43218231201172,0.14466291666030884,0.9997831583023071,0.02753274515271187,0.9999637007713318,0.8553370833396912,0.00021685089450329542,0.9724672436714172,3.630732317105867e-05,0.037273190915584564,0.023678161203861237,0.9997468590736389,0.5722230672836304,0.04626094922423363,0.06302184611558914,0.06311075389385223,0.14444613456726074,0.02749645709991455,0.05706371191135734,2860.0,6,0.25,712,1
143,RS4052_gt.nii,0.0,84.0490951538086,0.0,0.9995461106300354,0.0,0.998368501663208,1.0,0.0004539143410511315,1.0,0.0016315224347636104,1.0,0.0,0.997916042804718,0.4997730553150177,0.0,-0.0008605646435171366,0.0,-0.0004538893699645996,-0.0016314983367919922,0.0,22285.0,6,0.0,27360,1
144,RS4028_gt.nii,0.0,74.67261505126953,0.0,0.9997351765632629,0.0,0.9997748732566833,1.0,0.00026482343673706055,1.0,0.0002251267433166504,1.0,0.0,0.9995101690292358,0.49986758828163147,0.0,-0.0002441696997266263,0.0,-0.00026482343673706055,-0.0002251267433166504,0.0,1014.0,16,0.0,3776,3
145,PS3125_gt.nii,0.0,100.84146118164062,0.0,0.9991597533226013,0.0,0.996676504611969,1.0,0.0008402354433201253,1.0,0.003323477227240801,1.0,0.0,0.9958418607711792,0.49957987666130066,0.0,-0.0016710784984752536,0.0,-0.0008402466773986816,-0.003323495388031006,0.0,46862.0,2,0.0,55712,5
146,PS1257_gt.nii,0.0,33.53878402709961,0.0,0.9995826482772827,0.0,0.9988532066345215,1.0,0.0004173532943241298,1.0,0.0011467946460470557,1.0,0.0,0.9984368085861206,0.49979132413864136,0.0,-0.0006918226135894656,0.0,-0.00041735172271728516,-0.0011467933654785156,0.0,14669.0,8,0.0,19232,1
147,RS4239_gt.nii,0.12745122611522675,68.74227142333984,0.06370031088590622,0.9990574717521667,0.17842064797878265,0.9969976544380188,0.9362996816635132,0.0009425071766600013,0.8215793371200562,0.003002321580424905,0.1084490418434143,0.04925321415066719,0.9960616230964661,0.5313788652420044,0.09388241916894913,0.10492315143346786,0.10660886764526367,0.06275773048400879,0.17541825771331787,0.1364478902995635,40357.0,4,0.25,53736,2
148,PS1390_gt.nii,0.0,103.81714630126953,0.0,0.9997411370277405,0.0,0.9991285800933838,1.0,0.0002588500501587987,1.0,0.0008714068681001663,1.0,0.0,0.9988701939582825,0.49987056851387024,0.0,-0.00047493548481725156,0.0,-0.0002588629722595215,-0.0008714199066162109,0.0,11755.0,3,0.0,14616,1
149,PS3952_gt.nii,0.0,114.37657165527344,0.0,0.9988259673118591,0.0,0.9950226545333862,1.0,0.0011740281479433179,1.0,0.004977318458259106,1.0,0.0,0.9938603043556213,0.49941298365592957,0.0,-0.0024173357523977757,0.0,-0.0011740326881408691,-0.0049773454666137695,0.0,71176.0,0,0.0,83408,1
150,RS4390_gt.nii,0.0,,0.0,0.9994690418243408,0.0,0.9982385635375977,1.0,0.0005309391999617219,1.0,0.0017614163225516677,1.0,0.0,0.9977095127105713,0.4997345209121704,0.0,-0.0009670599829405546,0.0,-0.0005309581756591797,-0.0017614364624023438,0.0,24769.0,2,0.0,29536,2
151,PS2921_gt.nii,0.0,,0.0,0.9999565482139587,0.0,0.9999394416809082,1.0,4.345441629993729e-05,1.0,6.05609493504744e-05,1.0,0.0,0.9998959898948669,0.49997827410697937,0.0,-5.129952114657499e-05,0.0,-4.3451786041259766e-05,-6.0558319091796875e-05,0.0,643.0,3,0.0,1016,3
152,RS4295_gt.nii,0.0,50.990196228027344,0.0,0.998654842376709,0.0,0.9967431426048279,1.0,0.0013451817212626338,1.0,0.003256872994825244,1.0,0.0,0.9954066872596741,0.4993274211883545,0.0,-0.0020931041799485683,0.0,-0.0013451576232910156,-0.003256857395172119,0.0,39525.0,5,0.0,54568,1
153,PS3591_gt.nii,0.0,,0.0,0.9996389150619507,0.0,0.9992697238922119,1.0,0.00036111014196649194,1.0,0.0007303011952899396,1.0,0.0,0.9989091157913208,0.49981945753097534,0.0,-0.0005135359242558479,0.0,-0.0003610849380493164,-0.0007302761077880859,0.0,8632.0,2,0.0,12248,2
154,RS3052_gt.nii,0.0,101.20572662353516,0.0,0.9991793632507324,0.0,0.99591064453125,1.0,0.0008206521160900593,1.0,0.004089359659701586,1.0,0.0,0.9950966835021973,0.4995896816253662,0.0,-0.0018319229129701853,0.0,-0.0008206367492675781,-0.00408935546875,0.0,59555.0,2,0.0,68552,2
155,RS4483_gt.nii,0.01565210521221161,40.29888153076172,0.0077771758660674095,0.9972461462020874,0.03521797060966492,0.987302839756012,0.9922228455543518,0.0027538277208805084,0.9647819995880127,0.01269717700779438,0.37305110692977905,0.006411243695765734,0.9846199154853821,0.5025116801261902,0.012740802951157093,0.01063624955713749,0.016549814492464066,0.005023360252380371,0.022520780563354492,0.017353059193213026,186585.0,2,0.125,214088,11
156,RS2221_gt.nii,0.00016089672863017768,64.17164611816406,8.045483991736546e-05,0.9992496967315674,0.00023879646323621273,0.9977759718894958,0.9999195337295532,0.0007503019296564162,0.9997612237930298,0.0022240246180444956,0.7533369064331055,6.018295607645996e-05,0.9970290064811707,0.4996650815010071,0.00012035866529913619,-0.0011531691998243332,0.0001386085496051237,-0.0006698369979858398,-0.0019852519035339355,0.0001951092611862643,30746.0,2,0.5,37288,3
157,RS4249_gt.nii,0.21716900169849396,19.163604736328125,0.11090686172246933,0.9999289512634277,0.13182811439037323,0.9999135136604309,0.8890931606292725,7.10556487319991e-05,0.8681718707084656,8.64934190758504e-05,0.024685993790626526,0.06409348547458649,0.9998424649238586,0.5554178953170776,0.12046588957309723,0.12083744257688522,0.12091584503650665,0.11083579063415527,0.13174164295196533,0.2830336200156372,827.0,1,0.6666666666666666,1632,1
158,RS4176_gt.nii,0.0,56.50839614868164,0.0,0.9998735189437866,0.0,0.9998321533203125,1.0,0.0001265022874576971,1.0,0.0001678679109318182,1.0,0.0,0.9997056722640991,0.4999367594718933,0.0,-0.00014572465443052351,0.0,-0.0001264810562133789,-0.0001678466796875,0.0,1679.0,1,0.0,2816,2
159,RS4087_gt.nii,0.00011170063953613862,35.06922149658203,5.58534411538858e-05,0.9996398091316223,0.00016561774828005582,0.9989325404167175,0.9999441504478455,0.00036021764390170574,0.9998343586921692,0.0010674861259758472,0.717391312122345,4.1769348172238097e-05,0.9985730648040771,0.4998478293418884,8.3535211160779e-05,-0.0005239241290837526,9.617859177524224e-05,-0.00030434131622314453,-0.0009018182754516602,0.00013700506918755994,14596.0,2,0.5,17904,3
160,RS4369_gt.nii,0.004442250821739435,23.34523582458496,0.0015230143908411264,0.9996664524078369,0.004806836601346731,0.9989445805549622,0.9984769821166992,0.00033354241168126464,0.9951931834220886,0.0010554151376709342,0.3188013732433319,0.0011579038109630346,0.9986117482185364,0.5005947351455688,0.002313129138201475,0.002112394431605935,0.002705712802708149,0.0011894702911376953,0.003751397132873535,0.0035087719298245615,14378.0,0,0.5,17728,2
161,RS4030_gt.nii,0.0,,0.0,0.999088704586029,0.0,0.995811939239502,1.0,0.0009112937841564417,1.0,0.004188046790659428,1.0,0.0,0.9949082732200623,0.4995443522930145,0.0,-0.0019535969477146864,0.0,-0.0009112954139709473,-0.004188060760498047,0.0,60804.0,3,0.0,70200,3
162,PS3055_gt.nii,0.0,,0.0,0.9992570877075195,0.0,0.9988194108009338,1.0,0.0007428945973515511,1.0,0.001180571154691279,1.0,0.0,0.9980782866477966,0.49962854385375977,0.0,-0.0009365041623823345,0.0,-0.0007429122924804688,-0.0011805891990661621,0.0,13496.0,9,0.0,19792,9
163,PS2941_gt.nii,0.0,,0.0,0.9954168796539307,0.0,0.9887002110481262,1.0,0.004583115689456463,1.0,0.011299794539809227,1.0,0.0,0.9842198491096497,0.49770843982696533,0.0,-0.007196406833827496,0.0,-0.004583120346069336,-0.01129978895187378,0.0,144891.0,21,0.0,188720,21
164,PS1641_gt.nii,0.0,,0.0,0.9988773465156555,0.0,0.9947226643562317,1.0,0.0011226707138121128,1.0,0.005277328193187714,1.0,0.0,0.9936118125915527,0.49943867325782776,0.0,-0.0024340711534023285,0.0,-0.0011226534843444824,-0.0052773356437683105,0.0,76631.0,3,0.0,88440,3
165,PS1063_gt.nii,0.0,81.73371887207031,0.0,0.9996451735496521,0.0,0.9989763498306274,1.0,0.00035483192186802626,1.0,0.0010236554080620408,1.0,0.0,0.9986222386360168,0.49982258677482605,0.0,-0.0006026820628903806,0.0,-0.0003548264503479004,-0.0010236501693725586,0.0,13901.0,1,0.0,17168,2
166,RS4234_gt.nii,0.0,23.600847244262695,0.0,0.9999197721481323,0.0,0.999882698059082,1.0,8.023726695682853e-05,1.0,0.0001173113560071215,1.0,0.0,0.9998024702072144,0.49995988607406616,0.0,-9.701929229777306e-05,0.0,-8.022785186767578e-05,-0.00011730194091796875,0.0,1291.0,1,0.0,1968,1
167,RS4356_gt.nii,0.009890003129839897,44.732540130615234,0.0047771502286195755,0.9981382489204407,0.012044746428728104,0.9952849745750427,0.9952228665351868,0.0018617333844304085,0.9879552721977234,0.004715047311037779,0.384322851896286,0.0034322559367865324,0.9934408664703369,0.501457691192627,0.006841031834483147,0.004622675944119692,0.007585483603179455,0.0029153823852539062,0.007329702377319336,0.011221151426329736,61309.0,3,0.3333333333333333,79336,2
168,RS2516_gt.nii,0.0,88.82566833496094,0.0,0.999530017375946,0.0,0.9988226294517517,1.0,0.0004699993005488068,1.0,0.0011773868463933468,1.0,0.0,0.9983537197113037,0.499765008687973,0.0,-0.0007438890752382576,0.0,-0.0004699826240539551,-0.001177370548248291,0.0,15699.0,5,0.0,19744,3
169,RS3776_gt.nii,0.0,,0.0,0.9999487400054932,0.0,0.9999403953552246,1.0,5.1263050409033895e-05,1.0,5.960770067758858e-05,1.0,0.0,0.9998891353607178,0.4999743700027466,0.0,-5.527813482331112e-05,0.0,-5.125999450683594e-05,-5.9604644775390625e-05,0.0,559.0,1,0.0,1000,1
170,PS3192_gt.nii,0.002849183976650238,78.10890197753906,0.0012112197000533342,0.9976994395256042,0.005938737187534571,0.9887679219245911,0.9987887740135193,0.0023005639668554068,0.994061291217804,0.01123209111392498,0.5795031785964966,0.0010070493444800377,0.9865188598632812,0.4994553327560425,0.0020120723638683558,-0.0024013088550418615,0.0026819983031600714,-0.001089334487915039,-0.005293369293212891,0.002783305052675269,162662.0,5,0.25,188240,3
171,PS3567_gt.nii,0.0,49.90188980102539,0.0,0.999566912651062,0.0,0.9989171028137207,1.0,0.00043307928717695177,1.0,0.0010828888043761253,1.0,0.0,0.9984849691390991,0.499783456325531,0.0,-0.0006848187767900527,0.0,-0.0004330873489379883,-0.0010828971862792969,0.0,14102.0,2,0.0,18160,1
172,RS3379_gt.nii,0.0,107.56346893310547,0.0,0.9984345436096191,0.0,0.9976077675819397,1.0,0.0015654403250664473,1.0,0.002392213325947523,1.0,0.0,0.9960498213768005,0.49921727180480957,0.0,-0.0019351658411324024,0.0,-0.0015654563903808594,-0.0023922324180603027,0.0,27746.0,3,0.0,40072,7
173,PS3436_gt.nii,0.0,,0.0,0.9998283982276917,0.0,0.999687135219574,1.0,0.00017159584967885166,1.0,0.0003128588432446122,1.0,0.0,0.9995156526565552,0.4999141991138458,0.0,-0.00023170083295553923,0.0,-0.0001716017723083496,-0.0003128647804260254,0.0,3936.0,2,0.0,5248,2
174,RS4036_gt.nii,0.0,68.48356628417969,0.0,0.9997425675392151,0.0,0.9994562864303589,1.0,0.00025745321181602776,1.0,0.0005437342915683985,1.0,0.0,0.9991990923881531,0.49987128376960754,0.0,-0.0003741472028195858,0.0,-0.0002574324607849121,-0.0005437135696411133,0.0,6649.0,2,0.0,9120,1
175,PS2778_gt.nii,0.0,39.217342376708984,0.0,0.9996950030326843,0.0,0.9992997646331787,1.0,0.0003049720253329724,1.0,0.0007002103375270963,1.0,0.0,0.9989952445030212,0.49984750151634216,0.0,-0.0004621088446583599,0.0,-0.00030499696731567383,-0.0007002353668212891,0.0,8811.0,1,0.0,11744,4
176,RS3622_gt.nii,0.27336961030960083,45.285743713378906,0.14816083014011383,0.9986990094184875,0.3496781885623932,0.9959890246391296,0.8518391847610474,0.0013009648537263274,0.6503217816352844,0.004010974429547787,0.08567798882722855,0.11615488678216934,0.994702160358429,0.5734299421310425,0.2081339955329895,0.22531011700630188,0.22761504352092743,0.14685988426208496,0.3456672430038452,0.279262694845558,50340.0,4,0.3333333333333333,78840,1
177,RS4217_gt.nii,0.0,117.85965728759766,0.0,0.9998053908348083,0.0,0.9997424483299255,1.0,0.00019459966279100627,1.0,0.000257542182225734,1.0,0.0,0.9995479583740234,0.4999026954174042,0.0,-0.0002238696615677327,0.0,-0.0001946091651916504,-0.0002575516700744629,0.0,2429.0,0,0.0,4320,1
178,RS4381_gt.nii,0.0,82.12916564941406,0.0,0.9998172521591187,0.0,0.9996312260627747,1.0,0.00018275562615599483,1.0,0.00036878170794807374,1.0,0.0,0.9994485974311829,0.4999086260795593,0.0,-0.0002596091653686017,0.0,-0.00018274784088134766,-0.0003687739372253418,0.0,4821.0,5,0.0,6186,4
179,RS4124_gt.nii,0.0,,0.0,0.9994202256202698,0.0,0.9991125464439392,1.0,0.0005797521444037557,1.0,0.0008874311461113393,1.0,0.0,0.9985338449478149,0.4997101128101349,0.0,-0.0007172796176746488,0.0,-0.0005797743797302246,-0.000887453556060791,0.0,10132.0,4,0.0,14880,4
180,PS3099_gt.nii,0.0,,0.0,0.9999369382858276,0.0,0.9999275207519531,1.0,6.306628347374499e-05,1.0,7.248381734825671e-05,1.0,0.0,0.9998644590377808,0.4999684691429138,0.0,-6.761128315702081e-05,0.0,-6.306171417236328e-05,-7.2479248046875e-05,0.0,726.0,2,0.0,1216,2
181,RS4269_gt.nii,0.0,43.407352447509766,0.0,0.9998728036880493,0.0,0.9997744560241699,1.0,0.00012722500832751393,1.0,0.00022557267220690846,1.0,0.0,0.9996472597122192,0.49993640184402466,0.0,-0.000169406266650185,0.0,-0.0001271963119506836,-0.00022554397583007812,0.0,2569.0,1,0.0,3784,1
182,RS2499_gt.nii,0.0,110.56671905517578,0.0,0.9978587627410889,0.0,0.9907879829406738,1.0,0.0021412509959191084,1.0,0.00921201054006815,1.0,0.0,0.9886859655380249,0.49892938137054443,0.0,-0.004441309254616499,0.0,-0.002141237258911133,-0.009212017059326172,0.0,132268.0,1,0.0,154224,2
183,PS3252_gt.nii,0.0,97.39096069335938,0.0,0.9994335770606995,0.0,0.9987661838531494,1.0,0.0005664061172865331,1.0,0.0012337989173829556,1.0,0.0,0.9982011914253235,0.49971678853034973,0.0,-0.0008359612547792494,0.0,-0.0005664229393005371,-0.001233816146850586,0.0,16054.0,2,0.0,20688,4
184,PS3945_gt.nii,0.0,134.1016387939453,0.0,0.9996106028556824,0.0,0.9991419315338135,1.0,0.00038937348290346563,1.0,0.0008580446592532098,1.0,0.0,0.9987532496452332,0.4998053014278412,0.0,-0.000578013714402914,0.0,-0.00038939714431762695,-0.0008580684661865234,0.0,11329.0,1,0.0,14390,2
185,PS3410_gt.nii,0.0,90.88509368896484,0.0,0.9995825290679932,0.0,0.9991055727005005,1.0,0.0004174865607637912,1.0,0.0008944427827373147,1.0,0.0,0.998688817024231,0.4997912645339966,0.0,-0.0006110792746767402,0.0,-0.00041747093200683594,-0.0008944272994995117,0.0,11645.0,3,0.0,15000,1
186,PS3899_gt.nii,0.0,87.21611022949219,0.0,0.9997760653495789,0.0,0.9996160864830017,1.0,0.00022396101849153638,1.0,0.00038393985596485436,1.0,0.0,0.9993922710418701,0.49988803267478943,0.0,-0.00029323637136258185,0.0,-0.00022393465042114258,-0.000383913516998291,0.0,4585.0,3,0.0,6440,4
187,PS2149_gt.nii,0.0,38.340579986572266,0.0,0.9989445805549622,0.0,0.9974552989006042,1.0,0.0010554201435297728,1.0,0.002544697839766741,1.0,0.0,0.9964052438735962,0.4994722902774811,0.0,-0.0016388181829825044,0.0,-0.0010554194450378418,-0.002544701099395752,0.0,30145.0,0,0.0,42648,1
188,RS4613_gt.nii,0.0,89.85609436035156,0.0,0.9994546175003052,0.0,0.9980701208114624,1.0,0.0005453614867292345,1.0,0.001929856720380485,1.0,0.0,0.9975268840789795,0.4997273087501526,0.0,-0.0010258994298055768,0.0,-0.0005453824996948242,-0.0019298791885375977,0.0,27949.0,1,0.0,32360,1
189,RS1673_gt.nii,0.010335500352084637,56.46237564086914,0.005045613739639521,0.9988381266593933,0.0163610577583313,0.9961991310119629,0.9949544072151184,0.0011618960415944457,0.9836389422416687,0.0038008710835129023,0.3242579698562622,0.0038712769746780396,0.9950461387634277,0.5019418597221375,0.007712696213275194,0.0069842832162976265,0.009085789322853088,0.0038837194442749023,0.012560129165649414,0.012130544184474406,51152.0,3,0.18181818181818182,64016,4
190,PS3394_gt.nii,0.0,,0.0,0.9999439716339111,0.0,0.9999227523803711,1.0,5.603269528364763e-05,1.0,7.725194882368669e-05,1.0,0.0,0.9998667240142822,0.49997198581695557,0.0,-6.579235923709348e-05,0.0,-5.602836608886719e-05,-7.724761962890625e-05,0.0,854.0,2,0.0,1296,2
191,PS2698_gt.nii,0.0,,0.0,0.9997379183769226,0.0,0.9994597434997559,1.0,0.00026210397481918335,1.0,0.0005402788519859314,1.0,0.0,0.9991979002952576,0.4998689591884613,0.0,-0.0003763100248761475,0.0,-0.0002620816230773926,-0.0005402565002441406,0.0,6960.0,2,0.0,9062,2
192,RS3951_gt.nii,0.0,100.66553497314453,0.0,0.9993340373039246,0.0,0.998379111289978,1.0,0.0006659685750491917,1.0,0.0016208935994654894,1.0,0.0,0.9977152943611145,0.4996670186519623,0.0,-0.001038972637616098,0.0,-0.0006659626960754395,-0.0016208887100219727,0.0,20793.0,5,0.0,27176,2
193,RS4233_gt.nii,0.0,51.303993225097656,0.0,0.9998680353164673,0.0,0.9998936653137207,1.0,0.000131978711578995,1.0,0.00010634872160153463,1.0,0.0,0.999761700630188,0.49993401765823364,0.0,-0.00011847264977404848,0.0,-0.00013196468353271484,-0.00010633468627929688,0.0,448.0,10,0.0,1784,2
194,RS4026_gt.nii,0.0,66.73978424072266,0.0,0.9992038011550903,0.0,0.99802565574646,1.0,0.0007962199160829186,1.0,0.0019743633456528187,1.0,0.0,0.9972325563430786,0.49960190057754517,0.0,-0.001253805123269558,0.0,-0.000796198844909668,-0.001974344253540039,0.0,26271.0,5,0.0,33098,6
195,RS3046_gt.nii,0.0001410778349963948,35.1710090637207,4.034861194668338e-05,0.9991472363471985,0.0001401836343575269,0.9970431327819824,0.9999596476554871,0.0008527797763235867,0.9998598098754883,0.0029568783938884735,0.8213499784469604,3.1331757782027125e-05,0.996195375919342,0.4995937943458557,6.266155105549842e-05,-0.0015127360820770264,7.520781218772754e-05,-0.0008124113082885742,-0.0028166770935058594,9.856343789271369e-05,40483.0,2,0.4,49568,2
196,RS3854_gt.nii,0.0,70.21286010742188,0.0,0.9999185800552368,0.0,0.9999265670776367,1.0,8.142592560034245e-05,1.0,7.343890320044011e-05,1.0,0.0,0.9998451471328735,0.4999592900276184,0.0,-7.73293650127016e-05,0.0,-8.14199447631836e-05,-7.343292236328125e-05,0.0,506.0,21,0.0,1232,1
197,PS3819_gt.nii,0.0,96.23409271240234,0.0,0.9998613595962524,0.0,0.9997524619102478,1.0,0.00013861509796697646,1.0,0.00024751279852353036,1.0,0.0,0.9996139407157898,0.4999306797981262,0.0,-0.00018522691971156746,0.0,-0.0001386404037475586,-0.00024753808975219727,0.0,3028.0,0,0.0,4152,1
198,RS3964_gt.nii,0.0,,0.0,0.9998193383216858,0.0,0.9997677206993103,1.0,0.00018064402684103698,1.0,0.00023226164921652526,1.0,0.0,0.9995871782302856,0.4999096691608429,0.0,-0.00020483328262344003,0.0,-0.00018066167831420898,-0.00023227930068969727,0.0,2560.0,2,0.0,3896,2
199,RS4125_gt.nii,0.0,105.72132873535156,0.0,0.9999009370803833,0.0,0.9997445344924927,1.0,9.908823267323896e-05,1.0,0.0002554908278398216,1.0,0.0,0.999645471572876,0.49995046854019165,0.0,-0.0001591104519320652,0.0,-9.906291961669922e-05,-0.0002554655075073242,0.0,3473.0,3,0.0,4286,1
200,RS4181_gt.nii,0.0,110.09541320800781,0.0,0.9994003772735596,0.0,0.9991817474365234,1.0,0.0005996362306177616,1.0,0.0008182660094462335,1.0,0.0,0.9985830783843994,0.4997001886367798,0.0,-0.0007004726794548333,0.0,-0.0005996227264404297,-0.0008182525634765625,0.0,8888.0,10,0.0,13720,12
201,RS4198_gt.nii,0.0,71.03413391113281,0.0,0.9998579025268555,0.0,0.9998431205749512,1.0,0.0001421197666786611,1.0,0.00015690171858295798,1.0,0.0,0.9997010231018066,0.49992895126342773,0.0,-0.0001493279414717108,0.0,-0.00014209747314453125,-0.00015687942504882812,0.0,1739.0,11,0.0,2632,15
202,PS2904_gt.nii,0.0,,0.0,0.9976593255996704,0.0,0.9853344559669495,1.0,0.002340649487450719,1.0,0.01466557290405035,1.0,0.0,0.9830618500709534,0.4988296627998352,0.0,-0.005858921445906162,0.0,-0.00234067440032959,-0.014665544033050537,0.0,222257.0,4,0.0,245480,4
203,RS4083_gt.nii,0.0,66.73080444335938,0.0,0.9998783469200134,0.0,0.9998693466186523,1.0,0.00012166897795395926,1.0,0.00013066927203908563,1.0,0.0,0.9997476935386658,0.4999391734600067,0.0,-0.00012608883844222873,0.0,-0.00012165307998657227,-0.00013065338134765625,0.0,1263.0,13,0.0,2192,17
204,RS4406_gt.nii,0.0,88.93115234375,0.0,0.9994487166404724,0.0,0.9981607794761658,1.0,0.0005512834759429097,1.0,0.0018392193596810102,1.0,0.0,0.9976115226745605,0.4997243583202362,0.0,-0.001006941543892026,0.0,-0.0005512833595275879,-0.0018392205238342285,0.0,25917.0,5,0.0,30840,1
205,PS3950_gt.nii,0.0,,0.0,0.9996213912963867,0.0,0.999099612236023,1.0,0.00037859182339161634,1.0,0.0009003707091324031,1.0,0.0,0.998721718788147,0.49981069564819336,0.0,-0.0005838432698510587,0.0,-0.00037860870361328125,-0.0009003877639770508,0.0,12004.0,11,0.0,15100,11
206,PS4330_gt.nii,0.031767453998327255,36.400550842285156,0.014926062896847725,0.9993470907211304,0.02867797203361988,0.9987285733222961,0.9850739240646362,0.0006529169622808695,0.9713220000267029,0.001271445769816637,0.17296963930130005,0.009914057329297066,0.9980773329734802,0.5071365833282471,0.019633468240499496,0.019778205081820488,0.020689349621534348,0.01427316665649414,0.02740657329559326,0.03929440389294404,15634.0,1,0.6666666666666666,21640,2
207,PS3675_gt.nii,0.0,,0.0,0.9994838833808899,0.0,0.9982834458351135,1.0,0.0005161080043762922,1.0,0.001716544502414763,1.0,0.0,0.9977691173553467,0.49974194169044495,0.0,-0.0009412344661541283,0.0,-0.0005161166191101074,-0.0017165541648864746,0.0,24027.0,1,0.0,28784,1
208,RS3465_gt.nii,0.0,,0.0,0.9995973706245422,0.0,0.9978404641151428,1.0,0.00040260437526740134,1.0,0.002159509342163801,1.0,0.0,0.9974396228790283,0.4997986853122711,0.0,-0.0009324311977252364,0.0,-0.00040262937545776367,-0.0021595358848571777,0.0,31785.0,1,0.0,36216,1
209,RS4248_gt.nii,0.0,49.50958251953125,0.0,0.9997589588165283,0.0,0.999633252620697,1.0,0.00024106998171191663,1.0,0.0003667761629913002,1.0,0.0,0.9993923306465149,0.49987947940826416,0.0,-0.0002973528462462127,0.0,-0.0002410411834716797,-0.0003667473793029785,0.0,4125.0,4,0.0,6152,1
210,PS4300_gt.nii,0.0,54.4582405090332,0.0,0.9998231530189514,0.0,0.999758780002594,1.0,0.00017683002806734294,1.0,0.00024120302987284958,1.0,0.0,0.999582052230835,0.4999115765094757,0.0,-0.00020652345847338438,0.0,-0.00017684698104858398,-0.00024121999740600586,0.0,2711.0,3,0.0,4046,8
211,RS4034_gt.nii,0.28952693939208984,87.48599243164062,0.1904057413339615,0.9991371035575867,0.19950179755687714,0.9990856051445007,0.8095942735671997,0.0008629162912257016,0.8004981875419617,0.0009143661009147763,0.06307291984558105,0.10793974250555038,0.998224675655365,0.5947714447975159,0.19484767317771912,0.19401243329048157,0.19490070641040802,0.18954288959503174,0.19858741760253906,0.27142641964151226,1670.0,6,0.2,18928,2
212,PS3398_gt.nii,0.0,74.269775390625,0.0,0.9992966055870056,0.0,0.997950553894043,1.0,0.0007034044829197228,1.0,0.002049454255029559,1.0,0.0,0.9972500205039978,0.4996483027935028,0.0,-0.0012006645556539297,0.0,-0.0007033944129943848,-0.0020494461059570312,0.0,27829.0,3,0.0,34360,5
213,PS3173_gt.nii,0.0,92.16724395751953,0.0,0.9987546801567078,0.0,0.9940908551216125,1.0,0.001245338236913085,1.0,0.005909129045903683,1.0,0.0,0.9928601980209351,0.4993773400783539,0.0,-0.002712722634896636,0.0,-0.0012453198432922363,-0.005909144878387451,0.0,85863.0,1,0.0,99016,1
214,PS4333_gt.nii,0.0,43.658905029296875,0.0,0.999925434589386,0.0,0.9999194145202637,1.0,7.457142055500299e-05,1.0,8.059148967731744e-05,1.0,0.0,0.9998448491096497,0.499962717294693,0.0,-7.752303645247594e-05,0.0,-7.456541061401367e-05,-8.058547973632812e-05,0.0,643.0,3,0.0,1352,2
215,RS3989_gt.nii,0.0,68.00257110595703,0.0,0.9998495578765869,0.0,0.9997190833091736,1.0,0.0001504247629782185,1.0,0.00028089931583963335,1.0,0.0,0.99956876039505,0.49992477893829346,0.0,-0.00020555830269586295,0.0,-0.00015044212341308594,-0.000280916690826416,0.0,3521.0,0,0.0,4712,1
216,PS4399_gt.nii,0.0,74.35321044921875,0.0,0.9993927478790283,0.0,0.9994374513626099,1.0,0.0006072358810342848,1.0,0.0005625323974527419,1.0,0.0,0.9988309144973755,0.49969637393951416,0.0,-0.0005844568950124085,0.0,-0.0006072521209716797,-0.0005625486373901367,0.0,288.0,12,0.0,9432,1
217,PS1350_gt.nii,0.0,107.57254028320312,0.0,0.9998800754547119,0.0,0.9998311996459961,1.0,0.00011994479427812621,1.0,0.0001688205957179889,1.0,0.0,0.999711275100708,0.49994003772735596,0.0,-0.0001422995119355619,0.0,-0.00011992454528808594,-0.00016880035400390625,0.0,1484.0,6,0.0,2832,1
218,PS3404_gt.nii,0.0,,0.0,0.9994603991508484,0.0,0.9974942803382874,1.0,0.0005395812331698835,1.0,0.0025056973099708557,1.0,0.0,0.9969574213027954,0.4997301995754242,0.0,-0.0011627670610323548,0.0,-0.0005396008491516113,-0.0025057196617126465,0.0,36221.0,1,0.0,42016,1
219,PS4318_gt.nii,0.0,74.09183502197266,0.0,0.9990333914756775,0.0,0.9977676868438721,1.0,0.000966618477832526,1.0,0.002232320373877883,1.0,0.0,0.9968053698539734,0.49951669573783875,0.0,-0.0014689458766952157,0.0,-0.0009666085243225098,-0.0022323131561279297,0.0,28074.0,1,0.0,37416,6
220,PS3328_gt.nii,0.0,,0.0,0.9995535016059875,0.0,0.9984763264656067,1.0,0.00044652281212620437,1.0,0.0015236971667036414,1.0,0.0,0.9980311393737793,0.4997767508029938,0.0,-0.0008248427184298635,0.0,-0.00044649839401245117,-0.0015236735343933105,0.0,21648.0,2,0.0,25552,2
221,RS4175_gt.nii,0.003998956643044949,34.71310806274414,0.0020034844055771828,0.9994622468948364,0.007605819962918758,0.9979501962661743,0.9979965090751648,0.0005377244669944048,0.992394208908081,0.0020497795194387436,0.34127694368362427,0.0015882881125435233,0.9974147081375122,0.5007328391075134,0.003171538934111595,0.0028537383768707514,0.0039036062080413103,0.0014656782150268555,0.005555987358093262,0.004693398632792572,29265.0,4,0.3333333333333333,34440,5
222,RS3419_gt.nii,0.0,,0.0,0.9998612999916077,0.0,0.9997792840003967,1.0,0.00013867100642528385,1.0,0.00022068699763622135,1.0,0.0,0.999640703201294,0.49993064999580383,0.0,-0.00017493680934421718,0.0,-0.00013870000839233398,-0.00022071599960327148,0.0,2748.0,2,0.0,3702,2
223,PS4597_gt.nii,0.10581564158201218,44.22270584106445,0.05817875266075134,0.9987117648124695,0.07128099352121353,0.9983999133110046,0.941821277141571,0.001288215396925807,0.9287189841270447,0.001600097049959004,0.12953029572963715,0.03309352695941925,0.9971160888671875,0.5284452438354492,0.06406684964895248,0.06296176463365555,0.06439750641584396,0.05689048767089844,0.06968092918395996,0.10702514056744006,10806.0,23,0.16,28464,2
224,PS3586_gt.nii,0.0014159992570057511,66.0302963256836,0.00040137197356671095,0.998328447341919,0.001576778362505138,0.9934576153755188,0.9995986223220825,0.001671567209996283,0.9984232187271118,0.006542358547449112,0.6711403131484985,0.00032003491651266813,0.9918078780174255,0.4993649125099182,0.0006398650584742427,-0.0025114251766353846,0.0007955341716296971,-0.0012701749801635742,-0.004965603351593018,0.0009476529436469563,92123.0,2,0.2,109624,4
225,RS3660_gt.nii,0.0,93.03977966308594,0.0,0.9996365904808044,0.0,0.9996141195297241,1.0,0.00036343050305731595,1.0,0.0003859014541376382,1.0,0.0,0.9992509484291077,0.4998182952404022,0.0,-0.0003744974674191326,0.0,-0.00036340951919555664,-0.0003858804702758789,0.0,1729.0,1,0.0,6472,1
226,RS4229_gt.nii,0.0012248785933479667,83.17090606689453,0.00024625688092783093,0.9996175765991211,0.0007796662976033986,0.9987896084785461,0.9997537136077881,0.0003824093728326261,0.9992203116416931,0.0012103773187845945,0.5547285676002502,0.0001871817948995158,0.9984081387519836,0.4999319314956665,0.0003742935077752918,-0.0002421618701191619,0.00043817597907036543,-0.0001361370086669922,-0.00043070316314697266,0.0005218117303276978,15686.0,15,0.11764705882352941,20304,1
227,RS4307_gt.nii,0.0,72.92324829101562,0.0,0.9995421767234802,0.0,0.9992320537567139,1.0,0.0004578170774038881,1.0,0.0007679398986510932,1.0,0.0,0.9987749457359314,0.4997710883617401,0.0,-0.0005929384496994317,0.0,-0.0004578232765197754,-0.0007679462432861328,0.0,9160.0,1,0.0,12878,2
228,RS4182_gt.nii,0.0,63.411354064941406,0.0,0.9995655417442322,0.0,0.9995152950286865,1.0,0.0004344303160905838,1.0,0.00048467700253240764,1.0,0.0,0.9990813136100769,0.4997827708721161,0.0,-0.00045886641601100564,0.0,-0.00043445825576782227,-0.00048470497131347656,0.0,3462.0,12,0.0,8128,1
229,RS3124_gt.nii,0.0,,0.0,0.9978529810905457,0.0,0.9900702238082886,1.0,0.002147014020010829,1.0,0.009929784573614597,1.0,0.0,0.9879655838012695,0.4989264905452728,0.0,-0.00461729196831584,0.0,-0.0021470189094543457,-0.009929776191711426,0.0,144282.0,4,0.0,166240,4
230,RS4285_gt.nii,0.0,,0.0,0.9995777606964111,0.0,0.9990740418434143,1.0,0.000422212848206982,1.0,0.000925931497476995,1.0,0.0,0.9986526370048523,0.49978888034820557,0.0,-0.0006252520834095776,0.0,-0.0004222393035888672,-0.0009259581565856934,0.0,12124.0,7,0.0,15528,7
231,RS4256_gt.nii,0.0,37.161808013916016,0.0,0.9994957447052002,0.0,0.9989456534385681,1.0,0.0005042502307333052,1.0,0.0010543412063270807,1.0,0.0,0.9984424710273743,0.4997478723526001,0.0,-0.000729144609067589,0.0,-0.0005042552947998047,-0.0010543465614318848,0.0,12988.0,10,0.0,17680,3
232,RS3697_gt.nii,0.0,53.44155502319336,0.0,0.998735249042511,0.0,0.996781587600708,1.0,0.0012647632975131273,1.0,0.0032184168230742216,1.0,0.0,0.9955249428749084,0.4993676245212555,0.0,-0.0020175566896796227,0.0,-0.0012647509574890137,-0.003218412399291992,0.0,41731.0,14,0.0,53928,15
233,RS4370_gt.nii,0.0,53.570045471191406,0.0,0.9986940622329712,0.0,0.9970564842224121,1.0,0.0013059622142463923,1.0,0.0029435339383780956,1.0,0.0,0.9957581758499146,0.4993470311164856,0.0,-0.001960648922249675,0.0,-0.0013059377670288086,-0.0029435157775878906,0.0,31840.0,9,0.0,49320,1
234,RS4051_gt.nii,0.0,,0.0,0.9999517798423767,0.0,0.9999589920043945,1.0,4.8222136683762074e-05,1.0,4.100997466593981e-05,1.0,0.0,0.9999107718467712,0.49997588992118835,0.0,-4.4470081775216386e-05,0.0,-4.8220157623291016e-05,-4.100799560546875e-05,0.0,283.0,1,0.0,688,1
235,PS4414_gt.nii,0.017665397375822067,83.80065155029297,0.015435835346579552,0.9996983408927917,0.009978477843105793,0.9998060464859009,0.9845641851425171,0.00030165890348143876,0.9900215268135071,0.00019395299023017287,0.12264975905418396,0.006097560748457909,0.9995045065879822,0.5075671076774597,0.012121211737394333,0.012168842367827892,0.012410727329552174,0.015134215354919434,0.009784579277038574,0.022818791946308724,470.0,6,0.2,3304,2
236,RS4392_gt.nii,0.0,,0.0,0.9999744892120361,0.0,0.9999818801879883,1.0,2.5511249987175688e-05,1.0,1.812027403502725e-05,1.0,0.0,0.9999563694000244,0.49998724460601807,0.0,-2.150048385374248e-05,0.0,-2.5510787963867188e-05,-1.811981201171875e-05,0.0,141.0,1,0.0,304,1
237,RS4069_gt.nii,0.0,65.00038146972656,0.0,0.9999052286148071,0.0,0.9998416900634766,1.0,9.478638821747154e-05,1.0,0.00015832493954803795,1.0,0.0,0.9997469186782837,0.49995261430740356,0.0,-0.00012250326108187437,0.0,-9.47713851928711e-05,-0.0001583099365234375,0.0,1677.0,5,0.0,2656,1
238,PS3031_gt.nii,0.29217851161956787,33.29639434814453,0.16661028563976288,0.9997130036354065,0.2904747724533081,0.9994124174118042,0.8333896994590759,0.000287019822280854,0.7095252275466919,0.0005875817150808871,0.039849601686000824,0.118417888879776,0.9991258382797241,0.5831616520881653,0.21175964176654816,0.21957910060882568,0.21999110281467438,0.16632330417633057,0.2898871898651123,0.3441348589396454,6931.0,0,0.5,11824,2
239,PS2820_gt.nii,0.0,,0.0,0.9999257326126099,0.0,0.9998984336853027,1.0,7.427493255818263e-05,1.0,0.00010157385986531153,1.0,0.0,0.9998241662979126,0.49996286630630493,0.0,-8.68584611453116e-05,0.0,-7.426738739013672e-05,-0.00010156631469726562,0.0,1039.0,1,0.0,1704,1
240,RS3451_gt.nii,0.0,100.56937408447266,0.0,0.9997375011444092,0.0,0.9996723532676697,1.0,0.00026252525276504457,1.0,0.0003276731295045465,1.0,0.0,0.9994099736213684,0.4998687505722046,0.0,-0.00029329588869586587,0.0,-0.0002624988555908203,-0.00032764673233032227,0.0,3476.0,3,0.0,5496,4
241,PS3161_gt.nii,0.0,,0.0,0.9993242621421814,0.0,0.9963821768760681,1.0,0.0006757371011190116,1.0,0.0036178152076900005,1.0,0.0,0.9957113265991211,0.4996621310710907,0.0,-0.001563551020808518,0.0,-0.0006757378578186035,-0.0036178231239318848,0.0,54025.0,1,0.0,60656,1
242,PS3300_gt.nii,0.0,,0.0,0.9998892545700073,0.0,0.9997506141662598,1.0,0.00011077305680373684,1.0,0.0002494134532753378,1.0,0.0,0.9996398687362671,0.49994462728500366,0.0,-0.00016621759277768433,0.0,-0.00011074542999267578,-0.0002493858337402344,0.0,3201.0,1,0.0,4184,1
243,RS4280_gt.nii,0.0,70.0382080078125,0.0,0.999704122543335,0.0,0.9997133612632751,1.0,0.0002959026605822146,1.0,0.00028666394064202905,1.0,0.0,0.9994176030158997,0.4998520612716675,0.0,-0.0002912466588895768,0.0,-0.00029587745666503906,-0.0002866387367248535,0.0,1292.0,16,0.0,4808,1
244,RS4054_gt.nii,0.026070304214954376,27.964262008666992,0.013207310810685158,0.9997382164001465,0.0458795391023159,0.9990600943565369,0.9867926836013794,0.00026179448468610644,0.9541204571723938,0.0009399248519912362,0.12341268360614777,0.01036142185330391,0.9987987875938416,0.5064727663993835,0.02051032893359661,0.02411983720958233,0.024615958333015442,0.01294553279876709,0.044939637184143066,0.03073561544064093,13308.0,0,1.0,15976,1
245,PS3984_gt.nii,0.0,56.29297637939453,0.0,0.9999016523361206,0.0,0.9997739791870117,1.0,9.836989920586348e-05,1.0,0.0002260430483147502,1.0,0.0,0.9996756315231323,0.4999508261680603,0.0,-0.00014911682228557765,0.0,-9.834766387939453e-05,-0.00022602081298828125,0.0,2759.0,1,0.0,3792,1
246,RS4387_gt.nii,0.0,,0.0,0.9999536275863647,0.0,0.9999418258666992,1.0,4.637511301552877e-05,1.0,5.817683268105611e-05,1.0,0.0,0.999895453453064,0.4999768137931824,0.0,-5.194186087464914e-05,0.0,-4.6372413635253906e-05,-5.817413330078125e-05,0.0,603.0,1,0.0,976,1
247,RS4237_gt.nii,0.0,,0.0,0.9993910789489746,0.0,0.9986215829849243,1.0,0.0006089254165999591,1.0,0.001378420740365982,1.0,0.0,0.9980143308639526,0.4996955394744873,0.0,-0.0009161634370684624,0.0,-0.0006089210510253906,-0.0013784170150756836,0.0,17490.0,1,0.0,23112,1
248,PS3949_gt.nii,0.0,,0.0,0.9996494650840759,0.0,0.9988165497779846,1.0,0.00035053238389082253,1.0,0.0011834473116323352,1.0,0.0,0.9984668493270874,0.49982473254203796,0.0,-0.0006440780707634985,0.0,-0.00035053491592407227,-0.0011834502220153809,0.0,16739.0,1,0.0,19848,1
249,RS4108_gt.nii,0.0,,0.0,0.9997814893722534,0.0,0.999468207359314,1.0,0.0002185075863962993,1.0,0.0005317895556800067,1.0,0.0,0.9992499351501465,0.4998907446861267,0.0,-0.000340881320880726,0.0,-0.00021851062774658203,-0.0005317926406860352,0.0,6850.0,2,0.0,8920,2
250,RS4044_gt.nii,0.00012290297308936715,69.58448028564453,8.192691893782467e-05,0.9992620348930359,8.082114072749391e-05,0.9992719888687134,0.9999180436134338,0.0007379655726253986,0.9999191761016846,0.0007280115969479084,0.7501363158226013,4.0686794818611816e-05,0.9985350966453552,0.499671995639801,8.137027180055156e-05,-0.000651599548291415,8.137214899761602e-05,-0.0006560087203979492,-0.0006471872329711914,0.00016289297931259162,4144.0,8,0.06666666666666667,12206,19
251,PS3110_gt.nii,0.0,,0.0,0.9984588027000427,0.0,0.9926841259002686,1.0,0.0015411898493766785,1.0,0.007315861061215401,1.0,0.0,0.9911653995513916,0.49922940135002136,0.0,-0.003357846289873123,0.0,-0.0015411972999572754,-0.007315874099731445,0.0,108229.0,1,0.0,122552,1
252,PS2261_gt.nii,0.0,56.64141845703125,0.0,0.9995096325874329,0.0,0.9996870160102844,1.0,0.0004903419758193195,1.0,0.00031295858207158744,1.0,0.0,0.9991970062255859,0.49975481629371643,0.0,-0.0003917355206795037,0.0,-0.0004903674125671387,-0.00031298398971557617,0.0,2482.0,8,0.0,5248,1
253,RS4048_gt.nii,0.0,73.73601531982422,0.0,0.9977656006813049,0.0,0.9862826466560364,1.0,0.0022344046737998724,1.0,0.013717364519834518,1.0,0.0,0.9841090440750122,0.49888280034065247,0.0,-0.0055362568236887455,0.0,-0.0022343993186950684,-0.013717353343963623,0.0,208695.0,3,0.0,229632,3
254,RS4263_gt.nii,0.0,100.2596664428711,0.0,0.9998781085014343,0.0,0.999824047088623,1.0,0.00012191294808872044,1.0,0.00017597436089999974,1.0,0.0,0.9997021555900574,0.49993905425071716,0.0,-0.00014647030911874026,0.0,-0.00012189149856567383,-0.00017595291137695312,0.0,2090.0,2,0.0,2952,1


==> figs/adapt/ploras/CT/atlas-real-192-mb-upl_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4242_gt.nii,0.0,,0.0,0.9997937083244324,0.0,0.9996837973594666,1.0,0.0002062972926069051,1.0,0.0003162082575727254,1.0,0.0,0.9994776248931885,0.4998968541622162,0.0,-0.0002554073289502412,0.0,-0.00020629167556762695,-0.00031620264053344727,0.0,3528.0,2,0.0,5304,2
1,RS4086_gt.nii,0.0,,0.0,0.9997158050537109,0.0,0.9990899562835693,1.0,0.000284215115243569,1.0,0.0009100637398660183,1.0,0.0,0.9988062381744385,0.49985790252685547,0.0,-0.0005085802404209971,0.0,-0.0002841949462890625,-0.0009100437164306641,0.0,12677.0,1,0.0,15264,1
2,RS3079_gt.nii,0.0,,0.0,0.9997307658195496,0.0,0.9993899464607239,1.0,0.00026921957032755017,1.0,0.0006100388709455729,1.0,0.0,0.9991210699081421,0.4998653829097748,0.0,-0.0004052584117744118,0.0,-0.00026923418045043945,-0.000610053539276123,0.0,7609.0,1,0.0,10232,1
3,RS3128_gt.nii,0.0,,0.0,0.9995324611663818,0.0,0.9989805221557617,1.0,0.00046753842616453767,1.0,0.0010194771457463503,1.0,0.0,0.99851393699646,0.4997662305831909,0.0,-0.0006903946050442755,0.0,-0.00046753883361816406,-0.0010194778442382812,0.0,12416.0,3,0.0,17096,3
4,RS4439_gt.nii,0.0,,0.0,0.9998361468315125,0.0,0.9996771216392517,1.0,0.00016384646005462855,1.0,0.0003228716377634555,1.0,0.0,0.9995133876800537,0.4999180734157562,0.0,-0.00023000298824626952,0.0,-0.00016385316848754883,-0.000322878360748291,0.0,3961.0,1,0.0,5416,1
5,PS3948_gt.nii,0.0,,0.0,0.9998247623443604,0.0,0.9993737936019897,1.0,0.00017522815323900431,1.0,0.0006261968519538641,1.0,0.0,0.9991987943649292,0.4999123811721802,0.0,-0.0003312511253170669,0.0,-0.00017523765563964844,-0.0006262063980102539,0.0,8661.0,1,0.0,10504,1
6,RS4174_gt.nii,0.0,,0.0,0.9996562004089355,0.0,0.9994633793830872,1.0,0.0003438052081037313,1.0,0.0005366262048482895,1.0,0.0,0.9991199374198914,0.4998281002044678,0.0,-0.00042952867806889117,0.0,-0.0003437995910644531,-0.0005366206169128418,0.0,6010.0,8,0.0,9000,8
7,RS4211_gt.nii,0.0,,0.0,0.9981203079223633,0.0,0.9856482744216919,1.0,0.0018796774093061686,1.0,0.014351732097566128,1.0,0.0,0.9838221073150635,0.49906015396118164,0.0,-0.005193903110921383,0.0,-0.0018796920776367188,-0.014351725578308105,0.0,220977.0,1,0.0,240336,1
8,RS3027_gt.nii,0.0,,0.0,0.9998874068260193,0.0,0.9998607635498047,1.0,0.00011260885366937146,1.0,0.00013925212260801345,1.0,0.0,0.999748170375824,0.49994370341300964,0.0,-0.00012522388715296984,0.0,-0.00011259317398071289,-0.0001392364501953125,0.0,1369.0,4,0.0,2336,4
9,PS2998_gt.nii,0.0,,0.0,0.9987096786499023,0.0,0.9939956068992615,1.0,0.0012903104070574045,1.0,0.006004405207931995,1.0,0.0,0.9927207231521606,0.49935483932495117,0.0,-0.0027834416832774878,0.0,-0.0012903213500976562,-0.006004393100738525,0.0,84226.0,1,0.0,100608,1
10,RS4223_gt.nii,0.0,,0.0,0.9997679591178894,0.0,0.9992664456367493,1.0,0.00023203223827295005,1.0,0.0007335456321015954,1.0,0.0,0.9990347623825073,0.4998839795589447,0.0,-0.0004125605628360063,0.0,-0.0002320408821105957,-0.0007335543632507324,0.0,10258.0,2,0.0,12304,2
11,PS2376_gt.nii,0.0,,0.0,0.9985619783401489,0.0,0.9923606514930725,1.0,0.0014380243374034762,1.0,0.007639342453330755,1.0,0.0,0.990944504737854,0.49928098917007446,0.0,-0.003314447356387973,0.0,-0.0014380216598510742,-0.00763934850692749,0.0,112083.0,5,0.0,127984,5
12,RS2901_gt.nii,0.0,,0.0,0.99937903881073,0.0,0.9974282383918762,1.0,0.0006209478015080094,1.0,0.00257174507714808,1.0,0.0,0.9968104958534241,0.499689519405365,0.0,-0.0012636927422136068,0.0,-0.0006209611892700195,-0.0025717616081237793,0.0,37187.0,1,0.0,43120,1
13,RS4276_gt.nii,0.0,,0.0,0.9997691512107849,0.0,0.9993484616279602,1.0,0.0002308203256689012,1.0,0.0006515098502859473,1.0,0.0,0.9991179704666138,0.49988457560539246,0.0,-0.00038779081660322845,0.0,-0.0002308487892150879,-0.0006515383720397949,0.0,8905.0,1,0.0,10928,1
14,RS3932_gt.nii,0.0,,0.0,0.9997633695602417,0.0,0.9995869398117065,1.0,0.00023660893202759326,1.0,0.0004130386805627495,1.0,0.0,0.9993505477905273,0.49988168478012085,0.0,-0.00031261579715646803,0.0,-0.00023663043975830078,-0.00041306018829345703,0.0,5022.0,2,0.0,6928,2
15,RS1987_gt.nii,0.0,,0.0,0.9994367361068726,0.0,0.9989455938339233,1.0,0.0005632613901980221,1.0,0.0010544033721089363,1.0,0.0,0.9983835220336914,0.4997183680534363,0.0,-0.0007706522010266781,0.0,-0.0005632638931274414,-0.0010544061660766602,0.0,12326.0,6,0.0,17680,6
16,RS4090_gt.nii,0.0,,0.0,0.9999338984489441,0.0,0.9999227523803711,1.0,6.610665877815336e-05,1.0,7.72527273511514e-05,1.0,0.0,0.9998566508293152,0.49996694922447205,0.0,-7.14627094566822e-05,0.0,-6.61015510559082e-05,-7.724761962890625e-05,0.0,787.0,1,0.0,1296,1
17,PS4485_gt.nii,0.0,,0.0,0.9994549751281738,0.0,0.9975749254226685,1.0,0.0005450345925055444,1.0,0.0024250817950814962,1.0,0.0,0.9970325231552124,0.4997274875640869,0.0,-0.001149675459600985,0.0,-0.0005450248718261719,-0.002425074577331543,0.0,34422.0,1,0.0,40664,1
18,PS3983_gt.nii,0.0,,0.0,0.9998018741607666,0.0,0.9994992017745972,1.0,0.0001981058157980442,1.0,0.0005007782019674778,1.0,0.0,0.9993013143539429,0.4999009370803833,0.0,-0.00031497154850512743,0.0,-0.00019812583923339844,-0.000500798225402832,0.0,6771.0,1,0.0,8400,1
19,PS3119_gt.nii,0.0,,0.0,0.9999693036079407,0.0,0.999971866607666,1.0,3.069725426030345e-05,1.0,2.813425635395106e-05,1.0,0.0,0.9999411702156067,0.49998465180397034,0.0,-2.9387827453319915e-05,0.0,-3.069639205932617e-05,-2.8133392333984375e-05,0.0,277.0,3,0.0,472,3
20,RS3455_gt.nii,0.0,,0.0,0.9999160766601562,0.0,0.9998712539672852,1.0,8.393414464080706e-05,1.0,0.00012875684478785843,1.0,0.0,0.9997873306274414,0.4999580383300781,0.0,-0.00010395717981737107,0.0,-8.392333984375e-05,-0.00012874603271484375,0.0,1437.0,3,0.0,2160,3
21,RS4226_gt.nii,0.0,,0.0,0.9998002648353577,0.0,0.9995449781417847,1.0,0.0001997068029595539,1.0,0.0004549934819806367,1.0,0.0,0.9993454813957214,0.49990013241767883,0.0,-0.0003014387039002031,0.0,-0.00019973516464233398,-0.00045502185821533203,0.0,5899.0,11,0.0,7632,11
22,PS3941_gt.nii,0.0,,0.0,0.999879777431488,0.0,0.999689519405365,1.0,0.00012020027497783303,1.0,0.0003104583011008799,1.0,0.0,0.9995694160461426,0.499939888715744,0.0,-0.00019317652913741767,0.0,-0.00012022256851196289,-0.00031048059463500977,0.0,4086.0,2,0.0,5208,2
23,RS2302_gt.nii,0.0,,0.0,0.999076783657074,0.0,0.9988564252853394,1.0,0.0009231982403434813,1.0,0.0011435563210397959,1.0,0.0,0.9979353547096252,0.499538391828537,0.0,-0.0010274868691340089,0.0,-0.0009232163429260254,-0.0011435747146606445,0.0,10294.0,1,0.0,19168,1
24,RS4434_gt.nii,0.0,,0.0,0.999784529209137,0.0,0.994067370891571,1.0,0.00021549728990066797,1.0,0.005932648200541735,1.0,0.0,0.9938544034957886,0.4998922646045685,0.0,-0.0011306942906230688,0.0,-0.0002154707908630371,-0.005932629108428955,0.0,99512.0,1,0.0,99512,1
25,RS4511_gt.nii,0.0,,0.0,0.9995329976081848,0.0,0.9983522295951843,1.0,0.00046699665836058557,1.0,0.0016477637691423297,1.0,0.0,0.9978867769241333,0.4997664988040924,0.0,-0.0008772116270847619,0.0,-0.00046700239181518555,-0.0016477704048156738,0.0,23014.0,2,0.0,27632,2
26,RS4424_gt.nii,0.0,,0.0,0.9995741248130798,0.0,0.9980069398880005,1.0,0.0004258891858626157,1.0,0.001993072684854269,1.0,0.0,0.997582733631134,0.4997870624065399,0.0,-0.0009213187149725854,0.0,-0.000425875186920166,-0.0019930601119995117,0.0,29161.0,1,0.0,33424,1
27,PS3532_gt.nii,0.0,,0.0,0.9998461008071899,0.0,0.999812126159668,1.0,0.00015392810746561736,1.0,0.00018790275498759001,1.0,0.0,0.9996582269668579,0.49992305040359497,0.0,-0.00017006915004458278,0.0,-0.0001538991928100586,-0.00018787384033203125,0.0,2015.0,4,0.0,3152,4
28,RS3944_gt.nii,0.0,,0.0,0.999785840511322,0.0,0.999468207359314,1.0,0.00021415413357317448,1.0,0.0005317872273735702,1.0,0.0,0.9992542862892151,0.499892920255661,0.0,-0.0003374677035026252,0.0,-0.00021415948867797852,-0.0005317926406860352,0.0,6739.0,1,0.0,8920,1
29,RS3992_gt.nii,0.0,,0.0,0.9994258284568787,0.0,0.998349666595459,1.0,0.0005741649074479938,1.0,0.001650325721129775,1.0,0.0,0.9977774024009705,0.49971291422843933,0.0,-0.0009734264458529651,0.0,-0.0005741715431213379,-0.0016503334045410156,0.0,21818.0,3,0.0,27672,3
30,PS3191_gt.nii,0.0,,0.0,0.9992063045501709,0.0,0.9979231357574463,1.0,0.0007936735637485981,1.0,0.0020768402609974146,1.0,0.0,0.9971327781677246,0.49960315227508545,0.0,-0.0012838742695748806,0.0,-0.0007936954498291016,-0.002076864242553711,0.0,27351.0,6,0.0,34816,6
31,RS4074_gt.nii,0.0,,0.0,0.9997859001159668,0.0,0.9995650053024292,1.0,0.0002140737633453682,1.0,0.00043496856233105063,1.0,0.0,0.9993511438369751,0.4998929500579834,0.0,-0.0003051480744034052,0.0,-0.00021409988403320312,-0.0004349946975708008,0.0,5588.0,6,0.0,7296,6
32,RS4035_gt.nii,0.0,,0.0,0.9996508359909058,0.0,0.9992702007293701,1.0,0.0003491803363431245,1.0,0.0007298155105672777,1.0,0.0,0.9989215135574341,0.4998254179954529,0.0,-0.000504814088344574,0.0,-0.0003491640090942383,-0.0007297992706298828,0.0,9163.0,5,0.0,12240,5
33,PS4017_gt.nii,0.0,,0.0,0.9993993639945984,0.0,0.9976878762245178,1.0,0.000600653060246259,1.0,0.002312138443812728,1.0,0.0,0.9970899820327759,0.4996996819972992,0.0,-0.0011784705566242337,0.0,-0.0006006360054016113,-0.0023121237754821777,0.0,33197.0,1,0.0,38768,1
34,RS4460_gt.nii,0.0,,0.0,0.9999145269393921,0.0,0.9998269081115723,1.0,8.54878599056974e-05,1.0,0.00017310668772552162,1.0,0.0,0.9997414350509644,0.49995726346969604,0.0,-0.00012164916552137583,0.0,-8.547306060791016e-05,-0.00017309188842773438,0.0,2071.0,1,0.0,2904,1
35,RS4373_gt.nii,0.0,,0.0,0.99979168176651,0.0,0.9996699690818787,1.0,0.00020832737209275365,1.0,0.0003300400567241013,1.0,0.0,0.9994617700576782,0.499895840883255,0.0,-0.00026221436564810574,0.0,-0.00020831823348999023,-0.0003300309181213379,0.0,3732.0,1,0.0,5536,1
36,PS3163_gt.nii,0.0,,0.0,0.9993375539779663,0.0,0.9983776807785034,1.0,0.0006624471279792488,1.0,0.0016223193379119039,1.0,0.0,0.9977173805236816,0.49966877698898315,0.0,-0.0010366777423769236,0.0,-0.0006624460220336914,-0.001622319221496582,0.0,21859.0,1,0.0,27200,1
37,RS4454_gt.nii,0.0,,0.0,0.9999141097068787,0.0,0.9998683929443359,1.0,8.590159995947033e-05,1.0,0.00013161836250219494,1.0,0.0,0.9997825026512146,0.49995705485343933,0.0,-0.0001063307499862276,0.0,-8.589029312133789e-05,-0.0001316070556640625,0.0,1547.0,1,0.0,2208,1
38,RS4144_gt.nii,0.0,,0.0,0.9997302293777466,0.0,0.9994715452194214,1.0,0.00026979396352544427,1.0,0.0005284780636429787,1.0,0.0,0.9992020130157471,0.4998651146888733,0.0,-0.0003775979275815189,0.0,-0.00026977062225341797,-0.0005284547805786133,0.0,6484.0,2,0.0,8864,2
39,RS3614_gt.nii,0.0,,0.0,0.9996339082717896,0.0,0.9983447790145874,1.0,0.00036610144888982177,1.0,0.0016552299493923783,1.0,0.0,0.9979798793792725,0.4998169541358948,0.0,-0.000778448476921767,0.0,-0.0003660917282104492,-0.0016552209854125977,0.0,23487.0,1,0.0,27760,1
40,PS4290_gt.nii,0.0,,0.0,0.9997273087501526,0.0,0.9992129802703857,1.0,0.00027266735560260713,1.0,0.0007869957480579615,1.0,0.0,0.9989407658576965,0.4998636543750763,0.0,-0.0004632365016732365,0.0,-0.0002726912498474121,-0.0007870197296142578,0.0,10191.0,1,0.0,13200,1
41,RS3704_gt.nii,0.0,,0.0,0.9979901313781738,0.0,0.980762243270874,1.0,0.00200989400036633,1.0,0.01923777163028717,1.0,0.0,0.9788288474082947,0.4989950656890869,0.0,-0.006218189839273691,0.0,-0.002009868621826172,-0.019237756729125977,0.0,298289.0,1,0.0,322120,1
42,RS4338_gt.nii,0.0,,0.0,0.998965859413147,0.0,0.9973527193069458,1.0,0.0010341336019337177,1.0,0.00264726928435266,1.0,0.0,0.9963240623474121,0.4994829297065735,0.0,-0.0016545784892514348,0.0,-0.0010341405868530273,-0.0026472806930541992,0.0,35441.0,1,0.0,44368,1
43,RS4231_gt.nii,0.0,,0.0,0.9996454119682312,0.0,0.9985833168029785,1.0,0.0003546134103089571,1.0,0.0014167079934850335,1.0,0.0,0.9982296824455261,0.4998227059841156,0.0,-0.0007087902631610632,0.0,-0.00035458803176879883,-0.0014166831970214844,0.0,20043.0,1,0.0,23760,1
44,PS3230_gt.nii,0.0,,0.0,0.9998626708984375,0.0,0.9998016357421875,1.0,0.0001373563427478075,1.0,0.0001983914989978075,1.0,0.0,0.999664306640625,0.49993133544921875,0.0,-0.00016507675172761083,0.0,-0.0001373291015625,-0.0001983642578125,0.0,2215.0,3,0.0,3328,3
45,PS2183_gt.nii,0.0,,0.0,0.999858558177948,0.0,0.9997143149375916,1.0,0.0001414226135239005,1.0,0.0002856658538803458,1.0,0.0,0.9995729923248291,0.499929279088974,0.0,-0.00020099655375815928,0.0,-0.00014144182205200195,-0.00028568506240844727,0.0,3450.0,1,0.0,4792,1
46,PS3449_gt.nii,0.0,,0.0,0.9997115135192871,0.0,0.9996128082275391,1.0,0.00028847894282080233,1.0,0.00038718420546501875,1.0,0.0,0.9993245601654053,0.49985575675964355,0.0,-0.00033420725958421826,0.0,-0.0002884864807128906,-0.0003871917724609375,0.0,4148.0,7,0.0,6494,7
47,PS3958_gt.nii,0.0,,0.0,0.9992944002151489,0.0,0.9981633424758911,1.0,0.0007055834867060184,1.0,0.0018366397125646472,1.0,0.0,0.9974603652954102,0.49964720010757446,0.0,-0.0011383772362023592,0.0,-0.0007055997848510742,-0.0018366575241088867,0.0,24800.0,3,0.0,30792,3
48,RS4177_gt.nii,0.0,,0.0,0.999628484249115,0.0,0.9991561770439148,1.0,0.0003715311177074909,1.0,0.0008438382064923644,1.0,0.0,0.9987852573394775,0.4998142421245575,0.0,-0.0005599215510301292,0.0,-0.00037151575088500977,-0.0008438229560852051,0.0,11118.0,2,0.0,14152,2
49,PS3195_gt.nii,0.0,,0.0,0.9997014999389648,0.0,0.9992015361785889,1.0,0.00029849991551600397,1.0,0.0007984635303728282,1.0,0.0,0.9989035129547119,0.4998507499694824,0.0,-0.00048820211668498814,0.0,-0.00029850006103515625,-0.0007984638214111328,0.0,10785.0,1,0.0,13392,1
50,PS4452_gt.nii,0.0,,0.0,0.9994164109230042,0.0,0.9986674189567566,1.0,0.0005835914635099471,1.0,0.0013325827894732356,1.0,0.0,0.9980853796005249,0.4997082054615021,0.0,-0.0008818639325909317,0.0,-0.0005835890769958496,-0.0013325810432434082,0.0,16859.0,1,0.0,22344,1
51,RS2428_gt.nii,0.0,,0.0,0.9998564124107361,0.0,0.9996766448020935,1.0,0.00014357440522871912,1.0,0.00032334201387129724,1.0,0.0,0.9995331764221191,0.49992820620536804,0.0,-0.0002154614485334605,0.0,-0.00014358758926391602,-0.00032335519790649414,0.0,4214.0,4,0.0,5424,4
52,PS3177_gt.nii,0.0,,0.0,0.9991185069084167,0.0,0.9980876445770264,1.0,0.0008815084584057331,1.0,0.0019123690435662866,1.0,0.0,0.9972094893455505,0.4995592534542084,0.0,-0.0012983718188479543,0.0,-0.000881493091583252,-0.0019123554229736328,0.0,24916.0,4,0.0,32056,4
53,RS1544_gt.nii,0.0,,0.0,0.9993338584899902,0.0,0.9979974031448364,1.0,0.0006661633960902691,1.0,0.0020026168785989285,1.0,0.0,0.9973338842391968,0.4996669292449951,0.0,-0.0011550195049494505,0.0,-0.0006661415100097656,-0.0020025968551635742,0.0,26653.0,16,0.0,33576,16
54,PS2673_gt.nii,0.0,,0.0,0.9994094967842102,0.0,0.9975428581237793,1.0,0.0005905228317715228,1.0,0.00245715887285769,1.0,0.0,0.9969552159309387,0.4997047483921051,0.0,-0.0012045780895277858,0.0,-0.0005905032157897949,-0.002457141876220703,0.0,36177.0,1,0.0,41200,1
55,PS3320_gt.nii,0.0,,0.0,0.9990662336349487,0.0,0.9970112442970276,1.0,0.0009337530937045813,1.0,0.0029887366108596325,1.0,0.0,0.9960830807685852,0.49953311681747437,0.0,-0.0016705513698980212,0.0,-0.0009337663650512695,-0.002988755702972412,0.0,41206.0,2,0.0,50096,2
56,RS4078_gt.nii,0.0,,0.0,0.9995150566101074,0.0,0.9991632103919983,1.0,0.00048493174836039543,1.0,0.0008367777918465436,1.0,0.0,0.9986791014671326,0.4997575283050537,0.0,-0.000637008692137897,0.0,-0.0004849433898925781,-0.000836789608001709,0.0,10099.0,8,0.0,14032,8
57,RS4465_gt.nii,0.0,,0.0,0.9990712404251099,0.0,0.9939700961112976,1.0,0.0009287518914788961,1.0,0.006029927171766758,1.0,0.0,0.9930524826049805,0.49953562021255493,0.0,-0.002366496715694666,0.0,-0.0009287595748901367,-0.006029903888702393,0.0,90889.0,1,0.0,101072,1
58,PS2265_gt.nii,0.0,,0.0,0.9987075328826904,0.0,0.9900423288345337,1.0,0.001292445813305676,1.0,0.00995765719562769,1.0,0.0,0.9887754917144775,0.4993537664413452,0.0,-0.0035874408204108477,0.0,-0.0012924671173095703,-0.009957671165466309,0.0,152157.0,1,0.0,166848,1
59,RS2949_gt.nii,0.0,,0.0,0.9991429448127747,0.0,0.99664306640625,1.0,0.0008570688078179955,1.0,0.0033569401130080223,1.0,0.0,0.9957917332649231,0.49957147240638733,0.0,-0.0016962101217359304,0.0,-0.0008570551872253418,-0.00335693359375,0.0,47762.0,2,0.0,56272,2
60,PS2619_gt.nii,0.0,,0.0,0.9992806911468506,0.0,0.9985359907150269,1.0,0.0007192882476374507,1.0,0.0014639878645539284,1.0,0.0,0.9978188276290894,0.4996403455734253,0.0,-0.0010261720744892955,0.0,-0.0007193088531494141,-0.0014640092849731445,0.0,17938.0,7,0.0,24544,7
61,PS2121_gt.nii,0.0,,0.0,0.9992129802703857,0.0,0.997499406337738,1.0,0.0007870192639529705,1.0,0.0025005897041410208,1.0,0.0,0.996716320514679,0.49960649013519287,0.0,-0.0014028586447238922,0.0,-0.0007870197296142578,-0.002500593662261963,0.0,34631.0,1,0.0,41920,1
62,RS4236_gt.nii,0.0,,0.0,0.9999590516090393,0.0,0.9999489784240723,1.0,4.095047916052863e-05,1.0,5.1023664127569646e-05,1.0,0.0,0.9999080300331116,0.49997952580451965,0.0,-4.571042882162146e-05,0.0,-4.094839096069336e-05,-5.1021575927734375e-05,0.0,511.0,3,0.0,856,3
63,PS4245_gt.nii,0.0,,0.0,0.9996821880340576,0.0,0.9988237619400024,1.0,0.0003178280603606254,1.0,0.001176253892481327,1.0,0.0,0.9985066652297974,0.4998410940170288,0.0,-0.0006114299176260829,0.0,-0.0003178119659423828,-0.0011762380599975586,0.0,16566.0,4,0.0,19728,4
64,RS4101_gt.nii,0.0,,0.0,0.9998729228973389,0.0,0.9997987747192383,1.0,0.00012710268492810428,1.0,0.000201250848476775,1.0,0.0,0.9996716976165771,0.49993646144866943,0.0,-0.00015993599663488567,0.0,-0.0001270771026611328,-0.00020122528076171875,0.0,2327.0,1,0.0,3376,1
65,RS4448_gt.nii,0.0,,0.0,0.9997826218605042,0.0,0.9990513920783997,1.0,0.0002174055262003094,1.0,0.0009486351627856493,1.0,0.0,0.9988343715667725,0.4998913109302521,0.0,-0.0004541348898783326,0.0,-0.0002173781394958496,-0.0009486079216003418,0.0,13407.0,1,0.0,15912,1
66,PS3960_gt.nii,0.0,,0.0,0.9997609257698059,0.0,0.9997205138206482,1.0,0.00023908143339212984,1.0,0.00027949336799792945,1.0,0.0,0.9994815587997437,0.49988046288490295,0.0,-0.00025849888334050775,0.0,-0.0002390742301940918,-0.00027948617935180664,0.0,3024.0,4,0.0,4688,4
67,RS4322_gt.nii,0.0,,0.0,0.9999181032180786,0.0,0.9999008178710938,1.0,8.190490189008415e-05,1.0,9.919024887494743e-05,1.0,0.0,0.9998189210891724,0.4999590516090393,0.0,-9.01341627468355e-05,0.0,-8.189678192138672e-05,-9.918212890625e-05,0.0,1028.0,2,0.0,1664,2
68,RS3528_gt.nii,0.0,,0.0,0.999660849571228,0.0,0.9994547963142395,1.0,0.0003391564532648772,1.0,0.0005452096811495721,1.0,0.0,0.9991160035133362,0.499830424785614,0.0,-0.0004300132277421653,0.0,-0.00033915042877197266,-0.000545203685760498,0.0,5942.0,5,0.0,9144,5
69,RS2558_gt.nii,0.0,,0.0,0.999826967716217,0.0,0.9998025298118591,1.0,0.00017300683248322457,1.0,0.00019744473684113473,1.0,0.0,0.9996296167373657,0.4999134838581085,0.0,-0.00018482231826055795,0.0,-0.00017303228378295898,-0.00019747018814086914,0.0,2100.0,16,0.0,3312,16
70,RS3988_gt.nii,0.0,,0.0,0.9999504089355469,0.0,0.9999237060546875,1.0,4.9594847951084375e-05,1.0,7.629772881045938e-05,1.0,0.0,0.9998741149902344,0.49997520446777344,0.0,-6.151401612441987e-05,0.0,-4.9591064453125e-05,-7.62939453125e-05,0.0,850.0,2,0.0,1280,2
71,PS2241_gt.nii,0.0,,0.0,0.999286949634552,0.0,0.997156023979187,1.0,0.0007130502490326762,1.0,0.002843971597030759,1.0,0.0,0.9964470267295837,0.499643474817276,0.0,-0.001424041693098843,0.0,-0.000713050365447998,-0.0028439760208129883,0.0,41474.0,2,0.0,47680,2
72,PS3664_gt.nii,0.0,,0.0,0.9997002482414246,0.0,0.9991943836212158,1.0,0.0002997547562699765,1.0,0.0008056192309595644,1.0,0.0,0.9988951086997986,0.4998501241207123,0.0,-0.0004914144519716501,0.0,-0.00029975175857543945,-0.0008056163787841797,0.0,10646.0,2,0.0,13512,2
73,PS2805_gt.nii,0.0,,0.0,0.9989719986915588,0.0,0.9967622756958008,1.0,0.0010279883863404393,1.0,0.003237704047933221,1.0,0.0,0.9957409501075745,0.4994859993457794,0.0,-0.0018243689555674791,0.0,-0.0010280013084411621,-0.0032377243041992188,0.0,45102.0,2,0.0,54264,2
74,PS2432_gt.nii,0.0,,0.0,0.9994103908538818,0.0,0.9986416697502136,1.0,0.000589634757488966,1.0,0.0013583552790805697,1.0,0.0,0.9980536103248596,0.4997051954269409,0.0,-0.0008949488401412964,0.0,-0.0005896091461181641,-0.001358330249786377,0.0,16914.0,1,0.0,22776,1
75,RS4791_gt.nii,0.0,,0.0,0.9999805688858032,0.0,0.9999823570251465,1.0,1.943145616678521e-05,1.0,1.764331682352349e-05,1.0,0.0,0.9999629259109497,0.4999902844429016,0.0,-1.8515813280828297e-05,0.0,-1.9431114196777344e-05,-1.7642974853515625e-05,0.0,149.0,1,0.0,296,1
76,PS2269_gt.nii,0.0,,0.0,0.9994544982910156,0.0,0.9986395835876465,1.0,0.0005455281934700906,1.0,0.0013604422565549612,1.0,0.0,0.9980955123901367,0.4997272491455078,0.0,-0.0008614868856966496,0.0,-0.000545501708984375,-0.0013604164123535156,0.0,18443.0,13,0.0,22812,13
77,RS3669_gt.nii,0.0,,0.0,0.9998427629470825,0.0,0.9998378753662109,1.0,0.00015726254787296057,1.0,0.0001621501287445426,1.0,0.0,0.9996806383132935,0.49992138147354126,0.0,-0.00015968763909768313,0.0,-0.00015723705291748047,-0.0001621246337890625,0.0,1562.0,6,0.0,2720,6
78,PS4344_gt.nii,0.0,,0.0,0.999312162399292,0.0,0.9982550144195557,1.0,0.0006878449930809438,1.0,0.001744991634041071,1.0,0.0,0.9975695610046387,0.499656081199646,0.0,-0.0010955745819956064,0.0,-0.0006878376007080078,-0.001744985580444336,0.0,23325.0,5,0.0,29256,5
79,RS3775_gt.nii,0.0,,0.0,0.998645544052124,0.0,0.9931328892707825,1.0,0.001354446285404265,1.0,0.006867109332233667,1.0,0.0,0.9917969703674316,0.499322772026062,0.0,-0.003049775492399931,0.0,-0.0013544559478759766,-0.006867110729217529,0.0,102921.0,1,0.0,115056,1
80,RS4038_gt.nii,0.0,,0.0,0.9995658993721008,0.0,0.9988111853599548,1.0,0.0004340799932833761,1.0,0.0011887935688719153,1.0,0.0,0.9983781576156616,0.4997829496860504,0.0,-0.0007183533743955195,0.0,-0.0004341006278991699,-0.001188814640045166,0.0,15704.0,1,0.0,19936,1
81,RS4238_gt.nii,0.0,,0.0,0.9997516870498657,0.0,0.9995378255844116,1.0,0.000248308468144387,1.0,0.0004621699044946581,1.0,0.0,0.9992897510528564,0.49987584352493286,0.0,-0.0003387634933460504,0.0,-0.00024831295013427734,-0.0004621744155883789,0.0,5355.0,2,0.0,7752,2
82,RS4541_gt.nii,0.0,,0.0,0.9986198544502258,0.0,0.9927774667739868,1.0,0.0013801460154354572,1.0,0.007222535088658333,1.0,0.0,0.9914171695709229,0.4993099272251129,0.0,-0.003157238243147731,0.0,-0.00138014554977417,-0.007222533226013184,0.0,105491.0,7,0.0,121008,7
83,PS3148_gt.nii,0.0,,0.0,0.9992344975471497,0.0,0.9968060851097107,1.0,0.0007655017543584108,1.0,0.0031939081382006407,1.0,0.0,0.9960454702377319,0.49961724877357483,0.0,-0.0015636311145499349,0.0,-0.0007655024528503418,-0.0031939148902893066,0.0,46174.0,1,0.0,53544,1
84,PS4413_gt.nii,0.0,,0.0,0.999955952167511,0.0,0.999931812286377,1.0,4.405083745950833e-05,1.0,6.819071859354153e-05,1.0,0.0,0.9998877644538879,0.4999779760837555,0.0,-5.4807464039186016e-05,0.0,-4.404783248901367e-05,-6.818771362304688e-05,0.0,771.0,1,0.0,1144,1
85,PS4024_gt.nii,0.0,,0.0,0.9991180300712585,0.0,0.9972042441368103,1.0,0.0008819898357614875,1.0,0.0027957709971815348,1.0,0.0,0.9963271617889404,0.4995590150356293,0.0,-0.001570299849845469,0.0,-0.0008819699287414551,-0.0027957558631896973,0.0,38044.0,4,0.0,46864,4
86,PS2582_gt.nii,0.0,,0.0,0.9991140961647034,0.0,0.9964902400970459,1.0,0.0008859109948389232,1.0,0.003509758971631527,1.0,0.0,0.9956105351448059,0.4995570480823517,0.0,-0.0017633303068578243,0.0,-0.0008859038352966309,-0.0035097599029541016,0.0,50362.0,1,0.0,58832,1
87,RS4016_gt.nii,0.0,,0.0,0.9992837905883789,0.0,0.9974103569984436,1.0,0.0007162150577642024,1.0,0.0025896450970321894,1.0,0.0,0.9966978430747986,0.49964189529418945,0.0,-0.0013618895318359137,0.0,-0.0007162094116210938,-0.0025896430015563965,0.0,36567.0,1,0.0,43416,1
88,RS4361_gt.nii,0.0,,0.0,0.9999475479125977,0.0,0.9999470710754395,1.0,5.245486318017356e-05,1.0,5.2931700338376686e-05,1.0,0.0,0.9998946189880371,0.49997377395629883,0.0,-5.2692743338411674e-05,0.0,-5.245208740234375e-05,-5.2928924560546875e-05,0.0,539.0,1,0.0,888,1
89,RS4294_gt.nii,0.0,,0.0,0.9998852014541626,0.0,0.9998273849487305,1.0,0.00011481836554594338,1.0,0.00017263487097807229,1.0,0.0,0.9997125864028931,0.4999426007270813,0.0,-0.00014078938693273813,0.0,-0.00011479854583740234,-0.00017261505126953125,0.0,1862.0,2,0.0,2896,2
90,PS2877_gt.nii,0.0,,0.0,0.9994150400161743,0.0,0.9975727796554565,1.0,0.0005849484587088227,1.0,0.002427206141874194,1.0,0.0,0.9969906806945801,0.49970752000808716,0.0,-0.0011915495852008462,0.0,-0.0005849599838256836,-0.002427220344543457,0.0,34469.0,5,0.0,40698,5
91,PS4041_gt.nii,0.0,,0.0,0.9998775124549866,0.0,0.9997400641441345,1.0,0.00012245976540725678,1.0,0.00025990806170739233,1.0,0.0,0.9996176958084106,0.4999387562274933,0.0,-0.00017840482178144157,0.0,-0.00012248754501342773,-0.0002599358558654785,0.0,3251.0,1,0.0,4360,1
92,PS1561_gt.nii,0.0,,0.0,0.9995669722557068,0.0,0.997326672077179,1.0,0.00043305245344527066,1.0,0.002673350041732192,1.0,0.0,0.9968959093093872,0.4997834861278534,0.0,-0.0010759650031104684,0.0,-0.0004330277442932129,-0.002673327922821045,0.0,39437.0,1,0.0,44832,1
93,PS2238_gt.nii,0.0,,0.0,0.9998233914375305,0.0,0.999470591545105,1.0,0.00017658282013144344,1.0,0.0005293826689012349,1.0,0.0,0.9992942214012146,0.49991169571876526,0.0,-0.0003057447902392596,0.0,-0.00017660856246948242,-0.0005294084548950195,0.0,7283.0,1,0.0,8880,1
94,PS3341_gt.nii,0.0,,0.0,0.9997187256813049,0.0,0.9995206594467163,1.0,0.00028128991834819317,1.0,0.00047935612383298576,1.0,0.0,0.9992396235466003,0.49985936284065247,0.0,-0.0003672029997687787,0.0,-0.00028127431869506836,-0.0004793405532836914,0.0,5405.0,5,0.0,8040,5
95,PS4305_gt.nii,0.0,,0.0,0.9993872046470642,0.0,0.9982260465621948,1.0,0.0006128089153207839,1.0,0.0017739657778292894,1.0,0.0,0.997615396976471,0.4996936023235321,0.0,-0.0010426418157294393,0.0,-0.000612795352935791,-0.0017739534378051758,0.0,23618.0,1,0.0,29744,1
96,RS4438_gt.nii,0.0,,0.0,0.9999553561210632,0.0,0.9999356269836426,1.0,4.464675294002518e-05,1.0,6.437589036067948e-05,1.0,0.0,0.9998909831047058,0.4999776780605316,0.0,-5.3611329349223524e-05,0.0,-4.464387893676758e-05,-6.437301635742188e-05,0.0,713.0,1,0.0,1080,1
97,PS1421_gt.nii,0.0,,0.0,0.9999391436576843,0.0,0.9998793601989746,1.0,6.086368375690654e-05,1.0,0.00012064714246662334,1.0,0.0,0.9998185038566589,0.49996957182884216,0.0,-8.569147757953033e-05,0.0,-6.085634231567383e-05,-0.00012063980102539062,0.0,1421.0,1,0.0,2024,1
98,PS2623_gt.nii,0.0,,0.0,0.999951958656311,0.0,0.9999332427978516,1.0,4.80445523862727e-05,1.0,6.676041084574535e-05,1.0,0.0,0.9998852014541626,0.4999759793281555,0.0,-5.663456613547169e-05,0.0,-4.8041343688964844e-05,-6.67572021484375e-05,0.0,725.0,1,0.0,1120,1
99,RS4251_gt.nii,0.0,,0.0,0.9990681409835815,0.0,0.9977973699569702,1.0,0.0009318831725977361,1.0,0.002202651696279645,1.0,0.0,0.9968695640563965,0.49953407049179077,0.0,-0.0014326946111395955,0.0,-0.000931859016418457,-0.002202630043029785,0.0,28486.0,4,0.0,36920,4
100,PS3123_gt.nii,0.0,,0.0,0.9996774196624756,0.0,0.9993088245391846,1.0,0.00032256479607895017,1.0,0.000691159802954644,1.0,0.0,0.9989867210388184,0.4998387098312378,0.0,-0.00047216928214766085,0.0,-0.00032258033752441406,-0.0006911754608154297,0.0,8896.0,2,0.0,11592,2
101,PS3946_gt.nii,0.0,,0.0,0.9989312887191772,0.0,0.9932288527488708,1.0,0.0010687279282137752,1.0,0.006771122571080923,1.0,0.0,0.9921745657920837,0.4994656443595886,0.0,-0.002690071938559413,0.0,-0.001068711280822754,-0.00677114725112915,0.0,103145.0,1,0.0,113480,1
102,PS2263_gt.nii,0.0,,0.0,0.9994080066680908,0.0,0.9975981712341309,1.0,0.0005919838440604508,1.0,0.0024018166586756706,1.0,0.0,0.9970090389251709,0.4997040033340454,0.0,-0.0011924079153686762,0.0,-0.0005919933319091797,-0.0024018287658691406,0.0,34301.0,1,0.0,40272,1
103,RS4461_gt.nii,0.0,,0.0,0.9999350309371948,0.0,0.9998798370361328,1.0,6.49768699076958e-05,1.0,0.00012017077096970752,1.0,0.0,0.9998148679733276,0.4999675154685974,0.0,-8.836470078676939e-05,0.0,-6.496906280517578e-05,-0.0001201629638671875,0.0,1446.0,2,0.0,2016,2
104,PS3971_gt.nii,0.0,,0.0,0.9995879530906677,0.0,0.998371422290802,1.0,0.00041206207242794335,1.0,0.0016285920282825828,1.0,0.0,0.9979606866836548,0.49979397654533386,0.0,-0.0008191953529603779,0.0,-0.0004120469093322754,-0.001628577709197998,0.0,22275.0,1,0.0,27312,1
105,RS4212_gt.nii,0.0,,0.0,0.9997757077217102,0.0,0.9996213316917419,1.0,0.00022431759862229228,1.0,0.000378693628590554,1.0,0.0,0.9993971586227417,0.4998878538608551,0.0,-0.0002914578071795404,0.0,-0.00022429227828979492,-0.00037866830825805664,0.0,4468.0,3,0.0,6352,3
106,RS4106_gt.nii,0.0,,0.0,0.9997780323028564,0.0,0.9997157454490662,1.0,0.00022197117505129427,1.0,0.00028425801428966224,1.0,0.0,0.9994938969612122,0.4998890161514282,0.0,-0.00025119134807027876,0.0,-0.0002219676971435547,-0.0002842545509338379,0.0,2845.0,3,0.0,4768,3
107,RS4058_gt.nii,0.0,,0.0,0.9999388456344604,0.0,0.999910831451416,1.0,6.115982250776142e-05,1.0,8.917400555219501e-05,1.0,0.0,0.9998496770858765,0.4999694228172302,0.0,-7.385029311990365e-05,0.0,-6.115436553955078e-05,-8.916854858398438e-05,0.0,1009.0,1,0.0,1496,1
108,PS3273_gt.nii,0.0,,0.0,0.9996286034584045,0.0,0.9986013770103455,1.0,0.0003713793121278286,1.0,0.0013986051781103015,1.0,0.0,0.998231053352356,0.49981430172920227,0.0,-0.0007207031594589353,0.0,-0.000371396541595459,-0.001398622989654541,0.0,19912.0,1,0.0,23456,1
109,RS4118_gt.nii,0.0,,0.0,0.9996244311332703,0.0,0.9990139007568359,1.0,0.0003755814686883241,1.0,0.0009861115831881762,1.0,0.0,0.9986390471458435,0.49981221556663513,0.0,-0.000608576403465122,0.0,-0.00037556886672973633,-0.0009860992431640625,0.0,13737.0,3,0.0,16538,3
110,RS4427_gt.nii,0.0,,0.0,0.9995284080505371,0.0,0.9981766939163208,1.0,0.0004716169787570834,1.0,0.0018233299488201737,1.0,0.0,0.9977067708969116,0.49976420402526855,0.0,-0.000927315151784569,0.0,-0.0004715919494628906,-0.0018233060836791992,0.0,26309.0,1,0.0,30576,1
111,RS4505_gt.nii,0.0,,0.0,0.9990273118019104,0.0,0.9966278672218323,1.0,0.0009726868011057377,1.0,0.0033721234649419785,1.0,0.0,0.995661735534668,0.4995136559009552,0.0,-0.001811082474887371,0.0,-0.0009726881980895996,-0.0033721327781677246,0.0,47617.0,5,0.0,56520,5
112,RS4060_gt.nii,0.0,,0.0,0.999467134475708,0.0,0.9988182187080383,1.0,0.0005328392144292593,1.0,0.0011817546328529716,1.0,0.0,0.9982866644859314,0.499733567237854,0.0,-0.0007935271132737398,0.0,-0.0005328655242919922,-0.00118178129196167,0.0,15074.0,3,0.0,19816,3
113,RS4207_gt.nii,0.0,,0.0,0.999640166759491,0.0,0.999408483505249,1.0,0.00035980757093057036,1.0,0.0005914907669648528,1.0,0.0,0.9990491271018982,0.4998200833797455,0.0,-0.00046132729039527476,0.0,-0.0003598332405090332,-0.0005915164947509766,0.0,6794.0,3,0.0,9920,3
114,PS4428_gt.nii,0.0,,0.0,0.9998742341995239,0.0,0.9998025894165039,1.0,0.0001257906260434538,1.0,0.00019743540906347334,1.0,0.0,0.9996768236160278,0.49993711709976196,0.0,-0.00015759290545247495,0.0,-0.00012576580047607422,-0.00019741058349609375,0.0,2078.0,4,0.0,3312,4
115,RS4029_gt.nii,0.0,,0.0,0.9990338683128357,0.0,0.9959940314292908,1.0,0.0009661238873377442,1.0,0.004005949012935162,1.0,0.0,0.9950356483459473,0.49951693415641785,0.0,-0.001967293443158269,0.0,-0.0009661316871643066,-0.0040059685707092285,0.0,57792.0,1,0.0,67144,1
116,PS3460_gt.nii,0.0,,0.0,0.9991201162338257,0.0,0.9958741068840027,1.0,0.0008798749768175185,1.0,0.004125872626900673,1.0,0.0,0.995001494884491,0.49956005811691284,0.0,-0.001905321958474815,0.0,-0.0008798837661743164,-0.0041258931159973145,0.0,61260.0,2,0.0,69160,2
117,RS4255_gt.nii,0.0,,0.0,0.9991917610168457,0.0,0.9979417324066162,1.0,0.0008082322892732918,1.0,0.00205825874581933,1.0,0.0,0.9971368312835693,0.49959588050842285,0.0,-0.0012897872366011143,0.0,-0.0008082389831542969,-0.002058267593383789,0.0,27254.0,1,0.0,34504,1
118,PS3103_gt.nii,0.0,,0.0,0.9999480247497559,0.0,0.999908447265625,1.0,5.19800087204203e-05,1.0,9.155749285127968e-05,1.0,0.0,0.9998564720153809,0.49997401237487793,0.0,-6.89866574248299e-05,0.0,-5.1975250244140625e-05,-9.1552734375e-05,0.0,1072.0,2,0.0,1536,2
119,PS3931_gt.nii,0.0,,0.0,0.9985274076461792,0.0,0.9927046895027161,1.0,0.001472590840421617,1.0,0.0072953058406710625,1.0,0.0,0.9912534952163696,0.4992637038230896,0.0,-0.00327765173278749,0.0,-0.0014725923538208008,-0.0072953104972839355,0.0,108343.0,2,0.0,122216,2
120,PS3576_gt.nii,0.0,,0.0,0.998663067817688,0.0,0.9933168292045593,1.0,0.001336914487183094,1.0,0.006683164741843939,1.0,0.0,0.9919977188110352,0.499331533908844,0.0,-0.0029891168233007193,0.0,-0.0013369321823120117,-0.006683170795440674,0.0,99571.0,1,0.0,111976,1
121,RS3240_gt.nii,0.0,,0.0,0.9987547397613525,0.0,0.9969874024391174,1.0,0.0012452518567442894,1.0,0.0030125826597213745,1.0,0.0,0.9957496523857117,0.49937736988067627,0.0,-0.0019368593348190188,0.0,-0.001245260238647461,-0.0030125975608825684,0.0,39313.0,12,0.0,50480,12
122,RS3925_gt.nii,0.0,,0.0,0.9998757839202881,0.0,0.9997806549072266,1.0,0.0001242433354491368,1.0,0.00021937234851066023,1.0,0.0,0.9996564388275146,0.49993789196014404,0.0,-0.00016509255510754883,0.0,-0.00012421607971191406,-0.0002193450927734375,0.0,2631.0,1,0.0,3680,1
123,RS3705_gt.nii,0.0,,0.0,0.999592125415802,0.0,0.9987253546714783,1.0,0.0004078577912878245,1.0,0.0012746280990540981,1.0,0.0,0.9983185529708862,0.499796062707901,0.0,-0.0007210180046968162,0.0,-0.00040787458419799805,-0.0012746453285217285,0.0,17809.0,1,0.0,21376,1
124,RS3444_gt.nii,0.0,,0.0,0.9997579455375671,0.0,0.9992802739143372,1.0,0.00024204982037190348,1.0,0.0007197213708423078,1.0,0.0,0.999038577079773,0.49987897276878357,0.0,-0.0004173828347120434,0.0,-0.00024205446243286133,-0.0007197260856628418,0.0,9740.0,2,0.0,12072,2
125,RS4010_gt.nii,0.0,,0.0,0.9992541670799255,0.0,0.9978273510932922,1.0,0.0007458428735844791,1.0,0.0021726565901190042,1.0,0.0,0.9970847368240356,0.49962708353996277,0.0,-0.0012729730224236846,0.0,-0.0007458329200744629,-0.0021726489067077637,0.0,29918.0,2,0.0,36424,2
126,RS4043_gt.nii,0.0,,0.0,0.9995844960212708,0.0,0.9984415173530579,1.0,0.0004154955968260765,1.0,0.0015584735665470362,1.0,0.0,0.9980273246765137,0.4997922480106354,0.0,-0.0008046980365179479,0.0,-0.00041550397872924805,-0.0015584826469421387,0.0,22377.0,1,0.0,26136,1
127,RS4186_gt.nii,0.0,,0.0,0.9997017979621887,0.0,0.9989052414894104,1.0,0.0002982304140459746,1.0,0.0010947866830974817,1.0,0.0,0.9986076354980469,0.49985089898109436,0.0,-0.0005714006256312132,0.0,-0.0002982020378112793,-0.0010947585105895996,0.0,16073.0,1,0.0,18362,1
128,PS3296_gt.nii,0.0,,0.0,0.9998456835746765,0.0,0.9995893836021423,1.0,0.00015432017971761525,1.0,0.0004106201231479645,1.0,0.0,0.9994351863861084,0.49992284178733826,0.0,-0.00025172796449624,0.0,-0.00015431642532348633,-0.000410616397857666,0.0,5399.0,1,0.0,6888,1
129,RS3968_gt.nii,0.0,,0.0,0.9987530708312988,0.0,0.9933914542198181,1.0,0.0012469339417293668,1.0,0.006608565803617239,1.0,0.0,0.9921609163284302,0.4993765354156494,0.0,-0.0028706176672130823,0.0,-0.0012469291687011719,-0.006608545780181885,0.0,98868.0,1,0.0,110736,1
130,RS4539_gt.nii,0.0,,0.0,0.9998509883880615,0.0,0.999689519405365,1.0,0.00014899825328029692,1.0,0.0003104672359768301,1.0,0.0,0.9995406270027161,0.49992549419403076,0.0,-0.00021507922792807221,0.0,-0.00014901161193847656,-0.00031048059463500977,0.0,3850.0,4,0.0,5208,4
131,RS2699_gt.nii,0.0,,0.0,0.9982207417488098,0.0,0.993645429611206,1.0,0.0017792795551940799,1.0,0.006354599725455046,1.0,0.0,0.9918886423110962,0.4991103708744049,0.0,-0.003362530143931508,0.0,-0.0017792582511901855,-0.006354570388793945,0.0,89604.0,5,0.0,106424,5
132,PS2914_gt.nii,0.0,,0.0,0.9978965520858765,0.0,0.9829707741737366,1.0,0.0021034309174865484,1.0,0.017029210925102234,1.0,0.0,0.9809383153915405,0.49894827604293823,0.0,-0.005984961520880461,0.0,-0.002103447914123535,-0.017029225826263428,0.0,261027.0,1,0.0,285112,1
133,PS2936_gt.nii,0.0,,0.0,0.9995900988578796,0.0,0.999189019203186,1.0,0.00040987576358020306,1.0,0.0008109553018584847,1.0,0.0,0.998779833316803,0.4997950494289398,0.0,-0.0005765335517935455,0.0,-0.00040990114212036133,-0.0008109807968139648,0.0,9591.0,1,0.0,13600,1
134,PS2348_gt.nii,0.0,,0.0,0.9998868703842163,0.0,0.9998674392700195,1.0,0.00011314461153233424,1.0,0.0001325757330050692,1.0,0.0,0.9997543096542358,0.49994343519210815,0.0,-0.0001224754232680425,0.0,-0.0001131296157836914,-0.00013256072998046875,0.0,1332.0,2,0.0,2224,2
135,RS1794_gt.nii,0.0,,0.0,0.999563455581665,0.0,0.9984261989593506,1.0,0.0004365158383734524,1.0,0.0015737717039883137,1.0,0.0,0.9979910850524902,0.4997817277908325,0.0,-0.0008288402459584177,0.0,-0.00043654441833496094,-0.001573801040649414,0.0,22246.0,2,0.0,26392,2
136,RS2801_gt.nii,0.0,,0.0,0.9984035491943359,0.0,0.9913168549537659,1.0,0.0015964629128575325,1.0,0.008683118037879467,1.0,0.0,0.9897480010986328,0.49920177459716797,0.0,-0.003723207861185074,0.0,-0.0015964508056640625,-0.00868314504623413,0.0,130085.0,1,0.0,145448,1
137,PS3035_gt.nii,0.0,,0.0,0.9997880458831787,0.0,0.9993538856506348,1.0,0.0002119718410540372,1.0,0.0006461319862864912,1.0,0.0,0.9991421699523926,0.49989402294158936,0.0,-0.00037008352228440344,0.0,-0.00021195411682128906,-0.0006461143493652344,0.0,9043.0,1,0.0,10838,1
138,RS3016_gt.nii,0.0,,0.0,0.9994507431983948,0.0,0.9987996220588684,1.0,0.0005492601194418967,1.0,0.0012003808515146375,1.0,0.0,0.9982516765594482,0.4997253715991974,0.0,-0.0008119860431179404,0.0,-0.0005492568016052246,-0.0012003779411315918,0.0,15228.0,2,0.0,20128,2
139,PS2691_gt.nii,0.0,,0.0,0.9992818832397461,0.0,0.9943268299102783,1.0,0.0007181348628364503,1.0,0.005673167761415243,1.0,0.0,0.9936168193817139,0.49964094161987305,0.0,-0.0020184398163110018,0.0,-0.0007181167602539062,-0.00567317008972168,0.0,86949.0,1,0.0,95112,1
140,RS4389_gt.nii,0.0,,0.0,0.9998094439506531,0.0,0.9993370771408081,1.0,0.00019056315068155527,1.0,0.0006629299023188651,1.0,0.0,0.9991467595100403,0.49990472197532654,0.0,-0.00035542933619581163,0.0,-0.00019055604934692383,-0.0006629228591918945,0.0,8837.0,1,0.0,11120,1
141,RS3279_gt.nii,0.0,,0.0,0.9995941519737244,0.0,0.9985965490341187,1.0,0.00040582127985544503,1.0,0.0014034236082807183,1.0,0.0,0.9981918931007385,0.4997970759868622,0.0,-0.0007546782144345343,0.0,-0.00040584802627563477,-0.0014034509658813477,0.0,19400.0,4,0.0,23536,4
142,RS4061_gt.nii,0.0,,0.0,0.9999575614929199,0.0,0.9999575614929199,1.0,4.2440307879587635e-05,1.0,4.2440307879587635e-05,1.0,0.0,0.9999151229858398,0.49997878074645996,0.0,-4.2440307879587635e-05,0.0,-4.2438507080078125e-05,-4.2438507080078125e-05,0.0,375.0,1,0.0,712,1
143,RS4052_gt.nii,0.0,,0.0,0.999586820602417,0.0,0.9983685612678528,1.0,0.00041319758747704327,1.0,0.001631456078030169,1.0,0.0,0.9979566931724548,0.4997934103012085,0.0,-0.0008210442611016333,0.0,-0.0004131793975830078,-0.0016314387321472168,0.0,22967.0,1,0.0,27360,1
144,RS4028_gt.nii,0.0,,0.0,0.9998118877410889,0.0,0.9997748732566833,1.0,0.00018809498578775674,1.0,0.00022510947019327432,1.0,0.0,0.9995868802070618,0.49990594387054443,0.0,-0.00020577161922119558,0.0,-0.0001881122589111328,-0.0002251267433166504,0.0,2301.0,3,0.0,3776,3
145,PS3125_gt.nii,0.0,,0.0,0.9991599321365356,0.0,0.996676504611969,1.0,0.0008400559891015291,1.0,0.00332347652874887,1.0,0.0,0.9958420395851135,0.4995799660682678,0.0,-0.001670899917371571,0.0,-0.0008400678634643555,-0.003323495388031006,0.0,46865.0,5,0.0,55712,5
146,PS1257_gt.nii,0.0,,0.0,0.999614417552948,0.0,0.9988532662391663,1.0,0.0003856072435155511,1.0,0.0011467582080513239,1.0,0.0,0.9984685182571411,0.499807208776474,0.0,-0.0006649799761362374,0.0,-0.00038558244705200195,-0.0011467337608337402,0.0,15201.0,1,0.0,19232,1
147,RS4239_gt.nii,0.0,,0.0,0.9991070628166199,0.0,0.9967942237854004,1.0,0.0008929361356422305,1.0,0.003205768531188369,1.0,0.0,0.9959070086479187,0.49955353140830994,0.0,-0.0016919062472879887,0.0,-0.000892937183380127,-0.0032057762145996094,0.0,45265.0,2,0.0,53736,2
148,PS1390_gt.nii,0.0,,0.0,0.9997455477714539,0.0,0.9991285800933838,1.0,0.0002544354647397995,1.0,0.000871403026394546,1.0,0.0,0.9988746047019958,0.49987277388572693,0.0,-0.0004708670894615352,0.0,-0.0002544522285461426,-0.0008714199066162109,0.0,11829.0,1,0.0,14616,1
149,PS3952_gt.nii,0.0,,0.0,0.9988260269165039,0.0,0.9950226545333862,1.0,0.001173968194052577,1.0,0.004977318458259106,1.0,0.0,0.9938603639602661,0.49941301345825195,0.0,-0.002417274285107851,0.0,-0.0011739730834960938,-0.0049773454666137695,0.0,71177.0,1,0.0,83408,1
150,RS4390_gt.nii,0.0,,0.0,0.9994690418243408,0.0,0.9982385635375977,1.0,0.0005309391999617219,1.0,0.0017614163225516677,1.0,0.0,0.9977095127105713,0.4997345209121704,0.0,-0.0009670599829405546,0.0,-0.0005309581756591797,-0.0017614364624023438,0.0,24769.0,2,0.0,29536,2
151,PS2921_gt.nii,0.0,,0.0,0.9999565482139587,0.0,0.9999394416809082,1.0,4.345441629993729e-05,1.0,6.05609493504744e-05,1.0,0.0,0.9998959898948669,0.49997827410697937,0.0,-5.129952114657499e-05,0.0,-4.3451786041259766e-05,-6.0558319091796875e-05,0.0,643.0,3,0.0,1016,3
152,RS4295_gt.nii,0.0,,0.0,0.9989364743232727,0.0,0.9967440366744995,1.0,0.0010635277722030878,1.0,0.0032559577375650406,1.0,0.0,0.9956874251365662,0.49946823716163635,0.0,-0.0018608605023473501,0.0,-0.001063525676727295,-0.0032559633255004883,0.0,44235.0,1,0.0,54568,1
153,PS3591_gt.nii,0.0,,0.0,0.9996389150619507,0.0,0.9992697238922119,1.0,0.00036111014196649194,1.0,0.0007303011952899396,1.0,0.0,0.9989091157913208,0.49981945753097534,0.0,-0.0005135359242558479,0.0,-0.0003610849380493164,-0.0007302761077880859,0.0,8632.0,2,0.0,12248,2
154,RS3052_gt.nii,0.0,,0.0,0.9991798400878906,0.0,0.99591064453125,1.0,0.0008201732998713851,1.0,0.0040893577970564365,1.0,0.0,0.9950971603393555,0.4995899200439453,0.0,-0.0018313879845663905,0.0,-0.000820159912109375,-0.00408935546875,0.0,59563.0,2,0.0,68552,2
155,RS4483_gt.nii,0.0,,0.0,0.997301459312439,0.0,0.9872052669525146,1.0,0.0026985241565853357,1.0,0.012794725596904755,1.0,0.0,0.9845752716064453,0.4986507296562195,0.0,-0.005875957198441029,0.0,-0.002698540687561035,-0.012794733047485352,0.0,189241.0,11,0.0,214088,11
156,RS2221_gt.nii,0.0,,0.0,0.9992496967315674,0.0,0.9977757930755615,1.0,0.0007503019296564162,1.0,0.002224203199148178,1.0,0.0,0.9970288276672363,0.4996248483657837,0.0,-0.001291829627007246,0.0,-0.0007503032684326172,-0.0022242069244384766,0.0,30749.0,3,0.0,37288,3
157,RS4249_gt.nii,0.0,,0.0,0.9999291896820068,0.0,0.9999027252197266,1.0,7.08172083250247e-05,1.0,9.728167060529813e-05,1.0,0.0,0.9998319149017334,0.4999645948410034,0.0,-8.300130139105022e-05,0.0,-7.081031799316406e-05,-9.72747802734375e-05,0.0,1053.0,1,0.0,1632,1
158,RS4176_gt.nii,0.0,,0.0,0.9998810887336731,0.0,0.9998321533203125,1.0,0.00011893123155459762,1.0,0.00016786664491519332,1.0,0.0,0.9997132420539856,0.49994054436683655,0.0,-0.0001412960991729051,0.0,-0.0001189112663269043,-0.0001678466796875,0.0,1806.0,2,0.0,2816,2
159,RS4087_gt.nii,0.0,,0.0,0.9996398091316223,0.0,0.9989324808120728,1.0,0.00036021764390170574,1.0,0.0010675457306206226,1.0,0.0,0.9985730051994324,0.49981990456581116,0.0,-0.0006201199721544981,0.0,-0.00036019086837768555,-0.001067519187927246,0.0,14597.0,3,0.0,17904,3
160,RS4369_gt.nii,0.0,,0.0,0.9996934533119202,0.0,0.998943030834198,1.0,0.00030657261959277093,1.0,0.0010569948935881257,1.0,0.0,0.9986370801925659,0.4998467266559601,0.0,-0.0005692500853911042,0.0,-0.000306546688079834,-0.001056969165802002,0.0,14884.0,2,0.0,17728,2
161,RS4030_gt.nii,0.0,,0.0,0.999088704586029,0.0,0.995811939239502,1.0,0.0009112937841564417,1.0,0.004188046790659428,1.0,0.0,0.9949082732200623,0.4995443522930145,0.0,-0.0019535969477146864,0.0,-0.0009112954139709473,-0.004188060760498047,0.0,60804.0,3,0.0,70200,3
162,PS3055_gt.nii,0.0,,0.0,0.9992570877075195,0.0,0.9988194108009338,1.0,0.0007428945973515511,1.0,0.001180571154691279,1.0,0.0,0.9980782866477966,0.49962854385375977,0.0,-0.0009365041623823345,0.0,-0.0007429122924804688,-0.0011805891990661621,0.0,13496.0,9,0.0,19792,9
163,PS2941_gt.nii,0.0,,0.0,0.9954168796539307,0.0,0.9887002110481262,1.0,0.004583115689456463,1.0,0.011299794539809227,1.0,0.0,0.9842198491096497,0.49770843982696533,0.0,-0.007196406833827496,0.0,-0.004583120346069336,-0.01129978895187378,0.0,144891.0,21,0.0,188720,21
164,PS1641_gt.nii,0.0,,0.0,0.9988773465156555,0.0,0.9947226643562317,1.0,0.0011226707138121128,1.0,0.005277328193187714,1.0,0.0,0.9936118125915527,0.49943867325782776,0.0,-0.0024340711534023285,0.0,-0.0011226534843444824,-0.0052773356437683105,0.0,76631.0,3,0.0,88440,3
165,PS1063_gt.nii,0.0,,0.0,0.9996453523635864,0.0,0.9989763498306274,1.0,0.00035465293331071734,1.0,0.0010236551752313972,1.0,0.0,0.9986224174499512,0.4998226761817932,0.0,-0.0006025299662724137,0.0,-0.0003546476364135742,-0.0010236501693725586,0.0,13904.0,2,0.0,17168,2
166,RS4234_gt.nii,0.0,,0.0,0.999924898147583,0.0,0.999882698059082,1.0,7.511066360166296e-05,1.0,0.00011731075210263953,1.0,0.0,0.999807596206665,0.4999624490737915,0.0,-9.386846068082377e-05,0.0,-7.510185241699219e-05,-0.00011730194091796875,0.0,1377.0,1,0.0,1968,1
167,RS4356_gt.nii,0.0,,0.0,0.9982913732528687,0.0,0.9952631592750549,1.0,0.0017086000880226493,1.0,0.00473684910684824,1.0,0.0,0.9935706853866577,0.4991456866264343,0.0,-0.0028448866214603186,0.0,-0.0017086267471313477,-0.004736840724945068,0.0,64430.0,2,0.0,79336,2
168,RS2516_gt.nii,0.0,,0.0,0.9995313286781311,0.0,0.9988226294517517,1.0,0.000468686455860734,1.0,0.001177385332994163,1.0,0.0,0.9983550310134888,0.49976566433906555,0.0,-0.0007428489625453949,0.0,-0.0004686713218688965,-0.001177370548248291,0.0,15721.0,3,0.0,19744,3
169,RS3776_gt.nii,0.0,,0.0,0.9999487400054932,0.0,0.9999403953552246,1.0,5.1263050409033895e-05,1.0,5.960770067758858e-05,1.0,0.0,0.9998891353607178,0.4999743700027466,0.0,-5.527813482331112e-05,0.0,-5.125999450683594e-05,-5.9604644775390625e-05,0.0,559.0,1,0.0,1000,1
170,PS3192_gt.nii,0.0,,0.0,0.9977137446403503,0.0,0.9887545704841614,1.0,0.0022862772457301617,1.0,0.011245399713516235,1.0,0.0,0.9865193963050842,0.49885687232017517,0.0,-0.005070513114333153,0.0,-0.002286255359649658,-0.011245429515838623,0.0,163248.0,3,0.0,188240,3
171,PS3567_gt.nii,0.0,,0.0,0.9995672106742859,0.0,0.9989171028137207,1.0,0.0004327809438109398,1.0,0.0010828884551301599,1.0,0.0,0.998485267162323,0.49978360533714294,0.0,-0.0006845827447250485,0.0,-0.00043278932571411133,-0.0010828971862792969,0.0,14107.0,1,0.0,18160,1
172,RS3379_gt.nii,0.0,,0.0,0.9984347820281982,0.0,0.9976077675819397,1.0,0.0015652013244107366,1.0,0.002392212627455592,1.0,0.0,0.9960500597953796,0.4992173910140991,0.0,-0.0019350179936736822,0.0,-0.0015652179718017578,-0.0023922324180603027,0.0,27750.0,7,0.0,40072,7
173,PS3436_gt.nii,0.0,,0.0,0.9998283982276917,0.0,0.999687135219574,1.0,0.00017159584967885166,1.0,0.0003128588432446122,1.0,0.0,0.9995156526565552,0.4999141991138458,0.0,-0.00023170083295553923,0.0,-0.0001716017723083496,-0.0003128647804260254,0.0,3936.0,2,0.0,5248,2
174,RS4036_gt.nii,0.0,,0.0,0.9997475147247314,0.0,0.9994562864303589,1.0,0.00025250331964343786,1.0,0.0005437315558083355,1.0,0.0,0.9992040395736694,0.4998737573623657,0.0,-0.0003705320996232331,0.0,-0.0002524852752685547,-0.0005437135696411133,0.0,6732.0,1,0.0,9120,1
175,PS2778_gt.nii,0.0,,0.0,0.9997438788414001,0.0,0.9992998242378235,1.0,0.0002561216242611408,1.0,0.0007001761696301401,1.0,0.0,0.9990440607070923,0.4998719394207001,0.0,-0.00042347400449216366,0.0,-0.0002561211585998535,-0.0007001757621765137,0.0,9630.0,4,0.0,11744,4
176,RS3622_gt.nii,0.0,,0.0,0.9987974762916565,0.0,0.9952951669692993,1.0,0.001202512183226645,1.0,0.004704861436039209,1.0,0.0,0.9941039085388184,0.49939873814582825,0.0,-0.0023785820230841637,0.0,-0.0012025237083435059,-0.004704833030700684,0.0,66998.0,1,0.0,78840,1
177,RS4217_gt.nii,0.0,,0.0,0.9998060464859009,0.0,0.9997424483299255,1.0,0.00019394385162740946,1.0,0.00025754200760275126,1.0,0.0,0.999548614025116,0.49990302324295044,0.0,-0.00022349203936755657,0.0,-0.0001939535140991211,-0.0002575516700744629,0.0,2440.0,1,0.0,4320,1
178,RS4381_gt.nii,0.0,,0.0,0.9998257756233215,0.0,0.9996312260627747,1.0,0.00017422901873942465,1.0,0.0003687785647343844,1.0,0.0,0.9994571208953857,0.49991288781166077,0.0,-0.000253479607636109,0.0,-0.0001742243766784668,-0.0003687739372253418,0.0,4964.0,4,0.0,6186,4
179,RS4124_gt.nii,0.0,,0.0,0.9994202256202698,0.0,0.9991125464439392,1.0,0.0005797521444037557,1.0,0.0008874311461113393,1.0,0.0,0.9985338449478149,0.4997101128101349,0.0,-0.0007172796176746488,0.0,-0.0005797743797302246,-0.000887453556060791,0.0,10132.0,4,0.0,14880,4
180,PS3099_gt.nii,0.0,,0.0,0.9999369382858276,0.0,0.9999275207519531,1.0,6.306628347374499e-05,1.0,7.248381734825671e-05,1.0,0.0,0.9998644590377808,0.4999684691429138,0.0,-6.761128315702081e-05,0.0,-6.306171417236328e-05,-7.2479248046875e-05,0.0,726.0,2,0.0,1216,2
181,RS4269_gt.nii,0.0,,0.0,0.9998736381530762,0.0,0.9997744560241699,1.0,0.0001263903541257605,1.0,0.0002255724830320105,1.0,0.0,0.9996480941772461,0.4999368190765381,0.0,-0.00016884959768503904,0.0,-0.00012636184692382812,-0.00022554397583007812,0.0,2583.0,1,0.0,3784,1
182,RS2499_gt.nii,0.0,,0.0,0.9978592991828918,0.0,0.9907879829406738,1.0,0.002140709664672613,1.0,0.009212005883455276,1.0,0.0,0.9886865019798279,0.4989296495914459,0.0,-0.004440746735781431,0.0,-0.0021407008171081543,-0.009212017059326172,0.0,132277.0,2,0.0,154224,2
183,PS3252_gt.nii,0.0,,0.0,0.9994339346885681,0.0,0.9987661838531494,1.0,0.0005660480237565935,1.0,0.0012337984517216682,1.0,0.0,0.9982015490531921,0.49971696734428406,0.0,-0.0008356968755833805,0.0,-0.0005660653114318848,-0.001233816146850586,0.0,16060.0,4,0.0,20688,4
184,PS3945_gt.nii,0.0,,0.0,0.9996111392974854,0.0,0.9991419315338135,1.0,0.0003888365754391998,1.0,0.0008580441935919225,1.0,0.0,0.9987537860870361,0.4998055696487427,0.0,-0.000577614875510335,0.0,-0.00038886070251464844,-0.0008580684661865234,0.0,11338.0,2,0.0,14390,2
185,PS3410_gt.nii,0.0,,0.0,0.9995865821838379,0.0,0.9991055727005005,1.0,0.000413429836044088,1.0,0.0008944391156546772,1.0,0.0,0.9986928701400757,0.49979329109191895,0.0,-0.0006081017781980336,0.0,-0.0004134178161621094,-0.0008944272994995117,0.0,11713.0,1,0.0,15000,1
186,PS3899_gt.nii,0.0,,0.0,0.9997761249542236,0.0,0.9996160864830017,1.0,0.00022390138474293053,1.0,0.00038393985596485436,1.0,0.0,0.9993923306465149,0.4998880624771118,0.0,-0.0002931973140221089,0.0,-0.0002238750457763672,-0.000383913516998291,0.0,4586.0,4,0.0,6440,4
187,PS2149_gt.nii,0.0,,0.0,0.9992108941078186,0.0,0.9974559545516968,1.0,0.0007890852284617722,1.0,0.0025440212339162827,1.0,0.0,0.9966709017753601,0.4996054470539093,0.0,-0.001416844897903502,0.0,-0.0007891058921813965,-0.0025440454483032227,0.0,34602.0,1,0.0,42648,1
188,RS4613_gt.nii,0.0,,0.0,0.9994549751281738,0.0,0.9980701208114624,1.0,0.0005450032185763121,1.0,0.001929856021888554,1.0,0.0,0.9975272417068481,0.4997274875640869,0.0,-0.0010255620582029223,0.0,-0.0005450248718261719,-0.0019298791885375977,0.0,27955.0,1,0.0,32360,1
189,RS1673_gt.nii,0.0,,0.0,0.9988802671432495,0.0,0.9961801171302795,1.0,0.0011197137646377087,1.0,0.003819911740720272,1.0,0.0,0.9950689077377319,0.49944013357162476,0.0,-0.0020681412424892187,0.0,-0.0011197328567504883,-0.003819882869720459,0.0,52203.0,4,0.0,64016,4
190,PS3394_gt.nii,0.0,,0.0,0.9999439716339111,0.0,0.9999227523803711,1.0,5.603269528364763e-05,1.0,7.725194882368669e-05,1.0,0.0,0.9998667240142822,0.49997198581695557,0.0,-6.579235923709348e-05,0.0,-5.602836608886719e-05,-7.724761962890625e-05,0.0,854.0,2,0.0,1296,2
191,PS2698_gt.nii,0.0,,0.0,0.9997379183769226,0.0,0.9994597434997559,1.0,0.00026210397481918335,1.0,0.0005402788519859314,1.0,0.0,0.9991979002952576,0.4998689591884613,0.0,-0.0003763100248761475,0.0,-0.0002620816230773926,-0.0005402565002441406,0.0,6960.0,2,0.0,9062,2
192,RS3951_gt.nii,0.0,,0.0,0.9993836283683777,0.0,0.9983791708946228,1.0,0.0006163567304611206,1.0,0.001620813156478107,1.0,0.0,0.9977648258209229,0.49969181418418884,0.0,-0.0009994994616135955,0.0,-0.0006163716316223145,-0.0016208291053771973,0.0,21624.0,2,0.0,27176,2
193,RS4233_gt.nii,0.0,,0.0,0.9999101161956787,0.0,0.9998936653137207,1.0,8.98933649295941e-05,1.0,0.00010634424688760191,1.0,0.0,0.9998037815093994,0.49995505809783936,0.0,-9.777342347661033e-05,0.0,-8.988380432128906e-05,-0.00010633468627929688,0.0,1154.0,2,0.0,1784,2
194,RS4026_gt.nii,0.0,,0.0,0.9992038607597351,0.0,0.99802565574646,1.0,0.0007961601950228214,1.0,0.0019743633456528187,1.0,0.0,0.9972326159477234,0.49960193037986755,0.0,-0.0012537582078948617,0.0,-0.0007961392402648926,-0.001974344253540039,0.0,26272.0,6,0.0,33098,6
195,RS3046_gt.nii,0.0,,0.0,0.9991495013237,0.0,0.9970430135726929,1.0,0.0008505081059411168,1.0,0.0029569906182587147,1.0,0.0,0.996197521686554,0.49957475066185,0.0,-0.0015858575934544206,0.0,-0.0008504986763000488,-0.002956986427307129,0.0,40533.0,2,0.0,49568,2
196,RS3854_gt.nii,0.0,,0.0,0.9999222755432129,0.0,0.9999265670776367,1.0,7.77301611378789e-05,1.0,7.343862671405077e-05,1.0,0.0,0.9998488426208496,0.49996113777160645,0.0,-7.555392949143425e-05,0.0,-7.772445678710938e-05,-7.343292236328125e-05,0.0,568.0,1,0.0,1232,1
197,PS3819_gt.nii,0.0,,0.0,0.9998647570610046,0.0,0.9997524619102478,1.0,0.00013521680375561118,1.0,0.0002475119545124471,1.0,0.0,0.999617338180542,0.4999323785305023,0.0,-0.00018294199253432453,0.0,-0.00013524293899536133,-0.00024753808975219727,0.0,3085.0,1,0.0,4152,1
198,RS3964_gt.nii,0.0,,0.0,0.9998193383216858,0.0,0.9997677206993103,1.0,0.00018064402684103698,1.0,0.00023226164921652526,1.0,0.0,0.9995871782302856,0.4999096691608429,0.0,-0.00020483328262344003,0.0,-0.00018066167831420898,-0.00023227930068969727,0.0,2560.0,2,0.0,3896,2
199,RS4125_gt.nii,0.0,,0.0,0.9999040365219116,0.0,0.9997445344924927,1.0,9.59879980655387e-05,1.0,0.0002554900129325688,1.0,0.0,0.9996485710144043,0.4999520182609558,0.0,-0.0001566013233968988,0.0,-9.59634780883789e-05,-0.0002554655075073242,0.0,3525.0,1,0.0,4286,1
200,RS4181_gt.nii,0.0,,0.0,0.9994109869003296,0.0,0.9991817474365234,1.0,0.000589017930906266,1.0,0.0008182572782970965,1.0,0.0,0.9985936880111694,0.4997054934501648,0.0,-0.000694239279255271,0.0,-0.0005890130996704102,-0.0008182525634765625,0.0,9066.0,12,0.0,13720,12
201,RS4198_gt.nii,0.0,,0.0,0.9998621940612793,0.0,0.9998431205749512,1.0,0.00013782756286673248,1.0,0.00015690104919485748,1.0,0.0,0.9997053146362305,0.49993109703063965,0.0,-0.0001470553979743272,0.0,-0.00013780593872070312,-0.00015687942504882812,0.0,1811.0,15,0.0,2632,15
202,PS2904_gt.nii,0.0,,0.0,0.9976593255996704,0.0,0.9853344559669495,1.0,0.002340649487450719,1.0,0.01466557290405035,1.0,0.0,0.9830618500709534,0.4988296627998352,0.0,-0.005858921445906162,0.0,-0.00234067440032959,-0.014665544033050537,0.0,222257.0,4,0.0,245480,4
203,RS4083_gt.nii,0.0,,0.0,0.9998829960823059,0.0,0.9998693466186523,1.0,0.0001170192044810392,1.0,0.00013066867541056126,1.0,0.0,0.9997523427009583,0.49994149804115295,0.0,-0.00012365574366413057,0.0,-0.0001170039176940918,-0.00013065338134765625,0.0,1341.0,17,0.0,2192,17
204,RS4406_gt.nii,0.0,,0.0,0.9994648098945618,0.0,0.9981608390808105,1.0,0.0005351605359464884,1.0,0.0018391896737739444,1.0,0.0,0.9976276159286499,0.4997324049472809,0.0,-0.00099209975451231,0.0,-0.0005351901054382324,-0.0018391609191894531,0.0,26187.0,1,0.0,30840,1
205,PS3950_gt.nii,0.0,,0.0,0.9996213912963867,0.0,0.999099612236023,1.0,0.00037859182339161634,1.0,0.0009003707091324031,1.0,0.0,0.998721718788147,0.49981069564819336,0.0,-0.0005838432698510587,0.0,-0.00037860870361328125,-0.0009003877639770508,0.0,12004.0,11,0.0,15100,11
206,PS4330_gt.nii,0.0,,0.0,0.9993484020233154,0.0,0.9987093210220337,1.0,0.0006516039720736444,1.0,0.0012906844494864345,1.0,0.0,0.9980593919754028,0.4996742010116577,0.0,-0.0009170687990263104,0.0,-0.0006515979766845703,-0.0012906789779663086,0.0,16037.0,2,0.0,21640,2
207,PS3675_gt.nii,0.0,,0.0,0.9994838833808899,0.0,0.9982834458351135,1.0,0.0005161080043762922,1.0,0.001716544502414763,1.0,0.0,0.9977691173553467,0.49974194169044495,0.0,-0.0009412344661541283,0.0,-0.0005161166191101074,-0.0017165541648864746,0.0,24027.0,1,0.0,28784,1
208,RS3465_gt.nii,0.0,,0.0,0.9995973706245422,0.0,0.9978404641151428,1.0,0.00040260437526740134,1.0,0.002159509342163801,1.0,0.0,0.9974396228790283,0.4997986853122711,0.0,-0.0009324311977252364,0.0,-0.00040262937545776367,-0.0021595358848571777,0.0,31785.0,1,0.0,36216,1
209,RS4248_gt.nii,0.0,,0.0,0.9997604489326477,0.0,0.999633252620697,1.0,0.00023957931261975318,1.0,0.00036677561001852155,1.0,0.0,0.9993938207626343,0.49988022446632385,0.0,-0.0002964318555314094,0.0,-0.00023955106735229492,-0.0003667473793029785,0.0,4150.0,1,0.0,6152,1
210,PS4300_gt.nii,0.0,,0.0,0.9998288154602051,0.0,0.999758780002594,1.0,0.00017116621893364936,1.0,0.00024120166199281812,1.0,0.0,0.9995877146720886,0.49991440773010254,0.0,-0.0002031885233009234,0.0,-0.00017118453979492188,-0.00024121999740600586,0.0,2806.0,8,0.0,4046,8
211,RS4034_gt.nii,0.0,,0.0,0.9995194673538208,0.0,0.9988712668418884,1.0,0.00048053835052996874,1.0,0.0011287385132163763,1.0,0.0,0.9983918070793152,0.4997597336769104,0.0,-0.0007364795892499387,0.0,-0.0004805326461791992,-0.0011287331581115723,0.0,14113.0,2,0.0,18928,2
212,PS3398_gt.nii,0.0,,0.0,0.9993048310279846,0.0,0.997950553894043,1.0,0.000695162161719054,1.0,0.0020494372583925724,1.0,0.0,0.9972582459449768,0.4996524155139923,0.0,-0.0011936044320464134,0.0,-0.0006951689720153809,-0.0020494461059570312,0.0,27967.0,5,0.0,34360,5
213,PS3173_gt.nii,0.0,,0.0,0.9987625479698181,0.0,0.9940909147262573,1.0,0.0012374237412586808,1.0,0.005909082479774952,1.0,0.0,0.9928680658340454,0.49938127398490906,0.0,-0.002704078098759055,0.0,-0.0012374520301818848,-0.005909085273742676,0.0,85995.0,1,0.0,99016,1
214,PS4333_gt.nii,0.0,,0.0,0.999935507774353,0.0,0.9999194145202637,1.0,6.449742068070918e-05,1.0,8.059067477006465e-05,1.0,0.0,0.9998549222946167,0.4999677538871765,0.0,-7.20964017091319e-05,0.0,-6.449222564697266e-05,-8.058547973632812e-05,0.0,812.0,2,0.0,1352,2
215,RS3989_gt.nii,0.0,,0.0,0.9998505711555481,0.0,0.9997190833091736,1.0,0.00014941120753064752,1.0,0.00028089905390515924,1.0,0.0,0.9995697736740112,0.49992528557777405,0.0,-0.00020486449648160487,0.0,-0.0001494288444519043,-0.000280916690826416,0.0,3538.0,1,0.0,4712,1
216,PS4399_gt.nii,0.0,,0.0,0.9998393654823303,0.0,0.999437689781189,1.0,0.00016060560301411897,1.0,0.0005622812896035612,1.0,0.0,0.9992772936820984,0.49991968274116516,0.0,-0.00030050877830944955,0.0,-0.00016063451766967773,-0.0005623102188110352,0.0,7777.0,1,0.0,9432,1
217,PS1350_gt.nii,0.0,,0.0,0.9999176859855652,0.0,0.9998311996459961,1.0,8.232791151385754e-05,1.0,0.00016881425108294934,1.0,0.0,0.9997488856315613,0.4999588429927826,0.0,-0.00011789030395448208,0.0,-8.231401443481445e-05,-0.00016880035400390625,0.0,2115.0,1,0.0,2832,1
218,PS3404_gt.nii,0.0,,0.0,0.9994603991508484,0.0,0.9974942803382874,1.0,0.0005395812331698835,1.0,0.0025056973099708557,1.0,0.0,0.9969574213027954,0.4997301995754242,0.0,-0.0011627670610323548,0.0,-0.0005396008491516113,-0.0025057196617126465,0.0,36221.0,1,0.0,42016,1
219,PS4318_gt.nii,0.0,,0.0,0.9990442991256714,0.0,0.9977676868438721,1.0,0.0009556864388287067,1.0,0.0022322959266602993,1.0,0.0,0.9968162775039673,0.4995221495628357,0.0,-0.0014606078621000051,0.0,-0.0009557008743286133,-0.0022323131561279297,0.0,28257.0,6,0.0,37416,6
220,PS3328_gt.nii,0.0,,0.0,0.9995535016059875,0.0,0.9984763264656067,1.0,0.00044652281212620437,1.0,0.0015236971667036414,1.0,0.0,0.9980311393737793,0.4997767508029938,0.0,-0.0008248427184298635,0.0,-0.00044649839401245117,-0.0015236735343933105,0.0,21648.0,2,0.0,25552,2
221,RS4175_gt.nii,0.0,,0.0,0.9994622468948364,0.0,0.9979461431503296,1.0,0.0005377244669944048,1.0,0.0020538861863315105,1.0,0.0,0.9974105954170227,0.4997311234474182,0.0,-0.0010509161511436105,0.0,-0.0005377531051635742,-0.00205385684967041,0.0,29334.0,5,0.0,34440,5
222,RS3419_gt.nii,0.0,,0.0,0.9998612999916077,0.0,0.9997792840003967,1.0,0.00013867100642528385,1.0,0.00022068699763622135,1.0,0.0,0.999640703201294,0.49993064999580383,0.0,-0.00017493680934421718,0.0,-0.00013870000839233398,-0.00022071599960327148,0.0,2748.0,2,0.0,3702,2
223,PS4597_gt.nii,0.0,,0.0,0.9991591572761536,0.0,0.9983019828796387,1.0,0.0008408387657254934,1.0,0.0016980119980871677,1.0,0.0,0.9974640011787415,0.4995795786380768,0.0,-0.0011948866304010153,0.0,-0.0008408427238464355,-0.0016980171203613281,0.0,20876.0,2,0.0,28464,2
224,PS3586_gt.nii,0.0,,0.0,0.9983422160148621,0.0,0.9934551119804382,1.0,0.0016577679198235273,1.0,0.006544878706336021,1.0,0.0,0.9918189644813538,0.49917110800743103,0.0,-0.0032939170487225056,0.0,-0.0016577839851379395,-0.006544888019561768,0.0,92492.0,4,0.0,109624,4
225,RS3660_gt.nii,0.0,,0.0,0.9998072385787964,0.0,0.9996141791343689,1.0,0.00019277617684565485,1.0,0.0003858356212731451,1.0,0.0,0.9994215369224548,0.4999036192893982,0.0,-0.00027272681472823024,0.0,-0.00019276142120361328,-0.0003858208656311035,0.0,4591.0,1,0.0,6472,1
226,RS4229_gt.nii,0.0,,0.0,0.9997149109840393,0.0,0.9987894296646118,1.0,0.00028507638489827514,1.0,0.0012105574132874608,1.0,0.0,0.9985050559043884,0.49985745549201965,0.0,-0.0005874532507732511,0.0,-0.00028508901596069336,-0.0012105703353881836,0.0,17425.0,1,0.0,20304,1
227,RS4307_gt.nii,0.0,,0.0,0.9995469450950623,0.0,0.9992320537567139,1.0,0.0004530450387392193,1.0,0.0007679362315684557,1.0,0.0,0.9987797141075134,0.49977347254753113,0.0,-0.0005898387171328068,0.0,-0.00045305490493774414,-0.0007679462432861328,0.0,9240.0,2,0.0,12878,2
228,RS4182_gt.nii,0.0,,0.0,0.9997004270553589,0.0,0.9995154142379761,1.0,0.00029959887615405023,1.0,0.0004846116644330323,1.0,0.0,0.9992160797119141,0.49985021352767944,0.0,-0.0003810369234997779,0.0,-0.0002995729446411133,-0.0004845857620239258,0.0,5723.0,1,0.0,8128,1
229,RS3124_gt.nii,0.0,,0.0,0.9978529810905457,0.0,0.9900702238082886,1.0,0.002147014020010829,1.0,0.009929784573614597,1.0,0.0,0.9879655838012695,0.4989264905452728,0.0,-0.00461729196831584,0.0,-0.0021470189094543457,-0.009929776191711426,0.0,144282.0,4,0.0,166240,4
230,RS4285_gt.nii,0.0,,0.0,0.9995777606964111,0.0,0.9990740418434143,1.0,0.000422212848206982,1.0,0.000925931497476995,1.0,0.0,0.9986526370048523,0.49978888034820557,0.0,-0.0006252520834095776,0.0,-0.0004222393035888672,-0.0009259581565856934,0.0,12124.0,7,0.0,15528,7
231,RS4256_gt.nii,0.0,,0.0,0.9995023608207703,0.0,0.9989456534385681,1.0,0.0004976271302439272,1.0,0.0010543342214077711,1.0,0.0,0.9984490871429443,0.49975118041038513,0.0,-0.0007243378786370158,0.0,-0.0004976391792297363,-0.0010543465614318848,0.0,13099.0,3,0.0,17680,3
232,RS3697_gt.nii,0.0,,0.0,0.9987353086471558,0.0,0.996781587600708,1.0,0.0012647034600377083,1.0,0.003218416590243578,1.0,0.0,0.9955250024795532,0.4993676543235779,0.0,-0.00201750872656703,0.0,-0.0012646913528442383,-0.003218412399291992,0.0,41732.0,15,0.0,53928,15
233,RS4370_gt.nii,0.0,,0.0,0.9993264675140381,0.0,0.9970583319664001,1.0,0.0006735455826856196,1.0,0.0029416766483336687,1.0,0.0,0.9963887333869934,0.49966323375701904,0.0,-0.0014076054794713855,0.0,-0.0006735324859619141,-0.0029416680335998535,0.0,42419.0,1,0.0,49320,1
234,RS4051_gt.nii,0.0,,0.0,0.9999517798423767,0.0,0.9999589920043945,1.0,4.8222136683762074e-05,1.0,4.100997466593981e-05,1.0,0.0,0.9999107718467712,0.49997588992118835,0.0,-4.4470081775216386e-05,0.0,-4.8220157623291016e-05,-4.100799560546875e-05,0.0,283.0,1,0.0,688,1
235,PS4414_gt.nii,0.0,,0.0,0.9998425245285034,0.0,0.9998030066490173,1.0,0.0001574468769831583,1.0,0.00019696475646924227,1.0,0.0,0.9996456503868103,0.4999212622642517,0.0,-0.00017610077338758856,0.0,-0.00015747547149658203,-0.00019699335098266602,0.0,2000.0,2,0.0,3304,2
236,RS4392_gt.nii,0.0,,0.0,0.9999744892120361,0.0,0.9999818801879883,1.0,2.5511249987175688e-05,1.0,1.812027403502725e-05,1.0,0.0,0.9999563694000244,0.49998724460601807,0.0,-2.150048385374248e-05,0.0,-2.5510787963867188e-05,-1.811981201171875e-05,0.0,141.0,1,0.0,304,1
237,RS4069_gt.nii,0.0,,0.0,0.9999206066131592,0.0,0.9998416900634766,1.0,7.940595969557762e-05,1.0,0.0001583225093781948,1.0,0.0,0.9997622966766357,0.4999603033065796,0.0,-0.00011212381650693715,0.0,-7.939338684082031e-05,-0.0001583099365234375,0.0,1935.0,1,0.0,2656,1
238,PS3031_gt.nii,0.0,,0.0,0.9997197985649109,0.0,0.9992950558662415,1.0,0.00028022011974826455,1.0,0.0007049627020023763,1.0,0.0,0.999015212059021,0.49985989928245544,0.0,-0.0004444600490387529,0.0,-0.00028020143508911133,-0.0007049441337585449,0.0,9190.0,2,0.0,11824,2
239,PS2820_gt.nii,0.0,,0.0,0.9999257326126099,0.0,0.9998984336853027,1.0,7.427493255818263e-05,1.0,0.00010157385986531153,1.0,0.0,0.9998241662979126,0.49996286630630493,0.0,-8.68584611453116e-05,0.0,-7.426738739013672e-05,-0.00010156631469726562,0.0,1039.0,1,0.0,1704,1
240,RS3451_gt.nii,0.0,,0.0,0.999737560749054,0.0,0.9996723532676697,1.0,0.0002624656190164387,1.0,0.00032767310040071607,1.0,0.0,0.9994100332260132,0.499868780374527,0.0,-0.00029326253570616245,0.0,-0.0002624392509460449,-0.00032764673233032227,0.0,3477.0,4,0.0,5496,4
241,PS3161_gt.nii,0.0,,0.0,0.9993242621421814,0.0,0.9963821768760681,1.0,0.0006757371011190116,1.0,0.0036178152076900005,1.0,0.0,0.9957113265991211,0.4996621310710907,0.0,-0.001563551020808518,0.0,-0.0006757378578186035,-0.0036178231239318848,0.0,54025.0,1,0.0,60656,1
242,PS3300_gt.nii,0.0,,0.0,0.9998892545700073,0.0,0.9997506141662598,1.0,0.00011077305680373684,1.0,0.0002494134532753378,1.0,0.0,0.9996398687362671,0.49994462728500366,0.0,-0.00016621759277768433,0.0,-0.00011074542999267578,-0.0002493858337402344,0.0,3201.0,1,0.0,4184,1
243,RS4280_gt.nii,0.0,,0.0,0.999825656414032,0.0,0.9997133612632751,1.0,0.00017433393804822117,1.0,0.0002866290742531419,1.0,0.0,0.9995391368865967,0.499912828207016,0.0,-0.0002235378633486107,0.0,-0.00017434358596801758,-0.0002866387367248535,0.0,3331.0,1,0.0,4808,1
244,RS4054_gt.nii,0.0,,0.0,0.9997382164001465,0.0,0.9990475177764893,1.0,0.00026179448468610644,1.0,0.0009524929337203503,1.0,0.0,0.998786211013794,0.49986910820007324,0.0,-0.0004993569455109537,0.0,-0.0002617835998535156,-0.0009524822235107422,0.0,13519.0,1,0.0,15976,1
245,PS3984_gt.nii,0.0,,0.0,0.999913215637207,0.0,0.9997739791870117,1.0,8.680397877469659e-05,1.0,0.0002260404289700091,1.0,0.0,0.9996871948242188,0.4999566078186035,0.0,-0.00014007573190610856,0.0,-8.678436279296875e-05,-0.00022602081298828125,0.0,2953.0,1,0.0,3792,1
246,RS4387_gt.nii,0.0,,0.0,0.9999536275863647,0.0,0.9999418258666992,1.0,4.637511301552877e-05,1.0,5.817683268105611e-05,1.0,0.0,0.999895453453064,0.4999768137931824,0.0,-5.194186087464914e-05,0.0,-4.6372413635253906e-05,-5.817413330078125e-05,0.0,603.0,1,0.0,976,1
247,RS4237_gt.nii,0.0,,0.0,0.9993910789489746,0.0,0.9986215829849243,1.0,0.0006089254165999591,1.0,0.001378420740365982,1.0,0.0,0.9980143308639526,0.4996955394744873,0.0,-0.0009161634370684624,0.0,-0.0006089210510253906,-0.0013784170150756836,0.0,17490.0,1,0.0,23112,1
248,PS3949_gt.nii,0.0,,0.0,0.9996494650840759,0.0,0.9988165497779846,1.0,0.00035053238389082253,1.0,0.0011834473116323352,1.0,0.0,0.9984668493270874,0.49982473254203796,0.0,-0.0006440780707634985,0.0,-0.00035053491592407227,-0.0011834502220153809,0.0,16739.0,1,0.0,19848,1
249,RS4108_gt.nii,0.0,,0.0,0.9997814893722534,0.0,0.999468207359314,1.0,0.0002185075863962993,1.0,0.0005317895556800067,1.0,0.0,0.9992499351501465,0.4998907446861267,0.0,-0.000340881320880726,0.0,-0.00021851062774658203,-0.0005317926406860352,0.0,6850.0,2,0.0,8920,2
250,RS4044_gt.nii,0.0,,0.0,0.999504566192627,0.0,0.9992721080780029,1.0,0.0004954366013407707,1.0,0.0007278946577571332,1.0,0.0,0.9987773895263672,0.4997522830963135,0.0,-0.0006005211616866291,0.0,-0.0004954338073730469,-0.0007278919219970703,0.0,8211.0,19,0.0,12206,19
251,PS3110_gt.nii,0.0,,0.0,0.9984588027000427,0.0,0.9926841259002686,1.0,0.0015411898493766785,1.0,0.007315861061215401,1.0,0.0,0.9911653995513916,0.49922940135002136,0.0,-0.003357846289873123,0.0,-0.0015411972999572754,-0.007315874099731445,0.0,108229.0,1,0.0,122552,1
252,PS2261_gt.nii,0.0,,0.0,0.9999064803123474,0.0,0.9996871948242188,1.0,9.354895155411214e-05,1.0,0.000312834425130859,1.0,0.0,0.9995936751365662,0.4999532401561737,0.0,-0.0001710711367195472,0.0,-9.351968765258789e-05,-0.00031280517578125,0.0,4173.0,1,0.0,5248,1
253,RS4048_gt.nii,0.0,,0.0,0.9977688789367676,0.0,0.9862827062606812,1.0,0.0022311413194984198,1.0,0.013717319816350937,1.0,0.0,0.9841122627258301,0.4988844394683838,0.0,-0.005532204173505306,0.0,-0.002231121063232422,-0.013717293739318848,0.0,208749.0,3,0.0,229632,3
254,RS4263_gt.nii,0.0,,0.0,0.9998787641525269,0.0,0.999824047088623,1.0,0.00012125718058086932,1.0,0.0001759742444846779,1.0,0.0,0.9997028112411499,0.4999393820762634,0.0,-0.00014607580669689924,0.0,-0.00012123584747314453,-0.00017595291137695312,0.0,2101.0,1,0.0,2952,1


==> figs/adapt/ploras/CT/atlas-real-192-mb_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4242_gt.nii,0.0,47.70744323730469,0.0,0.9995896816253662,0.0,0.9996837377548218,1.0,0.00041032888111658394,1.0,0.000316272780764848,1.0,0.0,0.9992736577987671,0.4997948408126831,0.0,-0.0003602441574912518,0.0,-0.00041031837463378906,-0.00031626224517822266,0.0,106.0,22,0.0,5304,2
1,RS4086_gt.nii,0.3968914747238159,36.27671432495117,0.503734290599823,0.9986115097999573,0.24832865595817566,0.9995476603507996,0.496265709400177,0.0013885017251595855,0.7516713738441467,0.00045233999844640493,0.04988250881433487,0.1995173543691635,0.998161256313324,0.7511729001998901,0.3326627314090729,0.3528733551502228,0.3536829948425293,0.5023458003997803,0.24787628650665283,0.36953909741913776,16260.0,12,0.15384615384615385,15264,1
2,RS3079_gt.nii,0.0,90.2219467163086,0.0,0.9978957772254944,0.0,0.9993888139724731,1.0,0.0021041948348283768,1.0,0.0006111599504947662,1.0,0.0,0.9972872138023376,0.4989478886127472,0.0,-0.001134019228629768,0.0,-0.0021042227745056152,-0.0006111860275268555,0.0,23158.0,6,0.0,10232,1
3,RS3128_gt.nii,0.0,97.32984924316406,0.0,0.9987053871154785,0.0,0.9989796876907349,1.0,0.0012946208007633686,1.0,0.0010203205747529864,1.0,0.0,0.9976876974105835,0.49935269355773926,0.0,-0.001149316318333149,0.0,-0.0012946128845214844,-0.0010203123092651367,0.0,1446.0,2,0.0,17096,3
4,RS4439_gt.nii,0.0,41.11319351196289,0.0,0.9988373517990112,0.0,0.9996768236160278,1.0,0.0011626658961176872,1.0,0.0003231943992432207,1.0,0.0,0.9985148906707764,0.4994186758995056,0.0,-0.000612998497672379,0.0,-0.0011626482009887695,-0.00032317638397216797,0.0,12791.0,16,0.0,5416,1
5,PS3948_gt.nii,0.0,73.35530090332031,0.0,0.9969497323036194,0.0,0.9993720054626465,1.0,0.0030502700246870518,1.0,0.0006280015804804862,1.0,0.0,0.9963255524635315,0.4984748661518097,0.0,-0.0013840427855029702,0.0,-0.0030502676963806152,-0.0006279945373535156,0.0,39544.0,20,0.0,10504,1
6,RS4174_gt.nii,0.034513507038354874,33.61547088623047,0.026888888329267502,0.9988616704940796,0.012519399635493755,0.9994773864746094,0.973111093044281,0.0011383440578356385,0.9874805808067322,0.0005226196371950209,0.17064408957958221,0.008615778759121895,0.9983402490615845,0.5128752589225769,0.017084361985325813,0.017576223239302635,0.01834755390882492,0.02575051784515381,0.011996746063232422,0.024198790060496977,7981.0,19,0.1111111111111111,9000,8
7,RS4211_gt.nii,0.0,,0.0,0.9981203079223633,0.0,0.9856482744216919,1.0,0.0018796774093061686,1.0,0.014351732097566128,1.0,0.0,0.9838221073150635,0.49906015396118164,0.0,-0.005193903110921383,0.0,-0.0018796920776367188,-0.014351725578308105,0.0,220977.0,1,0.0,240336,1
8,RS3027_gt.nii,0.0,40.04996871948242,0.0,0.9996593594551086,0.0,0.9998607039451599,1.0,0.0003406283794902265,1.0,0.00013928388943895698,1.0,0.0,0.9995201826095581,0.4998296797275543,0.0,-0.0002178165304940194,0.0,-0.0003406405448913574,-0.0001392960548400879,0.0,2456.0,5,0.0,2336,4
9,PS2998_gt.nii,0.0029576108790934086,44.384681701660156,0.0014809955609962344,0.9987096786499023,0.006876817438751459,0.9940044283866882,0.9985190033912659,0.0012903104070574045,0.9931231737136841,0.00599556602537632,0.48280176520347595,0.0012200514320284128,0.9927296042442322,0.5000953078269958,0.002437129383906722,0.0004099287325516343,0.003191322088241577,0.00019061565399169922,0.000881195068359375,0.003531851851851852,84077.0,0,1.0,100608,1
10,RS4223_gt.nii,0.0,49.44694137573242,0.0,0.9997596740722656,0.0,0.9992664456367493,1.0,0.0002403233665972948,1.0,0.0007335516856983304,1.0,0.0,0.9990264773368835,0.4998798370361328,0.0,-0.0004198685637675226,0.0,-0.000240325927734375,-0.0007335543632507324,0.0,10119.0,3,0.0,12304,2
11,PS2376_gt.nii,1.3752380454410152e-19,66.18912506103516,0.0,0.9922846555709839,0.0,0.9923127293586731,1.0,0.00771537097170949,1.0,0.007687298581004143,1.0,0.0,0.9847150444984436,0.49614232778549194,0.0,-0.007701322436332703,0.0,-0.007715344429016113,-0.007687270641326904,0.0,7566.0,5,0.0,127984,5
12,RS2901_gt.nii,0.0,64.75337982177734,0.0,0.9974132776260376,0.0,0.9974231719970703,1.0,0.002586694899946451,1.0,0.0025768005289137363,1.0,0.0,0.9948498010635376,0.4987066388130188,0.0,-0.0025817430578172207,0.0,-0.0025867223739624023,-0.0025768280029296875,0.0,4292.0,2,0.0,43120,1
13,RS4276_gt.nii,0.0003037390415556729,53.39287185668945,0.0004575402708724141,0.9984577298164368,0.00019332637020852417,0.9993479251861572,0.9995424747467041,0.0015422614524140954,0.9998067021369934,0.0006520667229779065,0.6473982334136963,0.00013592127652373165,0.9978076815605164,0.49945762753486633,0.00027180559118278325,-0.000705411599483341,0.00029741317848674953,-0.001084744930267334,-0.00045877695083618164,0.00032362459546925567,13090.0,8,0.25,10928,1
14,RS3932_gt.nii,0.30031123757362366,83.837646484375,0.36446306109428406,0.9992283582687378,0.16326135396957397,0.9997373223304749,0.6355369687080383,0.0007716623367741704,0.836738646030426,0.00026268139481544495,0.04398883506655693,0.12708239257335663,0.9989662170410156,0.6818457245826721,0.22550682723522186,0.24347734451293945,0.2439318150281906,0.36369144916534424,0.16299867630004883,0.28802828951120746,7489.0,12,0.125,6928,2
15,RS1987_gt.nii,0.0,86.13796997070312,0.0,0.9986430406570435,0.0,0.9989447593688965,1.0,0.0013569587608799338,1.0,0.0010552405146881938,1.0,0.0,0.9975906610488892,0.49932152032852173,0.0,-0.001196627737954259,0.0,-0.001356959342956543,-0.0010552406311035156,0.0,976.0,3,0.0,17680,6
16,RS4090_gt.nii,0.0,72.47613525390625,0.0,0.9998962879180908,0.0,0.9999227523803711,1.0,0.0001037200927385129,1.0,7.725563045823947e-05,1.0,0.0,0.9998190402984619,0.4999481439590454,0.0,-8.951514610089362e-05,0.0,-0.00010371208190917969,-7.724761962890625e-05,0.0,156.0,6,0.0,1296,1
17,PS4485_gt.nii,0.0,79.42921447753906,0.0,0.9991371035575867,0.0,0.9975741505622864,1.0,0.0008629017393104732,1.0,0.002425851533189416,1.0,0.0,0.9967154264450073,0.49956855177879333,0.0,-0.001446814276278019,0.0,-0.0008628964424133301,-0.002425849437713623,0.0,29102.0,13,0.0,40664,1
18,PS3983_gt.nii,7.060568614647668e-33,84.72130584716797,0.0,0.9988105893135071,0.0,0.999498724937439,1.0,0.0011894101044163108,1.0,0.0005012749461457133,1.0,0.0,0.9983105063438416,0.49940529465675354,0.0,-0.0007721538422629237,0.0,-0.00118941068649292,-0.0005012750625610352,0.0,9856.0,12,0.0,8400,1
19,PS3119_gt.nii,0.0,105.0428466796875,0.0,0.9943558573722839,0.0,0.9999716877937317,1.0,0.00564412260428071,1.0,2.829307777574286e-05,1.0,0.0,0.9943279027938843,0.49717792868614197,0.0,-0.0003996118321083486,0.0,-0.0056441426277160645,-2.8312206268310547e-05,0.0,93898.0,22,0.0,472,3
20,RS3455_gt.nii,0.0,89.04492950439453,0.0,0.9985498189926147,0.0,0.9998710751533508,1.0,0.0014501889236271381,1.0,0.00012893298116978258,1.0,0.0,0.9984212517738342,0.4992749094963074,0.0,-0.00043240858940407634,0.0,-0.001450181007385254,-0.00012892484664916992,0.0,21482.0,11,0.0,2160,3
21,RS4226_gt.nii,0.033965591341257095,29.698484420776367,0.07088574767112732,0.9977933168411255,0.014408991672098637,0.9995763897895813,0.9291142821311951,0.002206673612818122,0.9855909943580627,0.0004236045351717621,0.14997518062591553,0.012119989842176437,0.9973716735839844,0.5343395471572876,0.02394971065223217,0.030991991981863976,0.031959228217601776,0.0686790943145752,0.013985395431518555,0.02670088591663993,28725.0,6,0.14814814814814814,7632,11
22,PS3941_gt.nii,0.0,41.67433166503906,0.0,0.9995774030685425,0.0,0.9996894598007202,1.0,0.0004226089222356677,1.0,0.00031055219005793333,1.0,0.0,0.9992671012878418,0.49978870153427124,0.0,-0.0003622735384851694,0.0,-0.00042259693145751953,-0.00031054019927978516,0.0,986.0,5,0.0,5208,2
23,RS2302_gt.nii,0.0,54.918121337890625,0.0,0.999071478843689,0.0,0.9988564252853394,1.0,0.0009285091073252261,1.0,0.0011435623746365309,1.0,0.0,0.9979300498962402,0.4995357394218445,0.0,-0.0010304406750947237,0.0,-0.0009285211563110352,-0.0011435747146606445,0.0,10205.0,4,0.0,19168,1
24,RS4434_gt.nii,0.16786308586597443,59.20893859863281,0.09575729817152023,0.9995265603065491,0.5468579530715942,0.9946309924125671,0.9042426943778992,0.00047344647464342415,0.45314204692840576,0.005368981044739485,0.06569506227970123,0.08871778845787048,0.9941659569740295,0.547641932964325,0.16297665238380432,0.22714567184448242,0.22883538901805878,0.0952838659286499,0.5414888858795166,0.16786308826508592,85491.0,6,0.3333333333333333,99512,1
25,RS4511_gt.nii,0.0,91.20526123046875,0.0,0.9978235960006714,0.0,0.9983494281768799,1.0,0.002176412148401141,1.0,0.0016505819512531161,1.0,0.0,0.9961801767349243,0.4989117980003357,0.0,-0.0018953487742692232,0.0,-0.0021764039993286133,-0.0016505718231201172,0.0,5618.0,5,0.0,27632,2
26,RS4424_gt.nii,0.0,82.37110900878906,0.0,0.9973556995391846,0.0,0.9980025291442871,1.0,0.0026443232782185078,1.0,0.0019974971655756235,1.0,0.0,0.9953687191009521,0.4986778497695923,0.0,-0.0022982663940638304,0.0,-0.0026443004608154297,-0.0019974708557128906,0.0,7984.0,5,0.0,33424,1
27,PS3532_gt.nii,0.012741275131702423,35.860843658447266,0.06218273937702179,0.9978967308998108,0.005524862091988325,0.9998234510421753,0.9378172755241394,0.002103246981278062,0.9944751262664795,0.0001765646884450689,0.15534253418445587,0.005099916830658913,0.9977209568023682,0.5300397276878357,0.010148079134523869,0.017925484105944633,0.018535131588578224,0.06007945537567139,0.005348324775695801,0.011192005710206995,30995.0,9,0.23529411764705882,3152,4
28,RS3944_gt.nii,0.0,95.0768051147461,0.0,0.9994995594024658,0.0,0.9994680881500244,1.0,0.0005004682461731136,1.0,0.0005319394986145198,1.0,0.0,0.9989681243896484,0.4997497797012329,0.0,-0.0005159639986231923,0.0,-0.0005004405975341797,-0.0005319118499755859,0.0,1938.0,3,0.0,8920,1
29,RS3992_gt.nii,0.0,96.10931396484375,0.0,0.9979797601699829,0.0,0.998347282409668,1.0,0.0020202340092509985,1.0,0.00165271305013448,1.0,0.0,0.9963337182998657,0.49898988008499146,0.0,-0.001827256754040718,0.0,-0.00202023983001709,-0.0016527175903320312,0.0,2403.0,7,0.0,27672,3
30,PS3191_gt.nii,0.0,49.648765563964844,0.0,0.9987603425979614,0.0,0.9979222416877747,1.0,0.001239666948094964,1.0,0.0020777657628059387,1.0,0.0,0.9966877102851868,0.4993801712989807,0.0,-0.0016049103578552604,0.0,-0.0012396574020385742,-0.002077758312225342,0.0,19884.0,15,0.0,34816,6
31,RS4074_gt.nii,0.0,32.89375686645508,0.0,0.9997773170471191,0.0,0.9995650053024292,1.0,0.00022266057203523815,1.0,0.0004349722876213491,1.0,0.0,0.9993425607681274,0.49988865852355957,0.0,-0.0003112092090304941,0.0,-0.00022268295288085938,-0.0004349946975708008,0.0,5444.0,0,0.0,7296,6
32,RS4035_gt.nii,4.754859588054783e-33,55.89812088012695,0.0,0.9984809756278992,0.0,0.9992693066596985,1.0,0.0015190000412985682,1.0,0.0007306699408218265,1.0,0.0,0.9977525472640991,0.4992404878139496,0.0,-0.0010535120964050293,0.0,-0.00151902437210083,-0.0007306933403015137,0.0,10451.0,7,0.0,12240,5
33,PS4017_gt.nii,0.0,84.36824035644531,0.0,0.9984803199768066,0.0,0.9976857304573059,1.0,0.001519674900919199,1.0,0.0023142616264522076,1.0,0.0,0.996173083782196,0.4992401599884033,0.0,-0.0018753467593342066,0.0,-0.0015196800231933594,-0.002314269542694092,0.0,17814.0,18,0.0,38768,1
34,RS4460_gt.nii,0.0039336890913546085,77.15050506591797,0.001721763052046299,0.9998762011528015,0.0024015370290726423,0.9998272061347961,0.9982782602310181,0.0001238202821696177,0.9975984692573547,0.00017281531472690403,0.2114136517047882,0.0010038145119324327,0.9997034072875977,0.5007990002632141,0.0020056157372891903,0.001887159189209342,0.0020334399305284023,0.0015980005264282227,0.0022287368774414062,0.003668378576669112,1416.0,15,0.13333333333333333,2904,1
35,RS4373_gt.nii,0.010753553360700607,34.496376037597656,0.019689306616783142,0.9979214668273926,0.0031170465517789125,0.9996758699417114,0.9803106784820557,0.0020785038359463215,0.996882975101471,0.00032415002351626754,0.24523116648197174,0.0026982869021594524,0.9975987076759338,0.5088053941726685,0.005382051691412926,0.0070132119581103325,0.007834059186279774,0.017610788345336914,0.002792954444885254,0.006143267767570309,28022.0,9,0.18181818181818182,5536,1
36,PS3163_gt.nii,0.0,76.42152404785156,0.0,0.9992830157279968,0.0,0.9983776211738586,1.0,0.000716954527888447,1.0,0.0016224076971411705,1.0,0.0,0.9976629614830017,0.4996415078639984,0.0,-0.001078514032997191,0.0,-0.0007169842720031738,-0.0016223788261413574,0.0,20946.0,7,0.0,27200,1
37,RS4454_gt.nii,0.0,105.98160552978516,0.0,0.9975664019584656,0.0,0.9998680949211121,1.0,0.0024336203932762146,1.0,0.00013192807091400027,1.0,0.0,0.9974350929260254,0.4987832009792328,0.0,-0.0005666240467689931,0.0,-0.002433598041534424,-0.00013190507888793945,0.0,37836.0,10,0.0,2208,1
38,RS4144_gt.nii,0.007693147286772728,52.62128829956055,0.005189530551433563,0.9989035129547119,0.0024956597480922937,0.9994738101959229,0.9948104619979858,0.0010964702814817429,0.9975043535232544,0.0005261718179099262,0.3148973286151886,0.0016880733892321587,0.9983785152435303,0.502046525478363,0.0033704570960253477,0.0028392309322953224,0.003598791779950261,0.004093050956726074,0.001969456672668457,0.004481246955674622,7562.0,14,0.1111111111111111,8864,2
39,RS3614_gt.nii,0.0,106.16519927978516,0.0,0.9983377456665039,0.0,0.9983426332473755,1.0,0.001662262948229909,1.0,0.001657375367358327,1.0,0.0,0.9966858625411987,0.49916887283325195,0.0,-0.0016598174115642905,0.0,-0.0016622543334960938,-0.0016573667526245117,0.0,1777.0,1,0.0,27760,1
40,PS4290_gt.nii,0.017429403960704803,21.748563766479492,0.0085606062784791,0.9994447827339172,0.011994480155408382,0.999219536781311,0.9914394021034241,0.0005552368820644915,0.988005518913269,0.0007804842316545546,0.20298120379447937,0.00502043729647994,0.9986651539802551,0.5040026903152466,0.009990716353058815,0.009474818594753742,0.010133115574717522,0.008005380630493164,0.011214017868041992,0.014875271506614888,5189.0,10,0.2,13200,1
41,RS3704_gt.nii,0.0,93.62158203125,0.0,0.9958505630493164,0.0,0.9807217121124268,1.0,0.004149413667619228,1.0,0.019278306514024734,1.0,0.0,0.9767304062843323,0.4979252815246582,0.0,-0.008943917229771614,0.0,-0.004149436950683594,-0.019278287887573242,0.0,263083.0,4,0.0,322120,1
42,RS4338_gt.nii,0.018154870718717575,54.85435104370117,0.00980436336249113,0.9986915588378906,0.019481392577290535,0.997377872467041,0.990195631980896,0.0013084443053230643,0.9805185794830322,0.002622100757434964,0.26756373047828674,0.006564848590642214,0.9960764050483704,0.5042479634284973,0.013044064864516258,0.011968089267611504,0.01382037065923214,0.008495926856994629,0.01685929298400879,0.021484133843684406,30387.0,17,0.10526315789473684,44368,1
43,RS4231_gt.nii,1.1225890397746762e-18,66.0007553100586,0.0,0.9987969398498535,0.0,0.9985820651054382,1.0,0.0012030353536829352,1.0,0.001417909748852253,1.0,0.0,0.9973824620246887,0.49939846992492676,0.0,-0.0013060611672699451,0.0,-0.0012030601501464844,-0.0014179348945617676,0.0,5826.0,13,0.0,23760,1
44,PS3230_gt.nii,0.0,78.89866638183594,0.0,0.998369574546814,0.0,0.9998013377189636,1.0,0.0016304508317261934,1.0,0.00019868813978973776,1.0,0.0,0.9981715083122253,0.499184787273407,0.0,-0.0005691671394743025,0.0,-0.0016304254531860352,-0.00019866228103637695,0.0,22830.0,5,0.0,3328,3
45,PS2183_gt.nii,1.2417066255384615e-17,55.72252655029297,0.0,0.9992585778236389,0.0,0.9997141361236572,1.0,0.0007413955172523856,1.0,0.00028583730454556644,1.0,0.0,0.9989731907844543,0.49962928891181946,0.0,-0.000460346054751426,0.0,-0.000741422176361084,-0.00028586387634277344,0.0,6636.0,13,0.0,4792,1
46,PS3449_gt.nii,0.0012055899715051055,62.343345642089844,0.0009239297942258418,0.9982839822769165,0.0002084418956656009,0.9996126294136047,0.9990760684013367,0.0017160263378173113,0.9997915625572205,0.0003873795794788748,0.57679283618927,0.00017010177543852478,0.9978979229927063,0.4996039569377899,0.0003401456924621016,-0.00037647824501618743,0.0004388458328321576,-0.000792086124420166,-0.00017893314361572266,0.00042648469986139245,19841.0,13,0.07407407407407407,6494,7
47,PS3958_gt.nii,0.02126757800579071,36.359310150146484,0.012925434857606888,0.9971790909767151,0.008354675024747849,0.9981831908226013,0.9870745539665222,0.0028209006413817406,0.991645336151123,0.0018167822854593396,0.3184172213077545,0.005100471433252096,0.9953726530075073,0.5050522685050964,0.01014917716383934,0.008127874694764614,0.01039171777665615,0.010104537010192871,0.006537914276123047,0.012870678782783041,12246.0,9,0.13333333333333333,30792,3
48,RS4177_gt.nii,0.029338499531149864,38.057193756103516,0.014909553341567516,0.9996236562728882,0.0323619619011879,0.9991687536239624,0.985090434551239,0.0003763631684705615,0.9676380157470703,0.0008312714053317904,0.13709776103496552,0.010312301106750965,0.9987930059432983,0.5072665810585022,0.020414086058735847,0.02140657790005207,0.021965937688946724,0.014533162117004395,0.03153073787689209,0.036959187248204586,10818.0,12,0.16666666666666666,14152,2
49,PS3195_gt.nii,0.09218969196081161,31.240999221801758,0.14478793740272522,0.9979583024978638,0.05361388996243477,0.9993158578872681,0.8552120923995972,0.002041717991232872,0.9463860988616943,0.0006841267459094524,0.10614459961652756,0.04071903973817825,0.9972772598266602,0.5713731050491333,0.07825174182653427,0.08692251890897751,0.08810587227344513,0.1427462100982666,0.05292975902557373,0.09173053268994229,20706.0,15,0.11764705882352941,13392,1
50,PS4452_gt.nii,0.0,69.144775390625,0.0,0.9992682933807373,0.0,0.9986672401428223,1.0,0.0007317274576053023,1.0,0.0013327801134437323,1.0,0.0,0.9979374408721924,0.49963414669036865,0.0,-0.0009875382529571652,0.0,-0.0007317066192626953,-0.0013327598571777344,0.0,14377.0,4,0.0,22344,1
51,RS2428_gt.nii,0.0,77.44029998779297,0.0,0.9994267225265503,0.0,0.999676525592804,1.0,0.0005732839927077293,1.0,0.00032348098466172814,1.0,0.0,0.9991036057472229,0.49971336126327515,0.0,-0.00043063494376838207,0.0,-0.000573277473449707,-0.0003234744071960449,0.0,2993.0,3,0.0,5424,4
52,PS3177_gt.nii,0.21317103505134583,36.8917350769043,0.27373969554901123,0.9959515929222107,0.11460700631141663,0.9986059665679932,0.7262603044509888,0.004048393573611975,0.8853930234909058,0.0013940175995230675,0.10842519253492355,0.08788446336984634,0.9945716857910156,0.6348456144332886,0.1615694761276245,0.17473571002483368,0.1771228015422821,0.26969122886657715,0.1132129430770874,0.19157924612747934,41775.0,2,0.5454545454545454,32056,4
53,RS1544_gt.nii,0.0004514718020800501,100.66478729248047,0.00017869907605927438,0.998364269733429,0.000219026071135886,0.9979957938194275,0.9998213052749634,0.0016357256099581718,0.9997809529304504,0.0020042003598064184,0.7515647411346436,9.841873543336987e-05,0.9963666200637817,0.4992714822292328,0.0001968181022675708,-0.0016127759590744972,0.00019783769675996155,-0.0014570355415344238,-0.0017851591110229492,0.00027962902549284616,10392.0,5,0.05555555555555555,33576,16
54,PS2673_gt.nii,0.0,91.15371704101562,0.0,0.9972270131111145,0.0,0.9975374937057495,1.0,0.0027730015572160482,1.0,0.002462523290887475,1.0,0.0,0.9947780966758728,0.49861350655555725,0.0,-0.0026131554041057825,0.0,-0.002772986888885498,-0.0024625062942504883,0.0,349.0,16,0.0,41200,1
55,PS3320_gt.nii,0.016197266057133675,35.693138122558594,0.007705206051468849,0.9980230331420898,0.011537887156009674,0.9970311522483826,0.9922947883605957,0.001976969186216593,0.9884620904922485,0.002968867076560855,0.33621910214424133,0.004641375504434109,0.9950659871101379,0.5028641223907471,0.009239865466952324,0.007006094790995121,0.009428774937987328,0.005728244781494141,0.008569002151489258,0.01299138395261174,22988.0,12,0.125,50096,2
56,RS4078_gt.nii,0.10199905931949615,23.028234481811523,0.06805872172117233,0.9990423321723938,0.05614674463868141,0.9992197751998901,0.9319412708282471,0.0009576939628459513,0.9438532590866089,0.0007802409818395972,0.10604315996170044,0.031742338091135025,0.9982636570930481,0.533550500869751,0.06153152137994766,0.060952022671699524,0.061816468834877014,0.06710100173950195,0.05536651611328125,0.09780827529700942,670.0,6,0.09090909090909091,14032,8
57,RS4465_gt.nii,0.0,92.46080017089844,0.0,0.9983904361724854,0.0,0.9939659833908081,1.0,0.0016095447354018688,1.0,0.006034014280885458,1.0,0.0,0.9923757910728455,0.4991952180862427,0.0,-0.003116410691291094,0.0,-0.0016095638275146484,-0.0060340166091918945,0.0,79536.0,5,0.0,101072,1
58,PS2265_gt.nii,0.04645707085728645,70.5223388671875,0.026365313678979874,0.9975669980049133,0.09816566854715347,0.9902913570404053,0.973634660243988,0.002432998502627015,0.9018343091011047,0.009708646684885025,0.23299577832221985,0.02122444659471512,0.9879084825515747,0.5119661688804626,0.04156666249036789,0.046010665595531464,0.050874046981334686,0.023932337760925293,0.08845698833465576,0.05012162955113853,128781.0,12,0.18181818181818182,166848,1
59,RS2949_gt.nii,0.0,99.64437103271484,0.0,0.9983973503112793,0.0,0.9966405630111694,1.0,0.0016026607481762767,1.0,0.003359438618645072,1.0,0.0,0.9950486421585083,0.49919867515563965,0.0,-0.002320353640243411,0.0,-0.0016026496887207031,-0.0033594369888305664,0.0,35295.0,2,0.0,56272,2
60,PS2619_gt.nii,0.0,68.47225189208984,0.0,0.998404324054718,0.0,0.9985347390174866,1.0,0.0015956857241690159,1.0,0.0014652711106464267,1.0,0.0,0.9969437122344971,0.499202162027359,0.0,-0.001529088825918734,0.0,-0.0015956759452819824,-0.0014652609825134277,0.0,3256.0,5,0.0,24544,7
61,PS2121_gt.nii,0.12096183001995087,44.956085205078125,0.0793893113732338,0.9982330203056335,0.10115808993577957,0.9976952075958252,0.9206106662750244,0.0017669840017333627,0.898841917514801,0.0023047819267958403,0.12982094287872314,0.04655131325125694,0.995937168598175,0.5388111472129822,0.08896136283874512,0.08759695291519165,0.08961512893438339,0.07762229442596436,0.09885334968566895,0.12002308136180034,13806.0,20,0.09523809523809523,41920,1
62,RS4236_gt.nii,0.0,100.78069305419922,0.0,0.9998868703842163,0.0,0.9999489784240723,1.0,0.00011313538561807945,1.0,5.102734940010123e-05,1.0,0.0,0.9998358488082886,0.49994343519210815,0.0,-7.59802496759221e-05,0.0,-0.0001131296157836914,-5.1021575927734375e-05,0.0,700.0,8,0.0,856,3
63,PS4245_gt.nii,0.0007250801427289844,34.88334274291992,0.0010137874633073807,0.9965628981590271,0.00034711978514678776,0.9988212585449219,0.9989861845970154,0.0034370904322713614,0.9996528625488281,0.0011787364492192864,0.6480470299720764,0.00025864856434054673,0.9953922629356384,0.49878835678100586,0.0005171633674763143,-0.001419598120264709,0.0005932163912802935,-0.0024232864379882812,-0.00083160400390625,0.0005805599500718442,35767.0,8,0.13333333333333333,19728,4
64,RS4101_gt.nii,0.0,87.1183090209961,0.0,0.999862015247345,0.0,0.9997987747192383,1.0,0.00013801251770928502,1.0,0.00020125304581597447,1.0,0.0,0.9996607899665833,0.4999310076236725,0.0,-0.00016665965085849166,0.0,-0.0001379847526550293,-0.00020122528076171875,0.0,2144.0,0,0.0,3376,1
65,RS4448_gt.nii,0.0,103.58378601074219,0.0,0.9980881214141846,0.0,0.9990497827529907,1.0,0.0019119037315249443,1.0,0.0009502441389486194,1.0,0.0,0.9971414804458618,0.4990440607070923,0.0,-0.0013478780165314674,0.0,-0.0019118785858154297,-0.0009502172470092773,0.0,14995.0,14,0.0,15912,1
66,PS3960_gt.nii,0.0,52.239830017089844,0.0,0.9993308782577515,0.0,0.9997203946113586,1.0,0.000669129891321063,1.0,0.0002796136250253767,1.0,0.0,0.9990516304969788,0.49966543912887573,0.0,-0.000432548054959625,0.0,-0.0006691217422485352,-0.0002796053886413574,0.0,4189.0,9,0.0,4688,4
67,RS4322_gt.nii,0.06191975623369217,31.874753952026367,0.6003605723381042,0.9972147941589355,0.020933741703629494,0.9999602437019348,0.39963942766189575,0.0027851839549839497,0.9790662527084351,3.9750157156959176e-05,0.0637684240937233,0.02064604125916958,0.9971754550933838,0.7987877130508423,0.04045680910348892,0.11173958331346512,0.11210616677999496,0.5975754261016846,0.02089393138885498,0.04084887144259078,46856.0,9,0.15384615384615385,1664,2
68,RS3528_gt.nii,0.0,86.32727813720703,0.0,0.9994059801101685,0.0,0.99945467710495,1.0,0.0005940456176176667,1.0,0.0005453486810438335,1.0,0.0,0.9988612532615662,0.49970299005508423,0.0,-0.0005691765691153705,0.0,-0.000594019889831543,-0.0005453228950500488,0.0,1668.0,7,0.0,9144,5
69,RS2558_gt.nii,0.0,29.914867401123047,0.0,0.9997233748435974,0.0,0.9998025298118591,1.0,0.00027662015054374933,1.0,0.0001974651968339458,1.0,0.0,0.9995260238647461,0.4998616874217987,0.0,-0.0002337153273401782,0.0,-0.0002766251564025879,-0.00019747018814086914,0.0,362.0,13,0.0,3312,16
70,RS3988_gt.nii,0.0,59.92161560058594,0.0,0.9997718930244446,0.0,0.9999237060546875,1.0,0.00022812437964603305,1.0,7.631134940311313e-05,1.0,0.0,0.9996955990791321,0.4998859465122223,0.0,-0.00013194119674153626,0.0,-0.00022810697555541992,-7.62939453125e-05,0.0,2145.0,6,0.0,1280,2
71,PS2241_gt.nii,0.2804866433143616,22.766193389892578,0.1658347249031067,0.999182939529419,0.3664720058441162,0.9976263046264648,0.8341652750968933,0.0008170579094439745,0.6335279941558838,0.002373708179220557,0.06558845192193985,0.12888555228710175,0.9968146085739136,0.5825088024139404,0.2283412218093872,0.24511763453483582,0.2465233951807022,0.16501760482788086,0.36409831047058105,0.3067284752797874,31391.0,3,0.6666666666666666,47680,2
72,PS3664_gt.nii,1.106099814648891e-18,94.5409927368164,0.0,0.9978241920471191,0.0,0.9991928935050964,1.0,0.002175831701606512,1.0,0.0008071327465586364,1.0,0.0,0.9970205426216125,0.49891209602355957,0.0,-0.001325211371295154,0.0,-0.0021758079528808594,-0.0008071064949035645,0.0,20809.0,7,0.0,13512,2
73,PS2805_gt.nii,0.002450383035466075,46.469322204589844,0.0016585581470280886,0.9978052973747253,0.0024461839348077774,0.9967638850212097,0.99834144115448,0.002194708213210106,0.997553825378418,0.0032361187040805817,0.534963846206665,0.0009893806418403983,0.9945833683013916,0.4997319281101227,0.001976805506274104,-0.0006507867947220802,0.0020142339635640383,-0.0005361437797546387,-0.000789940357208252,0.002781899109792285,25500.0,29,0.07142857142857142,54264,2
74,PS2432_gt.nii,0.0,81.3695297241211,0.0,0.9974662065505981,0.0,0.9986389875411987,1.0,0.002533776219934225,1.0,0.0013609991874545813,1.0,0.0,0.9961121082305908,0.4987331032752991,0.0,-0.0018570049433037639,0.0,-0.0025337934494018555,-0.0013610124588012695,0.0,15659.0,8,0.0,22776,1
75,RS4791_gt.nii,0.0,45.607017517089844,0.0,0.9999783635139465,0.0,0.9999823570251465,1.0,2.163686804124154e-05,1.0,1.764335684129037e-05,1.0,0.0,0.999960720539093,0.49998918175697327,0.0,-1.953834726009518e-05,0.0,-2.1636486053466797e-05,-1.7642974853515625e-05,0.0,112.0,0,0.0,296,1
76,PS2269_gt.nii,0.0,93.5521240234375,0.0,0.9986328482627869,0.0,0.9986384510993958,1.0,0.0013671629130840302,1.0,0.0013615600764751434,1.0,0.0,0.9972749948501587,0.49931642413139343,0.0,-0.0013643585843965411,0.0,-0.0013671517372131348,-0.001361548900604248,0.0,4677.0,7,0.0,22812,13
77,RS3669_gt.nii,0.0,96.72900390625,0.0,0.99931800365448,0.0,0.9998377561569214,1.0,0.0006819877307862043,1.0,0.00016223525744862854,1.0,0.0,0.9991559982299805,0.49965900182724,0.0,-0.00033262959914281964,0.0,-0.0006819963455200195,-0.00016224384307861328,0.0,7240.0,9,0.0,2720,6
78,PS4344_gt.nii,0.013885586522519588,28.017850875854492,0.006938747595995665,0.9971104264259338,0.004177212715148926,0.9982632994651794,0.9930612444877625,0.0028895458672195673,0.9958227872848511,0.0017367243999615312,0.3922041952610016,0.0026142948772758245,0.9953837990760803,0.5020245909690857,0.00521495658904314,0.0031435692217200994,0.005383736919611692,0.004049181938171387,0.0024404525756835938,0.006615718033534846,14719.0,3,0.2857142857142857,29256,5
79,RS3775_gt.nii,0.10816542059183121,52.87721633911133,0.05677235499024391,0.9981469511985779,0.1746150553226471,0.9935169816017151,0.9432276487350464,0.001853061025030911,0.8253849148750305,0.006482989527285099,0.15302030742168427,0.0447605736553669,0.9916911125183105,0.5274596810340881,0.08568580448627472,0.0960921123623848,0.09956559538841248,0.05491936206817627,0.16813206672668457,0.1097049956752853,86759.0,4,0.3333333333333333,115056,1
80,RS4038_gt.nii,0.0,81.03579711914062,0.0,0.9982737898826599,0.0,0.9988096952438354,1.0,0.0017262347973883152,1.0,0.0011903306003659964,1.0,0.0,0.9970875382423401,0.49913689494132996,0.0,-0.0014334538718685508,0.0,-0.0017262101173400879,-0.0011903047561645508,0.0,5949.0,9,0.0,19936,1
81,RS4238_gt.nii,0.0,85.11756896972656,0.0,0.9986531734466553,0.0,0.9995373487472534,1.0,0.0013468528632074594,1.0,0.00046267808647826314,1.0,0.0,0.9981917142868042,0.49932658672332764,0.0,-0.0007894043810665607,0.0,-0.0013468265533447266,-0.00046265125274658203,0.0,13067.0,0,0.0,7752,2
82,RS4541_gt.nii,0.0,67.29784393310547,0.0,0.9980270266532898,0.0,0.9927732348442078,1.0,0.001972957979887724,1.0,0.007226794026792049,1.0,0.0,0.9908286333084106,0.4990135133266449,0.0,-0.003775998018682003,0.0,-0.001972973346710205,-0.007226765155792236,0.0,95617.0,26,0.0,121008,7
83,PS3148_gt.nii,0.02858891151845455,50.325435638427734,0.012587778270244598,0.9990097284317017,0.039106469601392746,0.9968454837799072,0.9874122142791748,0.0009902729652822018,0.9608935117721558,0.003154538106173277,0.21904262900352478,0.009614150039851665,0.9958615899085999,0.5057987570762634,0.01904519647359848,0.020419418811798096,0.022187013179063797,0.011597514152526855,0.035951972007751465,0.026403933167492604,41295.0,1,0.6666666666666666,53544,1
84,PS4413_gt.nii,0.0,82.9734878540039,0.0,0.9969773888587952,0.0,0.9999316334724426,1.0,0.0030226383823901415,1.0,6.839443085482344e-05,1.0,0.0,0.9969093799591064,0.4984886944293976,0.0,-0.00045467750169336796,0.0,-0.003022611141204834,-6.836652755737305e-05,0.0,49198.0,14,0.0,1144,1
85,PS4024_gt.nii,0.016804853454232216,75.15181732177734,0.015534312464296818,0.9966591000556946,0.012857193127274513,0.9972407817840576,0.9844656586647034,0.0033408741001039743,0.98714280128479,0.002759232185781002,0.31682732701301575,0.007084606681019068,0.9939185380935669,0.5060967206954956,0.01406953576952219,0.011096343398094177,0.014132503420114517,0.012193441390991211,0.010097980499267578,0.018211609901312088,3861.0,7,0.16666666666666666,46864,4
86,PS2582_gt.nii,0.009365016594529152,41.91658401489258,0.004861299879848957,0.9972032308578491,0.006079544313251972,0.996500551700592,0.9951387047767639,0.0027967416681349277,0.9939204454421997,0.003499425947666168,0.4313181936740875,0.0027086155023425817,0.993723452091217,0.501032292842865,0.005402597598731518,0.002307987306267023,0.005436404142528772,0.0020645856857299805,0.0025800466537475586,0.006897050666795283,17790.0,9,0.2222222222222222,58832,1
87,RS4016_gt.nii,0.2053731232881546,61.335472106933594,0.11297678202390671,0.9991781711578369,0.26290401816368103,0.9977020025253296,0.8870232105255127,0.0008218097500503063,0.7370960116386414,0.0022979900240898132,0.07858642935752869,0.08579974621534348,0.9968848824501038,0.5560774803161621,0.15803973376750946,0.17096273601055145,0.17234282195568085,0.11215496063232422,0.260606050491333,0.22306607849379234,29156.0,22,0.1111111111111111,43416,1
88,RS4361_gt.nii,0.0016891892300918698,38.709815979003906,0.0011261261533945799,0.9998947978019714,0.0005662514013238251,0.9999471306800842,0.9988738894462585,0.0001052077641361393,0.9994337558746338,5.2874886023346335e-05,0.23411956429481506,0.0003769317700061947,0.9998419284820557,0.5005104541778564,0.0007535794866271317,0.0007239582482725382,0.0007985427509993315,0.0010209083557128906,0.0005134344100952148,0.001401541695865452,349.0,11,0.15384615384615385,888,1
89,RS4294_gt.nii,0.0,96.86588287353516,0.0,0.9989292025566101,0.0,0.9998272061347961,1.0,0.0010708034969866276,1.0,0.00017280004976782948,1.0,0.0,0.9987567663192749,0.49946460127830505,0.0,-0.00043015682604163885,0.0,-0.0010707974433898926,-0.00017279386520385742,0.0,14174.0,3,0.0,2896,2
90,PS2877_gt.nii,0.0,114.56700897216797,0.0,0.9993383884429932,0.0,0.9975726008415222,1.0,0.0006616071332246065,1.0,0.00242739194072783,1.0,0.0,0.9969142079353333,0.4996691942214966,0.0,-0.001267272629775107,0.0,-0.0006616115570068359,-0.002427399158477783,0.0,33186.0,0,0.0,40698,5
91,PS4041_gt.nii,0.0,79.6303939819336,0.0,0.9990089535713196,0.0,0.9997398853302002,1.0,0.0009910655207931995,1.0,0.00026013399474322796,1.0,0.0,0.998749315738678,0.4995044767856598,0.0,-0.0005077497917227447,0.0,-0.00099104642868042,-0.0002601146697998047,0.0,11318.0,5,0.0,4360,1
92,PS1561_gt.nii,0.0,89.01516723632812,0.0,0.9993277192115784,0.0,0.9973260164260864,1.0,0.0006722891121171415,1.0,0.0026739882305264473,1.0,0.0,0.9966573119163513,0.4996638596057892,0.0,-0.0013407808728516102,0.0,-0.0006722807884216309,-0.0026739835739135742,0.0,35434.0,14,0.0,44832,1
93,PS2238_gt.nii,0.0,100.49825286865234,0.0,0.9991897344589233,0.0,0.9994702935218811,1.0,0.0008102771826088428,1.0,0.000529718236066401,1.0,0.0,0.9986608624458313,0.49959486722946167,0.0,-0.0006551477708853781,0.0,-0.0008102655410766602,-0.0005297064781188965,0.0,3343.0,4,0.0,8880,1
94,PS3341_gt.nii,0.0,110.6209716796875,0.0,0.9973071217536926,0.0,0.9995194673538208,1.0,0.002692857524380088,1.0,0.0004805146891158074,1.0,0.0,0.9968292117118835,0.4986535608768463,0.0,-0.0011375225149095058,0.0,-0.002692878246307373,-0.0004805326461791992,0.0,35035.0,2,0.0,8040,5
95,PS4305_gt.nii,0.0,98.26647186279297,0.0,0.9989927411079407,0.0,0.9982253313064575,1.0,0.0010072564473375678,1.0,0.001774664968252182,1.0,0.0,0.9972216486930847,0.49949637055397034,0.0,-0.0013369901571422815,0.0,-0.0010072588920593262,-0.0017746686935424805,0.0,17012.0,8,0.0,29744,1
96,RS4438_gt.nii,0.0,94.68553161621094,0.0,0.9981046915054321,0.0,0.999935507774353,1.0,0.001895311288535595,1.0,6.449524516938254e-05,1.0,0.0,0.9980404376983643,0.49905234575271606,0.0,-0.00034962635254487395,0.0,-0.001895308494567871,-6.449222564697266e-05,0.0,30334.0,10,0.0,1080,1
97,PS1421_gt.nii,0.010370207950472832,57.732139587402344,0.14673912525177002,0.9956032037734985,0.004010586999356747,0.9998965859413147,0.85326087474823,0.00439679017290473,0.9959894418716431,0.00010339359869249165,0.14755697548389435,0.0039191883988678455,0.9955008029937744,0.5711711645126343,0.00780777633190155,0.023583024740219116,0.02425922453403473,0.14234232902526855,0.003907203674316406,0.007948295933523343,71891.0,20,0.09090909090909091,2024,1
98,PS2623_gt.nii,0.0,80.65513610839844,0.0,0.998439610004425,0.0,0.999933123588562,1.0,0.0015603749779984355,1.0,6.686152482870966e-05,1.0,0.0,0.9983729720115662,0.4992198050022125,0.0,-0.0003230000729672611,0.0,-0.0015603899955749512,-6.687641143798828e-05,0.0,24646.0,7,0.0,1120,1
99,RS4251_gt.nii,0.05887534096837044,25.922962188720703,0.03867822140455246,0.9981170296669006,0.04333970695734024,0.9978803396224976,0.9613217711448669,0.001882941578514874,0.956660270690918,0.0021196508314460516,0.18075817823410034,0.020864685997366905,0.9960057139396667,0.5183976292610168,0.04087649658322334,0.038944877684116364,0.04094267636537552,0.03679525852203369,0.04122006893157959,0.06162211146352515,10625.0,22,0.07407407407407407,36920,4
100,PS3123_gt.nii,0.0,57.1751708984375,0.0,0.9996755123138428,0.0,0.9993088245391846,1.0,0.0003244734543841332,1.0,0.000691161141730845,1.0,0.0,0.9989848136901855,0.4998377561569214,0.0,-0.0004735646361950785,0.0,-0.00032448768615722656,-0.0006911754608154297,0.0,8864.0,0,0.0,11592,2
101,PS3946_gt.nii,0.7554184794425964,56.4358024597168,0.6385971307754517,0.998508870601654,0.7446668744087219,0.9975412487983704,0.3614028990268707,0.0014911422040313482,0.25533315539360046,0.002458767732605338,0.046094514429569244,0.5238852500915527,0.9960744380950928,0.8185529708862305,0.6875652074813843,0.6876518726348877,0.689595639705658,0.6371059417724609,0.7422081232070923,0.7777497544981835,19937.0,7,0.2222222222222222,113480,1
102,PS2263_gt.nii,0.0,53.49766540527344,0.0,0.9992444515228271,0.0,0.9975978136062622,1.0,0.0007555740303359926,1.0,0.0024022089783102274,1.0,0.0,0.9968458414077759,0.4996222257614136,0.0,-0.0013472366845235229,0.0,-0.0007555484771728516,-0.002402186393737793,0.0,31563.0,9,0.0,40272,1
103,RS4461_gt.nii,0.1140025183558464,43.32435989379883,0.6046627163887024,0.9984848499298096,0.04576513171195984,0.9999524354934692,0.39533731341362,0.0015151533298194408,0.9542348980903625,4.758044087793678e-05,0.04767145961523056,0.0444355346262455,0.9984375238418579,0.8015737533569336,0.08509004861116409,0.16605550050735474,0.16635043919086456,0.6031475067138672,0.045717597007751465,0.08712743906797227,25090.0,22,0.07692307692307693,2016,2
104,PS3971_gt.nii,0.003937999717891216,84.88285827636719,0.0029657294508069754,0.9984990954399109,0.0032116093207150698,0.9983744621276855,0.9970342516899109,0.001500904094427824,0.9967883825302124,0.0016255377558991313,0.4156900942325592,0.001544269034639001,0.996878445148468,0.500732421875,0.003083775984123349,0.0015242435038089752,0.0030862216372042894,0.00146484375,0.0015860795974731445,0.003989361702127659,3942.0,11,0.15384615384615385,27312,1
105,RS4212_gt.nii,0.08885157853364944,34.058773040771484,0.24086901545524597,0.9976516962051392,0.03739642724394798,0.9997118711471558,0.7591309547424316,0.002348298905417323,0.9626035690307617,0.0002881161926779896,0.08986549079418182,0.03345359116792679,0.9973651766777039,0.6192603707313538,0.064741350710392,0.09408029168844223,0.09490858763456345,0.23852074146270752,0.03710830211639404,0.0715187210769878,33850.0,15,0.09523809523809523,6352,3
106,RS4106_gt.nii,0.0024732069578021765,73.40469360351562,0.0006291946046985686,0.9997740983963013,0.0007911392604000866,0.9997159242630005,0.999370813369751,0.00022590620210394263,0.9992088675498962,0.0002840803354047239,0.3748152554035187,0.00035059015499427915,0.9994901418685913,0.5002016425132751,0.0007009345572441816,0.0004522068193182349,0.0007055356400087476,0.00040328502655029297,0.0005071163177490234,0.0020484807101399795,2761.0,1,0.2857142857142857,4768,3
107,RS4058_gt.nii,0.0,84.56265258789062,0.0,0.9999353885650635,0.0,0.999910831451416,1.0,6.461719749495387e-05,1.0,8.917431114241481e-05,1.0,0.0,0.9998462200164795,0.49996769428253174,0.0,-7.590911991428584e-05,0.0,-6.461143493652344e-05,-8.916854858398438e-05,0.0,951.0,3,0.0,1496,1
108,PS3273_gt.nii,9.950185573697575e-19,27.964262008666992,0.0,0.9993239641189575,0.0,0.998600959777832,1.0,0.0006760273245163262,1.0,0.0013990310253575444,1.0,0.0,0.9979268312454224,0.49966198205947876,0.0,-0.0009725138661451638,0.0,-0.0006760358810424805,-0.0013990402221679688,0.0,14804.0,4,0.0,23456,1
109,RS4118_gt.nii,0.0012162759667262435,76.34886932373047,0.0006651348667219281,0.9995325803756714,0.0014021670212969184,0.9990144371986389,0.9993348717689514,0.0004674035299103707,0.9985978603363037,0.0009855468524619937,0.4556961953639984,0.0004513376043178141,0.9985479712486267,0.5000988841056824,0.0009022679878398776,0.00028701714472845197,0.0009657277842052281,0.0001977682113647461,0.00041663646697998047,0.0014391312880225027,12187.0,5,0.18181818181818182,16538,3
110,RS4427_gt.nii,0.038427725434303284,24.418228149414062,0.02449633739888668,0.998345136642456,0.02631578966975212,0.9982191324234009,0.97550368309021,0.001654839375987649,0.9736841917037964,0.001780848833732307,0.2062961906194687,0.012849765829741955,0.996570348739624,0.511420726776123,0.025373488664627075,0.023673081770539284,0.025389771908521652,0.022841453552246094,0.024534940719604492,0.03154613991492229,5132.0,5,0.2857142857142857,30576,1
111,RS4505_gt.nii,0.001446366193704307,54.0462760925293,0.0004423212958499789,0.9974880814552307,0.0005948698380962014,0.9966241717338562,0.9995576739311218,0.0025119169149547815,0.9994051456451416,0.0033758205827325583,0.704423725605011,0.00025375300901941955,0.9941291809082031,0.49896520376205444,0.0005073772626928985,-0.0023990506306290627,0.0005129557684995234,-0.0020695924758911133,-0.0027809739112854004,0.0006798558705554422,21689.0,6,0.13333333333333333,56520,5
112,RS4060_gt.nii,0.1807861328125,38.52272033691406,0.19948525726795197,0.9978703856468201,0.09972250461578369,0.9990522265434265,0.8005147576332092,0.002129626227542758,0.9002774953842163,0.0009477477287873626,0.09364683926105499,0.07122137397527695,0.9969273805618286,0.5986778140068054,0.13297228515148163,0.13962003588676453,0.14104314148426056,0.19735562801361084,0.09877467155456543,0.1660819696237632,17455.0,2,0.5,19816,3
113,RS4207_gt.nii,0.0,71.0,0.0,0.9973669648170471,0.0,0.999407172203064,1.0,0.002633042400702834,1.0,0.0005928380996920168,1.0,0.0,0.9967772364616394,0.49868348240852356,0.0,-0.001249387045390904,0.0,-0.002633035182952881,-0.0005928277969360352,0.0,31322.0,12,0.0,9920,3
114,PS4428_gt.nii,0.0,,0.0,0.9998742341995239,0.0,0.9998025894165039,1.0,0.0001257906260434538,1.0,0.00019743540906347334,1.0,0.0,0.9996768236160278,0.49993711709976196,0.0,-0.00015759290545247495,0.0,-0.00012576580047607422,-0.00019741058349609375,0.0,2078.0,4,0.0,3312,4
115,RS4029_gt.nii,0.36813029646873474,65.38272094726562,0.29791194200515747,0.99736487865448,0.312371164560318,0.997179388999939,0.7020880579948425,0.0026351173873990774,0.6876288056373596,0.0028205884154886007,0.08596458286046982,0.17992030084133148,0.9945656061172485,0.6476384401321411,0.30497026443481445,0.30232948064804077,0.3050558865070343,0.2952768802642822,0.30955052375793457,0.3628695044853015,5335.0,21,0.09090909090909091,67144,1
116,PS3460_gt.nii,0.459274023771286,17.819921493530273,0.31727877259254456,0.9987732768058777,0.5170480012893677,0.9971784949302673,0.6827211976051331,0.0012267136480659246,0.4829519987106323,0.002821489702910185,0.0585402213037014,0.24474658071994781,0.995963990688324,0.6580260396003723,0.39324724674224854,0.4031405746936798,0.4050288498401642,0.31605207920074463,0.5142264366149902,0.4838695450836843,31822.0,4,0.5714285714285714,69160,2
117,RS4255_gt.nii,0.0,44.988887786865234,0.0,0.9989748001098633,0.0,0.9979413151741028,1.0,0.0010252222418785095,1.0,0.002058704849332571,1.0,0.0,0.9969202876091003,0.49948740005493164,0.0,-0.0014528008177876472,0.0,-0.0010251998901367188,-0.002058684825897217,0.0,23621.0,5,0.0,34504,1
118,PS3103_gt.nii,0.0,28.182401657104492,0.0,0.9998010993003845,0.0,0.999908447265625,1.0,0.0001989189040614292,1.0,9.15709460969083e-05,1.0,0.0,0.9997095465660095,0.49990054965019226,0.0,-0.00013496367319021374,0.0,-0.00019890069961547852,-9.1552734375e-05,0.0,1393.0,3,0.0,1536,2
119,PS3931_gt.nii,0.11701123416423798,53.654415130615234,0.057594750076532364,0.998404324054718,0.20940056443214417,0.9931211471557617,0.9424052238464355,0.0015956769930198789,0.7905994057655334,0.0068788668140769005,0.14269809424877167,0.04730765148997307,0.991550862789154,0.5279995203018188,0.09034145623445511,0.10649426281452179,0.10981973260641098,0.055999040603637695,0.2025216817855835,0.11772871717678542,97106.0,3,0.3333333333333333,122216,2
120,PS3576_gt.nii,0.10214869678020477,51.01763153076172,0.05240408703684807,0.9986557364463806,0.20756986737251282,0.9936648011207581,0.9475958943367004,0.0013442350318655372,0.7924301624298096,0.006335204467177391,0.13805066049098969,0.04366786405444145,0.9923402070999146,0.5255299210548401,0.08368153125047684,0.10136573761701584,0.10429529845714569,0.051059842109680176,0.20123469829559326,0.11084665079904794,93266.0,2,0.6666666666666666,111976,1
121,RS3240_gt.nii,0.04058244079351425,46.78675079345703,0.015451664105057716,0.9980726838111877,0.023623477667570114,0.9970318078994751,0.9845483303070068,0.001927333534695208,0.9763765335083008,0.002968192333355546,0.2609960436820984,0.009429628029465675,0.995116114616394,0.5067621469497681,0.01868308149278164,0.016713734716176987,0.01910554990172386,0.013524293899536133,0.020655274391174316,0.02942785459621588,25615.0,4,0.3,50480,12
122,RS3925_gt.nii,0.0,38.065731048583984,0.0,0.9997896552085876,0.0,0.9997805953025818,1.0,0.00021033131633885205,1.0,0.00021939122234471142,1.0,0.0,0.999570369720459,0.4998948276042938,0.0,-0.00021481350995600224,0.0,-0.00021034479141235352,-0.0002194046974182129,0.0,1187.0,3,0.0,3680,1
123,RS3705_gt.nii,0.0,37.76241683959961,0.0,0.9995811581611633,0.0,0.9987253546714783,1.0,0.0004188390448689461,1.0,0.0012746420688927174,1.0,0.0,0.9983075857162476,0.49979057908058167,0.0,-0.0007306640036404133,0.0,-0.0004188418388366699,-0.0012746453285217285,0.0,17625.0,9,0.0,21376,1
124,RS3444_gt.nii,0.0,73.36552429199219,0.0,0.9988448619842529,0.0,0.9992796182632446,1.0,0.0011551347561180592,1.0,0.0007203788263723254,1.0,0.0,0.9981261491775513,0.49942243099212646,0.0,-0.0009122141054831445,0.0,-0.0011551380157470703,-0.0007203817367553711,0.0,5568.0,13,0.0,12072,2
125,RS4010_gt.nii,0.060077667236328125,26.305892944335938,0.029431143775582314,0.9991831183433533,0.07269275188446045,0.9978910088539124,0.970568835735321,0.0008168669883161783,0.9273072481155396,0.0021089971996843815,0.1428089290857315,0.021397633478045464,0.9970777630805969,0.5143071413040161,0.041898731142282486,0.04494110494852066,0.046253979206085205,0.028614282608032227,0.07058382034301758,0.06621984742255305,27459.0,4,0.2857142857142857,36424,2
126,RS4043_gt.nii,0.0005344123346731067,26.191600799560547,0.0002678298042155802,0.9995812773704529,0.0009970089886337519,0.9984419345855713,0.9997321963310242,0.0004187192826066166,0.999002993106842,0.0015580618055537343,0.5556871891021729,0.00021116138668730855,0.9980245232582092,0.49992454051971436,0.0004222336283419281,-0.00029095864738337696,0.0005167482304386795,-0.00015091896057128906,-0.000561058521270752,0.0006239415277653979,22316.0,2,0.5,26136,1
127,RS4186_gt.nii,0.00038338411832228303,75.10858917236328,0.0005446029826998711,0.9976851940155029,0.0002577120321802795,0.9989035725593567,0.9994553923606873,0.0023147764150053263,0.9997422695159912,0.001096400199458003,0.6733896732330322,0.00017496281361673027,0.9965938925743103,0.49911490082740784,0.00034986442187801003,-0.0012184514198452234,0.0003746341390069574,-0.0017701983451843262,-0.0008386969566345215,0.0004009783872649264,17732.0,19,0.1,18362,1
128,PS3296_gt.nii,0.0,99.33026123046875,0.0,0.9987353682518005,0.0,0.9995889067649841,1.0,0.0012646145187318325,1.0,0.0004110764421056956,1.0,0.0,0.9983253479003906,0.49936768412590027,0.0,-0.0007210084586404264,0.0,-0.0012646317481994629,-0.00041109323501586914,0.0,13221.0,17,0.0,6888,1
129,RS3968_gt.nii,0.0,58.871891021728516,0.0,0.9986491799354553,0.0,0.9933907389640808,1.0,0.0013507951516658068,1.0,0.0066092489287257195,1.0,0.0,0.992057740688324,0.49932458996772766,0.0,-0.0029879326466470957,0.0,-0.0013508200645446777,-0.0066092610359191895,0.0,97137.0,6,0.0,110736,1
130,RS4539_gt.nii,0.0,56.0,0.0,0.9992393255233765,0.0,0.9996893405914307,1.0,0.0007606722065247595,1.0,0.0003106572257820517,1.0,0.0,0.9989291429519653,0.49961966276168823,0.0,-0.0004861155466642231,0.0,-0.0007606744766235352,-0.00031065940856933594,0.0,6409.0,3,0.0,5208,4
131,RS2699_gt.nii,0.038253847509622574,46.860416412353516,0.01781553030014038,0.9981369376182556,0.05753299966454506,0.9937573671340942,0.9821844696998596,0.0018630787963047624,0.9424669742584229,0.006242616567760706,0.24435992538928986,0.01379079557955265,0.9919183850288391,0.507976233959198,0.02720639482140541,0.028604324907064438,0.032015323638916016,0.015952467918395996,0.05129039287567139,0.040614791410057305,85843.0,1,0.5714285714285714,106424,5
132,PS2914_gt.nii,0.0,82.46211242675781,0.0,0.9962061643600464,0.0,0.9829424023628235,1.0,0.003793815616518259,1.0,0.017057612538337708,1.0,0.0,0.9792766571044922,0.4981030821800232,0.0,-0.008044465444982052,0.0,-0.0037938356399536133,-0.017057597637176514,0.0,233149.0,6,0.0,285112,1
133,PS2936_gt.nii,0.0,96.01509857177734,0.0,0.9983587265014648,0.0,0.9991880655288696,1.0,0.0016412927070632577,1.0,0.000811954727396369,1.0,0.0,0.9975494146347046,0.4991793632507324,0.0,-0.0011544069275259972,0.0,-0.0016412734985351562,-0.0008119344711303711,0.0,11052.0,10,0.0,13600,1
134,PS2348_gt.nii,0.0,78.4690933227539,0.0,0.9995693564414978,0.0,0.9998673796653748,1.0,0.00043064102646894753,1.0,0.00013261783169582486,1.0,0.0,0.9994368553161621,0.4997846782207489,0.0,-0.00023897842038422823,0.0,-0.00043064355850219727,-0.00013262033462524414,0.0,3994.0,4,0.0,2224,2
135,RS1794_gt.nii,0.01005008164793253,17.804492950439453,0.0056077600456774235,0.9993841052055359,0.01414237916469574,0.9984347820281982,0.9943922162055969,0.0006159099866636097,0.9858576059341431,0.001565240672789514,0.24890746176242828,0.004031708929687738,0.9978207945823669,0.5024959444999695,0.00803103856742382,0.007923584431409836,0.008905451744794846,0.004991888999938965,0.012577176094055176,0.01165079115169645,19086.0,2,0.4,26392,2
136,RS2801_gt.nii,0.0038597926031798124,58.3450927734375,0.0019457126036286354,0.9983488917350769,0.01020040363073349,0.9913331866264343,0.9980542659759521,0.0016511173453181982,0.9897996187210083,0.008666840381920338,0.4795629382133484,0.0016366990748792887,0.9897106885910034,0.50014728307724,0.003268049331381917,0.0006721459212712944,0.004455002956092358,0.00029456615447998047,0.0015336275100708008,0.004311494016468993,128893.0,17,0.10526315789473684,145448,1
137,PS3035_gt.nii,0.0,80.52018737792969,0.0,0.9969722032546997,0.0,0.9993520379066467,1.0,0.0030277858022600412,1.0,0.0006479557487182319,1.0,0.0,0.9963281750679016,0.49848610162734985,0.0,-0.0014006680576130748,0.0,-0.003027796745300293,-0.0006479620933532715,0.0,38168.0,15,0.0,10838,1
138,RS3016_gt.nii,0.0,72.97259521484375,0.0,0.9977762699127197,0.0,0.998797595500946,1.0,0.002223715651780367,1.0,0.0012023928575217724,1.0,0.0,0.9965792298316956,0.49888813495635986,0.0,-0.0016351697267964482,0.0,-0.0022237300872802734,-0.001202404499053955,0.0,12831.0,13,0.0,20128,2
139,PS2691_gt.nii,0.01018675696104765,86.24065399169922,0.005582891870290041,0.998765766620636,0.025140855461359024,0.9943554401397705,0.994417130947113,0.0012342567788437009,0.9748591184616089,0.005644572898745537,0.3198278546333313,0.004589376039803028,0.9931352734565735,0.5021743178367615,0.009136820212006569,0.009207725524902344,0.011847306974232197,0.004348635673522949,0.01949632167816162,0.011052138620043709,77808.0,14,0.125,95112,1
140,RS4389_gt.nii,0.0,98.81295776367188,0.0,0.9988564848899841,0.0,0.9993364214897156,1.0,0.0011434981133788824,1.0,0.0006635619211010635,1.0,0.0,0.9981944561004639,0.49942824244499207,0.0,-0.00087108084699139,0.0,-0.0011435151100158691,-0.0006635785102844238,0.0,7140.0,18,0.0,11120,1
141,RS3279_gt.nii,0.0,75.92759704589844,0.0,0.9993820786476135,0.0,0.9985962510108948,1.0,0.0006178941112011671,1.0,0.0014037210494279861,1.0,0.0,0.9979801177978516,0.49969103932380676,0.0,-0.0009313167538493872,0.0,-0.0006179213523864746,-0.0014037489891052246,0.0,15847.0,1,0.0,23536,4
142,RS4061_gt.nii,0.0005960450507700443,88.91568756103516,0.015449438244104385,0.9974507093429565,0.00025713551440276206,0.9999580979347229,0.9845505356788635,0.0025492797140032053,0.999742865562439,4.188966704532504e-05,0.2888720631599426,0.00025298987748101354,0.9974090456962585,0.5064500570297241,0.0005058518145233393,0.0016663450514897704,0.0019931381102651358,0.012900114059448242,0.00021529197692871094,0.0005183178230651431,41695.0,18,0.1,712,1
143,RS4052_gt.nii,0.0,97.84068298339844,0.0,0.9978564381599426,0.0,0.9983657002449036,1.0,0.002143540885299444,1.0,0.001634280546568334,1.0,0.0,0.9962291717529297,0.4989282190799713,0.0,-0.0018716695485636592,0.0,-0.002143561840057373,-0.0016342997550964355,0.0,6016.0,12,0.0,27360,1
144,RS4028_gt.nii,0.06197073683142662,58.728187561035156,0.47086864709854126,0.9952048659324646,0.021627802401781082,0.999880313873291,0.5291313529014587,0.004795140586793423,0.9783722162246704,0.00011967650061706081,0.09166362136602402,0.021114634349942207,0.9950868487358093,0.7330367565155029,0.04135604947805405,0.10012177377939224,0.1009150817990303,0.46607351303100586,0.021508097648620605,0.04232275264517204,79419.0,6,0.3076923076923077,3776,3
145,PS3125_gt.nii,0.0,62.339378356933594,0.0,0.9975929856300354,0.0,0.9966713190078735,1.0,0.0024070204235613346,1.0,0.003328679595142603,1.0,0.0,0.9942802786827087,0.4987964928150177,0.0,-0.0028305831365287304,0.0,-0.0024070143699645996,-0.003328680992126465,0.0,20663.0,10,0.0,55712,5
146,PS1257_gt.nii,0.0,62.062068939208984,0.0,0.9988027215003967,0.0,0.9988523125648499,1.0,0.0011972800130024552,1.0,0.001147689064964652,1.0,0.0,0.9976577758789062,0.49940136075019836,0.0,-0.0011722224298864603,0.0,-0.0011972784996032715,-0.0011476874351501465,0.0,1599.0,12,0.0,19232,1
147,RS4239_gt.nii,0.26075980067253113,33.241539001464844,0.15259788930416107,0.9987649321556091,0.2841795086860657,0.9972811937332153,0.8474020957946777,0.0012350898468866944,0.7158204913139343,0.002718833275139332,0.08253926038742065,0.11022838950157166,0.9960547089576721,0.5756813883781433,0.19856885075569153,0.2064041644334793,0.20824310183525085,0.15136277675628662,0.2814607620239258,0.26823683349689237,29390.0,5,0.2222222222222222,53736,2
148,PS1390_gt.nii,0.0,100.48383331298828,0.0,0.9971247911453247,0.0,0.9991263151168823,1.0,0.002875210251659155,1.0,0.0008736913441680372,1.0,0.0,0.9962561130523682,0.49856239557266235,0.0,-0.0015849437331780791,0.0,-0.002875208854675293,-0.0008736848831176758,0.0,32102.0,7,0.0,14616,1
149,PS3952_gt.nii,0.027462394908070564,40.112342834472656,0.011605601757764816,0.9983347654342651,0.03364966809749603,0.9950777292251587,0.9883943796157837,0.0016652281628921628,0.9663503170013428,0.004922247026115656,0.2747223675251007,0.008704488165676594,0.9934292435646057,0.5049701929092407,0.017258748412132263,0.016898559406399727,0.019761696457862854,0.009940385818481445,0.028727412223815918,0.023888847757952667,61312.0,10,0.2222222222222222,83408,1
150,RS4390_gt.nii,0.0,38.236106872558594,0.0,0.9992839694023132,0.0,0.9982382655143738,1.0,0.0007160395034588873,1.0,0.0017617420526221395,1.0,0.0,0.9975247383117676,0.4996419847011566,0.0,-0.001123154885135591,0.0,-0.0007160305976867676,-0.0017617344856262207,0.0,21669.0,10,0.0,29536,2
151,PS2921_gt.nii,0.0,90.14183044433594,0.0,0.9992250204086304,0.0,0.9999393820762634,1.0,0.0007749669020995498,1.0,6.060528176021762e-05,1.0,0.0,0.9991645216941833,0.4996125102043152,0.0,-0.00021671890863217413,0.0,-0.0007749795913696289,-6.0617923736572266e-05,0.0,11629.0,5,0.0,1016,3
152,RS4295_gt.nii,0.0004152088367845863,52.239830017089844,0.00016493182920385152,0.9968013763427734,0.00016823058831505477,0.9967375993728638,0.9998350739479065,0.0031985961832106113,0.9998317956924438,0.003262372687458992,0.8149399757385254,8.328937838086858e-05,0.9935598373413086,0.49848315119743347,0.0001665648742346093,-0.0030637539457529783,0.00016657303785905242,-0.0030336976051330566,-0.003094196319580078,0.00022504782266231574,8487.0,6,0.25,54568,1
153,PS3591_gt.nii,0.0,96.5621566772461,0.0,0.99962317943573,0.0,0.9992696642875671,1.0,0.0003767976304516196,1.0,0.0007303126621991396,1.0,0.0,0.9988934397697449,0.499811589717865,0.0,-0.0005245760548859835,0.0,-0.00037682056427001953,-0.0007303357124328613,0.0,8369.0,9,0.0,12248,2
154,RS3052_gt.nii,0.0,64.93073272705078,0.0,0.9987025856971741,0.0,0.9959086775779724,1.0,0.001297410693950951,1.0,0.004091303795576096,1.0,0.0,0.9946218729019165,0.49935129284858704,0.0,-0.00230393186211586,0.0,-0.0012974143028259277,-0.004091322422027588,0.0,51589.0,10,0.0,68552,2
155,RS4483_gt.nii,0.13783253729343414,28.670541763305664,0.0723113864660263,0.9969609975814819,0.23521636426448822,0.9881154894828796,0.9276885986328125,0.003038979135453701,0.7647836208343506,0.011884521692991257,0.17012763023376465,0.05854634568095207,0.9851619005203247,0.5346361994743347,0.11061649769544601,0.1243814080953598,0.1304178684949875,0.06927239894866943,0.22333180904388428,0.1455042741469329,165691.0,8,0.2857142857142857,214088,11
156,RS2221_gt.nii,0.1733970195055008,31.38471031188965,0.10260673612356186,0.9987067580223083,0.1501864641904831,0.9980024695396423,0.8973932862281799,0.0012932552490383387,0.8498135209083557,0.001997523708269,0.10093554854393005,0.06491677463054657,0.9967151284217834,0.5506567358970642,0.12191896140575409,0.12252973765134811,0.12413759529590607,0.10131347179412842,0.14818894863128662,0.16978787609834028,16430.0,5,0.25,37288,3
157,RS4249_gt.nii,0.009143806993961334,79.78345489501953,0.006740196142345667,0.9998837113380432,0.005606524180620909,0.9999033808708191,0.9932597875595093,0.00011629997607087716,0.9943934679031372,9.663042874308303e-05,0.11609826236963272,0.00307005294598639,0.9997870922088623,0.5033119320869446,0.006121313199400902,0.006041271612048149,0.0061472817324101925,0.00662386417388916,0.005509853363037109,0.0120415982484948,279.0,18,0.1,1632,1
158,RS4176_gt.nii,0.0,94.47962188720703,0.0,0.9995577335357666,0.0,0.9998320937156677,1.0,0.0004422811034601182,1.0,0.00016792093811091036,1.0,0.0,0.9993899464607239,0.4997788667678833,0.0,-0.0002725220110733062,0.0,-0.00044226646423339844,-0.0001679062843322754,0.0,3618.0,17,0.0,2816,2
159,RS4087_gt.nii,0.11313635855913162,37.0,0.05987488850951195,0.9995262026786804,0.11893931031227112,0.9989961981773376,0.9401251077651978,0.00047382613411173224,0.8810607194900513,0.0010038046166300774,0.08168905228376389,0.04147804155945778,0.9985234141349792,0.529700517654419,0.07965226471424103,0.0836988314986229,0.0843888521194458,0.05940103530883789,0.11793553829193115,0.12025351954680577,11365.0,8,0.15384615384615385,17904,3
160,RS4369_gt.nii,0.015535980463027954,27.384300231933594,0.006825360935181379,0.9994065761566162,0.012020663358271122,0.9989498853683472,0.9931746125221252,0.0005933952052146196,0.9879793524742126,0.00105008902028203,0.2277100831270218,0.004372492898255587,0.9983577728271484,0.5031159520149231,0.008706915192306042,0.008268509060144424,0.009057889692485332,0.006231904029846191,0.010970592498779297,0.012115750475618303,9794.0,18,0.1,17728,2
161,RS4030_gt.nii,0.0,103.44564056396484,0.0,0.9977506399154663,0.0,0.9958063364028931,1.0,0.0022493544965982437,1.0,0.004193639382719994,1.0,0.0,0.9935758113861084,0.49887531995773315,0.0,-0.0030713158193975687,0.0,-0.0022493600845336914,-0.004193663597106934,0.0,38449.0,5,0.0,70200,3
162,PS3055_gt.nii,0.0,103.92713928222656,0.0,0.9992564916610718,0.0,0.9988194108009338,1.0,0.0007434913422912359,1.0,0.00118057185318321,1.0,0.0,0.9980776906013489,0.4996282458305359,0.0,-0.00093688047491014,0.0,-0.0007435083389282227,-0.0011805891990661621,0.0,13486.0,5,0.0,19792,9
163,PS2941_gt.nii,0.004173393826931715,105.22832489013672,0.001250529894605279,0.9952985048294067,0.003016861155629158,0.9887128472328186,0.9987494945526123,0.00470151100307703,0.9969831109046936,0.011287149973213673,0.6597464680671692,0.0008848528959788382,0.9841168522834778,0.4982745051383972,0.0017681412864476442,-0.005342341493815184,0.001942337490618229,-0.0034509897232055664,-0.008270263671875,0.0031986554804082352,142220.0,14,0.07142857142857142,188720,21
164,PS1641_gt.nii,0.0,98.75727844238281,0.0,0.9983395338058472,0.0,0.9947198629379272,1.0,0.0016604573465883732,1.0,0.0052801561541855335,1.0,0.0,0.9930768609046936,0.4991697669029236,0.0,-0.00296099204570055,0.0,-0.001660466194152832,-0.005280137062072754,0.0,67656.0,9,0.0,88440,3
165,PS1063_gt.nii,0.0,75.05328369140625,0.0,0.9996371865272522,0.0,0.9989763498306274,1.0,0.00036282712244428694,1.0,0.0010236635571345687,1.0,0.0,0.9986142516136169,0.4998185932636261,0.0,-0.0006094365380704403,0.0,-0.00036281347274780273,-0.0010236501693725586,0.0,13767.0,7,0.0,17168,2
166,RS4234_gt.nii,0.001999428728595376,53.83307647705078,0.005589430686086416,0.999208390712738,0.0008276900043711066,0.999883234500885,0.9944105744361877,0.0007915829191915691,0.9991723299026489,0.00011673876724671572,0.2734365165233612,0.0007214533980004489,0.9990918636322021,0.5023989081382751,0.0014418665086850524,0.0018468989292159677,0.002150887157768011,0.004797816276550293,0.0007109642028808594,0.0016401998061582048,10659.0,20,0.09090909090909091,1968,1
167,RS4356_gt.nii,0.10199923068284988,38.2818489074707,0.05011596158146858,0.9978330135345459,0.09900398552417755,0.9954974055290222,0.9498840570449829,0.002166981576010585,0.9009960293769836,0.004502583760768175,0.17214494943618774,0.03441828116774559,0.9933514595031738,0.5239744782447815,0.06654615700244904,0.0673145279288292,0.07043919712305069,0.04794895648956299,0.09450137615203857,0.1011962331382031,50280.0,6,0.2222222222222222,79336,2
168,RS2516_gt.nii,0.0,100.60541534423828,0.0,0.9986473917961121,0.0,0.9988215565681458,1.0,0.0013525906251743436,1.0,0.0011784262023866177,1.0,0.0,0.9974721670150757,0.49932369589805603,0.0,-0.001262508681975305,0.0,-0.0013526082038879395,-0.001178443431854248,0.0,909.0,8,0.0,19744,3
169,RS3776_gt.nii,0.0,90.18314361572266,0.0,0.9994738101959229,0.0,0.9999403357505798,1.0,0.0005261615733616054,1.0,5.963602234260179e-05,1.0,0.0,0.9994142651557922,0.4997369050979614,0.0,-0.0001771388779161498,0.0,-0.0005261898040771484,-5.9664249420166016e-05,0.0,7408.0,4,0.0,1000,1
170,PS3192_gt.nii,0.0,90.69178771972656,0.0,0.9977128505706787,0.0,0.9887545704841614,1.0,0.002287121256813407,1.0,0.011245409026741982,1.0,0.0,0.9865185618400574,0.49885642528533936,0.0,-0.0050714509561657906,0.0,-0.002287149429321289,-0.011245429515838623,0.0,163234.0,1,0.0,188240,3
171,PS3567_gt.nii,0.031803663820028305,34.55430603027344,0.039647575467824936,0.9969766736030579,0.014011053368449211,0.9989572763442993,0.9603524208068848,0.0030233205761760473,0.985988974571228,0.0010426987428218126,0.21638794243335724,0.010460859164595604,0.9959404468536377,0.5183120965957642,0.020705124363303185,0.021793492138385773,0.0235691387206316,0.03662419319152832,0.012968301773071289,0.024456521739130436,30666.0,8,0.2222222222222222,18160,1
172,RS3379_gt.nii,7.344780169660226e-05,67.39436340332031,2.4955081244115718e-05,0.9971686601638794,2.1101497623021714e-05,0.9976047873497009,0.9999750256538391,0.002831367077305913,0.9999788999557495,0.002395183313637972,0.9141728281974792,1.1433667168603279e-05,0.9947869777679443,0.49859681725502014,2.286707422172185e-05,-0.0025812112726271152,2.294754085596651e-05,-0.002806365489959717,-0.002374112606048584,4.0861357414293305e-05,6554.0,4,0.1111111111111111,40072,7
173,PS3436_gt.nii,0.00017844396643340588,26.019224166870117,0.00019054877338930964,0.9994730949401855,0.0001131477692979388,0.9996870756149292,0.9998094439506531,0.000526891031768173,0.9998868703842163,0.00031291041523218155,0.62449049949646,7.099751383066177e-05,0.9991605281829834,0.49983182549476624,0.0001419849431840703,-0.00025920767802745104,0.00014683381596114486,-0.0003363490104675293,-0.00019979476928710938,0.0002021018593371059,2024.0,2,0.3333333333333333,5248,2
174,RS4036_gt.nii,0.004995466209948063,36.728736877441406,0.00657894741743803,0.9985209107398987,0.0024133215192705393,0.9994592070579529,0.9934210777282715,0.001479118480347097,0.9975866675376892,0.0005408195429481566,0.3216381072998047,0.001768763642758131,0.9979816675186157,0.502549946308136,0.0035312813706696033,0.003090216778218746,0.003984609618782997,0.005099892616271973,0.0018725395202636719,0.004381320968271934,13925.0,15,0.125,9120,1
175,PS2778_gt.nii,0.000268396339379251,45.97825622558594,8.514986257068813e-05,0.9977806210517883,2.6874495233641937e-05,0.9992985129356384,0.999914824962616,0.0022193826735019684,0.9999731183052063,0.0007014931761659682,0.8362285494804382,2.0427756680874154e-05,0.9970822334289551,0.4989328980445862,4.0854680264601484e-05,-0.0011999137932434678,4.783680196851492e-05,-0.0021342039108276367,-0.0006746053695678711,4.6952765517889e-05,23336.0,3,0.18181818181818182,11744,4
176,RS3622_gt.nii,0.5035862326622009,24.26932144165039,0.368683397769928,0.9980271458625793,0.46874698996543884,0.997022271156311,0.631316602230072,0.001972826663404703,0.5312530398368835,0.002977707888931036,0.06816481798887253,0.260030597448349,0.9950697422027588,0.6833552718162537,0.4127369523048401,0.413282573223114,0.4157153069972992,0.3667105436325073,0.46576929092407227,0.49812348979486915,17290.0,8,0.2222222222222222,78840,1
177,RS4217_gt.nii,0.0,138.17886352539062,0.0,0.9998059868812561,0.0,0.9997424483299255,1.0,0.00019400347082410008,1.0,0.00025754200760275126,1.0,0.0,0.9995485544204712,0.49990299344062805,0.0,-0.00022352639643941075,0.0,-0.00019401311874389648,-0.0002575516700744629,0.0,2439.0,0,0.0,4320,1
178,RS4381_gt.nii,0.0,99.1821517944336,0.0,0.9989480376243591,0.0,0.999630868434906,1.0,0.0010519330389797688,1.0,0.0003691024612635374,1.0,0.0,0.998579740524292,0.49947401881217957,0.0,-0.0006231139996089041,0.0,-0.0010519623756408691,-0.00036913156509399414,0.0,9756.0,4,0.0,6186,4
179,RS4124_gt.nii,0.0,88.31873321533203,0.0,0.9993911385536194,0.0,0.9991125464439392,1.0,0.000608864997047931,1.0,0.0008874569903127849,1.0,0.0,0.9985047578811646,0.4996955692768097,0.0,-0.0007350792293436825,0.0,-0.0006088614463806152,-0.000887453556060791,0.0,9644.0,2,0.0,14880,4
180,PS3099_gt.nii,0.0,74.40261840820312,0.0,0.9994891285896301,0.0,0.9999274611473083,1.0,0.0005108488257974386,1.0,7.251628994708881e-05,1.0,0.0,0.999416708946228,0.49974456429481506,0.0,-0.00019247042655479163,0.0,-0.000510871410369873,-7.253885269165039e-05,0.0,6786.0,10,0.0,1216,2
181,RS4269_gt.nii,0.0,89.80784606933594,0.0,0.9981141090393066,0.0,0.9997740387916565,1.0,0.0018858991097658873,1.0,0.00022597004135604948,1.0,0.0,0.99788898229599,0.4990570545196533,0.0,-0.0006528067751787603,0.0,-0.0018858909606933594,-0.00022596120834350586,0.0,26930.0,14,0.0,3784,1
182,RS2499_gt.nii,0.0,94.59624481201172,0.0,0.996895432472229,0.0,0.9907791614532471,1.0,0.003104555420577526,1.0,0.009220830164849758,1.0,0.0,0.9877315163612366,0.4984477162361145,0.0,-0.005350381135940552,0.0,-0.003104567527770996,-0.00922083854675293,0.0,116255.0,9,0.0,154224,2
183,PS3252_gt.nii,0.03650597482919693,70.12845611572266,0.02460363507270813,0.9981866478919983,0.01647569052875042,0.9987950325012207,0.9753963947296143,0.001813323120586574,0.9835243225097656,0.0012049810029566288,0.2135171741247177,0.009966126643121243,0.9969861507415771,0.5113951563835144,0.019735567271709442,0.018655408173799515,0.020133601501584053,0.02279031276702881,0.015270709991455078,0.026629695511143664,6108.0,3,0.18181818181818182,20688,4
184,PS3945_gt.nii,0.0,85.92816925048828,0.0,0.999172568321228,0.0,0.9991415739059448,1.0,0.000827426090836525,1.0,0.0008584205061197281,1.0,0.0,0.9983155727386475,0.499586284160614,0.0,-0.0008427808643318713,0.0,-0.0008274316787719727,-0.0008584260940551758,0.0,3986.0,13,0.0,14390,2
185,PS3410_gt.nii,0.03275328129529953,93.8583984375,0.016333334147930145,0.9995169639587402,0.029369456693530083,0.9991201162338257,0.9836666584014893,0.00048305068048648536,0.9706305265426636,0.0008799040224403143,0.14673365652561188,0.010607438161969185,0.9986379146575928,0.5079251527786255,0.020992202684283257,0.02125011570751667,0.02190208062529564,0.015850305557250977,0.02848958969116211,0.037186005919405025,10249.0,8,0.2,15000,1
186,PS3899_gt.nii,0.00029526452999562025,60.406951904296875,0.0003105590003542602,0.9969835877418518,3.953350460506044e-05,0.9996151328086853,0.9996894598007202,0.0030164376366883516,0.9999604821205139,0.00038489530561491847,0.7570764422416687,3.507049041218124e-05,0.9966009855270386,0.4986470639705658,7.013852155068889e-05,-0.0009666990372352302,0.0001108038195525296,-0.002705872058868408,-0.0003453493118286133,7.768800497203231e-05,42316.0,5,0.15384615384615385,6440,4
187,PS2149_gt.nii,0.0,79.34103393554688,0.0,0.9972017407417297,0.0,0.9974508881568909,1.0,0.0027982795145362616,1.0,0.002549133962020278,1.0,0.0,0.9946668148040771,0.49860087037086487,0.0,-0.0026708031073212624,0.0,-0.0027982592582702637,-0.002549111843109131,0.0,979.0,10,0.0,42648,1
188,RS4613_gt.nii,0.0,97.41509246826172,0.0,0.9969668388366699,0.0,0.9980653524398804,1.0,0.0030331702437251806,1.0,0.0019346631597727537,1.0,0.0,0.9950438737869263,0.49848341941833496,0.0,-0.0024224291555583477,0.0,-0.003033161163330078,-0.001934647560119629,0.0,13709.0,29,0.0,32360,1
189,RS1673_gt.nii,0.0043533178977668285,66.42476654052734,0.002124468795955181,0.9982931017875671,0.004744627512991428,0.9961859583854675,0.9978755116462708,0.0017069142777472734,0.9952553510665894,0.0038140611723065376,0.4727376401424408,0.00146957125980407,0.9944920539855957,0.5002087950706482,0.0029348295647650957,0.0006233476451598108,0.003174872137606144,0.0004175901412963867,0.0009305477142333984,0.004372217132018454,42195.0,7,0.2857142857142857,64016,4
190,PS3394_gt.nii,0.0,54.68820571899414,0.0,0.9998555779457092,0.0,0.9999227523803711,1.0,0.00014443321560975164,1.0,7.725878094788641e-05,1.0,0.0,0.9997783303260803,0.4999277889728546,0.0,-0.00010563490650383756,0.0,-0.00014442205429077148,-7.724761962890625e-05,0.0,629.0,9,0.0,1296,2
191,PS2698_gt.nii,0.006609721574932337,65.31806182861328,0.0017656146083027124,0.9996981024742126,0.0031508468091487885,0.9994606375694275,0.9982343912124634,0.0003018817806150764,0.9968491792678833,0.0005393468891270459,0.29253196716308594,0.0011328235268592834,0.9991590976715088,0.500731885433197,0.002263083355501294,0.0019551313016563654,0.0023586396127939224,0.001463770866394043,0.002611517906188965,0.004138644593895499,6188.0,8,0.16666666666666666,9062,2
192,RS3951_gt.nii,0.31406015157699585,73.43704986572266,0.417206346988678,0.9969260692596436,0.1804666817188263,0.9990524053573608,0.582793653011322,0.0030739030335098505,0.8195332884788513,0.0009475667611695826,0.07905108481645584,0.14413200318813324,0.995987057685852,0.7070661783218384,0.2519499659538269,0.2726622223854065,0.27439358830451965,0.41413235664367676,0.17951905727386475,0.2855379966001385,36167.0,18,0.17391304347826086,27176,2
193,RS4233_gt.nii,0.0007856693700887263,51.316646575927734,0.002802690491080284,0.9986903667449951,0.0002275312872370705,0.999893844127655,0.9971973299980164,0.001309653278440237,0.9997724890708923,0.00010617573570925742,0.40598803758621216,0.00021049086353741586,0.9985844492912292,0.5007465481758118,0.0004208931350149214,0.00042566226329654455,0.0007985610864125192,0.0014930963516235352,0.00012135505676269531,0.00046202180742931065,19336.0,11,0.13333333333333333,1784,2
194,RS4026_gt.nii,8.186353715362603e-19,45.45327377319336,0.0,0.9985888600349426,0.0,0.9980244040489197,1.0,0.0014111223863437772,1.0,0.0019755768589675426,1.0,0.0,0.9966188669204712,0.4992944300174713,0.0,-0.0016696647508069873,0.0,-0.001411139965057373,-0.0019755959510803223,0.0,15972.0,7,0.0,33098,6
195,RS3046_gt.nii,0.000383353530196473,62.64982223510742,0.000181568757398054,0.9987607598304749,0.00043396500404924154,0.9970424175262451,0.9998184442520142,0.0012392656644806266,0.9995660185813904,0.002957602497190237,0.723189651966095,0.00012802639685105532,0.9958104491233826,0.49947115778923035,0.00025602002278901637,-0.0016337820561602712,0.00028070356347598135,-0.0010576844215393066,-0.0025236010551452637,0.00038257986354651535,34017.0,12,0.125,49568,2
196,RS3854_gt.nii,0.0,77.82030487060547,0.0,0.99833083152771,0.0,0.9999264478683472,1.0,0.001669171848334372,1.0,7.355568959610537e-05,1.0,0.0,0.9982575178146362,0.499165415763855,0.0,-0.0003503955958876759,0.0,-0.001669168472290039,-7.355213165283203e-05,0.0,26130.0,5,0.0,1232,1
197,PS3819_gt.nii,0.0,81.93289947509766,0.0,0.998752236366272,0.0,0.9997522234916687,1.0,0.0012477744603529572,1.0,0.00024778759689070284,1.0,0.0,0.9985050559043884,0.499376118183136,0.0,-0.0005560422432608902,0.0,-0.0012477636337280273,-0.00024777650833129883,0.0,15576.0,20,0.0,4152,1
198,RS3964_gt.nii,0.0,,0.0,0.9998193383216858,0.0,0.9997677206993103,1.0,0.00018064402684103698,1.0,0.00023226164921652526,1.0,0.0,0.9995871782302856,0.4999096691608429,0.0,-0.00020483328262344003,0.0,-0.00018066167831420898,-0.00023227930068969727,0.0,2560.0,2,0.0,3896,2
199,RS4125_gt.nii,0.0,92.54188537597656,0.0,0.9989319443702698,0.0,0.9997442364692688,1.0,0.00106803048402071,1.0,0.00025573858874849975,1.0,0.0,0.9986767768859863,0.4994659721851349,0.0,-0.0005226247012615204,0.0,-0.0010680556297302246,-0.00025576353073120117,0.0,12779.0,4,0.0,4286,1
200,RS4181_gt.nii,0.048289619386196136,55.739566802978516,0.021574344485998154,0.9992471933364868,0.022917311638593674,0.9991992712020874,0.9784256815910339,0.0007528262794949114,0.9770826697349548,0.0008007492288015783,0.15739935636520386,0.011237661354243755,0.9984476566314697,0.5104107856750488,0.022225558757781982,0.021459272131323814,0.0222356915473938,0.020821571350097656,0.022116541862487793,0.04778432480426185,5743.0,0,0.08333333333333333,13720,12
201,RS4198_gt.nii,0.0,77.33692169189453,0.0,0.9990274906158447,0.0,0.9998429417610168,1.0,0.0009724831325002015,1.0,0.00015703211829531938,1.0,0.0,0.9988707900047302,0.49951374530792236,0.0,-0.00039078263216651976,0.0,-0.0009725093841552734,-0.0001570582389831543,0.0,12190.0,3,0.0,2632,15
202,PS2904_gt.nii,0.0,,0.0,0.9976593255996704,0.0,0.9853344559669495,1.0,0.002340649487450719,1.0,0.01466557290405035,1.0,0.0,0.9830618500709534,0.4988296627998352,0.0,-0.005858921445906162,0.0,-0.00234067440032959,-0.014665544033050537,0.0,222257.0,4,0.0,245480,4
203,RS4083_gt.nii,0.002838892862200737,42.19833755493164,0.0018248175038024783,0.9998459219932556,0.0015449980273842812,0.9998695850372314,0.9981752038002014,0.00015409814659506083,0.9984549880027771,0.00013043508806731552,0.2251873016357422,0.0008373456075787544,0.9997155070304871,0.5008353590965271,0.0016732901567593217,0.0015373150818049908,0.0016790889203548431,0.0016707181930541992,0.0014145374298095703,0.004067107269954245,715.0,3,0.06666666666666667,2192,17
204,RS4406_gt.nii,0.0,55.35340881347656,0.0,0.9991230368614197,0.0,0.998160183429718,1.0,0.0008769658743403852,1.0,0.0018398177344352007,1.0,0.0,0.9972864389419556,0.49956151843070984,0.0,-0.0012702193344011903,0.0,-0.0008769631385803223,-0.0018398165702819824,0.0,20463.0,9,0.0,30840,1
205,PS3950_gt.nii,0.0,51.74939727783203,0.0,0.9993452429771423,0.0,0.9990993738174438,1.0,0.000654750270769,1.0,0.0009006193140521646,1.0,0.0,0.9984458088874817,0.49967262148857117,0.0,-0.0007679067202843726,0.0,-0.000654757022857666,-0.0009006261825561523,0.0,7375.0,2,0.0,15100,11
206,PS4330_gt.nii,0.09851626306772232,30.30840492248535,0.07047134637832642,0.9984869956970215,0.05674207583069801,0.9987991452217102,0.9295286536216736,0.0015129888197407126,0.9432579278945923,0.0012008711928501725,0.12780052423477173,0.0324530228972435,0.9972900152206421,0.5344791412353516,0.06286586076021194,0.061887238174676895,0.06323520094156265,0.06895828247070312,0.055541276931762695,0.0924746831605118,908.0,5,0.3333333333333333,21640,2
207,PS3675_gt.nii,0.0,100.73504638671875,0.0,0.9994825720787048,0.0,0.9982834458351135,1.0,0.0005174215766601264,1.0,0.0017165467143058777,1.0,0.0,0.9977678060531616,0.4997412860393524,0.0,-0.0009424321469850838,0.0,-0.000517427921295166,-0.0017165541648864746,0.0,24005.0,1,0.0,28784,1
208,RS3465_gt.nii,0.0,81.24161529541016,0.0,0.9994915127754211,0.0,0.9978402853012085,1.0,0.0005085120210424066,1.0,0.0021597377490252256,1.0,0.0,0.9973339438438416,0.49974575638771057,0.0,-0.001047975500114262,0.0,-0.0005084872245788574,-0.002159714698791504,0.0,30012.0,7,0.0,36216,1
209,RS4248_gt.nii,0.06517960876226425,38.41874694824219,0.10094278305768967,0.9983797669410706,0.022342951968312263,0.9996697902679443,0.8990572094917297,0.0016202310798689723,0.9776570200920105,0.00033022035495378077,0.11244656145572662,0.018634658306837082,0.9980506896972656,0.5496612787246704,0.03658752143383026,0.046758536249399185,0.04749062657356262,0.09932255744934082,0.022012710571289062,0.042730337851785594,20766.0,11,0.15384615384615385,6152,1
210,PS4300_gt.nii,0.0,54.3148193359375,0.0,0.9993506669998169,0.0,0.9997586607933044,1.0,0.0006493107648566365,1.0,0.00024131704412866384,1.0,0.0,0.99910968542099,0.49967533349990845,0.0,-0.00039584055775776505,0.0,-0.0006493330001831055,-0.00024133920669555664,0.0,5214.0,16,0.0,4046,8
211,RS4034_gt.nii,0.09373285621404648,99.90945434570312,0.09324809908866882,0.9979037046432495,0.04783846065402031,0.9989747405052185,0.9067519307136536,0.0020962762646377087,0.9521615505218506,0.0010252491338178515,0.13038605451583862,0.032650116831064224,0.9968830943107605,0.5455759167671204,0.0632355809211731,0.0653231218457222,0.06678956001996994,0.09115183353424072,0.046813249588012695,0.07951524980853268,16168.0,20,0.08333333333333333,18928,2
212,PS3398_gt.nii,1.145851840141505e-18,44.050537109375,0.0,0.9991350173950195,0.0,0.9979501962661743,1.0,0.0008649659575894475,1.0,0.0020497848745435476,1.0,0.0,0.9970887899398804,0.49956750869750977,0.0,-0.0013315383112058043,0.0,-0.0008649826049804688,-0.0020498037338256836,0.0,25121.0,13,0.0,34360,5
213,PS3173_gt.nii,0.0,62.32495880126953,0.0,0.9980559945106506,0.0,0.994086742401123,1.0,0.0019440347095951438,1.0,0.005913241300731897,1.0,0.0,0.9921656250953674,0.4990279972553253,0.0,-0.0033905082382261753,0.0,-0.0019440054893493652,-0.005913257598876953,0.0,74210.0,7,0.0,99016,1
214,PS4333_gt.nii,0.0,67.26811981201172,0.0,0.9997211694717407,0.0,0.9999194145202637,1.0,0.00027885299641638994,1.0,8.060795516939834e-05,1.0,0.0,0.9996405839920044,0.49986058473587036,0.0,-0.00014992589422035962,0.0,-0.00027883052825927734,-8.058547973632812e-05,0.0,2784.0,13,0.0,1352,2
215,RS3989_gt.nii,0.0,68.55526733398438,0.0,0.999847948551178,0.0,0.9997190833091736,1.0,0.00015203453949652612,1.0,0.00028089978150092065,1.0,0.0,0.9995671510696411,0.499923974275589,0.0,-0.00020665544434450567,0.0,-0.00015205144882202148,-0.000280916690826416,0.0,3494.0,1,0.0,4712,1
216,PS4399_gt.nii,0.0,106.38397216796875,0.0,0.997653603553772,0.0,0.9994364976882935,1.0,0.0023464043624699116,1.0,0.0005635124980472028,1.0,0.0,0.9970927238464355,0.498826801776886,0.0,-0.0011498817475512624,0.0,-0.0023463964462280273,-0.000563502311706543,0.0,28874.0,13,0.0,9432,1
217,PS1350_gt.nii,0.0,102.70345306396484,0.0,0.9985178709030151,0.0,0.999830961227417,1.0,0.0014821408549323678,1.0,0.00016905086522456259,1.0,0.0,0.9983493089675903,0.49925893545150757,0.0,-0.0005005568964406848,0.0,-0.0014821290969848633,-0.0001690387725830078,0.0,21366.0,17,0.0,2832,1
218,PS3404_gt.nii,0.0,100.18333435058594,0.0,0.9994600415229797,0.0,0.9974942803382874,1.0,0.0005399397923611104,1.0,0.0025056982412934303,1.0,0.0,0.9969570636749268,0.49973002076148987,0.0,-0.0011631535599008203,0.0,-0.0005399584770202637,-0.0025057196617126465,0.0,36215.0,1,0.0,42016,1
219,PS4318_gt.nii,0.0002625089546199888,70.57620239257812,0.00013363266771193594,0.9975255727767944,0.00012069715012330562,0.9977645874023438,0.9998663663864136,0.0024744023103266954,0.9998793005943298,0.0022353888489305973,0.8114432692527771,6.34219977655448e-05,0.9953012466430664,0.49882960319519043,0.00012683594832196832,-0.0022248609457165003,0.00012700032675638795,-0.0023407936096191406,-0.002114713191986084,0.00018623361144219308,2818.0,6,0.1111111111111111,37416,6
220,PS3328_gt.nii,0.03932923823595047,24.51734161376953,0.01678929291665554,0.9993497729301453,0.03789417818188667,0.9985015392303467,0.9832106828689575,0.0006502040778286755,0.9621058106422424,0.0014984586741775274,0.1644359678030014,0.011771485209465027,0.9978533387184143,0.5080695152282715,0.023269059136509895,0.02423620969057083,0.02522333152592182,0.01613903045654297,0.03639566898345947,0.03314917127071823,17413.0,5,0.25,25552,2
221,RS4175_gt.nii,0.0017896476201713085,42.159217834472656,0.0009291521273553371,0.9993520975112915,0.0029411765281111,0.9979478120803833,0.9990708231925964,0.0006479212315753102,0.9970588088035583,0.002052207477390766,0.4552776515483856,0.0007065889658406377,0.9973025321960449,0.5001406073570251,0.0014121800195425749,0.0005000055534765124,0.0016531184082850814,0.00028121471405029297,0.0008889436721801758,0.0020503620170436343,27454.0,1,0.2,34440,5
222,RS3419_gt.nii,0.0,86.9795913696289,0.0,0.9997217655181885,0.0,0.9997792840003967,1.0,0.00027823628624901175,1.0,0.00022071778948884457,1.0,0.0,0.9995011687278748,0.49986088275909424,0.0,-0.0002478138485457748,0.0,-0.00027823448181152344,-0.00022071599960327148,0.0,407.0,10,0.0,3702,2
223,PS4597_gt.nii,0.2723120152950287,28.460498809814453,0.4837689697742462,0.9943850040435791,0.1277199685573578,0.9991185069084167,0.5162310004234314,0.005614985711872578,0.8722800612449646,0.0008814953034743667,0.09725692868232727,0.11240082234144211,0.9935187101364136,0.7390769720077515,0.2020869106054306,0.24626880884170532,0.2485698163509369,0.47815394401550293,0.12683844566345215,0.21648220349641553,85464.0,8,0.3076923076923077,28464,2
224,PS3586_gt.nii,0.016311412677168846,61.90435791015625,0.007160840556025505,0.9975704550743103,0.01901647262275219,0.9934967160224915,0.9928391575813293,0.002429565181955695,0.980983555316925,0.006503310985863209,0.36808687448501587,0.005229184869676828,0.9910989999771118,0.5023656487464905,0.010403965599834919,0.007694363594055176,0.011669358238577843,0.004731297492980957,0.012513160705566406,0.01471098076328439,78261.0,14,0.09523809523809523,109624,4
225,RS3660_gt.nii,0.0,99.94873809814453,0.0,0.9990556836128235,0.0,0.999613881111145,1.0,0.0009443230228498578,1.0,0.00038612575735896826,1.0,0.0,0.9986702799797058,0.49952784180641174,0.0,-0.0006038438295945525,0.0,-0.0009443163871765137,-0.00038611888885498047,0.0,8013.0,21,0.0,6472,1
226,RS4229_gt.nii,0.0,92.164794921875,0.0,0.9983388185501099,0.0,0.9987877607345581,1.0,0.0016611652681604028,1.0,0.0012122240150347352,1.0,0.0,0.9971306324005127,0.49916940927505493,0.0,-0.0014190503861755133,0.0,-0.0016611814498901367,-0.0012122392654418945,0.0,5634.0,13,0.0,20304,1
227,RS4307_gt.nii,0.0,73.08009338378906,0.0,0.9995386600494385,0.0,0.9992320537567139,1.0,0.00046133642899803817,1.0,0.0007679426344111562,1.0,0.0,0.9987714290618896,0.49976933002471924,0.0,-0.0005952141946181655,0.0,-0.00046133995056152344,-0.0007679462432861328,0.0,9101.0,7,0.0,12878,2
228,RS4182_gt.nii,0.0,62.33778762817383,0.0,0.9993088245391846,0.0,0.999515175819397,1.0,0.0006911527016200125,1.0,0.00048480145051144063,1.0,0.0,0.9988247156143188,0.4996544122695923,0.0,-0.0005788539419882,0.0,-0.0006911754608154297,-0.00048482418060302734,0.0,843.0,23,0.0,8128,1
229,RS3124_gt.nii,0.0,72.53275299072266,0.0,0.9978529214859009,0.0,0.9900702238082886,1.0,0.0021470743231475353,1.0,0.009929784573614597,1.0,0.0,0.9879655241966248,0.49892646074295044,0.0,-0.0046173566952347755,0.0,-0.002147078514099121,-0.009929776191711426,0.0,144281.0,3,0.0,166240,4
230,RS4285_gt.nii,0.0,94.36894989013672,0.0,0.9993155598640442,0.0,0.9990738034248352,1.0,0.0006844179588370025,1.0,0.0009261742234230042,1.0,0.0,0.9983906745910645,0.4996577799320221,0.0,-0.0007961722440086305,0.0,-0.0006844401359558105,-0.0009261965751647949,0.0,7729.0,2,0.0,15528,7
231,RS4256_gt.nii,0.019915007054805756,30.4138126373291,0.013518099673092365,0.9991394281387329,0.016300641000270844,0.9989595413208008,0.9864819049835205,0.0008605846669524908,0.983699381351471,0.001040473929606378,0.20148052275180817,0.0074447873048484325,0.998100757598877,0.5063287615776062,0.01477954350411892,0.013898050412535667,0.014844315126538277,0.012657523155212402,0.01526021957397461,0.02461253282529221,6777.0,9,0.13333333333333333,17680,3
232,RS3697_gt.nii,0.0,44.11349105834961,0.0,0.9987215399742126,0.0,0.9967815279960632,1.0,0.0012784567661583424,1.0,0.003218460828065872,1.0,0.0,0.9955112934112549,0.4993607699871063,0.0,-0.002028463175520301,0.0,-0.0012784600257873535,-0.0032184720039367676,0.0,41502.0,6,0.0,53928,15
233,RS4370_gt.nii,0.002897204365581274,49.525245666503906,0.0017639902653172612,0.9960496425628662,0.001314834924414754,0.997053861618042,0.9982360005378723,0.003950347192585468,0.9986851811408997,0.002946134889498353,0.5994384288787842,0.0007538929348811507,0.9931267499923706,0.49890682101249695,0.001506650005467236,-0.0018885453464463353,0.0015229432610794902,-0.0021863579750061035,-0.001631319522857666,0.0017844323659111886,12672.0,9,0.2,49320,1
234,RS4051_gt.nii,0.0,77.44029998779297,0.0,0.9999310970306396,0.0,0.9999589920043945,1.0,6.890579243190587e-05,1.0,4.101082231500186e-05,1.0,0.0,0.9998900890350342,0.4999655485153198,0.0,-5.315903763403185e-05,0.0,-6.890296936035156e-05,-4.100799560546875e-05,0.0,64.0,7,0.0,688,1
235,PS4414_gt.nii,0.0008905299473553896,89.0853500366211,0.002421307610347867,0.9986678957939148,0.0003578937903512269,0.9998033046722412,0.9975786805152893,0.0013321280712261796,0.9996421337127686,0.00019671900372486562,0.42585092782974243,0.0003119029861409217,0.9984716773033142,0.5005446076393127,0.0006236115004867315,0.00041898476774804294,0.0009308979497291148,0.0010892152786254883,0.00016117095947265625,0.0007367839381101492,17716.0,37,0.04878048780487805,3304,2
236,RS4392_gt.nii,0.0,44.04542922973633,0.0,0.9994797706604004,0.0,0.9999818801879883,1.0,0.0005202387692406774,1.0,1.8129243471776135e-05,1.0,0.0,0.9994616508483887,0.4997398853302002,0.0,-9.711608436191455e-05,0.0,-0.0005202293395996094,-1.811981201171875e-05,0.0,8159.0,9,0.0,304,1
237,RS4069_gt.nii,8.102133751292988e-33,51.195701599121094,0.0,0.9989646077156067,0.0,0.9998415112495422,1.0,0.0010353773832321167,1.0,0.0001584739948157221,1.0,0.0,0.9988064765930176,0.49948230385780334,0.0,-0.0004050683637615293,0.0,-0.0010353922843933105,-0.00015848875045776367,0.0,14103.0,18,0.0,2656,1
238,PS3031_gt.nii,0.001489573041908443,106.11785888671875,0.001776048680767417,0.9987444877624512,0.0009966777870431542,0.9992955923080444,0.9982239603996277,0.0012555030407384038,0.9990033507347107,0.0007043982623144984,0.45660635828971863,0.0006388221518136561,0.9980418682098389,0.5002602934837341,0.0012768285814672709,0.0003900574811268598,0.0013304691528901458,0.0005205869674682617,0.0002923011779785156,0.001643063923010719,7182.0,7,0.2222222222222222,11824,2
239,PS2820_gt.nii,0.0,89.96110534667969,0.0,0.9988508820533752,0.0,0.9998983144760132,1.0,0.0011491155019029975,1.0,0.00010168315202463418,1.0,0.0,0.9987494349479675,0.4994254410266876,0.0,-0.00034182696253992617,0.0,-0.0011491179466247559,-0.0001016855239868164,0.0,16992.0,10,0.0,1704,1
240,RS3451_gt.nii,0.0,68.330078125,0.0,0.999599814414978,0.0,0.9996722936630249,1.0,0.00040019748848862946,1.0,0.00032771824044175446,1.0,0.0,0.999272346496582,0.499799907207489,0.0,-0.00036214914871379733,0.0,-0.00040018558502197266,-0.00032770633697509766,0.0,1167.0,7,0.0,5496,4
241,PS3161_gt.nii,0.0,,0.0,0.9993242621421814,0.0,0.9963821768760681,1.0,0.0006757371011190116,1.0,0.0036178152076900005,1.0,0.0,0.9957113265991211,0.4996621310710907,0.0,-0.001563551020808518,0.0,-0.0006757378578186035,-0.0036178231239318848,0.0,54025.0,1,0.0,60656,1
242,PS3300_gt.nii,0.0,71.67948913574219,0.0,0.9996312856674194,0.0,0.9997504949569702,1.0,0.00036868706229142845,1.0,0.00024947780184447765,1.0,0.0,0.9993820190429688,0.4998156428337097,0.0,-0.00030328077264130116,0.0,-0.0003687143325805664,-0.00024950504302978516,0.0,1125.0,3,0.0,4184,1
243,RS4280_gt.nii,0.0,43.420040130615234,0.0,0.9984469413757324,0.0,0.9997130036354065,1.0,0.0015530864475294948,1.0,0.00028702476993203163,1.0,0.0,0.9981607794761658,0.4992234706878662,0.0,-0.0006676632910966873,0.0,-0.0015530586242675781,-0.00028699636459350586,0.0,19794.0,8,0.0,4808,1
244,RS4054_gt.nii,0.00011337011528667063,88.26608276367188,0.00018778166850097477,0.9975340366363525,7.257596007548273e-05,0.9990456104278564,0.9998122453689575,0.0024659871123731136,0.9999274015426636,0.0009544165222905576,0.7837109565734863,5.234779746388085e-05,0.9965842962265015,0.4988608956336975,0.00010469011613167822,-0.0014173969393596053,0.00011674089182633907,-0.0022782087326049805,-0.0008817911148071289,0.0001188895714030951,23429.0,6,0.25,15976,1
245,PS3984_gt.nii,0.0,68.59300231933594,0.0,0.9990449547767639,0.0,0.9997737407684326,1.0,0.0009550226386636496,1.0,0.00022623682161793113,1.0,0.0,0.9988191723823547,0.49952247738838196,0.0,-0.0004648239118978381,0.0,-0.000955045223236084,-0.0002262592315673828,0.0,11610.0,8,0.0,3792,1
246,RS4387_gt.nii,0.0,41.709110260009766,0.0,0.999513566493988,0.0,0.9999418258666992,1.0,0.00048646179493516684,1.0,5.820244405185804e-05,1.0,0.0,0.9994553923606873,0.499756783246994,0.0,-0.00016826546925585717,0.0,-0.0004864335060119629,-5.817413330078125e-05,0.0,6780.0,0,0.0,976,1
247,RS4237_gt.nii,0.0,78.03204345703125,0.0,0.9977683424949646,0.0,0.9986193180084229,1.0,0.0022316323593258858,1.0,0.001380659407004714,1.0,0.0,0.9963938593864441,0.4988841712474823,0.0,-0.0017553131328895688,0.0,-0.0022316575050354004,-0.0013806819915771484,0.0,9697.0,4,0.0,23112,1
248,PS3949_gt.nii,0.0,71.4090347290039,0.0,0.9983657598495483,0.0,0.9988150596618652,1.0,0.0016342662274837494,1.0,0.0011849672300741076,1.0,0.0,0.9971846342086792,0.49918287992477417,0.0,-0.0013916004681959748,0.0,-0.0016342401504516602,-0.0011849403381347656,0.0,4773.0,6,0.0,19848,1
249,RS4108_gt.nii,0.0,68.92604064941406,0.0,0.9992846846580505,0.0,0.9994679689407349,1.0,0.0007153380429372191,1.0,0.0005320538184605539,1.0,0.0,0.9987533688545227,0.49964234232902527,0.0,-0.0006169265252538025,0.0,-0.0007153153419494629,-0.0005320310592651367,0.0,1481.0,7,0.0,8920,2
250,RS4044_gt.nii,0.0421755425632,52.69725036621094,0.05456332862377167,0.9977452754974365,0.017313990741968155,0.9993105530738831,0.9454366564750671,0.002254695864394307,0.9826859831809998,0.0006894182879477739,0.16893954575061798,0.013318401761353016,0.9970591068267822,0.5261542797088623,0.02628670632839203,0.02948913164436817,0.03073611855506897,0.05230855941772461,0.0166245698928833,0.034160853508411984,22570.0,3,0.19047619047619047,12206,19
251,PS3110_gt.nii,0.0,,0.0,0.9984588027000427,0.0,0.9926841259002686,1.0,0.0015411898493766785,1.0,0.007315861061215401,1.0,0.0,0.9911653995513916,0.49922940135002136,0.0,-0.003357846289873123,0.0,-0.0015411972999572754,-0.007315874099731445,0.0,108229.0,1,0.0,122552,1
252,PS2261_gt.nii,0.0,71.86793518066406,0.0,0.9975098371505737,0.0,0.9996864199638367,1.0,0.0024901670403778553,1.0,0.0003135857987217605,1.0,0.0,0.9971978068351746,0.49875491857528687,0.0,-0.0008836747147142887,0.0,-0.0024901628494262695,-0.0003135800361633301,0.0,36023.0,7,0.0,5248,1
253,RS4048_gt.nii,0.0,72.11795806884766,0.0,0.9977633953094482,0.0,0.9862825870513916,1.0,0.002236580243334174,1.0,0.013717394322156906,1.0,0.0,0.9841068983078003,0.4988816976547241,0.0,-0.005538958124816418,0.0,-0.002236604690551758,-0.013717412948608398,0.0,208659.0,1,0.0,229632,3
254,RS4263_gt.nii,0.0,93.68030548095703,0.0,0.9983717203140259,0.0,0.9998237490653992,1.0,0.0016282681608572602,1.0,0.00017623983148951083,1.0,0.0,0.9981960654258728,0.49918586015701294,0.0,-0.0005356917972676456,0.0,-0.001628279685974121,-0.00017625093460083008,0.0,23178.0,9,0.0,2952,1


==> figs/adapt/ploras/FLAIR/atlas-mix-192-mb-dae_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4854_gt.nii,0.007315133698284626,68.48320770263672,0.009284176863729954,0.9990571737289429,0.004345088265836239,0.9995607137680054,0.9907158017158508,0.0009428266785107553,0.9956549406051636,0.0004392848059069365,0.24166809022426605,0.002968635642901063,0.9986187219619751,0.5041706562042236,0.0059196981601417065,0.005707860458642244,0.006351422518491745,0.008341312408447266,0.003905773162841797,0.00843056997983994,6497.0,1,0.4,7432,2
1,RS3833_gt.nii,0.42617928981781006,73.7834701538086,0.5674019455909729,0.9991599917411804,0.2282787263393402,0.9998104572296143,0.4325980246067047,0.0008400183287449181,0.7717212438583374,0.0001895702152978629,0.0370509959757328,0.19443796575069427,0.9989709854125977,0.7832809686660767,0.32557231187820435,0.3594810962677002,0.3598969280719757,0.5665619373321533,0.22808921337127686,0.3665068824486565,12349.0,10,0.16666666666666666,7344,1
2,RS4830_gt.nii,0.47894781827926636,48.13522720336914,0.31419631838798523,0.9986467957496643,0.5253151059150696,0.9967375993728638,0.6858036518096924,0.0013531858567148447,0.47468486428260803,0.0032624180894345045,0.06158514320850372,0.24471759796142578,0.995400071144104,0.6564215421676636,0.393209844827652,0.40412941575050354,0.4062660038471222,0.31284308433532715,0.5220527648925781,0.5369278835314201,36607.0,15,0.11764705882352941,79584,1
3,RS5107_gt.nii,0.6836575865745544,19.0,0.8352221250534058,0.9960626363754272,0.5010964870452881,0.9992173314094543,0.16477790474891663,0.003937381785362959,0.4989035129547119,0.0007826771470718086,0.06424842774868011,0.45601508021354675,0.9953046441078186,0.9156423807144165,0.6263878345489502,0.6449055671691895,0.6469365358352661,0.831284761428833,0.5003137588500977,0.6580633588775174,61546.0,2,0.5714285714285714,79064,2
4,PS3313_gt.nii,0.0,91.72240447998047,0.0,0.9984930753707886,0.0,0.9975000023841858,1.0,0.001506931148469448,1.0,0.002500000409781933,1.0,0.0,0.9960005879402161,0.4992465376853943,0.0,-0.0019409607630223036,0.0,-0.0015069246292114258,-0.002499997615814209,0.0,20450.0,4,0.0,41880,2
5,RS4634_gt.nii,0.7072787880897522,11.575837135314941,0.6312191486358643,0.9978283643722534,0.5803057551383972,0.9982449412345886,0.36878085136413574,0.0021716654300689697,0.4196942150592804,0.0017550371121615171,0.055405013263225555,0.4333759844303131,0.9960926175117493,0.8145237565040588,0.6046926975250244,0.6032710075378418,0.6052272915840149,0.6290475130081177,0.5785506963729858,0.6948694495260269,11024.0,4,0.5714285714285714,79432,2
6,RS2234_gt.nii,0.0,77.57028198242188,0.0,0.9963397979736328,0.0,0.9996674060821533,1.0,0.0036602229811251163,1.0,0.00033261888893321157,1.0,0.0,0.9960095882415771,0.4981698989868164,0.0,-0.0011033854680135846,0.0,-0.0036602020263671875,-0.0003325939178466797,0.0,54855.0,2,0.0,5560,1
7,PS5315_gt.nii,0.0,88.70738220214844,0.0,0.9991295337677002,0.0,0.9985663294792175,1.0,0.0008704614010639489,1.0,0.001433664932847023,1.0,0.0,0.9976983666419983,0.4995647668838501,0.0,-0.0011171168880537152,0.0,-0.0008704662322998047,-0.0014336705207824707,0.0,12513.0,9,0.0,24032,1
8,RS5183_gt.nii,0.7492724657058716,18.895734786987305,0.8235064744949341,0.9962279796600342,0.6123533248901367,0.9987198114395142,0.17649352550506592,0.0037719965912401676,0.3876466751098633,0.0012802181299775839,0.06338883936405182,0.5413119196891785,0.9949872493743896,0.9098672270774841,0.7024041414260864,0.7077553868293762,0.7101246118545532,0.8197344541549683,0.6110731363296509,0.7357500277993996,49948.0,12,0.14285714285714285,120520,1
9,PS5366_gt.nii,0.45115160942077637,91.23595428466797,0.6646789312362671,0.9963013529777527,0.29909536242485046,0.9992014169692993,0.3353210687637329,0.0036986470222473145,0.7009046077728271,0.0007985550910234451,0.06941777467727661,0.2598819434642792,0.995515763759613,0.8304901123046875,0.4125496745109558,0.4440363943576813,0.44587260484695435,0.660980224609375,0.29829680919647217,0.454341413915571,48317.0,3,0.2222222222222222,39744,3
10,RS5073_gt.nii,0.019012659788131714,53.600372314453125,0.2121681421995163,0.9934884905815125,0.008704333566129208,0.9997863173484802,0.7878318428993225,0.006511535029858351,0.9912956953048706,0.0002136552066076547,0.14907142519950867,0.008431807160377502,0.9932779669761658,0.602828323841095,0.01672261208295822,0.041787128895521164,0.04297420382499695,0.20565664768218994,0.008490681648254395,0.01712637622666107,105213.0,9,0.18181818181818182,4520,1
11,PS5292_gt.nii,0.012935435399413109,83.98928833007812,0.026037117466330528,0.994696855545044,0.005338436923921108,0.9989307522773743,0.9739629030227661,0.005303153768181801,0.9946615695953369,0.0010692201321944594,0.31096595525741577,0.004449834581464529,0.9936391115188599,0.5103669762611389,0.008860242553055286,0.00940838921815157,0.011789720505475998,0.020733952522277832,0.004269242286682129,0.009719618550819138,68912.0,17,0.14285714285714285,18320,6
12,PS5293_gt.nii,0.192850723862648,86.93904876708984,0.594868540763855,0.9954584240913391,0.10053285211324692,0.9996528625488281,0.40513142943382263,0.004541573580354452,0.8994671702384949,0.00034716029767878354,0.08035505563020706,0.09409071505069733,0.9951168894767761,0.7951635122299194,0.1719980239868164,0.2431919425725937,0.24454821646213531,0.5903270244598389,0.10018575191497803,0.18063899798322897,70824.0,12,0.14285714285714285,14304,1
13,RS5050_gt.nii,0.28817862272262573,67.20863342285156,0.6086580753326416,0.9975062608718872,0.1563376635313034,0.9997022151947021,0.3913419246673584,0.002493723528459668,0.8436623215675354,0.00029777022427879274,0.06015801802277565,0.14205816388130188,0.9972112774848938,0.8030821681022644,0.24877570569515228,0.30754807591438293,0.30847394466400146,0.6061643362045288,0.15603983402252197,0.264574297325911,38066.0,10,0.14285714285714285,12728,2
14,PS5198_gt.nii,0.7810541391372681,9.69536018371582,0.6804589033126831,0.9982408881187439,0.7697169184684753,0.9972416758537292,0.3195410668849945,0.0017591018695384264,0.23028309643268585,0.0027583527844399214,0.04838455095887184,0.5653629302978516,0.9955185055732727,0.8393498659133911,0.722341001033783,0.7214809060096741,0.7237131595611572,0.6786997318267822,0.7669585943222046,0.8075019299759321,17259.0,6,0.25,143728,1
15,RS2599_gt.nii,0.46653231978416443,58.55766296386719,0.3106953501701355,0.9985437393188477,0.6243084669113159,0.9946520924568176,0.6893046498298645,0.0014562500873580575,0.37569156289100647,0.005347913131117821,0.06407574564218521,0.26175546646118164,0.9932276606559753,0.654619574546814,0.4149068295955658,0.43750059604644775,0.4404199719429016,0.30923914909362793,0.6189606189727783,0.49764985639727,75825.0,3,0.5,129664,1
16,RS5087_gt.nii,0.2878965437412262,77.10609436035156,0.7039660215377808,0.9978520274162292,0.14205749332904816,0.9998501539230347,0.2960340082645416,0.0021479844581335783,0.857942521572113,0.00014986346650402993,0.052346620708703995,0.13404957950115204,0.9977036118507385,0.8509089946746826,0.23640868067741394,0.31558412313461304,0.3162335157394409,0.7018179893493652,0.1419076919555664,0.24703835639135116,35388.0,5,0.4,8472,2
17,RS0446_gt.nii,0.39275360107421875,19.72308349609375,0.24514396488666534,0.9983915686607361,0.623844563961029,0.9918397665023804,0.7548560500144958,0.0016084604430943727,0.37615543603897095,0.008160240016877651,0.0749313235282898,0.2135748565196991,0.9902831315994263,0.6217677593231201,0.3519763946533203,0.3872221112251282,0.3910648822784424,0.24353551864624023,0.6156842708587646,0.4156776955721636,116112.0,13,0.15384615384615385,180600,2
18,PS2224_gt.nii,0.6287908554077148,19.72308349609375,0.8347781300544739,0.9971710443496704,0.4398570656776428,0.9995592832565308,0.16522188484668732,0.0028289537876844406,0.5601429343223572,0.00044073135359212756,0.0550115667283535,0.40463075041770935,0.9967400431632996,0.9159746170043945,0.5761382579803467,0.6046255230903625,0.6059563159942627,0.8319492340087891,0.43941640853881836,0.5945505002439239,46533.0,5,0.2857142857142857,44528,1
19,RS5172_gt.nii,0.8222362399101257,12.165525436401367,0.7508447170257568,0.9984028935432434,0.8032354712486267,0.9978377819061279,0.24915526807308197,0.001597086084075272,0.19676454365253448,0.0021622125059366226,0.04408697783946991,0.6341965794563293,0.9962718486785889,0.8746237754821777,0.776157021522522,0.7747271656990051,0.7765984535217285,0.7492475509643555,0.8010733127593994,0.8386243590834216,9124.0,8,0.2,144424,1
20,PS5247_gt.nii,0.7358496785163879,11.832159996032715,0.7358397245407104,0.9977580904960632,0.6305599212646484,0.9986251592636108,0.26416030526161194,0.002241884358227253,0.36944007873535156,0.001374855637550354,0.05230989679694176,0.5141695737838745,0.996403157711029,0.8667988777160645,0.6791439652442932,0.6793885231018066,0.6811688542366028,0.7335977554321289,0.6291850805282593,0.7347899120990381,18476.0,0,0.5,86792,2
21,RS5106_gt.nii,0.5722072720527649,80.72669219970703,0.5941969752311707,0.9977140426635742,0.4772820472717285,0.9985733032226562,0.40580302476882935,0.002285972237586975,0.5227179527282715,0.0014267154037952423,0.05840279906988144,0.3599529564380646,0.996301531791687,0.7959555387496948,0.5293608903884888,0.5307202935218811,0.5325406789779663,0.5919110774993896,0.47585535049438477,0.5741551219191154,16454.0,16,0.1111111111111111,58728,1
22,RS5010_gt.nii,0.20506475865840912,84.05950164794922,0.634001612663269,0.9921400547027588,0.10528568923473358,0.9994621276855469,0.36599835753440857,0.007859950885176659,0.8947142958641052,0.0005378818605095148,0.10018815845251083,0.09925311803817749,0.9916183352470398,0.8130708336830139,0.18058283627033234,0.25609952211380005,0.25836271047592163,0.6261416673660278,0.10474777221679688,0.1878318423158048,124964.0,8,0.16666666666666666,24440,2
23,RS3886_gt.nii,0.033096253871917725,75.52450561523438,0.18795180320739746,0.9934306740760803,0.011200962588191032,0.9996764659881592,0.8120481967926025,0.0065693031065166,0.9887990355491638,0.00032353689312003553,0.1575082242488861,0.01068392489105463,0.9931119084358215,0.5906912088394165,0.02114197053015232,0.044418178498744965,0.04588290676474571,0.181382417678833,0.010877370834350586,0.02196680337246757,105084.0,3,0.4,6640,1
24,RS5097_gt.nii,0.6522597670555115,23.622024536132812,0.5855736136436462,0.9939237236976624,0.5903076529502869,0.9938045740127563,0.41442641615867615,0.006076259072870016,0.4096923768520355,0.006195419002324343,0.0924484133720398,0.4163614511489868,0.9879083633422852,0.7897486686706543,0.5879310965538025,0.5818001627922058,0.5879358649253845,0.5794973373413086,0.5841121673583984,0.6604917142452912,5650.0,10,0.4444444444444444,247144,2
25,PS4485_gt.nii,0.4041185677051544,75.42479705810547,0.4178074598312378,0.9981115460395813,0.3237867057323456,0.9987391829490662,0.5821925401687622,0.0018884792225435376,0.676213264465332,0.0012608139077201486,0.06299516558647156,0.22311966121196747,0.9968582987785339,0.7079595327377319,0.36483702063560486,0.36625760793685913,0.36780497431755066,0.41591906547546387,0.32252585887908936,0.428917506056356,8021.0,7,0.25,36232,1
26,PS3482_gt.nii,0.07349090278148651,70.28370666503906,0.07277563214302063,0.9992430210113525,0.023157408460974693,0.999771237373352,0.9272243976593018,0.0007569867884740233,0.9768425822257996,0.00022876104048918933,0.09254869818687439,0.017881542444229126,0.9990146160125732,0.5360093116760254,0.03513481840491295,0.04063606634736061,0.04105234518647194,0.07201862335205078,0.022928595542907715,0.04724162285176175,8009.0,6,0.125,4136,5
27,RS4258_gt.nii,0.5189433097839355,21.954498291015625,0.5890945792198181,0.9926413893699646,0.3485349118709564,0.9972412586212158,0.4109053909778595,0.0073585850186645985,0.651465117931366,0.0027587611693888903,0.10052920877933502,0.28037330508232117,0.9899624586105347,0.7908679842948914,0.4379555583000183,0.4484979808330536,0.4531225264072418,0.5817359685897827,0.34577620029449463,0.4928784987755225,83694.0,4,0.2702702702702703,111376,15
28,RS5260_gt.nii,0.6469618082046509,33.941123962402344,0.5089455842971802,0.9989330768585205,0.6572922468185425,0.9980274438858032,0.4910544157028198,0.0010669040493667126,0.3427077531814575,0.0019725330639630556,0.04378115013241768,0.40221381187438965,0.9969709515571594,0.7539393305778503,0.5736839771270752,0.5769080519676208,0.5783821940422058,0.5078786611557007,0.6553196907043457,0.6738599188049348,16972.0,8,0.16666666666666666,67184,2
29,RS4656_gt.nii,0.6634917259216309,54.415069580078125,0.797949492931366,0.997948944568634,0.49191078543663025,0.9994964003562927,0.20205052196979523,0.0020510805770754814,0.5080892443656921,0.0005036009824834764,0.04825282096862793,0.43742597103118896,0.997452437877655,0.89794921875,0.6086239814758301,0.625387966632843,0.6265141367912292,0.7958984375,0.4914071559906006,0.6496403158964735,29250.0,24,0.07692307692307693,41648,1
30,RS3779_gt.nii,0.003486605826765299,78.67019653320312,0.0058139534667134285,0.9991872906684875,0.0008794430177658796,0.9998775720596313,0.9941860437393188,0.0008126901229843497,0.9991205334663391,0.00012240828073117882,0.2721378803253174,0.0007644772995263338,0.999065101146698,0.502500593662262,0.001527786604128778,0.0019457980524748564,0.002261203480884433,0.005001187324523926,0.0007569789886474609,0.0017445664025586974,11083.0,6,0.2857142857142857,2064,1
31,RS4190_gt.nii,0.39055004715919495,72.11865234375,0.7159262895584106,0.9975958466529846,0.2197006344795227,0.9997308254241943,0.28407371044158936,0.002404159400612116,0.7802993655204773,0.00026916866772808135,0.054774921387434006,0.20208388566970825,0.9973297715187073,0.85676109790802,0.3362226188182831,0.3956882655620575,0.39659735560417175,0.71352219581604,0.21943140029907227,0.34823442751254546,39057.0,16,0.1111111111111111,15848,1
32,PS5309_gt.nii,0.6717788577079773,37.249813079833984,0.5905269980430603,0.9978497624397278,0.6361042857170105,0.997394859790802,0.4094730019569397,0.002150247571989894,0.3638956844806671,0.002605118090286851,0.05690847709774971,0.4414091408252716,0.9952735304832458,0.794188380241394,0.6124688982963562,0.6105211973190308,0.6128921508789062,0.5883767604827881,0.6334991455078125,0.6739588711065221,5942.0,6,0.2857142857142857,106112,1
33,RS4865_gt.nii,0.5995431542396545,20.02498435974121,0.5141890048980713,0.9981087446212769,0.487511545419693,0.9982998967170715,0.4858109951019287,0.0018912332598119974,0.5124884247779846,0.0017000967636704445,0.057179756462574005,0.33377352356910706,0.9964215159416199,0.7561488747596741,0.5004950165748596,0.4988788664340973,0.5006726384162903,0.5122977495193481,0.4858114719390869,0.6120630010988564,2092.0,3,0.4,58496,1
34,RS5127_gt.nii,0.35901665687561035,108.54031372070312,0.6003349423408508,0.9973850846290588,0.2125682830810547,0.9995290637016296,0.3996650278568268,0.0026148869656026363,0.7874317169189453,0.00047094866749830544,0.061912164092063904,0.18621601164340973,0.996918797492981,0.7988600134849548,0.31396645307540894,0.35605451464653015,0.35722845792770386,0.5977200269699097,0.2120974063873291,0.3379810851738621,37278.0,9,0.15384615384615385,19704,2
35,RS5109_gt.nii,0.4565739035606384,71.58910369873047,0.4192664325237274,0.9961850643157959,0.40756678581237793,0.9963641166687012,0.5807335376739502,0.0038149449974298477,0.5924332141876221,0.0036359052173793316,0.08708228915929794,0.2605046033859253,0.9925961494445801,0.7077257633209229,0.41333383321762085,0.4096507132053375,0.41337519884109497,0.4154515266418457,0.4039309024810791,0.44533325191585504,6860.0,9,0.18181818181818182,104368,1
36,RS4299_gt.nii,0.0,114.3033218383789,0.0,0.9945157766342163,0.0,0.9998998045921326,1.0,0.005484233610332012,1.0,0.00010020847548730671,1.0,0.0,0.9944166541099548,0.49725788831710815,0.0,-0.0007413276471197605,0.0,-0.005484223365783691,-0.00010019540786743164,0.0,89248.0,10,0.0,1672,1
37,PS5268_gt.nii,0.14164064824581146,75.03832244873047,0.3575548827648163,0.994236946105957,0.07372661679983139,0.9991717338562012,0.6424450874328613,0.005763046909123659,0.9262734055519104,0.0008282869239337742,0.11265436559915543,0.0651024878025055,0.993421196937561,0.6758959293365479,0.12224643677473068,0.16014067828655243,0.16236166656017303,0.3517918586730957,0.07289838790893555,0.13199495101280279,81465.0,5,0.47058823529411764,21496,5
38,PS5329_gt.nii,0.332765132188797,43.127716064453125,0.37557315826416016,0.9983853101730347,0.21034814417362213,0.9992842078208923,0.6244268417358398,0.001614689128473401,0.7896518707275391,0.0007157640065997839,0.06153412535786629,0.1558452844619751,0.9976728558540344,0.6869792342185974,0.26966461539268494,0.27998894453048706,0.28107136487960815,0.3739584684371948,0.20963239669799805,0.3022222222222222,15994.0,10,0.16666666666666666,19192,1
39,PS4394_gt.nii,0.6839579939842224,16.031219482421875,0.5256081819534302,0.9987933039665222,0.7351109385490417,0.996982991695404,0.4743918180465698,0.001206706278026104,0.26488906145095825,0.003017015988007188,0.045723821967840195,0.4419114589691162,0.9957975745201111,0.7622007131576538,0.6129522919654846,0.6196056604385376,0.6215949654579163,0.5244014263153076,0.7320939302444458,0.7217582417582418,35154.0,2,0.5,106216,3
40,RS5101_gt.nii,0.0007739522261545062,94.0045166015625,0.0015761820832267404,0.9954870343208313,0.00047588831512257457,0.9986346364021301,0.9984238147735596,0.004512970335781574,0.9995241165161133,0.0013653808273375034,0.6285441517829895,0.0003656604094430804,0.9941339492797852,0.49853160977363586,0.0007310535293072462,-0.0016162458341568708,0.0008660754538141191,-0.0029367804527282715,-0.0008894801139831543,0.0008115510769959084,51659.0,17,0.10526315789473684,22840,1
41,PS4066_gt.nii,0.0,42.05948257446289,0.0,0.9987319111824036,0.0,0.9999083280563354,1.0,0.0012680856743827462,1.0,9.166896779788658e-05,1.0,0.0,0.9986404776573181,0.4993659555912018,0.0,-0.00034094590228050947,0.0,-0.0012680888175964355,-9.167194366455078e-05,0.0,19083.0,3,0.0,1536,2
42,RS4515_gt.nii,0.6376942992210388,50.52325439453125,0.5158531069755554,0.9991500973701477,0.6048288345336914,0.9987795948982239,0.48414692282676697,0.0008498945971950889,0.3951711356639862,0.0012204005615785718,0.03900688886642456,0.38581782579421997,0.9979344606399536,0.7575016021728516,0.5568088889122009,0.557548463344574,0.5585721135139465,0.5150032043457031,0.6036083698272705,0.6704135998275385,8432.0,12,0.14285714285714285,42200,1
43,RS5148_gt.nii,0.06270956993103027,82.3468246459961,0.10785774886608124,0.9957109093666077,0.04058656096458435,0.9984949827194214,0.8921422362327576,0.004289081785827875,0.9594134092330933,0.0015049987705424428,0.1662597805261612,0.03038574568927288,0.9942198395729065,0.551784336566925,0.05897935852408409,0.06362094730138779,0.06616324931383133,0.1035686731338501,0.039081573486328125,0.06520339855818744,44278.0,9,0.18181818181818182,28176,1
44,RS5103_gt.nii,0.5164480805397034,84.69709014892578,0.7982221841812134,0.997802734375,0.32007312774658203,0.9997380375862122,0.20177781581878662,0.002197248162701726,0.679926872253418,0.0002619734441395849,0.04985068738460541,0.2961146831512451,0.9975444674491882,0.8980124592781067,0.4569266736507416,0.5045568943023682,0.5054596662521362,0.7960249185562134,0.3198111057281494,0.48123620309050774,35661.0,19,0.09523809523809523,21712,1
45,PS5291_gt.nii,0.8167226910591125,13.0,0.69303297996521,0.9989178776741028,0.8478960990905762,0.9973323941230774,0.30696702003479004,0.0010821017203852534,0.15210391581058502,0.0026675849221646786,0.03801289573311806,0.6164002418518066,0.9962784647941589,0.845975399017334,0.7626826763153076,0.7647591829299927,0.7665637135505676,0.691950798034668,0.8452284336090088,0.8380374042549638,26956.0,2,0.5,144768,1
46,RS5345_gt.nii,0.6836827993392944,36.0263786315918,0.7337170243263245,0.9990970492362976,0.4964055120944977,0.9996767640113831,0.26628294587135315,0.0009029719512909651,0.5035945177078247,0.00032321878825314343,0.03389168158173561,0.4206266403198242,0.9987754821777344,0.866407036781311,0.5921705365180969,0.6029394865036011,0.603507399559021,0.7328140735626221,0.4960823059082031,0.6868207773070547,9960.0,2,0.2,20328,4
47,PS5295_gt.nii,0.2519913613796234,112.91301727294922,0.6642963886260986,0.996597170829773,0.1346328854560852,0.9997316002845764,0.335703581571579,0.003402856644243002,0.8653671145439148,0.0002683813509065658,0.06679104268550873,0.12605638802051544,0.9963325262069702,0.8304467797279358,0.2238900065422058,0.29799437522888184,0.2990587651729584,0.6608935594558716,0.13436448574066162,0.2359117490696438,53210.0,9,0.18181818181818182,13360,1
48,RS4514_gt.nii,0.07497414946556091,88.37193298339844,0.31683674454689026,0.9984678030014038,0.023590639233589172,0.9999200701713562,0.6831632852554321,0.001532197231426835,0.976409375667572,7.993604231160134e-05,0.06501936167478561,0.02244875766336918,0.9983881711959839,0.6576522588729858,0.04391175135970116,0.08609896153211594,0.08645450323820114,0.3153045177459717,0.02351069450378418,0.047558874210224006,24117.0,1,0.4,1960,7
49,RS5082_gt.nii,0.411515474319458,87.83990478515625,0.5153530836105347,0.9986551403999329,0.26890891790390015,0.9995344281196594,0.4846469461917877,0.0013448379468172789,0.7310910820960999,0.0004655930388253182,0.04860135540366173,0.21463149785995483,0.9981917142868042,0.7570041418075562,0.3534100651741028,0.37145939469337463,0.3722674250602722,0.5140082836151123,0.26844334602355957,0.3960826466021736,15291.0,7,0.2222222222222222,16088,1
50,PS4290_gt.nii,0.0,86.65448760986328,0.0,0.9987794160842896,0.0,0.9996801018714905,1.0,0.0012205566745251417,1.0,0.00031987117836251855,1.0,0.0,0.9984603524208069,0.4993897080421448,0.0,-0.0006248367135412991,0.0,-0.0012205839157104492,-0.0003198981285095215,0.0,13970.0,8,0.0,5360,1
51,PS5298_gt.nii,0.20205463469028473,92.53107452392578,0.43209877610206604,0.9979734420776367,0.09674932807683945,0.999714195728302,0.5679012537002563,0.002026562113314867,0.9032506942749023,0.0002857895160559565,0.06409445405006409,0.08583488315343857,0.9976893067359924,0.7150360941886902,0.15809933841228485,0.2036818265914917,0.20446336269378662,0.43007218837738037,0.09646356105804443,0.174429748897834,29704.0,24,0.125,8424,4
52,PS5310_gt.nii,0.27844512462615967,66.43041229248047,0.28239309787750244,0.9990315437316895,0.2126782387495041,0.999334990978241,0.7176069021224976,0.0009684585384093225,0.7873217463493347,0.0006649917922914028,0.05532199144363403,0.13806240260601044,0.9983682632446289,0.640712320804596,0.2426271289587021,0.24426573514938354,0.24506910145282745,0.2814246416091919,0.21201324462890625,0.29744946411613077,3478.0,2,0.25,15528,3
53,RS2440_gt.nii,0.0,79.5361557006836,0.0,0.9989989995956421,0.0,0.9998481869697571,1.0,0.0010009733960032463,1.0,0.00015178612375166267,1.0,0.0,0.9988475441932678,0.49949949979782104,0.0,-0.00038978696102276444,0.0,-0.0010010004043579102,-0.00015181303024291992,0.0,13129.0,15,0.0,2544,2
54,RS5062_gt.nii,0.19263198971748352,86.86886596679688,0.38894420862197876,0.9973030686378479,0.09390593320131302,0.9995598793029785,0.6110557913780212,0.0026969606988132,0.9060940742492676,0.0004401184560265392,0.07686947286128998,0.08183294534683228,0.9968661665916443,0.6931236386299133,0.15128573775291443,0.19000239670276642,0.19111298024654388,0.38624727725982666,0.09346580505371094,0.17406162360938285,37221.0,12,0.18181818181818182,12048,5
55,RS3623_gt.nii,0.008469726890325546,74.20916748046875,0.011156845837831497,0.9973921179771423,0.0023498814553022385,0.9994544386863708,0.9888431429862976,0.0026078864466398954,0.997650146484375,0.0005455561331473291,0.3259056806564331,0.0019448273815214634,0.9968494176864624,0.5042744874954224,0.003882104530930519,0.0039274804294109344,0.005120279733091593,0.008548974990844727,0.001804351806640625,0.004839429605093148,31593.0,2,0.10526315789473684,9232,9
56,PS4205_gt.nii,0.014169170521199703,92.04454803466797,0.21153846383094788,0.9920850992202759,0.003961049485951662,0.9998817443847656,0.7884615659713745,0.007914885878562927,0.9960389733314514,0.00011824139073723927,0.16208013892173767,0.003903419943526387,0.9919689893722534,0.6018117666244507,0.007776484824717045,0.027972955256700516,0.02894674986600876,0.20362353324890137,0.0038428306579589844,0.00783574613963359,132487.0,5,0.3333333333333333,2496,3
57,PS3620_gt.nii,0.5095838904380798,98.29547119140625,0.8087863326072693,0.9969162344932556,0.3198203444480896,0.9996562600135803,0.1912136971950531,0.0030837408266961575,0.6801796555519104,0.0003437459236010909,0.05815699324011803,0.29733800888061523,0.9965795874595642,0.9028512835502625,0.458381712436676,0.5073491334915161,0.5085924863815308,0.8057025671005249,0.3194766044616699,0.48063258317993784,49676.0,8,0.2,30024,1
58,RS4832_gt.nii,0.007825678214430809,60.074954986572266,0.01481069065630436,0.9921506643295288,0.0020179797429591417,0.9989370107650757,0.9851893186569214,0.007849333807826042,0.9979820251464844,0.0010629963362589478,0.42129597067832947,0.001779157086275518,0.9911044239997864,0.5034806728363037,0.0035519946832209826,0.002578367479145527,0.005466961767524481,0.006961345672607422,0.0009549856185913086,0.003996784541759637,109607.0,2,0.19047619047619047,17960,9
59,RS4925_gt.nii,0.5230420827865601,19.073505401611328,0.39494645595550537,0.9971615076065063,0.5654004216194153,0.9943585991859436,0.6050535440444946,0.002838501241058111,0.4345995783805847,0.005641427356749773,0.07815088331699371,0.30297091603279114,0.9915828704833984,0.6960539817810059,0.46504631638526917,0.4684933125972748,0.47254934906959534,0.3921079635620117,0.5597590208053589,0.5312578436718337,47944.0,3,0.2222222222222222,155416,4
60,RS5223_gt.nii,0.38246607780456543,52.16798400878906,0.31511181592941284,0.9980700016021729,0.2986753582954407,0.9982132911682129,0.6848881840705872,0.0019300127169117332,0.7013246417045593,0.0017867254791781306,0.07258103787899017,0.18110713362693787,0.9962931871414185,0.6565909385681152,0.30667349696159363,0.30492639541625977,0.306783527135849,0.31318187713623047,0.2968885898590088,0.3643926347860644,2796.0,9,0.3076923076923077,43648,3
61,RS4068_gt.nii,0.0,83.6779556274414,0.0,0.9981765151023865,0.0,0.9999407529830933,1.0,0.0018234734889119864,1.0,5.9235815569991246e-05,1.0,0.0,0.9981175065040588,0.49908825755119324,0.0,-0.00032865628600120544,0.0,-0.0018234848976135254,-5.924701690673828e-05,0.0,28887.0,12,0.0,992,2
62,RS4751_gt.nii,0.23241563141345978,65.5522689819336,0.31047922372817993,0.99897301197052,0.11102508753538132,0.9997149109840393,0.6895207762718201,0.0010269948979839683,0.8889749050140381,0.00028506058151833713,0.05438515171408653,0.08906463533639908,0.9986886978149414,0.6547261476516724,0.16356170177459717,0.1851181983947754,0.1856636255979538,0.3094522953033447,0.11073994636535645,0.2037221196192641,11375.0,3,0.2222222222222222,6928,3
63,RS3918_gt.nii,0.0,89.25917053222656,0.0,0.9986046552658081,0.0,0.9999890327453613,1.0,0.0013953599845990539,1.0,1.0982578714902047e-05,1.0,0.0,0.9985936880111694,0.49930232763290405,0.0,-0.0001237927790498361,0.0,-0.0013953447341918945,-1.0967254638671875e-05,0.0,23101.0,17,0.0,184,1
64,RS4077_gt.nii,0.48056381940841675,32.06243896484375,0.5232658982276917,0.9948115944862366,0.3271743059158325,0.997694730758667,0.47673407196998596,0.005188386887311935,0.6728256940841675,0.0023052580654621124,0.09055881947278976,0.25204476714134216,0.992548942565918,0.7590387463569641,0.4026130437850952,0.41025280952453613,0.4137622117996216,0.5180774927139282,0.3248690366744995,0.4604227692038648,48832.0,10,0.19047619047619047,80504,6
65,RS5224_gt.nii,0.19975696504116058,78.53279876708984,0.5863661766052246,0.9975405931472778,0.09220170229673386,0.9998233914375305,0.4136338233947754,0.002459381241351366,0.9077982902526855,0.0001766099885571748,0.06082440912723541,0.08657105267047882,0.9973655343055725,0.7919533848762512,0.15934723615646362,0.23180614411830902,0.2325165867805481,0.5839067697525024,0.0920250415802002,0.167690798823082,39437.0,8,0.16666666666666666,7144,2
66,RS3360_gt.nii,0.0,79.46068572998047,0.0,0.9988592863082886,0.0,0.999938428401947,1.0,0.001140724285505712,1.0,6.158223550301045e-05,1.0,0.0,0.9987978339195251,0.4994296431541443,0.0,-0.00026504407287575305,0.0,-0.0011407136917114258,-6.157159805297852e-05,0.0,17784.0,8,0.0,1032,2
67,RS4856_gt.nii,0.4947429895401001,14.59451961517334,0.49537035822868347,0.9989835023880005,0.31137338280677795,0.9995315074920654,0.5046296119689941,0.0010164862032979727,0.6886266469955444,0.00046846811892464757,0.043335799127817154,0.23639152944087982,0.9985166788101196,0.7471769452095032,0.3823894262313843,0.3920421004295349,0.39274054765701294,0.49435389041900635,0.310904860496521,0.4561819043107532,10638.0,13,0.13333333333333333,15552,1
68,PS5264_gt.nii,0.0,89.31964874267578,0.0,0.9991117119789124,0.0,0.9999131560325623,1.0,0.0008883054833859205,1.0,8.686151704750955e-05,1.0,0.0,0.9990249872207642,0.4995558559894562,0.0,-0.0002777760964818299,0.0,-0.0008882880210876465,-8.684396743774414e-05,0.0,12975.0,3,0.0,1456,2
69,RS3239_gt.nii,0.3214547336101532,51.033321380615234,0.19354569911956787,0.9988808035850525,0.1984439194202423,0.9988455176353455,0.8064543008804321,0.0011191869853064418,0.8015561103820801,0.0011544827139005065,0.0706695020198822,0.10862544924020767,0.9977295398712158,0.5962132215499878,0.19596420228481293,0.19484281539916992,0.195979505777359,0.19242644309997559,0.19728946685791016,0.3565831925026886,5758.0,4,0.18181818181818182,23984,13
70,RS4257_gt.nii,0.5726475119590759,47.80637741088867,0.4845142662525177,0.9991787672042847,0.48677387833595276,0.9991713166236877,0.5154857635498047,0.0008212396060116589,0.5132261514663696,0.0008286960073746741,0.039541974663734436,0.32069116830825806,0.9983527064323425,0.74184650182724,0.4856414496898651,0.48481783270835876,0.48564276099205017,0.48369300365448,0.4859452247619629,0.5942745223074996,1485.0,12,0.14285714285714285,26928,1
71,RS5021_gt.nii,0.5026566386222839,37.57658767700195,0.3768303394317627,0.9963704943656921,0.5444743037223816,0.9928511381149292,0.6231696605682373,0.003629508428275585,0.4555256962776184,0.007148847449570894,0.08937001973390579,0.2865043580532074,0.9893192648887634,0.6866004467010498,0.44539976119995117,0.44780614972114563,0.45296183228492737,0.3732008934020996,0.537325382232666,0.5030217658017904,59693.0,8,0.25,190948,1
72,RS5209_gt.nii,0.0,88.89347076416016,0.0,0.9994930624961853,0.0,0.9999690055847168,1.0,0.0005069532198831439,1.0,3.101013498962857e-05,1.0,0.0,0.9994620680809021,0.49974653124809265,0.0,-0.00012538216833490878,0.0,-0.0005069375038146973,-3.0994415283203125e-05,0.0,7787.0,6,0.0,520,1
73,RS4815_gt.nii,0.6423828601837158,21.748563766479492,0.5706040859222412,0.9960333704948425,0.5955213904380798,0.9956070184707642,0.4293959140777588,0.00396664347499609,0.4044785797595978,0.004393009003251791,0.07695979624986649,0.4112299680709839,0.9917231798171997,0.7833187580108643,0.5827965140342712,0.5787534117698669,0.5829296112060547,0.5666375160217285,0.5911283493041992,0.638964101955979,4342.0,12,0.15384615384615385,169976,1
74,PS5270_gt.nii,0.8061121702194214,19.646883010864258,0.8133700489997864,0.9962719082832336,0.7181470990180969,0.9978170394897461,0.18662996590137482,0.003728093346580863,0.2818529009819031,0.002182950731366873,0.06340881437063217,0.6165512800216675,0.994160532951355,0.90482097864151,0.7627983093261719,0.7613635659217834,0.7642769813537598,0.80964195728302,0.7159640789031982,0.8072760257054127,33166.0,8,0.2,193672,1
75,PS4471_gt.nii,0.3123110234737396,56.23166275024414,0.33308425545692444,0.9957429766654968,0.21215811371803284,0.9977001547813416,0.666915774345398,0.004257021471858025,0.7878419160842896,0.0022998317144811153,0.10156891494989395,0.14890459179878235,0.9934701323509216,0.6644136309623718,0.2592114210128784,0.26269206404685974,0.26583176851272583,0.32882726192474365,0.20985829830169678,0.30493508972890415,29746.0,14,0.2727272727272727,57544,5
76,RS4646_gt.nii,0.0,89.8109130859375,0.0,0.9992443919181824,0.0,0.9999346137046814,1.0,0.0007555978372693062,1.0,6.537608715007082e-05,1.0,0.0,0.9991791248321533,0.4996221959590912,0.0,-0.00022225668362807482,0.0,-0.000755608081817627,-6.538629531860352e-05,0.0,11252.0,2,0.0,1096,1
77,RS4800_gt.nii,0.08102910220623016,62.8967399597168,0.43961551785469055,0.9914588332176208,0.03602299839258194,0.9995898008346558,0.5603845119476318,0.008541164919734001,0.9639769792556763,0.0004101951199118048,0.12233491241931915,0.034441474825143814,0.9910584688186646,0.7155371904373169,0.06658951193094254,0.12390224635601044,0.12584224343299866,0.4310743808746338,0.03561282157897949,0.06890024850958629,136488.0,11,0.35294117647058826,12172,3
78,PS5272_gt.nii,0.30488017201423645,59.26213073730469,0.22716058790683746,0.9954224228858948,0.2698739469051361,0.9942503571510315,0.7728394269943237,0.004577565472573042,0.7301260232925415,0.005749661475419998,0.1243089810013771,0.14069436490535736,0.9897423982620239,0.6112915277481079,0.24668195843696594,0.24246563017368317,0.24759791791439056,0.22258305549621582,0.2641242742538452,0.293064714080669,24566.0,3,0.2857142857142857,124040,5
79,PS1513_gt.nii,0.5113109946250916,59.40538787841797,0.4052787721157074,0.9953893423080444,0.45815417170524597,0.994285523891449,0.594721257686615,0.004610658157616854,0.5418457984924316,0.005714477505534887,0.09638065099716187,0.27396443486213684,0.9897669553756714,0.7003340721130371,0.43009746074676514,0.425767719745636,0.4309062063694,0.4006681442260742,0.45243966579437256,0.5132668341031715,21648.0,1,0.4,159848,2
80,RS4948_gt.nii,0.5577217936515808,77.56932067871094,0.6250279545783997,0.9979475736618042,0.39443445205688477,0.9991969466209412,0.37497207522392273,0.002052455907687545,0.6055655479431152,0.0008030274766497314,0.05419814959168434,0.3189585208892822,0.9971516132354736,0.8114877939224243,0.4836520850658417,0.49519968032836914,0.496520459651947,0.6229755878448486,0.3936314582824707,0.54053205492024,23097.0,12,0.14285714285714285,35808,1
81,RS4961_gt.nii,0.1832583099603653,97.8212661743164,0.7681654095649719,0.9878169298171997,0.0875367745757103,0.9996430277824402,0.23183459043502808,0.01218304131180048,0.9124632477760315,0.0003569627006072551,0.11185024678707123,0.08528367429971695,0.9874832630157471,0.8779911994934082,0.1571638435125351,0.25672242045402527,0.2593120038509369,0.7559823989868164,0.08717978000640869,0.160394863497655,202981.0,5,0.18181818181818182,25488,3
82,RS5149_gt.nii,0.0,42.296573638916016,0.0,0.9992479085922241,0.0,0.9997542500495911,1.0,0.0007520972867496312,1.0,0.0002457559166941792,1.0,0.0,0.9990025162696838,0.49962395429611206,0.0,-0.0004299213760532439,0.0,-0.0007520914077758789,-0.00024574995040893555,0.0,7203.0,1,0.0,4120,3
83,PS4245_gt.nii,0.0007595904753543437,71.30918884277344,0.012281659059226513,0.9913092851638794,0.00030860176775604486,0.999782383441925,0.9877183437347412,0.00869070552289486,0.9996914267539978,0.00021760047820862383,0.456860214471817,0.0003011282242368907,0.9910954833030701,0.5017954707145691,0.0006020751316100359,0.0005716478917747736,0.0019468285609036684,0.0035909414291381836,9.09566879272461e-05,0.0006128535824696638,141372.0,11,0.16666666666666666,3664,1
84,RS4808_gt.nii,0.0,99.1766128540039,0.0,0.9971522688865662,0.0,0.9996346831321716,1.0,0.002847755327820778,1.0,0.0003653436142485589,1.0,0.0,0.9967889785766602,0.4985761344432831,0.0,-0.0010200045071542263,0.0,-0.002847731113433838,-0.00036531686782836914,0.0,40594.0,1,0.0,6112,2
85,RS4264_gt.nii,0.20317210257053375,53.037723541259766,0.11470712721347809,0.9987920522689819,0.09649632126092911,0.9990041255950928,0.8852928876876831,0.001207933877594769,0.9035036563873291,0.0009958930313587189,0.09306900203227997,0.055306848138570786,0.9977988600730896,0.5567495822906494,0.10481662303209305,0.10411158204078674,0.10520843416452408,0.11349916458129883,0.09550046920776367,0.20609122539440447,2279.0,3,0.23529411764705882,18848,10
86,RS4917_gt.nii,0.870875358581543,8.0,0.8890833854675293,0.9969832301139832,0.7616179585456848,0.9987953901290894,0.11091659218072891,0.0030167580116540194,0.238382026553154,0.001204610918648541,0.055044177919626236,0.6955321431159973,0.9958260655403137,0.9430333375930786,0.8204293251037598,0.8208391666412354,0.8228862881660461,0.8860666751861572,0.760413408279419,0.8529603088276068,45414.0,4,0.5,179928,1
87,RS4448_gt.nii,0.6248553395271301,77.93586730957031,0.5877840518951416,0.9987791180610657,0.4954708218574524,0.9991588592529297,0.4122159779071808,0.0012208637781441212,0.5045291781425476,0.0008411454618908465,0.043588511645793915,0.36770281195640564,0.9979425072669983,0.7932815551757812,0.5376940369606018,0.5386386513710022,0.5396571755409241,0.5865631103515625,0.4946296215057373,0.648646902011471,4605.0,11,0.19047619047619047,34152,5
88,PS5364_gt.nii,0.40698468685150146,89.85543823242188,0.7673925757408142,0.9952347278594971,0.2437944859266281,0.9995323419570923,0.2326073944568634,0.004765256308019161,0.7562054991722107,0.00046767861931584775,0.0730455070734024,0.22701838612556458,0.9947795271873474,0.881313681602478,0.37003257870674133,0.4307756721973419,0.43253448605537415,0.762627363204956,0.24332678318023682,0.3845883575417324,75495.0,12,0.14285714285714285,33520,1
89,RS4716_gt.nii,0.0,82.3468246459961,0.0,0.9962218403816223,0.0,0.9999291896820068,1.0,0.0037781877908855677,1.0,7.08395236870274e-05,1.0,0.0,0.9961515069007874,0.49811092019081116,0.0,-0.0005173442186787724,0.0,-0.0037781596183776855,-7.081031799316406e-05,0.0,61898.0,13,0.0,1184,1
90,PS1557_gt.nii,0.0400586761534214,75.31268310546875,0.14393939077854156,0.9988240003585815,0.01330399140715599,0.9999055862426758,0.8560606241226196,0.0011760100023820996,0.9866960048675537,9.440705616725609e-05,0.082895927131176,0.012328512966632843,0.9987298250198364,0.571381688117981,0.024356743320822716,0.04342631995677948,0.043760351836681366,0.14276337623596191,0.01320958137512207,0.02629107981220657,17995.0,7,0.36363636363636365,1848,2
91,RS5105_gt.nii,0.8347126841545105,12.369317054748535,0.8566935658454895,0.9982369542121887,0.6792948246002197,0.9993746280670166,0.1433064192533493,0.0017630683723837137,0.32070520520210266,0.0006253976607695222,0.043396126478910446,0.6099817156791687,0.9976226091384888,0.9274652600288391,0.7577498555183411,0.7617185711860657,0.762854814529419,0.8549305200576782,0.6786694526672363,0.8031957355857132,28662.0,6,0.4,72816,2
92,PS5269_gt.nii,0.6291003823280334,69.29934692382812,0.6706001162528992,0.9989133477210999,0.4663950502872467,0.9995331764221191,0.32939985394477844,0.0010866393567994237,0.5336049199104309,0.0004668191832024604,0.03869674727320671,0.37946248054504395,0.9984490275382996,0.8347567319869995,0.5501599311828613,0.5585205554962158,0.5592535734176636,0.669513463973999,0.46592819690704346,0.6273211117681845,10706.0,10,0.2857142857142857,23728,2
93,PS5297_gt.nii,0.5392800569534302,31.016124725341797,0.6929571032524109,0.9922069907188416,0.3859081566333771,0.9978178143501282,0.3070428669452667,0.007792980410158634,0.6140918731689453,0.0021822063717991114,0.09587942808866501,0.32955652475357056,0.990106999874115,0.8425820469856262,0.49573901295661926,0.5127525925636292,0.5171245336532593,0.6851640939712524,0.38372600078582764,0.5193153536215095,103542.0,9,0.2857142857142857,117736,2
94,RS5119_gt.nii,0.0,90.79647827148438,0.0,0.9892545342445374,0.0,0.9999180436134338,1.0,0.010745442472398281,1.0,8.194275869755074e-05,1.0,0.0,0.9891743659973145,0.4946272671222687,0.0,-0.0009383555734530091,0.0,-0.010745465755462646,-8.195638656616211e-05,0.0,177949.0,1,0.0,1360,6
95,RS4602_gt.nii,0.6321485042572021,63.348243713378906,0.5146557688713074,0.9986189007759094,0.5617800354957581,0.9983307719230652,0.4853442311286926,0.001381125533953309,0.43821993470191956,0.001669225632213056,0.04925145208835602,0.3672282099723816,0.9969596266746521,0.7566373348236084,0.5371863842010498,0.5361815690994263,0.5377019047737122,0.5132746696472168,0.5601108074188232,0.6749199183794444,12163.0,10,0.25,57520,3
96,RS4879_gt.nii,0.00011221385648241267,99.12239837646484,0.0033783784601837397,0.99760502576828,2.488738391548395e-05,0.9999823570251465,0.9966216087341309,0.0023949567694216967,0.9999750852584839,1.7625583495828323e-05,0.4571463167667389,2.4705997930141166e-05,0.9975875020027161,0.5004916787147522,4.9410777137381956e-05,8.450687892036512e-05,0.00028996379114687443,0.0009833574295043945,7.271766662597656e-06,5.0086399038341135e-05,39681.0,9,0.18181818181818182,296,1
97,RS4093_gt.nii,0.0,82.35289764404297,0.0,0.9949204921722412,0.0,0.9999276399612427,1.0,0.005079515744000673,1.0,7.236999226734042e-05,1.0,0.0,0.9948488473892212,0.4974602460861206,0.0,-0.0006063039181753993,0.0,-0.005079507827758789,-7.236003875732422e-05,0.0,83122.0,14,0.0,1208,4
98,PS4344_gt.nii,0.47531023621559143,21.470911026000977,0.3124462366104126,0.9989548325538635,0.6250134110450745,0.9961771368980408,0.6875537633895874,0.0010451809503138065,0.37498655915260315,0.0038228495977818966,0.05467452481389046,0.26312217116355896,0.9951483607292175,0.6557005643844604,0.4166218638420105,0.4398174583911896,0.44190844893455505,0.3114011287689209,0.6211905479431152,0.4954824411864985,50814.0,9,0.18181818181818182,93024,1
99,RS5319_gt.nii,0.303251177072525,99.10397338867188,0.7549272179603577,0.9910784959793091,0.1529335081577301,0.9994726777076721,0.24507278203964233,0.008921484462916851,0.8470665216445923,0.0005273210699670017,0.0980503186583519,0.14569994807243347,0.9905757308006287,0.8730028867721558,0.2543422281742096,0.3371882140636444,0.33978474140167236,0.7460057735443115,0.1524062156677246,0.26361401262054773,147729.0,3,0.18181818181818182,35720,4
100,RS3939_gt.nii,0.028381213545799255,50.635955810546875,0.13795244693756104,0.9902954697608948,0.009466641582548618,0.9994150996208191,0.862047553062439,0.00970455352216959,0.9905333518981934,0.0005849049775861204,0.20962947607040405,0.008937912061810493,0.9897227883338928,0.5641239881515503,0.01771746575832367,0.033750019967556,0.03613787889480591,0.12824797630310059,0.008881688117980957,0.018753467280928145,151986.0,1,0.5,11272,7
101,RS4688_gt.nii,0.0,83.6779556274414,0.0,0.9962046146392822,0.0,0.9999681711196899,1.0,0.0037953865248709917,1.0,3.183047738275491e-05,1.0,0.0,0.9961730241775513,0.4981023073196411,0.0,-0.0003475758421700448,0.0,-0.0037953853607177734,-3.1828880310058594e-05,0.0,63062.0,19,0.0,532,1
102,RS2723_gt.nii,0.44718286395072937,107.4848861694336,0.6371908187866211,0.9978659749031067,0.28747931122779846,0.9995089173316956,0.3628091812133789,0.0021340439561754465,0.7125206589698792,0.0004910613060928881,0.054705604910850525,0.2470417022705078,0.9973792433738708,0.8175283670425415,0.3962043821811676,0.42691200971603394,0.42799437046051025,0.635056734085083,0.2869882583618164,0.4266848075245123,29621.0,7,0.2222222222222222,22640,1
103,RS4880_gt.nii,0.22863535583019257,66.40255737304688,0.1300501972436905,0.9986198544502258,0.15847930312156677,0.9982619285583496,0.8699498176574707,0.0013801566092297435,0.8415207266807556,0.0017380552599206567,0.09339489787817001,0.07692715525627136,0.9968873858451843,0.5643350481987,0.1428641825914383,0.14201374351978302,0.14356276392936707,0.1286700963973999,0.15674126148223877,0.2578580950970227,11517.0,8,0.2,33464,1
104,RS5228_gt.nii,0.8604483604431152,6.7082037925720215,0.7982724905014038,0.998392641544342,0.8181527256965637,0.9981728792190552,0.2017274796962738,0.0016073648585006595,0.18184725940227509,0.001827092026360333,0.0429455004632473,0.677979588508606,0.9965959787368774,0.8983325958251953,0.8080903887748718,0.8064355254173279,0.8081514835357666,0.7966651916503906,0.8163256645202637,0.8778043029121677,3256.0,2,0.5,150624,1
105,RS3284_gt.nii,0.5483179092407227,53.5929069519043,0.4207361042499542,0.9987844824790955,0.44481131434440613,0.9986593723297119,0.5792638659477234,0.0012155231088399887,0.5551887154579163,0.0013406354701146483,0.051007986068725586,0.2758673131465912,0.9974495768547058,0.709760308265686,0.4324388802051544,0.4313293993473053,0.4326062798500061,0.41952061653137207,0.44347071647644043,0.5701743647143181,6495.0,18,0.1,38744,1
106,RS2895_gt.nii,0.3252873718738556,63.418052673339844,0.27040815353393555,0.9957347512245178,0.29898321628570557,0.9950949549674988,0.7295918464660645,0.004265259951353073,0.7010167837142944,0.004905066452920437,0.11157868057489395,0.165486678481102,0.9908878207206726,0.6330714225769043,0.283978670835495,0.27976205945014954,0.28433695435523987,0.2661428451538086,0.29407811164855957,0.32790715282359684,13320.0,17,0.25,112112,2
107,PS4413_gt.nii,0.05312279984354973,63.3182373046875,0.10410287976264954,0.9936830401420593,0.025060810148715973,0.9985957145690918,0.8958971500396729,0.006316962651908398,0.9749391674995422,0.001404310343787074,0.19764643907546997,0.020614806562662125,0.9922976493835449,0.5488929748535156,0.04039683938026428,0.048096489161252975,0.05107741802930832,0.09778594970703125,0.023656487464904785,0.04576389531508947,79001.0,6,0.25,26128,5
108,RS4977_gt.nii,0.42219895124435425,18.39835548400879,0.6553014516830444,0.9974762797355652,0.22965390980243683,0.9996033906936646,0.34469854831695557,0.002523693721741438,0.7703461050987244,0.00039659577305428684,0.05843207985162735,0.20490151643753052,0.9970839023590088,0.8263888359069824,0.3401133120059967,0.3868514895439148,0.3879336714744568,0.6527776718139648,0.22925734519958496,0.3681597850843894,39080.0,2,0.5,19240,4
109,RS5057_gt.nii,0.594409167766571,27.0,0.5228338837623596,0.9980297684669495,0.4969833195209503,0.9982231259346008,0.477166086435318,0.0019702082499861717,0.5030167102813721,0.0017768938560038805,0.05783667415380478,0.34190449118614197,0.9962671399116516,0.7604318261146545,0.5095809698104858,0.5078730583190918,0.5097447633743286,0.5208636522293091,0.49520647525787354,0.5954195679424655,3579.0,5,0.375,62232,6
110,RS4863_gt.nii,0.3413356840610504,81.51073455810547,0.4072282910346985,0.993602991104126,0.19317547976970673,0.9977611899375916,0.5927717089653015,0.006397017277777195,0.8068245053291321,0.002238791435956955,0.11137497425079346,0.15077804028987885,0.9914058446884155,0.7004156112670898,0.26204538345336914,0.2766467034816742,0.28047552704811096,0.4008312225341797,0.19093668460845947,0.30305003285015003,73985.0,7,0.3448275862068966,62864,9
111,PS5351_gt.nii,0.0,59.74110794067383,0.0,0.9965711832046509,0.0,0.9997296333312988,1.0,0.003428846597671509,1.0,0.0002703396894503385,1.0,0.0,0.9963026642799377,0.49828559160232544,0.0,-0.0009627841645851731,0.0,-0.003428816795349121,-0.0002703666687011719,0.0,52059.0,11,0.0,4520,2
112,RS5007_gt.nii,0.0,93.528076171875,0.0,0.9976910948753357,0.0,0.9999488592147827,1.0,0.0023089037276804447,1.0,5.1139646529918537e-05,1.0,0.0,0.9976401925086975,0.49884554743766785,0.0,-0.0003436226397752762,0.0,-0.0023089051246643066,-5.1140785217285156e-05,0.0,37439.0,4,0.0,856,2
113,RS5012_gt.nii,0.45553505420684814,95.82275390625,0.7565381526947021,0.9975674748420715,0.2770565152168274,0.9996993541717529,0.24346183240413666,0.0024325386621057987,0.7229434847831726,0.0003006428887601942,0.05366117134690285,0.2543763816356659,0.9972708225250244,0.8770527839660645,0.4055822491645813,0.4568404257297516,0.4578251242637634,0.7541055679321289,0.27675580978393555,0.42764454664914586,38420.0,11,0.13333333333333333,20648,2
114,RS4974_gt.nii,0.2766053080558777,67.48332977294922,0.6609341502189636,0.9963294863700867,0.13832752406597137,0.999696671962738,0.3390658497810364,0.0036705047823488712,0.8616724610328674,0.00030330760637298226,0.0693536102771759,0.1291617602109909,0.9960307478904724,0.8286318182945251,0.22877459228038788,0.30119481682777405,0.30236631631851196,0.6572636365890503,0.1380242109298706,0.2374507164150399,59442.0,17,0.10526315789473684,14944,1
115,PS4305_gt.nii,0.28372451663017273,51.081298828125,0.22855857014656067,0.9983086585998535,0.24419288337230682,0.9981558918952942,0.7714414000511169,0.0016913223080337048,0.755807101726532,0.0018441122956573963,0.07920970767736435,0.1338621824979782,0.9964727163314819,0.6134335994720459,0.23611721396446228,0.23448027670383453,0.23624643683433533,0.2268671989440918,0.2423487901687622,0.2938662725315683,5938.0,14,0.15384615384615385,40016,2
116,RS4459_gt.nii,0.0,75.7693862915039,0.0,0.9990046620368958,0.0,0.999876856803894,1.0,0.0009953412227332592,1.0,0.00012314654304645956,1.0,0.0,0.9988817572593689,0.4995023310184479,0.0,-0.00035010400461032987,0.0,-0.000995337963104248,-0.00012314319610595703,0.0,13920.0,21,0.0,2064,2
117,RS4898_gt.nii,0.07547218352556229,65.7597885131836,0.28304973244667053,0.9941312074661255,0.025692306458950043,0.9996058344841003,0.7169502377510071,0.005868780892342329,0.9743077158927917,0.000394154223613441,0.12586908042430878,0.024122480303049088,0.9937426447868347,0.6385904550552368,0.04710858687758446,0.08373866975307465,0.08527719974517822,0.27718091011047363,0.025298118591308594,0.0498856187162383,93010.0,4,0.5,9168,9
118,RS5033_gt.nii,0.0003013123932760209,92.00814819335938,9.191176650347188e-05,0.9989718198776245,5.800463986815885e-05,0.999350905418396,0.9999080896377563,0.0010281912982463837,0.9999420046806335,0.000649105932097882,0.7697988152503967,3.5563141864258796e-05,0.9983240365982056,0.4995318651199341,7.112375897122547e-05,-0.0007439328473992646,7.301581354113296e-05,-0.0009362697601318359,-0.0005910992622375488,0.00010438413361169103,3884.0,9,0.13333333333333333,10880,3
119,PS4183_gt.nii,0.6262815594673157,59.87487030029297,0.6311477422714233,0.9963224530220032,0.49252671003341675,0.997910737991333,0.36885228753089905,0.0036775441840291023,0.5074732899665833,0.0020892370957881212,0.07091968506574631,0.38244399428367615,0.9942689538002014,0.8137351274490356,0.5532867908477783,0.5547385811805725,0.5575456023216248,0.6274702548980713,0.49043750762939453,0.6358350640960614,23919.0,14,0.2857142857142857,94344,3
120,PS5356_gt.nii,0.7126849293708801,83.82123565673828,0.6875107884407043,0.996525764465332,0.6234806776046753,0.9973828792572021,0.31248921155929565,0.0034742173738777637,0.3765193223953247,0.0026171079371124506,0.06636901944875717,0.4858091175556183,0.9939614534378052,0.8420182466506958,0.6539320945739746,0.6516849398612976,0.6547134518623352,0.6840364933013916,0.6208635568618774,0.7165110899849538,19240.0,8,0.2,139224,1
121,PS3544_gt.nii,0.0,91.56500244140625,0.0,0.997390627861023,0.0,0.9994014501571655,1.0,0.0026093802880495787,1.0,0.000598561076913029,1.0,0.0,0.9967951774597168,0.4986953139305115,0.0,-0.0012497493298724294,0.0,-0.0026093721389770508,-0.0005985498428344727,0.0,29738.0,4,0.0,10016,3
122,RS4114_gt.nii,0.0038081021048128605,53.859073638916016,0.01191546767950058,0.9972919821739197,0.0011655011912807822,0.9997373223304749,0.9880845546722412,0.002708020620048046,0.998834490776062,0.0002626743807923049,0.32282036542892456,0.0010627844603732228,0.9970307350158691,0.5046037435531616,0.0021233123261481524,0.002883180510252714,0.00372659252025187,0.009207487106323242,0.0009027719497680664,0.0024082151944747367,38866.0,11,0.08,4448,7
123,RS4142_gt.nii,0.0010353471152484417,96.2081069946289,0.008495145477354527,0.9983552694320679,0.00025362317683175206,0.9999512434005737,0.9915048480033875,0.0016447517555207014,0.9997463822364807,4.877723768004216e-05,0.305559903383255,0.00024633141583763063,0.9983066320419312,0.5034251809120178,0.0004925415269099176,0.0011845992412418127,0.0014678440056741238,0.0068503618240356445,0.00020492076873779297,0.0005159198113207547,26270.0,9,0.18181818181818182,824,1
124,RS5009_gt.nii,0.0,76.88692474365234,0.0,0.9993915557861328,0.0,0.9998888373374939,1.0,0.0006084521883167326,1.0,0.00011117069516330957,1.0,0.0,0.9992805123329163,0.4996957778930664,0.0,-0.0002600808802526444,0.0,-0.0006084442138671875,-0.00011116266250610352,0.0,7208.0,4,0.0,1864,2
125,RS5204_gt.nii,4.633302887668833e-05,84.62268829345703,0.0008928571478463709,0.9897344708442688,5.80662754146033e-06,0.999932587146759,0.9991071224212646,0.010265558958053589,0.9999942183494568,6.738934462191537e-05,0.7722500562667847,5.769141807832057e-06,0.9896684288978577,0.4953136742115021,1.1538217222550884e-05,-0.0007597344811074436,7.200339314294979e-05,-0.00937265157699585,-6.16312026977539e-05,1.160995205089803e-05,170820.0,13,0.13333333333333333,1120,1
126,PS3801_gt.nii,0.23541481792926788,89.64373779296875,0.7063301205635071,0.9927715063095093,0.1158352717757225,0.9996035695075989,0.2936698794364929,0.007228516507893801,0.8841647505760193,0.0003964486822951585,0.09186885505914688,0.11051289737224579,0.9923879504203796,0.8495508432388306,0.19903036952018738,0.2840835452079773,0.286038339138031,0.6991016864776611,0.11543881893157959,0.20529308638301452,118967.0,18,0.1,22464,1
127,RS4872_gt.nii,0.23684237897396088,54.350711822509766,0.41805508732795715,0.9958456158638,0.12713362276554108,0.9991549253463745,0.5819448828697205,0.004154368303716183,0.8728663921356201,0.0008450975292362273,0.09064988046884537,0.10801739245653152,0.9950105547904968,0.7069503664970398,0.19497418403625488,0.22862833738327026,0.23054036498069763,0.4139007329940796,0.1262885332107544,0.22172643459431085,53681.0,14,0.2222222222222222,24248,2
128,RS5133_gt.nii,0.010836821049451828,86.74099731445312,0.021576838567852974,0.9960235357284546,0.0035422302316874266,0.9993568658828735,0.9784231781959534,0.0039764451794326305,0.9964577555656433,0.0006431359215639532,0.30035287141799927,0.0030519999563694,0.9953855872154236,0.508800208568573,0.006085427012294531,0.007143192458897829,0.008742433041334152,0.017600417137145996,0.0028990507125854492,0.006487640633982097,55014.0,20,0.17391304347826086,10984,2
129,RS5195_gt.nii,0.2840890884399414,74.57211303710938,0.3409360945224762,0.9971727728843689,0.1790866255760193,0.9988057613372803,0.6590638756752014,0.0028272063937038183,0.8209133744239807,0.0011942314449697733,0.08346299082040787,0.1330319494009018,0.9959877729415894,0.6690544486045837,0.23482471704483032,0.24524883925914764,0.24709734320640564,0.3381088972091675,0.17789244651794434,0.27281371331977494,26876.0,5,0.2222222222222222,30296,2
130,RS5156_gt.nii,0.4427889287471771,29.41767120361328,0.8543474078178406,0.996696949005127,0.25461965799331665,0.9998070597648621,0.14565256237983704,0.003303056349977851,0.7453803420066833,0.00019295972015243024,0.05853865295648575,0.2440267950296402,0.9965091943740845,0.9255222082138062,0.39231759309768677,0.46532613039016724,0.4664050340652466,0.8510444164276123,0.2544267177581787,0.3974602907630691,57299.0,4,0.3333333333333333,22128,1
131,RS3975_gt.nii,0.10630548745393753,80.94442749023438,0.2115021049976349,0.9954216480255127,0.04986873269081116,0.9991008043289185,0.7884979248046875,0.0045783622190356255,0.9501312375068665,0.0008991724462248385,0.12825828790664673,0.04205085337162018,0.9945319890975952,0.6034618616104126,0.08070787042379379,0.10066262632608414,0.10270025581121445,0.2069237232208252,0.04896950721740723,0.0931184386995329,59252.0,8,0.125,19040,4
132,RS5020_gt.nii,0.6226477026939392,21.74049949645996,0.6561439633369446,0.9971648454666138,0.47760075330734253,0.9986396431922913,0.3438560366630554,0.0028351645451039076,0.5223992466926575,0.0013603793922811747,0.06167943403124809,0.3819921612739563,0.9958229660987854,0.8266544342041016,0.5528137683868408,0.557792067527771,0.5597989559173584,0.6533088684082031,0.4762403964996338,0.6035054476551397,28698.0,4,0.5,66016,1
133,PS1583_gt.nii,0.0,55.398555755615234,0.0,0.9992949962615967,0.0,0.9989883899688721,1.0,0.0007050011772662401,1.0,0.0010116072371602058,1.0,0.0,0.9982848167419434,0.49964749813079834,0.0,-0.0008445023559033871,0.0,-0.0007050037384033203,-0.0010116100311279297,0.0,7836.0,8,0.0,16960,2
134,PS4323_gt.nii,0.0,87.05687713623047,0.0,0.9974574446678162,0.0,0.9996864199638367,1.0,0.0025425758212804794,1.0,0.000313602271489799,1.0,0.0,0.997145414352417,0.4987287223339081,0.0,-0.0008929487667046487,0.0,-0.002542555332183838,-0.0003135800361633301,0.0,36698.0,11,0.0,5248,1
135,RS5160_gt.nii,0.4194965660572052,75.63729095458984,0.5599005818367004,0.9905956387519836,0.2905861735343933,0.9969526529312134,0.44009944796562195,0.00940436776727438,0.7094138264656067,0.003047354519367218,0.11473187804222107,0.23655474185943604,0.9876526594161987,0.775248110294342,0.3826029300689697,0.3978554904460907,0.4033600986003876,0.5504962205886841,0.2875387668609619,0.40230778391320426,110188.0,19,0.09523809523809523,114640,1
136,PS4484_gt.nii,,,,0.9992727637290955,0.0,1.0,,0.000727236270904541,1.0,0.0,,0.0,0.9992727637290955,,0.0,,,,0.0,0.0,12201.0,4,0.0,0,0
137,RS4457_gt.nii,0.0,92.34446716308594,0.0,0.9980437159538269,0.0,0.9999445676803589,1.0,0.001956273103132844,1.0,5.542152575799264e-05,1.0,0.0,0.9979885220527649,0.49902185797691345,0.0,-0.00032927136635407805,0.0,-0.0019562840461730957,-5.543231964111328e-05,0.0,31428.0,13,0.0,928,1
138,RS2437_gt.nii,0.6413655877113342,46.95901870727539,0.5050565600395203,0.9983676075935364,0.6210460662841797,0.9973809123039246,0.49494343996047974,0.001632410567253828,0.3789539635181427,0.00261910492554307,0.053793393075466156,0.3860761225223541,0.9957683086395264,0.7517120838165283,0.5570778250694275,0.5579704642295837,0.5600566267967224,0.5034241676330566,0.618427038192749,0.6590254919037005,13848.0,9,0.125,88400,4
139,PS2501_gt.nii,0.025355715304613113,71.61703491210938,0.017020132392644882,0.9858179688453674,0.0404299721121788,0.9661774039268494,0.9829798936843872,0.014182033017277718,0.959570050239563,0.03382260724902153,0.47719255089759827,0.01212296448647976,0.9529592990875244,0.5014190673828125,0.023955516517162323,0.004330399911850691,0.026232106611132622,0.002838134765625,0.006607413291931152,0.02620829437719107,334335.0,12,0.18181818181818182,569032,1
140,RS5003_gt.nii,0.8320519924163818,11.045360565185547,0.7283033132553101,0.9988771677017212,0.8352445363998413,0.9978785514831543,0.27169668674468994,0.0011228378862142563,0.1647554486989975,0.002121429657563567,0.037781111896038055,0.6368175745010376,0.9967787861824036,0.8635902404785156,0.7781167030334473,0.778351366519928,0.7799431681632996,0.7271804809570312,0.8331230878829956,0.8593348296266068,18361.0,10,0.16666666666666666,130112,1
141,PS5250_gt.nii,0.2851177752017975,47.423622131347656,0.44772422313690186,0.9919004440307617,0.16499753296375275,0.9980136156082153,0.5522757768630981,0.00809955783188343,0.8350024819374084,0.001986391143873334,0.11855506896972656,0.13709495961666107,0.989962100982666,0.7198123335838318,0.2411319464445114,0.26770079135894775,0.2717966139316559,0.4396246671676636,0.16301119327545166,0.26529044028337573,103255.0,0,0.42105263157894735,59760,8
142,RS4858_gt.nii,0.0,103.44564056396484,0.0,0.9966185688972473,0.0,0.9997794032096863,1.0,0.0033814592752605677,1.0,0.0002205675991717726,1.0,0.0,0.996399462223053,0.49830928444862366,0.0,-0.0008636205457150936,0.0,-0.0033814311027526855,-0.0002205967903137207,0.0,51042.0,7,0.0,3688,4
143,RS4115_gt.nii,0.26189327239990234,41.00609588623047,0.41402173042297363,0.9983007311820984,0.11791839450597763,0.9996780753135681,0.5859782695770264,0.0016992469318211079,0.8820816278457642,0.0003219484933651984,0.06020766496658325,0.10105324536561966,0.9979803562164307,0.7061612606048584,0.1835574209690094,0.22019913792610168,0.22095423936843872,0.4123225212097168,0.11759650707244873,0.20927421570243393,23856.0,15,0.10526315789473684,9200,2
144,RS4195_gt.nii,0.0,80.08089447021484,0.0,0.9983219504356384,0.0,0.9996713995933533,1.0,0.0016780636506155133,1.0,0.000328615220496431,1.0,0.0,0.9979944229125977,0.4991609752178192,0.0,-0.0007425881922245026,0.0,-0.0016780495643615723,-0.0003286004066467285,0.0,20001.0,5,0.0,5504,5
145,RS4987_gt.nii,0.14656800031661987,106.50022888183594,0.4899155795574188,0.9964205622673035,0.06507787853479385,0.9997397065162659,0.5100844502449036,0.0035794093273580074,0.9349220991134644,0.00026027619605883956,0.07874558120965958,0.0609482116997242,0.9961631298065186,0.7431680560112,0.1148938536643982,0.17754758894443512,0.17855717241764069,0.4863361120223999,0.06481754779815674,0.12303433653336475,55966.0,6,0.16666666666666666,8528,3
146,RS4436_gt.nii,0.0,68.04226684570312,0.0,0.9977444410324097,0.0,0.9997414350509644,1.0,0.002255544764921069,1.0,0.00025855193962343037,1.0,0.0,0.9974870681762695,0.49887222051620483,0.0,-0.0007636592490598559,0.0,-0.002255558967590332,-0.00025856494903564453,0.0,33350.0,9,0.0,4328,1
147,PS5300_gt.nii,0.0005425935960374773,60.72396469116211,0.0006619594059884548,0.998971164226532,0.00034766484168358147,0.9994595646858215,0.9993380308151245,0.0010288552148267627,0.9996523261070251,0.0005404548137448728,0.5549959540367126,0.00022799817088525742,0.9984318017959595,0.49981656670570374,0.00045589241199195385,-0.00026595828239805996,0.00047972911852411926,-0.0003668665885925293,-0.00019276142120361328,0.0006056629485691213,6291.0,14,0.10526315789473684,9064,3
148,RS4427_gt.nii,0.4129273593425751,45.844844818115234,0.7551620602607727,0.99219810962677,0.2530094385147095,0.9991372227668762,0.2448379546403885,0.007801916915923357,0.7469905614852905,0.0008627565111964941,0.0922653079032898,0.2338283658027649,0.9913715124130249,0.8736801147460938,0.3790290057659149,0.4341018497943878,0.4371076822280884,0.7473602294921875,0.25214672088623047,0.39523181177733546,119359.0,19,0.1,58504,1
149,RS4082_gt.nii,7.727676711510867e-05,60.90977096557617,0.00027901786961592734,0.9985162615776062,4.0178390918299556e-05,0.9997861385345459,0.9997209906578064,0.0014837573980912566,0.9999598264694214,0.00021388073218986392,0.6975064277648926,3.5122226108796895e-05,0.9983029961585999,0.4993976354598999,7.024198566796258e-05,-0.00045745610259473324,0.00010587959695840254,-0.0012047290802001953,-0.00017368793487548828,8.149295085975064e-05,20052.0,12,0.1111111111111111,3584,3
150,RS5212_gt.nii,0.08086209744215012,31.890438079833984,0.10356104373931885,0.9982593059539795,0.03759274631738663,0.9994107484817505,0.8964389562606812,0.0017407037084922194,0.9624072313308716,0.0005892437184229493,0.11476811021566391,0.028363147750496864,0.9976722598075867,0.5509101748466492,0.0551617369055748,0.06138167157769203,0.062395062297582626,0.10182034969329834,0.037003517150878906,0.06652466956496367,17763.0,1,0.5,11008,3
151,RS3552_gt.nii,0.0,66.39276885986328,0.0,0.9961134791374207,0.0,0.9995394945144653,1.0,0.0038865155074745417,1.0,0.00046050630044192076,1.0,0.0,0.9956565499305725,0.4980567395687103,0.0,-0.0013378208968788385,0.0,-0.0038865208625793457,-0.00046050548553466797,0.0,55745.0,4,0.0,7696,1
152,RS3998_gt.nii,0.07567666471004486,113.05308532714844,0.2250271737575531,0.9938465356826782,0.03486739844083786,0.9992302656173706,0.7749727964401245,0.006153457798063755,0.9651325941085815,0.0007697496912442148,0.1418994963169098,0.03112938068807125,0.9930877685546875,0.6094368696212769,0.06037919223308563,0.08638910949230194,0.08857828378677368,0.2188737392425537,0.03409767150878906,0.06312098188194039,90009.0,15,0.11764705882352941,16558,1
153,RS3435_gt.nii,0.003277967683970928,90.85124206542969,0.01455078087747097,0.9915478825569153,0.001050294260494411,0.9993934035301208,0.9854491949081421,0.008452090434730053,0.9989497065544128,0.0006065997877158225,0.4325143098831177,0.0009805470472201705,0.9909515976905823,0.5030493140220642,0.001959173008799553,0.0016449789982289076,0.0039092968218028545,0.006098628044128418,0.0004436969757080078,0.0020277626565051716,130458.0,14,0.125,10240,1
154,RS5174_gt.nii,0.0004856639134231955,79.73580169677734,0.0005274261347949505,0.9984228610992432,7.559722143923864e-05,0.9997737407684326,0.9994725584983826,0.0015771377366036177,0.9999244213104248,0.00022625838755629957,0.633581280708313,6.612444849452004e-05,0.9981973171234131,0.4994751513004303,0.00013224015128798783,-0.00039768172428011894,0.0001996796199819073,-0.0010496973991394043,-0.0001506805419921875,0.00015165301789505612,21634.0,18,0.16666666666666666,3792,3
155,RS4368_gt.nii,0.0,76.05918884277344,0.0,0.9992846250534058,0.0,0.999453604221344,1.0,0.0007153482874855399,1.0,0.0005463691777549684,1.0,0.0,0.9987390637397766,0.4996423125267029,0.0,-0.0006251754239201546,0.0,-0.0007153749465942383,-0.0005463957786560059,0.0,1442.0,12,0.0,9160,1
156,RS5070_gt.nii,0.0014153711963444948,87.57283020019531,0.00650931429117918,0.990452229976654,0.0007681354763917625,0.9988702535629272,0.9934906959533691,0.009547795169055462,0.9992318749427795,0.0011297406163066626,0.5477372407913208,0.0006875310791656375,0.9893440008163452,0.49848076701164246,0.0013741174479946494,-0.0010482034413143992,0.00223607593216002,-0.003038465976715088,-0.0003616213798522949,0.0014410825693447762,139115.0,6,0.25,18896,1
157,PS3417_gt.nii,0.3986795246601105,109.8387451171875,0.7774214148521423,0.9963358044624329,0.21893566846847534,0.9997049570083618,0.22257860004901886,0.003664202056825161,0.7810643315315247,0.00029505445854738355,0.06424284726381302,0.20602178573608398,0.9960469603538513,0.8868786096572876,0.3416551649570465,0.4113085865974426,0.4125594198703766,0.7737572193145752,0.21864056587219238,0.3523690568819362,61614.0,16,0.1111111111111111,22136,1
158,PS5278_gt.nii,0.5205715298652649,51.29375076293945,0.45420581102371216,0.998052179813385,0.49655771255493164,0.9976922869682312,0.5457941889762878,0.0019477986497804523,0.5034422874450684,0.0023077228106558323,0.06146108731627464,0.31099268794059753,0.9957615733146667,0.7261289954185486,0.47443848848342896,0.4727880656719208,0.4749099016189575,0.45225799083709717,0.4942500591278076,0.5315975586527871,6777.0,10,0.2,70664,1
159,PS5241_gt.nii,0.45769038796424866,83.95832061767578,0.37090542912483215,0.9988913536071777,0.3408227860927582,0.999027669429779,0.6290945410728455,0.0011086284648627043,0.6591772437095642,0.0009723540861159563,0.051837798207998276,0.21597427129745483,0.9979223608970642,0.6848983764648438,0.35522836446762085,0.35450753569602966,0.35554608702659607,0.3697967529296875,0.33985042572021484,0.47331969536391194,325.0,1,0.36363636363636365,25888,5
160,RS4343_gt.nii,0.0,111.39163970947266,0.0,0.995652437210083,0.0,0.9999114274978638,1.0,0.004347588866949081,1.0,8.860003435984254e-05,1.0,0.0,0.9955645799636841,0.4978262186050415,0.0,-0.000620642036665231,0.0,-0.004347562789916992,-8.857250213623047e-05,0.0,71077.0,21,0.0,1480,1
161,RS4626_gt.nii,0.2693344056606293,70.60169982910156,0.16232039034366608,0.9990283846855164,0.2921074330806732,0.9979332089424133,0.8376796245574951,0.000971625151578337,0.7078925371170044,0.0020668194629251957,0.07181202620267868,0.11649508029222488,0.9969667792320251,0.580674409866333,0.20867997407913208,0.2163277566432953,0.21774983406066895,0.16134881973266602,0.29004061222076416,0.28285979259758876,23988.0,6,0.4,41338,2
162,PS4644_gt.nii,0.008615192025899887,57.00394821166992,0.014919187873601913,0.9955428838729858,0.0038410243578255177,0.9988614916801453,0.9850808382034302,0.004457118455320597,0.9961589574813843,0.0011385302059352398,0.35341036319732666,0.0030639602337032557,0.9944145679473877,0.5052310228347778,0.006109201814979315,0.005317300092428923,0.007570004556328058,0.010462045669555664,0.002702474594116211,0.0072060350543580245,50811.0,3,0.3076923076923077,19304,5
163,RS4943_gt.nii,0.7341022491455078,45.67821502685547,0.6435431241989136,0.9982232451438904,0.6294122338294983,0.9983283281326294,0.3564568758010864,0.0017767624231055379,0.3705877959728241,0.001671662088483572,0.0499211847782135,0.46670493483543396,0.9965678453445435,0.8208831548690796,0.6363992094993591,0.634714663028717,0.6364384889602661,0.6417663097381592,0.6277406215667725,0.7320534890646677,5887.0,8,0.18181818181818182,78304,2
164,PS5182_gt.nii,0.6226966381072998,18.0,0.45560917258262634,0.9974379539489746,0.7440201044082642,0.991158127784729,0.5443907976150513,0.002562061883509159,0.25597989559173584,0.008841863833367825,0.06975780427455902,0.3938692808151245,0.9887243509292603,0.7265235781669617,0.5651452541351318,0.5771224498748779,0.5822219252586365,0.45304715633392334,0.7351782321929932,0.650663886029149,106255.0,15,0.23529411764705882,269808,2
165,RS5008_gt.nii,0.47548359632492065,89.76078033447266,0.7504866123199463,0.9978891015052795,0.28180766105651855,0.9997240900993347,0.2495134025812149,0.002110901055857539,0.7181923389434814,0.0002758854243438691,0.050363898277282715,0.25766631960868835,0.9976163506507874,0.8741878271102905,0.40975308418273926,0.4590114951133728,0.45988354086875916,0.748375654220581,0.28153181076049805,0.4343853170815666,34129.0,19,0.09523809523809523,18496,1
166,RS3023_gt.nii,0.18561317026615143,72.2920913696289,0.23265543580055237,0.9939910769462585,0.1317516416311264,0.9969835877418518,0.76734459400177,0.006008896976709366,0.8682483434677124,0.003016404341906309,0.13845792412757874,0.09184221178293228,0.9910189509391785,0.6133232712745667,0.1682334840297699,0.1708139181137085,0.17507922649383545,0.2266465425491333,0.12873518466949463,0.1855622397038408,46682.0,10,0.18181818181818182,65496,1
167,RS5163_gt.nii,0.05980399623513222,81.87185668945312,0.38401442766189575,0.9970701336860657,0.02534557692706585,0.9998774528503418,0.6159855723381042,0.0029298514127731323,0.9746544361114502,0.0001225578598678112,0.08033079653978348,0.024355383589863777,0.9969485402107239,0.6905422806739807,0.04755260422825813,0.0980413407087326,0.0986563041806221,0.3810845613479614,0.0252230167388916,0.04984690992062718,46759.0,14,0.125,3328,1
168,PS5368_gt.nii,0.4584321975708008,40.6939811706543,0.7369977831840515,0.998239278793335,0.26631367206573486,0.9997715950012207,0.2630021870136261,0.001760696992278099,0.7336863279342651,0.00022841623285785317,0.04660017788410187,0.24320091307163239,0.9980129599571228,0.8676185607910156,0.39124956727027893,0.4423072934150696,0.443026602268219,0.7352371215820312,0.26608526706695557,0.42571877049017465,26799.0,5,0.5454545454545454,14536,3
169,PS5283_gt.nii,0.502212405204773,39.20458984375,0.626660943031311,0.9940271377563477,0.34630388021469116,0.9981071352958679,0.3733390271663666,0.00597288878634572,0.6536961197853088,0.001892847241833806,0.08894466608762741,0.2870761454105377,0.9921814799308777,0.8103440403938293,0.44609037041664124,0.4623546302318573,0.46584880352020264,0.6206880807876587,0.3444110155105591,0.4894638323109142,71212.0,8,0.19047619047619047,84288,6
170,PS5353_gt.nii,0.693386435508728,34.01470184326172,0.6652823090553284,0.9987435340881348,0.5031290650367737,0.9993594884872437,0.334717720746994,0.0012564801145344973,0.4968709349632263,0.0006405188469216228,0.04164838418364525,0.4014963209629059,0.9981070160865784,0.8320128917694092,0.5729537606239319,0.5776377320289612,0.5785524249076843,0.6640257835388184,0.5024886131286621,0.6842232035327178,10093.0,3,0.35294117647058826,32024,9
171,RS4310_gt.nii,0.5933384299278259,40.16839599609375,0.41825127601623535,0.9957680106163025,0.5756694674491882,0.9920441508293152,0.5817487239837646,0.004232015926390886,0.42433053255081177,0.00795586034655571,0.09139613807201385,0.31969153881073,0.9879477024078369,0.7070096731185913,0.4844943583011627,0.48481374979019165,0.490687757730484,0.4140193462371826,0.5677136182785034,0.6499449373106151,83932.0,1,0.3076923076923077,227184,8
172,RS5220_gt.nii,0.5461077094078064,105.34989929199219,0.7405427694320679,0.9984239339828491,0.3529728949069977,0.9996984004974365,0.25945723056793213,0.0015760459937155247,0.6470271348953247,0.00030161807080730796,0.044098615646362305,0.3141256272792816,0.998124897480011,0.8694833517074585,0.47807547450065613,0.5105020403862,0.5112646222114563,0.738966703414917,0.3526712656021118,0.5278719155873894,22087.0,9,0.25,19456,3
173,PS2481_gt.nii,0.7781177759170532,33.49772644042969,0.8421340584754944,0.9963650107383728,0.636932373046875,0.9988016486167908,0.15786594152450562,0.003635009052231908,0.3630675971508026,0.0011983379954472184,0.06164897233247757,0.5689949989318848,0.9952058792114258,0.9192495346069336,0.7252986431121826,0.7301112413406372,0.7323813438415527,0.8384990692138672,0.6357340812683105,0.7581007321626821,50547.0,11,0.15384615384615385,126088,1
174,RS5074_gt.nii,0.6613657474517822,38.53569793701172,0.7202010750770569,0.9984047412872314,0.510019063949585,0.9993543028831482,0.2797989249229431,0.0015952326357364655,0.48998090624809265,0.0006457083509303629,0.044948477298021317,0.4256746470928192,0.9977648258209229,0.8593028783798218,0.5971553921699524,0.6050113439559937,0.6060662269592285,0.7186057567596436,0.5093734264373779,0.6569831345806101,17261.0,10,0.16666666666666666,38592,1
175,PS3782_gt.nii,0.6440545916557312,14.142135620117188,0.4855239689350128,0.9994446635246277,0.5837845206260681,0.9991748929023743,0.5144760608673096,0.0005553318769671023,0.4162154793739319,0.0008251333492808044,0.032713633030653,0.3606733977794647,0.9986215233802795,0.7424843311309814,0.5301395654678345,0.5317114591598511,0.532392144203186,0.4849686622619629,0.5829594135284424,0.6679636503263792,6137.0,5,0.2857142857142857,26872,1
176,PS5281_gt.nii,0.0,78.43468475341797,0.0,0.9984825849533081,0.0,0.9995434284210205,1.0,0.0015173915307968855,1.0,0.0004565487615764141,1.0,0.0,0.9980274438858032,0.49924129247665405,0.0,-0.0008323239744640887,0.0,-0.0015174150466918945,-0.0004565715789794922,0.0,16831.0,10,0.0,7648,1
177,RS4668_gt.nii,0.3076030910015106,93.92018127441406,0.554330050945282,0.9986289143562317,0.15042121708393097,0.9998046159744263,0.445669949054718,0.0013710897183045745,0.8495787978172302,0.00019540121138561517,0.047377243638038635,0.1341925710439682,0.9984344244003296,0.7764794826507568,0.23663102090358734,0.2882164418697357,0.2887611389160156,0.5529589653015137,0.15022587776184082,0.2577153166840756,20981.0,9,0.15384615384615385,7344,2
178,RS3443_gt.nii,0.0,130.3073272705078,0.0,0.9984891414642334,0.0,0.9999722838401794,1.0,0.001510840724222362,1.0,2.7698401027009822e-05,1.0,0.0,0.9984615445137024,0.4992445707321167,0.0,-0.00020456752099562436,0.0,-0.0015108585357666016,-2.771615982055664e-05,0.0,24621.0,7,0.0,464,2
179,RS5058_gt.nii,0.5280229449272156,98.07548522949219,0.46160268783569336,0.9981228113174438,0.47324156761169434,0.9980331659317017,0.5383973121643066,0.001877167378552258,0.5267584323883057,0.0019668438471853733,0.05994751304388046,0.30492910742759705,0.9961698055267334,0.7298627495765686,0.46734967827796936,0.4654642939567566,0.4673858880996704,0.4597254991531372,0.471274733543396,0.5356603361296636,3745.0,15,0.11764705882352941,61072,1
180,RS5146_gt.nii,0.43597131967544556,37.85498809814453,0.6064206957817078,0.988499641418457,0.25325536727905273,0.9974457025527954,0.39357930421829224,0.011500359512865543,0.7467446327209473,0.0025542830117046833,0.12104207277297974,0.2175046056509018,0.9860579371452332,0.7974601984024048,0.3572957515716553,0.38619574904441833,0.3918919563293457,0.5949203968048096,0.25070106983184814,0.3777140682776069,176647.0,1,0.6666666666666666,107216,1
181,PS3938_gt.nii,0.0,98.47689819335938,0.0,0.9984061121940613,0.0,0.9985963702201843,1.0,0.0015939162112772465,1.0,0.001403658534400165,1.0,0.0,0.997006893157959,0.49920305609703064,0.0,-0.0014957655221223831,0.0,-0.0015938878059387207,-0.0014036297798156738,0.0,1737.0,11,0.0,23512,2
182,RS4954_gt.nii,0.0,96.75225830078125,0.0,0.9957343935966492,0.0,0.9988434910774231,1.0,0.004265631083399057,1.0,0.0011564892483875155,1.0,0.0,0.9945877194404602,0.4978671967983246,0.0,-0.0022210709284991026,0.0,-0.00426560640335083,-0.0011565089225769043,0.0,49358.0,9,0.0,19320,2
183,RS2838_gt.nii,0.6903545260429382,87.2464828491211,0.8405064344406128,0.9989905953407288,0.48812296986579895,0.9998171925544739,0.15949353575706482,0.0010094268945977092,0.5118770003318787,0.00018280990479979664,0.033494021743535995,0.44674310088157654,0.998809278011322,0.9197485446929932,0.6175845861434937,0.6400190591812134,0.6405236124992371,0.8394970893859863,0.4879401922225952,0.652073732718894,16842.0,12,0.14285714285714285,19192,1
184,RS5034_gt.nii,0.7361255288124084,90.62560272216797,0.700354278087616,0.998548686504364,0.6355456113815308,0.9989168047904968,0.2996457517147064,0.0014512938214465976,0.36445438861846924,0.0010832016123458743,0.04353994503617287,0.4996752142906189,0.9974750280380249,0.84945148229599,0.6663779020309448,0.665903627872467,0.6671634912490845,0.69890296459198,0.6344623565673828,0.7352815940631056,8441.0,7,0.18181818181818182,60408,2
185,RS4868_gt.nii,0.20990371704101562,72.24956512451172,0.23764534294605255,0.9955587387084961,0.12002131342887878,0.9980518817901611,0.7623546719551086,0.004441287834197283,0.8799787163734436,0.0019480905029922724,0.12026531994342804,0.08665657788515091,0.9936317205429077,0.6166020631790161,0.1594921201467514,0.16593721508979797,0.16888608038425446,0.23320412635803223,0.1180732250213623,0.20087985256524582,37486.0,6,0.2857142857142857,42656,4
186,RS5041_gt.nii,0.03164449706673622,84.86164855957031,0.28427574038505554,0.988336443901062,0.014791080728173256,0.9995540976524353,0.7157242298126221,0.011663584038615227,0.9852089285850525,0.00044587283628061414,0.1684378832578659,0.014260041527450085,0.9879029989242554,0.63630610704422,0.028119103983044624,0.06253542006015778,0.06484400480985641,0.27261221408843994,0.014345169067382812,0.029383506805444354,186194.0,7,0.375,10328,5
187,RS4297_gt.nii,0.306686669588089,89.57341003417969,0.7668927311897278,0.9924436807632446,0.168061763048172,0.9995326995849609,0.2331072986125946,0.007556309457868338,0.8319382667541504,0.00046730448957532644,0.09029971808195114,0.15989364683628082,0.991995632648468,0.8796682357788086,0.2757039964199066,0.3567359745502472,0.35900604724884033,0.7593364715576172,0.16759443283081055,0.2820645816319774,123826.0,14,0.125,33328,1
188,RS4228_gt.nii,0.18756382167339325,49.62156677246094,0.24721431732177734,0.997687816619873,0.09717174619436264,0.9992409944534302,0.7527856826782227,0.002312184078618884,0.9028282761573792,0.0007589804008603096,0.0881824642419815,0.07498426735401154,0.996933102607727,0.6224510669708252,0.13950766623020172,0.15366096794605255,0.15499112010002136,0.2449021339416504,0.0964127779006958,0.15970746462964028,25673.0,9,0.3076923076923077,16872,2
189,RS4845_gt.nii,3.469145858210645e-19,77.44449615478516,0.0,0.9948205947875977,0.0,0.9994387030601501,1.0,0.005179376807063818,1.0,0.000561281805858016,1.0,0.0,0.9942651391029358,0.49741029739379883,0.0,-0.001705019036307931,0.0,-0.005179405212402344,-0.0005612969398498535,0.0,75584.0,15,0.0,9368,2
190,PS5259_gt.nii,0.7344081401824951,73.86473846435547,0.7830202579498291,0.997959315776825,0.6078591346740723,0.9991224408149719,0.2169797271490097,0.0020406695548444986,0.39214086532592773,0.0008775776950642467,0.048571038991212845,0.5202307105064392,0.9970945119857788,0.8904898166656494,0.6844102144241333,0.6885057687759399,0.6899029016494751,0.7809796333312988,0.6069815158843994,0.7252905580635866,23980.0,15,0.11764705882352941,67504,1
191,RS5088_gt.nii,0.7696139812469482,12.041594505310059,0.7036691904067993,0.998892605304718,0.6664925813674927,0.9990678429603577,0.2963308095932007,0.0011074095964431763,0.33350738883018494,0.0009321430698037148,0.03815668076276779,0.5204229354858398,0.997967004776001,0.851280927658081,0.6845765709877014,0.6838108897209167,0.6848286390304565,0.7025618553161621,0.6655604839324951,0.7667909674746219,6020.0,8,0.375,52600,4
192,RS5173_gt.nii,0.8243686556816101,5.656854152679443,0.7729431390762329,0.998643696308136,0.7045555114746094,0.9990494847297668,0.22705687582492828,0.0013562929816544056,0.29544445872306824,0.000950509449467063,0.04020523652434349,0.583740234375,0.9977031946182251,0.8857934474945068,0.7371666431427002,0.7368122339248657,0.7379575371742249,0.7715868949890137,0.7036049365997314,0.8121801471417084,11817.0,8,0.2,69912,1
193,RS4803_gt.nii,0.0,49.0632209777832,0.0,0.9983041286468506,0.0,0.9992916584014893,1.0,0.0016958784544840455,1.0,0.0007083499222062528,1.0,0.0,0.9975981712341309,0.4991520643234253,0.0,-0.0010960270883515477,0.0,-0.001695871353149414,-0.0007083415985107422,0.0,13427.0,5,0.0,11864,5
194,RS5180_gt.nii,0.611747682094574,21.931713104248047,0.7970566153526306,0.9985482692718506,0.41145870089530945,0.99974125623703,0.20294338464736938,0.0014517292147502303,0.5885412693023682,0.0002587254857644439,0.04093066602945328,0.372440367937088,0.9982920289039612,0.897802472114563,0.5427417755126953,0.571972668170929,0.5726743340492249,0.795604944229126,0.4111999273300171,0.5764745762711865,22872.0,2,0.6666666666666666,21336,2
195,PS4442_gt.nii,0.13116437196731567,44.14748001098633,0.0842292383313179,0.9987148642539978,0.15306444466114044,0.9974778890609741,0.9157707691192627,0.0012851530918851495,0.8469355702400208,0.002522112801671028,0.10994184762239456,0.057452909648418427,0.9962000846862793,0.5414720773696899,0.10866282880306244,0.11174343526363373,0.11354514956474304,0.08294415473937988,0.15054237842559814,0.13562279691480822,23896.0,12,0.35294117647058826,46136,3
196,PS4336_gt.nii,0.0002784308744594455,83.62416076660156,0.000327225134242326,0.9986312985420227,4.355400596978143e-05,0.9998176693916321,0.9996727705001831,0.0013687124010175467,0.9999564290046692,0.0001823417260311544,0.6716076135635376,3.843936065095477e-05,0.998449444770813,0.4994792640209198,7.687576726311818e-05,-0.0003801916027441621,0.00011938159877900034,-0.0010414719581604004,-0.00013875961303710938,8.594018563080097e-05,19102.0,10,0.16666666666666666,3056,1
197,RS5202_gt.nii,0.38509413599967957,81.96309661865234,0.7191939353942871,0.9928943514823914,0.2266218215227127,0.999181866645813,0.2808060646057129,0.007105656899511814,0.7733781933784485,0.0008181181619875133,0.09041153639554977,0.20819959044456482,0.9921042323112488,0.8560441732406616,0.34464436769485474,0.40098893642425537,0.40371406078338623,0.7120883464813232,0.22580373287200928,0.35537961607329605,111849.0,14,0.125,48432,1
198,RS5099_gt.nii,0.5103429555892944,21.563858032226562,0.45656126737594604,0.9993061423301697,0.3594558835029602,0.9995364546775818,0.543438732624054,0.0006938528385944664,0.6405441164970398,0.0004635702061932534,0.03752131387591362,0.2517452836036682,0.9988436698913574,0.7279337048530579,0.4022308588027954,0.40454038977622986,0.4051094055175781,0.4558674097061157,0.358992338180542,0.48061558852766834,4433.0,11,0.10526315789473684,14296,4
199,PS5262_gt.nii,0.6295952796936035,24.413110733032227,0.5896823406219482,0.9926068782806396,0.5668759346008301,0.9932625889778137,0.41031765937805176,0.007393150124698877,0.43312403559684753,0.00673742825165391,0.10069573670625687,0.4065234661102295,0.9861019253730774,0.791144609451294,0.5780543088912964,0.5711064338684082,0.5781667232513428,0.5822892189025879,0.560138463973999,0.645774159572554,5021.0,4,0.16666666666666666,270856,4
200,RS4103_gt.nii,0.663431704044342,45.000553131103516,0.6238881945610046,0.9980076551437378,0.514847457408905,0.9987244606018066,0.37611180543899536,0.0019923385698348284,0.48515254259109497,0.0012755146017298102,0.05348793417215347,0.39290040731430054,0.9967440962791443,0.8109478950500488,0.5641471743583679,0.5651444792747498,0.5667514801025391,0.6218957901000977,0.5135719776153564,0.6466139283917874,15607.0,7,0.18181818181818182,56664,2
201,PS5365_gt.nii,0.5466130971908569,78.87965393066406,0.46203291416168213,0.9987302422523499,0.5037376284599304,0.9984996318817139,0.5379670858383179,0.0012697734637185931,0.4962623715400696,0.0015003817388787866,0.04981188476085663,0.31750985980033875,0.9972372055053711,0.7303816080093384,0.48198479413986206,0.4810534715652466,0.48243483901023865,0.46076321601867676,0.5022373199462891,0.579194757057291,6006.0,11,0.14285714285714285,46672,2
202,RS4995_gt.nii,0.03611815348267555,39.27847671508789,0.048165544867515564,0.9958388209342957,0.01535180676728487,0.9987142086029053,0.9518344402313232,0.004161173477768898,0.9846481680870056,0.001285793841816485,0.2271580845117569,0.011778473854064941,0.9945640563964844,0.5220021605491638,0.023282712325453758,0.024879027158021927,0.027192428708076477,0.04400432109832764,0.014065980911254883,0.027355890828100818,45003.0,12,0.13793103448275862,22568,8
203,RS4356_gt.nii,0.8224392533302307,12.328827857971191,0.8539581894874573,0.9939454197883606,0.6919476985931396,0.9976654648780823,0.14604182541370392,0.0060546016320586205,0.30805230140686035,0.002334519289433956,0.07766285538673401,0.6187301278114319,0.991750955581665,0.9239518046379089,0.7644636034965515,0.7646734714508057,0.7686965465545654,0.8479036092758179,0.6896131038665771,0.8118734930395144,73804.0,4,0.36363636363636365,263000,3
204,RS5143_gt.nii,0.2579409182071686,57.519561767578125,0.5882172584533691,0.9910240173339844,0.1423465460538864,0.9989487528800964,0.41178274154663086,0.008976008743047714,0.8576534390449524,0.001051254221238196,0.10994812101125717,0.12944713234901428,0.9900063872337341,0.7896206378936768,0.2292221188545227,0.28608402609825134,0.2893625795841217,0.5792412757873535,0.14129531383514404,0.24302417959478098,135451.0,12,0.14285714285714285,42384,1
205,RS2473_gt.nii,0.19247660040855408,60.54750061035156,0.32413747906684875,0.9986503720283508,0.6901970505714417,0.9937611818313599,0.6758624911308289,0.0013496347237378359,0.30980294942855835,0.006238806061446667,0.060615841299295425,0.2829677164554596,0.9924508929252625,0.661393940448761,0.44111430644989014,0.4698653221130371,0.47298914194107056,0.322787880897522,0.6839582920074463,0.15888727306844302,6198.0,3,0.18181818181818182,154200,4
206,PS4641_gt.nii,0.8553148508071899,40.696441650390625,0.8690851330757141,0.9987619519233704,0.723212718963623,0.9995123744010925,0.13091488182544708,0.0012380497064441442,0.27678728103637695,0.0004876529856119305,0.03637032210826874,0.6521649956703186,0.9982810616493225,0.9339235424995422,0.7894671559333801,0.7919689416885376,0.792801022529602,0.8678470849990845,0.7227251529693604,0.8224914626447928,21555.0,6,0.25,62216,1
207,RS4908_gt.nii,0.0,76.77239227294922,0.0,0.9987338781356812,0.0,0.9993062615394592,1.0,0.0012661049840971828,1.0,0.0006937221041880548,1.0,0.0,0.9980419278144836,0.4993669390678406,0.0,-0.0009371899650432169,0.0,-0.0012661218643188477,-0.0006937384605407715,0.0,8074.0,8,0.0,11624,1
208,RS5025_gt.nii,0.0,78.72991943359375,0.0,0.9964929819107056,0.0,0.9997678995132446,1.0,0.0035069945733994246,1.0,0.00023207973572425544,1.0,0.0,0.9962625503540039,0.4982464909553528,0.0,-0.0009021653677336872,0.0,-0.0035070180892944336,-0.0002321004867553711,0.0,53053.0,12,0.0,3880,7
209,RS2007_gt.nii,0.18651022017002106,66.25707244873047,0.6336589455604553,0.996150016784668,0.08123532682657242,0.9998024702072144,0.3663410246372223,0.0038499641232192516,0.9187646508216858,0.00019752257503569126,0.07231101393699646,0.07759124785661697,0.9959554076194763,0.8149044513702393,0.14400868117809296,0.22591665387153625,0.22688211500644684,0.6298089027404785,0.08103775978088379,0.1473945153127098,64164.0,2,0.5714285714285714,9008,2
210,PS4468_gt.nii,0.0,82.77137756347656,0.0,0.9832385182380676,0.0,0.9998472332954407,1.0,0.016761496663093567,1.0,0.00015276386693585664,1.0,0.0,0.9830908179283142,0.4916192591190338,0.0,-0.0016001721378415823,0.0,-0.016761481761932373,-0.00015276670455932617,0.0,278058.0,4,0.0,2520,1
211,PS5333_gt.nii,0.2960720658302307,69.8802490234375,0.7407166361808777,0.9968223571777344,0.14584168791770935,0.9998095035552979,0.2592833936214447,0.0031776439864188433,0.854158341884613,0.00019048932881560177,0.06147156283259392,0.13875795900821686,0.9966349005699158,0.8687695264816284,0.2437005192041397,0.3277551531791687,0.32867515087127686,0.7375390529632568,0.1456512212753296,0.24994504286656408,53550.0,3,0.4,12280,3
212,RS4744_gt.nii,0.3430807292461395,71.63551330566406,0.4185369312763214,0.994560718536377,0.21860229969024658,0.997878909111023,0.581463098526001,0.005439256317913532,0.7813977003097534,0.0021210797131061554,0.10233387351036072,0.16767852008342743,0.9924740791320801,0.706548810005188,0.28719982504844666,0.2990449368953705,0.3024783134460449,0.413097620010376,0.21648120880126953,0.3202140047206924,56877.0,14,0.21052631578947367,60776,2
213,RS5147_gt.nii,0.6417825222015381,58.052120208740234,0.656783401966095,0.9960636496543884,0.5008819699287415,0.9979318380355835,0.3432166278362274,0.0039363401010632515,0.49911803007125854,0.002068162662908435,0.07185421139001846,0.39697498083114624,0.9940352439880371,0.8264235258102417,0.5683351159095764,0.5706567168235779,0.5735598802566528,0.6528470516204834,0.4988138675689697,0.611981755181287,44398.0,11,0.13333333333333333,100304,2
214,RS4989_gt.nii,0.8038974404335022,51.61395263671875,0.7230336666107178,0.999119758605957,0.7224338054656982,0.9991223812103271,0.2769663333892822,0.0008802202064543962,0.27756619453430176,0.000877591606695205,0.03371519595384598,0.5658440589904785,0.9982477426528931,0.8610767126083374,0.7227336168289185,0.7218546867370605,0.7227336764335632,0.7221534252166748,0.7215561866760254,0.8317053052010072,1274.0,18,0.1,52992,1
215,RS4955_gt.nii,0.7248976230621338,20.420578002929688,0.6366246938705444,0.9972618222236633,0.639613926410675,0.9972262382507324,0.36337530612945557,0.002738179173320532,0.36038607358932495,0.002773755695670843,0.06154631823301315,0.46855366230010986,0.9945297241210938,0.8169432878494263,0.6381158232688904,0.6353616118431091,0.6381175518035889,0.6338865756988525,0.6368401050567627,0.7236280221966848,165.0,3,0.6666666666666666,127100,2
216,PS4410_gt.nii,0.0,78.10249328613281,0.0,0.9987900257110596,0.0,0.9998944997787476,1.0,0.0012099825544282794,1.0,0.00010550866136327386,1.0,0.0,0.9986847639083862,0.4993950128555298,0.0,-0.00035730047966353595,0.0,-0.0012099742889404297,-0.0001055002212524414,0.0,17825.0,3,0.0,1768,1
217,RS5126_gt.nii,0.6812431216239929,48.31353759765625,0.5591000914573669,0.9983499646186829,0.6583167910575867,0.997495174407959,0.44089987874031067,0.0016500063939020038,0.34168320894241333,0.0025048130191862583,0.05152612179517746,0.43334802985191345,0.9958665370941162,0.7787250280380249,0.6046654582023621,0.6046341061592102,0.606683611869812,0.5574500560760498,0.6558120250701904,0.7228344202972625,18999.0,17,0.17391304347826086,94856,3
218,PS4339_gt.nii,0.7888919115066528,23.0,0.8025095462799072,0.9953452348709106,0.658939778804779,0.9977814555168152,0.19749042391777039,0.004654792137444019,0.34106025099754333,0.002218566369265318,0.07076971977949142,0.566996157169342,0.9932081699371338,0.8989273905754089,0.7236726880073547,0.7238563299179077,0.7271900773048401,0.7978547811508179,0.6567212343215942,0.7699579696421615,53847.0,1,0.6,185928,7
219,PS1753_gt.nii,0.7668160200119019,7.8102498054504395,0.70988529920578,0.9978724122047424,0.678960919380188,0.9981606006622314,0.29011470079421997,0.002127577317878604,0.3210390508174896,0.0018394128419458866,0.051904112100601196,0.5314860343933105,0.9960585236549377,0.8538788557052612,0.6940788626670837,0.6922702193260193,0.6942509412765503,0.7077577114105225,0.6771215200424194,0.7637913128474556,10966.0,10,0.16666666666666666,105672,1
220,RS2938_gt.nii,0.02414741739630699,92.4662094116211,0.08676470816135406,0.9928731322288513,0.011232049204409122,0.9991424679756165,0.9132353067398071,0.007126895245164633,0.9887679219245911,0.0008575081592425704,0.2227584421634674,0.010044559836387634,0.9920284152030945,0.5398189425468445,0.019889341667294502,0.028743792325258255,0.03121771104633808,0.07963788509368896,0.01037454605102539,0.022039059645133786,101855.0,16,0.1111111111111111,15640,2
221,RS5132_gt.nii,0.04159509390592575,101.15779876708984,0.08111497014760971,0.9979602694511414,0.02400045655667782,0.9994309544563293,0.9188850522041321,0.0020397393964231014,0.9759995341300964,0.0005690419347956777,0.136871337890625,0.018870040774345398,0.9973936676979065,0.5395376086235046,0.03704111650586128,0.04304468259215355,0.04412251338362694,0.07907521724700928,0.02343142032623291,0.04204054087830238,23087.0,7,0.2222222222222222,10368,1
222,PS5286_gt.nii,0.0,88.6081314086914,0.0,0.9987491369247437,0.0,0.9994304180145264,1.0,0.0012508593499660492,1.0,0.0005695787840522826,1.0,0.0,0.9981809854507446,0.4993745684623718,0.0,-0.000844075228087604,0.0,-0.0012508630752563477,-0.0005695819854736328,0.0,9856.0,5,0.0,9544,2
223,RS4912_gt.nii,0.0,93.322021484375,0.0,0.9986397624015808,0.0,0.9996084570884705,1.0,0.0013602330582216382,1.0,0.0003915388369932771,1.0,0.0,0.9982492923736572,0.4993198812007904,0.0,-0.0007297835545614362,0.0,-0.0013602375984191895,-0.000391542911529541,0.0,14830.0,10,0.0,6560,1
224,RS4893_gt.nii,0.033622853457927704,97.98648071289062,0.5441595315933228,0.9922789335250854,0.011660206131637096,0.9999231100082397,0.45584046840667725,0.007721047382801771,0.9883397817611694,7.6894553785678e-05,0.10643888264894485,0.011547413654625416,0.992203950881958,0.7682192325592041,0.022831186652183533,0.07882723957300186,0.07965558767318726,0.5364384651184082,0.011583328247070312,0.023073380295514433,129047.0,13,0.18181818181818182,2808,4
225,RS5221_gt.nii,0.0,83.96636199951172,0.0,0.9978410601615906,0.0,0.999721884727478,1.0,0.0021589428652077913,1.0,0.0002781194925773889,1.0,0.0,0.9975641369819641,0.4989205300807953,0.0,-0.0007748832576908171,0.0,-0.002158939838409424,-0.00027811527252197266,0.0,30172.0,6,0.0,4656,3
226,PS3947_gt.nii,0.008075250312685966,79.27168273925781,0.01227678544819355,0.9981145858764648,0.0027754998300224543,0.9995772242546082,0.9877232313156128,0.0018853851361200213,0.9972245097160339,0.0004227999015711248,0.28155651688575745,0.0022688598837703466,0.9976934194564819,0.505195677280426,0.004527447745203972,0.004944476764649153,0.005837312433868647,0.01039135456085205,0.0023527145385742188,0.005693765973278121,22367.0,22,0.12903225806451613,7168,5
227,RS2688_gt.nii,0.009166868403553963,67.11481475830078,0.14806866645812988,0.9926732778549194,0.0022405507043004036,0.9999046325683594,0.8519313335418701,0.007326701655983925,0.9977594614028931,9.535228309687227e-05,0.18196740746498108,0.002212034771218896,0.992579460144043,0.5703709721565247,0.004414305090904236,0.017375828698277473,0.01821415312588215,0.14074194431304932,0.0021451711654663086,0.004492626233030569,121144.0,1,0.25,1864,7
228,PS5257_gt.nii,0.5730955004692078,61.78348922729492,0.7991018295288086,0.9964649081230164,0.38831084966659546,0.9994341135025024,0.2008981853723526,0.0035350974649190903,0.6116891503334045,0.00056586938444525,0.06236392632126808,0.3537742495536804,0.9959121942520142,0.8977833986282349,0.522648811340332,0.5554071068763733,0.5570456981658936,0.7955667972564697,0.3877449035644531,0.5521973173314507,54190.0,21,0.08695652173913043,46984,1
229,RS5205_gt.nii,0.01608225330710411,56.14176940917969,0.013632136397063732,0.9919739365577698,0.014285609126091003,0.9915868639945984,0.9863678812980652,0.008026078343391418,0.9857143759727478,0.008413109928369522,0.43417611718177795,0.007024613209068775,0.9836966395378113,0.5028030276298523,0.013951225206255913,0.005737732630223036,0.01395504828542471,0.00560605525970459,0.005872488021850586,0.016355061194130775,16074.0,13,0.25,141944,1
230,RS5208_gt.nii,0.06099769473075867,36.8917350769043,0.18445558845996857,0.998842716217041,0.02584303542971611,0.9998641014099121,0.8155444264411926,0.00115729751996696,0.9741569757461548,0.00013588117144536227,0.07339534163475037,0.02319297380745411,0.9987071752548218,0.5916491746902466,0.045334506779909134,0.06864456832408905,0.06904268264770508,0.18329834938049316,0.025707125663757324,0.050834073635376564,16672.0,4,0.4,2792,3
231,RS4613_gt.nii,0.00507287448272109,77.93586730957031,0.01756938174366951,0.9956192970275879,0.0021327463909983635,0.9994744062423706,0.982430636882782,0.004380711819976568,0.997867226600647,0.000525575247593224,0.33304107189178467,0.0019055017037317157,0.995098352432251,0.5065943598747253,0.0038037553895264864,0.0046039605513215065,0.006121358834207058,0.013188719749450684,0.0016071796417236328,0.0041710945802337935,62184.0,6,0.25,8936,1
232,RS5000_gt.nii,0.6813531517982483,30.713134765625,0.7104147672653198,0.991599440574646,0.5887575149536133,0.9950803518295288,0.2895852327346802,0.008400574326515198,0.41124245524406433,0.004919645842164755,0.09807703644037247,0.47480663657188416,0.9869184494018555,0.8510071039199829,0.6438900232315063,0.6402050852775574,0.6467317938804626,0.7020142078399658,0.5838378667831421,0.67262853152353,71594.0,4,0.3333333333333333,279296,1
233,RS3777_gt.nii,0.86590176820755,5.4772257804870605,0.8852384090423584,0.9990794658660889,0.7437894344329834,0.9996533393859863,0.11476156860589981,0.0009205630049109459,0.256210595369339,0.00034665068960748613,0.031239669770002365,0.6783773899078369,0.9987367987632751,0.9421589374542236,0.8083729147911072,0.8108265399932861,0.8114376068115234,0.8843178749084473,0.7434427738189697,0.8332665368017821,16761.0,3,0.4,50496,1
234,RS5090_gt.nii,0.006938091944903135,95.06839752197266,0.009607956744730473,0.9969087243080139,0.003827070351690054,0.9987735152244568,0.9903920292854309,0.0030912773218005896,0.9961729049682617,0.001226471271365881,0.3619251549243927,0.0027444111183285713,0.995689868927002,0.5032583475112915,0.005473800003528595,0.004116706550121307,0.006063853856176138,0.006516695022583008,0.002600550651550293,0.006689637784687789,28079.0,20,0.07692307692307693,20712,3
235,RS3921_gt.nii,0.655769407749176,19.594562530517578,0.1386111080646515,0.9990599751472473,0.1815488636493683,0.9987046718597412,0.8613888621330261,0.0009400062845088542,0.8184511661529541,0.001295323483645916,0.07608568668365479,0.08530539274215698,0.9977675676345825,0.5688355565071106,0.15720072388648987,0.1575300097465515,0.15863382816314697,0.1376711130142212,0.1802535057067871,0.4445954045954046,21538.0,6,0.42857142857142855,25200,3
236,RS3611_gt.nii,0.21331462264060974,78.38263702392578,0.20781338214874268,0.9991036653518677,0.16323234140872955,0.9993333220481873,0.7921866178512573,0.000896313285920769,0.8367676734924316,0.0006666762055829167,0.0616271048784256,0.10062137246131897,0.9984384775161743,0.6034585237503052,0.18284466862678528,0.18340559303760529,0.18417888879776,0.20691704750061035,0.1625657081604004,0.23820553456052665,2423.0,6,0.25,14104,1
237,RS4092_gt.nii,0.0,93.6255874633789,0.0,0.9978071451187134,0.0,0.9998231530189514,1.0,0.0021928842179477215,1.0,0.00017681742610875517,1.0,0.0,0.9976310729980469,0.4989035725593567,0.0,-0.0006226878613233566,0.0,-0.002192854881286621,-0.00017684698104858398,0.0,32179.0,11,0.0,2960,1
238,RS4764_gt.nii,0.57684326171875,22.97825050354004,0.43614357709884644,0.9990440607070923,0.3948611319065094,0.9991934895515442,0.5638564229011536,0.0009559335885569453,0.6051388382911682,0.000806530995760113,0.04472284018993378,0.2614133954048157,0.9982401728630066,0.717593789100647,0.4144769310951233,0.4141107201576233,0.41498932242393494,0.43518757820129395,0.394054651260376,0.5908127208480566,1013.0,1,0.5454545454545454,23960,5
239,RS5251_gt.nii,0.6809770464897156,81.0135726928711,0.601837694644928,0.9989169836044312,0.5660490393638611,0.9990652799606323,0.39816227555274963,0.0010829895036295056,0.4339509606361389,0.0009347227169200778,0.04069434851408005,0.41182616353034973,0.9979871511459351,0.800377368927002,0.5833950042724609,0.582662045955658,0.583669126033783,0.6007547378540039,0.5651142597198486,0.6682021138303283,5202.0,14,0.125,39288,1
240,RS4848_gt.nii,0.2974894940853119,40.24672317504883,0.20396699011325836,0.9986417889595032,0.2779860198497772,0.9979605078697205,0.7960330247879028,0.001358227338641882,0.7220139503479004,0.002039504237473011,0.07544571906328201,0.13333231210708618,0.9966095685958862,0.6013044118881226,0.23529253900051117,0.23645123839378357,0.23811756074428558,0.20260882377624512,0.2759464979171753,0.31864110546725655,15581.0,6,0.25,42904,1
241,RS5150_gt.nii,0.0,89.44831085205078,0.0,0.993696391582489,0.0,0.9999735951423645,1.0,0.006303594913333654,1.0,2.6392406653030775e-05,1.0,0.0,0.9936703443527222,0.4968481957912445,0.0,-0.00040788116166368127,0.0,-0.006303608417510986,-2.6404857635498047e-05,0.0,105149.0,15,0.0,440,2
242,RS4132_gt.nii,0.1969536691904068,61.20457458496094,0.5960578918457031,0.9983366131782532,0.07887351512908936,0.9999033212661743,0.4039421081542969,0.0016633669147267938,0.9211264848709106,9.667445556260645e-05,0.05017586797475815,0.0748715028166771,0.9982405304908752,0.7971972227096558,0.1393124759197235,0.2163897454738617,0.2168252319097519,0.5943944454193115,0.07877683639526367,0.14419362626750362,27882.0,1,0.8571428571428571,4008,3
243,RS5108_gt.nii,0.15073804557323456,56.68333053588867,0.17524302005767822,0.9897992014884949,0.10068757832050323,0.9945988655090332,0.8247569799423218,0.010200806893408298,0.899312436580658,0.00540114613249898,0.194371297955513,0.06831499934196472,0.9845249652862549,0.5825210809707642,0.12789300084114075,0.1254044771194458,0.13283370435237885,0.16504216194152832,0.09528648853302002,0.13733326600249604,80124.0,11,0.11764705882352941,108632,3
244,PS4300_gt.nii,0.6789713501930237,59.010169982910156,0.6345969438552856,0.9995519518852234,0.513725221157074,0.9997274279594421,0.36540305614471436,0.0004480243951547891,0.48627474904060364,0.0002725845843087882,0.025883587077260017,0.3964526653289795,0.9992799758911133,0.8170744180679321,0.5677996277809143,0.5706184506416321,0.5709714889526367,0.6341488361358643,0.5134526491165161,0.6767590618336887,2620.0,9,0.18181818181818182,12504,1
245,RS5102_gt.nii,0.246266707777977,66.30987548828125,0.21768803894519806,0.9970295429229736,0.17872431874275208,0.9976754188537598,0.7823119759559631,0.0029704300686717033,0.8212757110595703,0.0023245594929903746,0.10459575802087784,0.10882648825645447,0.9947221875190735,0.6073588132858276,0.19629128277301788,0.19461791217327118,0.19724640250205994,0.21471762657165527,0.17639970779418945,0.23033827539195637,9136.0,7,0.3333333333333333,49672,2
246,RS4122_gt.nii,0.0,84.07734680175781,0.0,0.997110903263092,0.0,0.9999808669090271,1.0,0.0028890923131257296,1.0,1.912875086418353e-05,1.0,0.0,0.9970918893814087,0.498555451631546,0.0,-0.0002350845024921,0.0,-0.002889096736907959,-1.913309097290039e-05,0.0,47907.0,13,0.0,320,1
247,RS4117_gt.nii,0.08008309453725815,114.46548461914062,0.6377995610237122,0.991746723651886,0.032734643667936325,0.9998400807380676,0.36220043897628784,0.008253253065049648,0.9672653675079346,0.00015991221880540252,0.10213657468557358,0.032137222588062286,0.9915918111801147,0.8147731423377991,0.06227315589785576,0.14320369064807892,0.14449270069599152,0.6295462846755981,0.03257477283477783,0.0630854495377011,137921.0,16,0.1111111111111111,7344,1
248,PS4333_gt.nii,2.411788773315493e-05,45.89117431640625,0.0001520681253168732,0.9953317046165466,1.2772859918186441e-05,0.9996062517166138,0.999847948551178,0.004668277222663164,0.9999872446060181,0.00039373792242258787,0.8471030592918396,1.1783281479438301e-05,0.9949416518211365,0.4977418780326843,2.3566286472487263e-05,-0.0013116850750520825,4.407204323797487e-05,-0.004516243934631348,-0.0003809928894042969,2.4484299442982188e-05,71015.0,5,0.2857142857142857,6576,1
249,RS4096_gt.nii,0.022104423493146896,46.80865478515625,0.0409977063536644,0.9990573525428772,0.008962707594037056,0.999800443649292,0.9590023159980774,0.0009426646283827722,0.9910373091697693,0.00019956732285209,0.13166728615760803,0.007409326266497374,0.9988581538200378,0.5200275182723999,0.01470966450870037,0.018735205754637718,0.019168997183442116,0.040055036544799805,0.00876319408416748,0.018358046087682135,11307.0,4,0.16666666666666666,3488,4
250,RS5162_gt.nii,0.8120082020759583,5.656854152679443,0.6983203887939453,0.9991395473480225,0.7777708768844604,0.9986996054649353,0.3016796112060547,0.0008604518952779472,0.22222909331321716,0.0013004011707380414,0.03391190618276596,0.582162618637085,0.997847855091095,0.8487299680709839,0.7359074354171753,0.7359055876731873,0.7369757294654846,0.6974599361419678,0.776470422744751,0.8456379223398891,8118.0,4,0.3333333333333333,72040,1
251,RS4933_gt.nii,0.2900967299938202,75.77598571777344,0.46699318289756775,0.9984332919120789,0.1430715024471283,0.9997010827064514,0.5330067873001099,0.0015666910912841558,0.8569284677505493,0.00029892707243561745,0.054750170558691025,0.12298805266618729,0.9981358051300049,0.7327132225036621,0.21903716027736664,0.2577792704105377,0.2584829032421112,0.4654264450073242,0.14277255535125732,0.25444525018129077,21585.0,5,0.3333333333333333,9392,3
252,RS4864_gt.nii,0.23975642025470734,93.62184143066406,0.34497857093811035,0.9955459237098694,0.13443593680858612,0.9986823201179504,0.6550214290618896,0.004454049281775951,0.8655640482902527,0.0013176518259570003,0.10203337669372559,0.10709827393293381,0.9942439794540405,0.6702622175216675,0.1934756487607956,0.2129085212945938,0.21535439789295197,0.34052443504333496,0.13311827182769775,0.2240598885793872,51644.0,14,0.2222222222222222,33576,2
253,RS2703_gt.nii,0.3441532850265503,44.583621978759766,0.49346187710762024,0.9977498054504395,0.19104617834091187,0.999453604221344,0.5065380930900574,0.0022501712664961815,0.8089538216590881,0.000546423951163888,0.06325635313987732,0.15972308814525604,0.9972073435783386,0.7456058263778687,0.2754504084587097,0.30590149760246277,0.3070407211780548,0.4912116527557373,0.19049978256225586,0.32297370806890296,28240.0,21,0.20689655172413793,18048,4
254,RS5085_gt.nii,0.6237505674362183,52.159793853759766,0.7455381155014038,0.996748149394989,0.44981732964515686,0.9990904331207275,0.2544618844985962,0.0032518424559384584,0.5501827001571655,0.0009095593122765422,0.06195208057761192,0.3899490237236023,0.9958555102348328,0.871143102645874,0.5610983371734619,0.5772504210472107,0.5790992975234985,0.742286205291748,0.448907732963562,0.5807201839657155,48438.0,10,0.18181818181818182,59616,1
255,RS5279_gt.nii,0.5435191988945007,75.45726776123047,0.7775896787643433,0.9971937537193298,0.3578379154205322,0.9995516538619995,0.22241030633449554,0.0028062756173312664,0.6421620845794678,0.0004483344964683056,0.05666978657245636,0.324613481760025,0.9967529773712158,0.8873916864395142,0.4901255965232849,0.5262123942375183,0.5274950861930847,0.7747833728790283,0.35738956928253174,0.5111820462510128,44155.0,7,0.2222222222222222,33672,1
256,RS4202_gt.nii,0.00017830821161624044,96.02082824707031,0.002376425778493285,0.9950470328330994,6.017426494508982e-05,0.9998742938041687,0.9976235628128052,0.004952992312610149,0.9999397993087769,0.00012573286949191242,0.5907881855964661,5.869164670002647e-05,0.9949225187301636,0.4987117350101471,0.0001173764030681923,-0.00041099402005784214,0.0003781529958359897,-0.0025765299797058105,-6.55055046081543e-05,0.00011978486637998155,80557.0,7,0.2222222222222222,2104,1
257,RS4469_gt.nii,0.0693792998790741,76.44606018066406,0.18393242359161377,0.9916983842849731,0.03315673768520355,0.9987279176712036,0.8160675764083862,0.00830163061618805,0.9668432474136353,0.0012720803497359157,0.17522253096103668,0.028904607519507408,0.9904500246047974,0.5878154039382935,0.056185200810432434,0.07483266294002533,0.0780935287475586,0.17563080787658691,0.03188467025756836,0.06186035048577692,115466.0,13,0.16,25928,6
258,RS2366_gt.nii,0.0607050359249115,55.87754440307617,0.12908291816711426,0.9991304278373718,0.027405481785535812,0.9998345971107483,0.8709170818328857,0.0008695583674125373,0.9725944995880127,0.00016543155652470887,0.07585083693265915,0.023128869011998177,0.998965322971344,0.5641067028045654,0.0452120341360569,0.05909769982099533,0.0594775564968586,0.12821340560913086,0.02724003791809082,0.051407129455909945,11626.0,20,0.08695652173913043,3184,2
259,PS5317_gt.nii,0.0,56.54201889038086,0.0,0.9979912638664246,0.0,0.9998170137405396,1.0,0.0020087454468011856,1.0,0.0001829961547628045,1.0,0.0,0.9978089928627014,0.4989956319332123,0.0,-0.0006062942557036877,0.0,-0.0020087361335754395,-0.00018298625946044922,0.0,30150.0,17,0.0,3064,1
260,RS5235_gt.nii,0.26127955317497253,46.56447219848633,0.14839161932468414,0.9989989399909973,0.44022250175476074,0.9954979419708252,0.851608395576477,0.0010010377736762166,0.5597774982452393,0.004502079449594021,0.07590007036924362,0.12483609467744827,0.9945101737976074,0.5736953020095825,0.22196316719055176,0.25341877341270447,0.25558820366859436,0.14739060401916504,0.43572044372558594,0.2775975912524431,65247.0,3,0.25,88536,3
261,RS5028_gt.nii,0.20003360509872437,57.89645767211914,0.7896847128868103,0.9965876936912537,0.09074442088603973,0.999908983707428,0.2103152722120285,0.0034122869838029146,0.9092555642127991,9.100002353079617e-05,0.06168050318956375,0.08860307931900024,0.9964985251426697,0.893136203289032,0.16278307139873505,0.2669799327850342,0.267692893743515,0.786272406578064,0.0906534194946289,0.16340018883579868,58460.0,7,0.2222222222222222,7232,1
262,RS2958_gt.nii,0.5466644167900085,92.15204620361328,0.567815363407135,0.9975228905677795,0.4095197319984436,0.9986908435821533,0.432184636592865,0.002477131085470319,0.5904802680015564,0.0013091482687741518,0.0619572252035141,0.3122052848339081,0.9962266683578491,0.7826691269874573,0.4758482575416565,0.48039260506629944,0.4822152853012085,0.5653382539749146,0.40821051597595215,0.5690635087232905,15322.0,11,0.125,50608,4
263,RS5114_gt.nii,0.7597024440765381,37.6961555480957,0.7946091294288635,0.9969844222068787,0.6260460019111633,0.9986928105354309,0.20539085566997528,0.003015602473169565,0.37395399808883667,0.0013071736320853233,0.058029163628816605,0.5388491153717041,0.9957067370414734,0.8957967758178711,0.700327455997467,0.7032347917556763,0.7053097486495972,0.7915935516357422,0.6247388124465942,0.75402478028328,33306.0,3,0.2857142857142857,105920,2
264,PS4318_gt.nii,0.5059690475463867,63.25345993041992,0.3604596257209778,0.9989213943481445,0.45789283514022827,0.9983844757080078,0.6395403742790222,0.0010785829508677125,0.5421071648597717,0.001615511835552752,0.051864758133888245,0.25264307856559753,0.9973118305206299,0.6796904802322388,0.4033760130405426,0.40494123101234436,0.4062657654285431,0.35938096046447754,0.45627737045288086,0.5424368028747798,12895.0,4,0.25,42296,6
265,RS4895_gt.nii,0.24853573739528656,34.187713623046875,0.29733896255493164,0.9980939626693726,0.14015395939350128,0.9992649555206299,0.7026610374450684,0.0019060599151998758,0.8598460555076599,0.0007350628729909658,0.07412950694561005,0.10528337955474854,0.997362494468689,0.6477164626121521,0.19050928950309753,0.20295055210590363,0.20414023101329803,0.2954329252243042,0.13941895961761475,0.2228928556140576,20012.0,7,0.23529411764705882,17512,5
266,PS3038_gt.nii,0.09918758273124695,33.73054504394531,0.10232558101415634,0.9968550801277161,0.047720618546009064,0.9986149668693542,0.8976744413375854,0.003144928254187107,0.9522793889045715,0.0013850105460733175,0.14916200935840607,0.03363828733563423,0.9954794645309448,0.5495903491973877,0.06508715450763702,0.06779082864522934,0.06987875699996948,0.09918069839477539,0.046335577964782715,0.07641763394795496,28614.0,11,0.26666666666666666,25800,2
267,PS5314_gt.nii,0.6904362440109253,82.84925842285156,0.7736811637878418,0.996776282787323,0.5541542768478394,0.9988254904747009,0.2263188362121582,0.0032236967235803604,0.44584572315216064,0.0011744941584765911,0.06063608080148697,0.47685495018959045,0.9956268668174744,0.8852287530899048,0.6457708477973938,0.6527230143547058,0.6547814011573792,0.7704575061798096,0.5529797077178955,0.6786580477558021,39444.0,7,0.2222222222222222,86440,1
268,RS5089_gt.nii,0.00029036003979854286,62.801273345947266,0.0002580867148935795,0.9990484118461609,0.00018800525867845863,0.9993066787719727,0.9997419118881226,0.0009515918209217489,0.9998120069503784,0.0006933250115253031,0.6575848460197449,0.00010878236207645386,0.9983564019203186,0.49965324997901917,0.0002175410627387464,-0.0005919812829233706,0.0002202763280365616,-0.0006935000419616699,-0.0005053281784057617,0.00035686671028370903,1267.0,9,0.08695652173913043,11624,7
269,RS5191_gt.nii,0.0350898914039135,47.895721435546875,0.17113733291625977,0.9960023164749146,0.014072494581341743,0.9997225999832153,0.8288626670837402,0.003997704479843378,0.9859275221824646,0.000277391925919801,0.13257549703121185,0.01317455992102623,0.9957273602485657,0.5835698246955872,0.02600649558007717,0.04801779240369797,0.04907473176717758,0.16713964939117432,0.013795137405395508,0.026757255494044622,62682.0,4,0.3333333333333333,5592,1
270,RS5006_gt.nii,0.1994704306125641,85.23497009277344,0.23981867730617523,0.9958216547966003,0.12626515328884125,0.998081624507904,0.7601813077926636,0.004178348928689957,0.8737348318099976,0.0019183472031727433,0.11660479754209518,0.090174101293087,0.9939229488372803,0.617820143699646,0.16543065011501312,0.17117570340633392,0.1740136295557022,0.235640287399292,0.12434673309326172,0.18775896988052546,37332.0,17,0.125,42136,1
271,PS5239_gt.nii,0.6030527353286743,13.601470947265625,0.44945934414863586,0.9988309741020203,0.6489261984825134,0.9973571300506592,0.5505406856536865,0.0011690163519233465,0.3510737717151642,0.002642866224050522,0.04852478206157684,0.3615456223487854,0.9962024688720703,0.7241451740264893,0.5310811996459961,0.5382588505744934,0.5400610566139221,0.4482903480529785,0.6462833881378174,0.6176641785934397,24774.0,5,0.3333333333333333,80272,1
272,PS5256_gt.nii,0.21857482194900513,79.4040298461914,0.4115806519985199,0.9953444600105286,0.12020397186279297,0.9990872144699097,0.5884193181991577,0.00465551158413291,0.879796028137207,0.000912780174985528,0.0961308404803276,0.10257619619369507,0.9944437146186829,0.703462541103363,0.1860664039850235,0.220323845744133,0.22242668271064758,0.4069250822067261,0.11929118633270264,0.2084066815319016,61468.0,19,0.16666666666666666,25888,2
273,PS5236_gt.nii,0.35953614115715027,92.95697784423828,0.3269541263580322,0.9946563839912415,0.32137736678123474,0.9947900176048279,0.6730458736419678,0.005343589466065168,0.6786226630210876,0.0052099814638495445,0.11335115134716034,0.19341835379600525,0.9895281791687012,0.6608052253723145,0.3241417407989502,0.31887733936309814,0.32415375113487244,0.3216104507446289,0.31616735458374023,0.36511595659860646,334.0,20,0.09523809523809523,128856,1
274,RS5083_gt.nii,0.47219085693359375,35.958309173583984,0.3056529760360718,0.9981018304824829,0.6091089248657227,0.9933128952980042,0.6943470239639282,0.0018981831381097436,0.39089107513427734,0.006687079556286335,0.07304833084344864,0.25553053617477417,0.9914650917053223,0.6518774032592773,0.40704789757728577,0.42777159810066223,0.43148112297058105,0.3037548065185547,0.602421760559082,0.5062444958309943,85337.0,0,0.6666666666666666,160800,2
275,RS5135_gt.nii,0.422343373298645,73.8156509399414,0.31136414408683777,0.9982720613479614,0.4347672760486603,0.9970639944076538,0.6886358261108398,0.0017279520398005843,0.5652326941490173,0.0029360023327171803,0.06933080404996872,0.22164325416088104,0.9953523278236389,0.6548181176185608,0.36286085844039917,0.3656645715236664,0.3679279088973999,0.3096362352371216,0.4318312406539917,0.4363564901247912,22610.0,6,0.4444444444444444,71312,2
276,PS5276_gt.nii,0.15881763398647308,89.04492950439453,0.36403003334999084,0.9926201701164246,0.09260687232017517,0.9986761808395386,0.6359699964523315,0.007379807997494936,0.9073930978775024,0.0013238347601145506,0.12463604658842087,0.07971073687076569,0.9913223385810852,0.6783251166343689,0.1476520299911499,0.18043312430381775,0.18360741436481476,0.3566502332687378,0.09128308296203613,0.15874414623092803,100190.0,17,0.10526315789473684,34640,1
277,RS4946_gt.nii,0.28135573863983154,67.23614501953125,0.3903141915798187,0.996841311454773,0.15746062994003296,0.9990758299827576,0.6096858382225037,0.0031586901750415564,0.842539370059967,0.00092417246196419,0.08253450691699982,0.12637700140476227,0.9959253668785095,0.693577766418457,0.22439555823802948,0.24617868661880493,0.24790948629379272,0.38715553283691406,0.15653645992279053,0.2614201120862853,36800.0,7,0.13333333333333333,25336,4
278,RS4240_gt.nii,8.34210665482751e-19,83.03011322021484,0.0,0.9944392442703247,0.0,0.9998883008956909,1.0,0.005560777615755796,1.0,0.00011172426457051188,1.0,0.0,0.9943287372589111,0.49721962213516235,0.0,-0.0007882092031650245,0.0,-0.005560755729675293,-0.00011169910430908203,0.0,90682.0,20,0.0,1864,1
279,RS5379_gt.nii,0.0,86.11126708984375,0.0,0.9984509348869324,0.0,0.999795138835907,1.0,0.001549083972349763,1.0,0.0002048804599326104,1.0,0.0,0.9982466697692871,0.4992254674434662,0.0,-0.0005633622640743852,0.0,-0.001549065113067627,-0.00020486116409301758,0.0,21715.0,10,0.0,3432,1
280,RS3867_gt.nii,0.4261500835418701,59.21148681640625,0.7559666037559509,0.9975686073303223,0.23717264831066132,0.9997554421424866,0.24403341114521027,0.0024313777685165405,0.7628273367881775,0.0002445617283228785,0.053668562322854996,0.2203056812286377,0.9973272681236267,0.876767635345459,0.36106637120246887,0.42253240942955017,0.423431932926178,0.753535270690918,0.23692810535430908,0.37289931424198725,41038.0,16,0.1111111111111111,16760,1
281,RS5064_gt.nii,0.5102149844169617,26.70206069946289,0.6532431244850159,0.9969197511672974,0.33162644505500793,0.9991868734359741,0.3467569053173065,0.0030802262481302023,0.6683735847473145,0.0008131099748425186,0.06425585597753525,0.2819868326187134,0.9961175918579102,0.825081467628479,0.4399215877056122,0.46376994252204895,0.46543818712234497,0.650162935256958,0.33081328868865967,0.4740075045166072,42429.0,7,0.5,39160,5
282,RS5131_gt.nii,0.34735098481178284,89.52095031738281,0.5920395851135254,0.9968783855438232,0.20828665792942047,0.9994326829910278,0.4079604148864746,0.003121587447822094,0.7917133569717407,0.0005673454725183547,0.06769723445177078,0.18214432895183563,0.9963176250457764,0.7944589853286743,0.308159202337265,0.3497565686702728,0.35116085410118103,0.5889179706573486,0.2077193260192871,0.3320222007722008,44290.0,13,0.13333333333333333,23240,1
283,PS4273_gt.nii,0.0,76.54931640625,0.0,0.9981465935707092,0.0,0.9987756013870239,1.0,0.0018534065457060933,1.0,0.001224400126375258,1.0,0.0,0.9969267249107361,0.4990732967853546,0.0,-0.001506423344835639,0.0,-0.0018534064292907715,-0.0012243986129760742,0.0,6187.0,1,0.0,20504,5
284,RS3914_gt.nii,0.0006530825630761683,84.14273834228516,0.007022472098469734,0.9990793466567993,0.00032362458296120167,0.999957799911499,0.992977499961853,0.0009206327958963811,0.9996763467788696,4.217932655592449e-05,0.26583442091941833,0.00030946338665671647,0.9990372657775879,0.5030509233474731,0.0006187353283166885,0.0013104708632454276,0.0015075292903929949,0.006101846694946289,0.00028145313262939453,0.0006684491978609625,14240.0,4,0.25,712,2
285,RS5168_gt.nii,0.7072842121124268,49.29451370239258,0.6761366724967957,0.9972801804542542,0.5462439060211182,0.9984298944473267,0.32386335730552673,0.0027198137249797583,0.45375606417655945,0.001570113585330546,0.05964121222496033,0.4329613447189331,0.9957325458526611,0.8367084264755249,0.6042889356613159,0.6056339740753174,0.6077297925949097,0.6734168529510498,0.5446738004684448,0.6935720221518786,22299.0,1,0.42857142857142855,80852,6
286,RS4734_gt.nii,0.177461177110672,74.43789672851562,0.1293235719203949,0.9957042336463928,0.1343386322259903,0.9955126643180847,0.8706764578819275,0.004295743070542812,0.8656613826751709,0.004487316124141216,0.15415962040424347,0.0705396831035614,0.9912611246109009,0.5625138878822327,0.1317834109067917,0.12741674482822418,0.13180725276470184,0.12502777576446533,0.1298513412475586,0.17097024500049937,8359.0,6,0.26666666666666666,86040,6
287,PS3286_gt.nii,0.0,59.53990173339844,0.0,0.9987601041793823,0.0,0.9999057054519653,1.0,0.0012398933758959174,1.0,9.429224155610427e-05,1.0,0.0,0.9986660480499268,0.49938005208969116,0.0,-0.00034192443126812577,0.0,-0.0012398958206176758,-9.429454803466797e-05,0.0,18023.0,7,0.0,1580,6
288,RS2687_gt.nii,0.19530662894248962,75.55593872070312,0.11221721768379211,0.9992015957832336,0.23635947704315186,0.9980471730232239,0.8877827525138855,0.0007984301191754639,0.7636405229568481,0.0019528376869857311,0.07778748869895935,0.08235786110162735,0.9972525238990784,0.5557094216346741,0.15218231081962585,0.1616085171699524,0.1628606915473938,0.11141884326934814,0.2344067096710205,0.21622892983143865,24235.0,7,0.18181818181818182,36866,2
289,RS4801_gt.nii,0.0,116.0687255859375,0.0,0.9988290071487427,0.0,0.9997531771659851,1.0,0.001170983538031578,1.0,0.0002468137536197901,1.0,0.0,0.9985827803611755,0.49941450357437134,0.0,-0.0005376010085456073,0.0,-0.0011709928512573242,-0.0002468228340148926,0.0,14909.0,9,0.0,4136,1
290,RS3915_gt.nii,0.1462661474943161,94.47222137451172,0.3107127249240875,0.9955781698226929,0.07084106653928757,0.9992493391036987,0.6892873048782349,0.004421854391694069,0.9291589260101318,0.0007506530964747071,0.10658048838376999,0.061220068484544754,0.9948358535766602,0.653145432472229,0.11537676304578781,0.14651979506015778,0.14836178719997406,0.306290864944458,0.0700904130935669,0.13168474904149818,59671.0,10,0.19047619047619047,18184,5
291,RS5159_gt.nii,0.7312499284744263,73.66138458251953,0.8493593335151672,0.9972889423370361,0.5640159249305725,0.999376654624939,0.15064065158367157,0.0027110602241009474,0.4359840750694275,0.0006233311723917723,0.05347554385662079,0.5127264857292175,0.9966806173324585,0.9233241081237793,0.6778839230537415,0.6906485557556152,0.6921359300613403,0.8466482162475586,0.5633926391601562,0.7160365600332363,39832.0,7,0.18181818181818182,68992,2
292,PS5254_gt.nii,0.7464858889579773,11.045360565185547,0.8115181922912598,0.9961711168289185,0.5762136578559875,0.9987876415252686,0.18848182260990143,0.0038289118092507124,0.42378631234169006,0.001212334493175149,0.06427409499883652,0.5082009434700012,0.994994044303894,0.9038446545600891,0.673916757106781,0.6814854741096497,0.6838185787200928,0.8076893091201782,0.5750012397766113,0.7073508676126592,60634.0,5,0.2857142857142857,106944,1
293,RS5154_gt.nii,0.6299203634262085,49.01020431518555,0.5246489644050598,0.9992632865905762,0.5323631763458252,0.9992401599884033,0.4753510653972626,0.0007366970530711114,0.4676367938518524,0.0007598430383950472,0.036119189113378525,0.3591369390487671,0.9985058307647705,0.7619560956954956,0.5284779071807861,0.5277438163757324,0.5284919738769531,0.5239121913909912,0.5316033363342285,0.6285458612975392,470.0,6,0.2857142857142857,26776,1
294,PS5308_gt.nii,0.0,57.698787689208984,0.0,0.9990610480308533,0.0,0.9993680715560913,1.0,0.0009389487095177174,1.0,0.000631925358902663,1.0,0.0,0.9984303116798401,0.49953052401542664,0.0,-0.0007702892180532217,0.0,-0.0009389519691467285,-0.0006319284439086914,0.0,3368.0,11,0.0,10592,1
295,RS4820_gt.nii,0.0,77.1297607421875,0.0,0.9968346357345581,0.0,0.9997943043708801,1.0,0.0031653577461838722,1.0,0.00020569092885125428,1.0,0.0,0.9966302514076233,0.49841731786727905,0.0,-0.0008068986353464425,0.0,-0.0031653642654418945,-0.00020569562911987305,0.0,47540.0,10,0.0,3440,4
296,PS3348_gt.nii,0.25467705726623535,42.8018684387207,0.14388753473758698,0.9988966584205627,0.33803626894950867,0.9966551661491394,0.8561124801635742,0.0011033536866307259,0.6619637608528137,0.0033448440954089165,0.08051689714193344,0.11225694417953491,0.9955616593360901,0.5713921189308167,0.20185433328151703,0.2186061292886734,0.22054298222064972,0.1427842378616333,0.3346914052963257,0.283315781555589,40200.0,1,0.25,65440,4
297,RS5071_gt.nii,0.4842521548271179,25.942243576049805,0.4025796353816986,0.9976518154144287,0.4635041058063507,0.9969914555549622,0.597420334815979,0.002348156413063407,0.5364959239959717,0.0030085332691669464,0.07095403224229813,0.27461522817611694,0.994668185710907,0.7001157402992249,0.4308990240097046,0.42930740118026733,0.4319691061973572,0.4002314805984497,0.46049559116363525,0.48386866319940564,11350.0,16,0.1111111111111111,84120,1
298,PS5273_gt.nii,0.3092746138572693,69.28924560546875,0.29116836190223694,0.9982746839523315,0.20812669396400452,0.9988954067230225,0.7088316679000854,0.0017253166297450662,0.7918732762336731,0.0011046120198443532,0.07147540897130966,0.13813671469688416,0.9971751570701599,0.644721508026123,0.24274186789989471,0.24478785693645477,0.24617049098014832,0.2894430160522461,0.2070220708847046,0.31060497638568013,7543.0,7,0.26666666666666666,26088,4
299,RS5120_gt.nii,0.3971530497074127,53.38958740234375,0.6929122805595398,0.997129499912262,0.23436430096626282,0.9996095895767212,0.3070877194404602,0.00287049962207675,0.7656356692314148,0.00039038207614794374,0.06047138199210167,0.21231217682361603,0.9967442154884338,0.8450208902359009,0.3502599000930786,0.4018106162548065,0.4029812514781952,0.6900417804718018,0.23397386074066162,0.3679968006798555,44507.0,8,0.2,21248,1


==> figs/adapt/ploras/FLAIR/atlas-mix-192-mb-dpl_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4854_gt.nii,0.006187893450260162,92.27296447753906,0.0056512379087507725,0.9985485672950745,0.0017225822666659951,0.9995588660240173,0.9943487644195557,0.001451420015655458,0.9982774257659912,0.0004411193949636072,0.3363231122493744,0.001321918680332601,0.9981087446212769,0.5020999312400818,0.002640346996486187,0.0023198947310447693,0.003120051696896553,0.004199862480163574,0.0012814998626708984,0.003363094046522801,15105.0,10,0.14285714285714285,7432,2
1,RS3833_gt.nii,0.0030946978367865086,130.18601989746094,0.004084967542439699,0.9990490078926086,0.00187758170068264,0.9995636343955994,0.9959150552749634,0.0009509911760687828,0.9981223940849304,0.00043636394548229873,0.3254469335079193,0.0012879958376288414,0.9986134767532349,0.501567006111145,0.0025726782623678446,0.0021252629812806845,0.002769451355561614,0.003134012222290039,0.0014412403106689453,0.003480480306282267,6849.0,9,0.2,7344,1
2,RS4830_gt.nii,0.5118457674980164,90.24411010742188,0.35056042671203613,0.99858558177948,0.5415598750114441,0.9969098567962646,0.6494395732879639,0.0014143921434879303,0.4584400951862335,0.0030901546124368906,0.05972585082054138,0.2703365385532379,0.9955116510391235,0.6745730042457581,0.42561402916908264,0.4335949718952179,0.4357171952724457,0.3491460084915161,0.5384697914123535,0.5773919162234318,33110.0,20,0.09090909090909091,79584,1
3,RS5107_gt.nii,0.6696370840072632,80.90364837646484,0.5894212126731873,0.9982965588569641,0.6209791302680969,0.9980564117431641,0.41057875752449036,0.001703422050923109,0.3790208697319031,0.0019435797585174441,0.05101625993847847,0.43347471952438354,0.9963697195053101,0.7938588857650757,0.6047887802124023,0.6031734943389893,0.6049944162368774,0.5877177715301514,0.6190354824066162,0.6956404917041714,5169.0,16,0.21052631578947367,79064,2
4,PS3313_gt.nii,0.0063658226281404495,60.04746627807617,0.003223495790734887,0.9993690252304077,0.012622720561921597,0.9975101947784424,0.9967765212059021,0.0006310002063401043,0.9873772859573364,0.00248978310264647,0.3067408502101898,0.0025743707083165646,0.9968823790550232,0.5012962818145752,0.005135520827025175,0.005125387571752071,0.00637881550937891,0.0025925636291503906,0.010132908821105957,0.00749126019643749,34974.0,8,0.16666666666666666,41880,2
5,RS4634_gt.nii,0.17084002494812012,67.47592163085938,0.1031574159860611,0.998184084892273,0.21274276077747345,0.9957441091537476,0.8968425989151001,0.0018159295432269573,0.7872572541236877,0.004255886189639568,0.11713605374097824,0.0746578723192215,0.9939465522766113,0.5506707429885864,0.13894258439540863,0.14535599946975708,0.1481418013572693,0.10134148597717285,0.2084869146347046,0.19711804469676922,50150.0,18,0.2,79432,2
6,RS2234_gt.nii,0.019553881138563156,74.8104248046875,0.014388489536941051,0.9994959831237793,0.009375366382300854,0.9996731877326965,0.9856114983558655,0.0005040051182731986,0.9906246066093445,0.00032679966534487903,0.15765297412872314,0.005708984564989805,0.9991695284843445,0.5069422125816345,0.011353153735399246,0.011208687908947468,0.011614532209932804,0.013884425163269043,0.00904858112335205,0.014688331956302212,2151.0,15,0.125,5560,1
7,PS5315_gt.nii,0.2279081791639328,93.49732971191406,0.1302846223115921,0.9995242953300476,0.28204667568206787,0.9987533688545227,0.8697153925895691,0.00047573045594617724,0.7179533243179321,0.0012466214830055833,0.05698235705494881,0.09783763438463211,0.9982791543006897,0.5649044513702393,0.17823699116706848,0.19091974198818207,0.19169336557388306,0.12980890274047852,0.28080010414123535,0.26147229529416677,15861.0,18,0.1,24032,1
8,RS5183_gt.nii,0.80684494972229,6.928203105926514,0.679812490940094,0.9990386366844177,0.8365086317062378,0.9976863861083984,0.320187509059906,0.0009613551083020866,0.1634913831949234,0.00231359014287591,0.03624247759580612,0.6000820398330688,0.9967454671859741,0.8394255638122559,0.7500640749931335,0.7525252103805542,0.7541014552116394,0.6788511276245117,0.8341950178146362,0.8472173391516555,26430.0,2,0.5,120520,1
9,PS5366_gt.nii,0.2860864996910095,92.09234619140625,0.24720712006092072,0.9983672499656677,0.26444700360298157,0.9982127547264099,0.7527928948402405,0.001632743631489575,0.735552966594696,0.0017872692551463842,0.0751616358757019,0.146484375,0.9965878129005432,0.6227871775627136,0.25553661584854126,0.25397342443466187,0.2556818127632141,0.24557435512542725,0.26265978813171387,0.3121822572445348,5026.0,16,0.19047619047619047,39744,3
10,RS5073_gt.nii,0.04986077919602394,96.8813705444336,0.17013274133205414,0.9983011484146118,0.026278918609023094,0.9997760057449341,0.8298672437667847,0.001698832493275404,0.9737210869789124,0.00022396766871679574,0.09084906429052353,0.0232931487262249,0.9980780482292175,0.5842169523239136,0.04552585631608963,0.06624603271484375,0.06686481833457947,0.16843390464782715,0.026054978370666504,0.049881620341841536,24055.0,9,0.18181818181818182,4520,1
11,PS5292_gt.nii,0.006579969078302383,94.18385314941406,0.009443231858313084,0.9972648024559021,0.0037598886992782354,0.9989153742790222,0.9905567765235901,0.0027352040633559227,0.9962401390075684,0.0010846201330423355,0.3498782813549042,0.0026964261196553707,0.9961861371994019,0.503354012966156,0.005378349684178829,0.00423624599352479,0.005958649329841137,0.006708025932312012,0.002675294876098633,0.006378938441400417,25001.0,7,0.2222222222222222,18320,6
12,PS5293_gt.nii,0.04444044083356857,118.52404022216797,0.0894155502319336,0.9972054362297058,0.02657717652618885,0.9992214441299438,0.9105844497680664,0.002794562140479684,0.9734228253364563,0.0007785838097333908,0.15022914111614227,0.020916122943162918,0.9964314699172974,0.5433105230331421,0.04097520187497139,0.047272611409425735,0.04874846711754799,0.08662104606628418,0.025798678398132324,0.04595925114089619,32272.0,23,0.08,14304,1
13,RS5050_gt.nii,0.36020371317863464,76.16921997070312,0.5610465407371521,0.9983655214309692,0.206733837723732,0.9996662735939026,0.4389534890651703,0.0016344668110832572,0.7932661771774292,0.0003336981753818691,0.05121052265167236,0.17795111238956451,0.9980337619781494,0.7797060012817383,0.3021366596221924,0.33979806303977966,0.34056907892227173,0.5594120025634766,0.20640015602111816,0.32489365090197686,23463.0,11,0.13333333333333333,12728,2
14,PS5198_gt.nii,0.4596730172634125,81.02592468261719,0.3364480137825012,0.9977105259895325,0.5594349503517151,0.9942860007286072,0.6635519862174988,0.0022894777357578278,0.4405650198459625,0.005713994149118662,0.0762053057551384,0.2659754753112793,0.9920455813407898,0.6670792698860168,0.4201905429363251,0.4301518201828003,0.4338441789150238,0.3341585397720337,0.5537209510803223,0.4909065991239068,62479.0,16,0.16666666666666666,143728,1
15,RS2599_gt.nii,0.20401181280612946,62.74073028564453,0.12021069973707199,0.9982494711875916,0.348476380109787,0.9931823015213013,0.8797892928123474,0.001750527648255229,0.6515236496925354,0.006817695219069719,0.10767965763807297,0.09815120697021484,0.9914634823799133,0.5592300891876221,0.1787571758031845,0.2011788934469223,0.20467190444469452,0.11846017837524414,0.34165871143341064,0.21932361031962122,95593.0,14,0.14285714285714285,129664,1
16,RS5087_gt.nii,0.0004580432432703674,96.8426513671875,0.0005901794065721333,0.9989920258522034,0.0002957354881800711,0.9994947910308838,0.9994097948074341,0.0010079466737806797,0.9997042417526245,0.0005051816115155816,0.5665572881698608,0.00019705209706444293,0.9984878897666931,0.49979111552238464,0.0003940265451092273,-0.0002958035620395094,0.00041777626029215753,-0.0004177689552307129,-0.00020945072174072266,0.0005048465266558966,6912.0,14,0.1111111111111111,8472,2
17,RS0446_gt.nii,0.29773974418640137,88.84255981445312,0.1779291182756424,0.9983629584312439,0.5418612957000732,0.9911193251609802,0.8220708966255188,0.0016370204975828528,0.45813870429992676,0.008880654349923134,0.08752438426017761,0.1546621471643448,0.9895313382148743,0.5881460309028625,0.26789161562919617,0.3065294027328491,0.310504287481308,0.1762920618057251,0.5329806804656982,0.32158440414715184,129280.0,19,0.08695652173913043,180600,2
18,PS2224_gt.nii,0.6971786022186279,114.97869110107422,0.6527353525161743,0.998901903629303,0.6126815676689148,0.999075710773468,0.3472646474838257,0.0010980902006849647,0.3873184621334076,0.000924280087929219,0.03939974308013916,0.46206799149513245,0.9979831576347351,0.825818657875061,0.6320745348930359,0.6313824653625488,0.6323914527893066,0.6516373157501221,0.6117572784423828,0.7041451655885844,4048.0,10,0.16666666666666666,44528,1
19,RS5172_gt.nii,0.25959938764572144,83.45657348632812,0.15519581735134125,0.9986734986305237,0.5039458870887756,0.9927083253860474,0.8448041677474976,0.00132647599093616,0.49605414271354675,0.007291693240404129,0.08462760597467422,0.13462913036346436,0.9914125800132751,0.5769346356391907,0.23730948567390442,0.27644139528274536,0.27966102957725525,0.15386927127838135,0.4966542720794678,0.2740148046724573,104141.0,29,0.06896551724137931,144424,1
20,PS5247_gt.nii,0.6470588445663452,78.16009521484375,0.5783712863922119,0.9980898499488831,0.6115815043449402,0.9978080987930298,0.4216287136077881,0.0019101372454315424,0.3884184658527374,0.002191895851865411,0.05434532091021538,0.4229942858219147,0.9959185719490051,0.7882305383682251,0.5945129990577698,0.5926967859268188,0.5947446227073669,0.5764610767364502,0.6093895435333252,0.6784292790388086,7373.0,2,0.3333333333333333,86792,2
21,RS5106_gt.nii,0.2604309916496277,77.08436584472656,0.2068178653717041,0.9978677034378052,0.25412699580192566,0.9972155690193176,0.7931821346282959,0.002132310066372156,0.745872974395752,0.0027844358701258898,0.09217851608991623,0.12869660556316376,0.9950986504554749,0.6023427844047546,0.22804464399814606,0.2268175333738327,0.2292553186416626,0.20468556880950928,0.2513425350189209,0.25586686328207287,10162.0,11,0.15384615384615385,58728,1
22,RS5010_gt.nii,0.3337691128253937,89.35882568359375,0.46129295229911804,0.9975171089172363,0.21324405074119568,0.9992127418518066,0.5387070178985596,0.0024828719906508923,0.7867559194564819,0.000787235505413264,0.06835078448057175,0.17072764039039612,0.9967359900474548,0.7294050455093384,0.29166072607040405,0.31221359968185425,0.3136366903781891,0.45881009101867676,0.2124568223953247,0.33230170660535857,27830.0,13,0.23529411764705882,24440,2
23,RS3886_gt.nii,0.0,116.03878784179688,0.0,0.9984920024871826,0.0,0.9996036291122437,1.0,0.0015079983277246356,1.0,0.0003963723429478705,1.0,0.0,0.9980968236923218,0.4992460012435913,0.0,-0.0007731291698291898,0.0,-0.0015079975128173828,-0.00039637088775634766,0.0,17026.0,48,0.0,6640,1
24,RS5097_gt.nii,0.5798690915107727,13.490737915039062,0.409287691116333,0.9970653057098389,0.6758672595024109,0.9912199378013611,0.590712308883667,0.0029347119852900505,0.3241327106952667,0.008780065923929214,0.07806676626205444,0.3421318829059601,0.988406777381897,0.7031764984130859,0.5098334550857544,0.5206465721130371,0.5259507298469543,0.4063529968261719,0.667087197303772,0.6097778581547457,112102.0,2,0.6666666666666666,247144,2
25,PS4485_gt.nii,0.004850382916629314,95.44631958007812,0.003505188738927245,0.9985843300819397,0.0053300876170396805,0.997844934463501,0.9964948296546936,0.0014156873803585768,0.9946699142456055,0.0021550862584263086,0.38857826590538025,0.0021190682891756296,0.9964353442192078,0.501044750213623,0.0042291744612157345,0.002575688296929002,0.004322379361838102,0.0020895004272460938,0.003175020217895508,0.005356615631194905,15148.0,24,0.07692307692307693,36232,1
26,PS3482_gt.nii,0.0,134.26316833496094,0.0,0.998432993888855,0.0,0.9997531175613403,1.0,0.001567034749314189,1.0,0.00024691162980161607,1.0,0.0,0.9981868267059326,0.4992164969444275,0.0,-0.0006220282521098852,0.0,-0.0015670061111450195,-0.00024688243865966797,0.0,20585.0,9,0.0,4136,5
27,RS4258_gt.nii,0.5171617865562439,66.68730926513672,0.373320996761322,0.9972032308578491,0.4714706838130951,0.9958177804946899,0.626679003238678,0.002796798711642623,0.5285292863845825,0.004182209260761738,0.079659104347229,0.26317986845970154,0.9930615425109863,0.6852620840072632,0.4166942238807678,0.41610294580459595,0.4195353388786316,0.37052416801452637,0.4672884941101074,0.5696104554390339,36551.0,0,0.07407407407407407,111376,15
28,RS5260_gt.nii,0.7075000405311584,80.0062484741211,0.5730084776878357,0.9990252256393433,0.7026795148849487,0.9982845187187195,0.4269915521144867,0.0009748036391101778,0.29732048511505127,0.001715480349957943,0.03961120918393135,0.4611910581588745,0.997319221496582,0.7860168218612671,0.6312536001205444,0.6332258582115173,0.6345402598381042,0.5720336437225342,0.7009639739990234,0.7518725037352422,16053.0,11,0.13333333333333333,67184,2
29,RS4656_gt.nii,0.6661376357078552,89.178466796875,0.5469890236854553,0.9992924332618713,0.657973051071167,0.9988731145858765,0.4530109465122223,0.0007075947360135615,0.3420269787311554,0.0011268863454461098,0.03471741825342178,0.4258926808834076,0.9981696009635925,0.7731407284736633,0.597369909286499,0.5990182757377625,0.5999200344085693,0.5462814569473267,0.6568461656570435,0.6911186954872962,7137.0,23,0.08,41648,1
30,RS3779_gt.nii,0.0,98.90803527832031,0.0,0.9994986057281494,0.0,0.9998769164085388,1.0,0.0005013963673263788,1.0,0.00012308568693697453,1.0,0.0,0.9993756413459778,0.4997493028640747,0.0,-0.00024842447601258755,0.0,-0.0005013942718505859,-0.00012308359146118164,0.0,5804.0,19,0.0,2064,1
31,RS4190_gt.nii,0.45555147528648376,78.86063385009766,0.7368122339248657,0.9981279373168945,0.2712112367153168,0.9997507333755493,0.26318779587745667,0.0018720428925007582,0.7287887334823608,0.0002492506173439324,0.047987185418605804,0.24725787341594696,0.9978811144828796,0.8674700856208801,0.39648234844207764,0.4462520182132721,0.44702544808387756,0.7349401712417603,0.2709619998931885,0.420005754981656,29498.0,14,0.125,15848,1
32,PS5309_gt.nii,0.2499697357416153,22.360679626464844,0.1394941210746765,0.9989568591117859,0.45980367064476013,0.9945470094680786,0.8605058789253235,0.001043122261762619,0.5401962995529175,0.0054529630579054356,0.07959283888339996,0.11985231190919876,0.993520975112915,0.5692254900932312,0.21405020356178284,0.25080931186676025,0.2532585859298706,0.1384509801864624,0.45435070991516113,0.26032360182905384,78174.0,3,0.4,106112,1
33,RS4865_gt.nii,0.37388452887535095,88.2037353515625,0.2563765048980713,0.998395562171936,0.3585997521877289,0.9974007606506348,0.7436234951019287,0.0016044290969148278,0.6414002776145935,0.0025992216542363167,0.07330911606550217,0.17577356100082397,0.9958084225654602,0.6273860335350037,0.29899218678474426,0.3011627495288849,0.30321040749549866,0.2547720670700073,0.35600054264068604,0.4097764905186076,22996.0,7,0.2857142857142857,58496,1
34,RS5127_gt.nii,0.23467597365379333,104.4940185546875,0.2903471291065216,0.9981334805488586,0.154625803232193,0.9991647005081177,0.709652841091156,0.0018665061797946692,0.8453742265701294,0.0008352938457392156,0.07422712445259094,0.11221607774496078,0.997302234172821,0.6442403197288513,0.2017882615327835,0.2106313854455948,0.2118847668170929,0.28848063945770264,0.15379047393798828,0.23308209411285394,16370.0,14,0.1111111111111111,19704,2
35,RS5109_gt.nii,0.41154319047927856,68.5871353149414,0.2806128263473511,0.9984689354896545,0.5342978239059448,0.9955101609230042,0.7193871736526489,0.0015310521703213453,0.46570220589637756,0.004489845596253872,0.06878495216369629,0.22546672821044922,0.9940032958984375,0.6395409107208252,0.36796873807907104,0.3845253586769104,0.3872090280056,0.2790818214416504,0.5298080444335938,0.4225051393948137,51023.0,10,0.18181818181818182,104368,1
36,RS4299_gt.nii,0.0,80.13114166259766,0.0,0.998565137386322,0.0,0.999900221824646,1.0,0.0014348863624036312,1.0,9.980215691030025e-05,1.0,0.0,0.9984655976295471,0.499282568693161,0.0,-0.0003784240398090333,0.0,-0.0014348626136779785,-9.97781753540039e-05,0.0,21318.0,25,0.0,1672,1
37,PS5268_gt.nii,0.6179801821708679,86.33133697509766,0.5144678354263306,0.9993332624435425,0.4974585175514221,0.9993770718574524,0.4855321943759918,0.000666757405269891,0.5025414824485779,0.0006229190621525049,0.034748807549476624,0.33852699398994446,0.9987120032310486,0.7569005489349365,0.5058202147483826,0.5052470564842224,0.5058916807174683,0.513801097869873,0.4968355894088745,0.6658638648884607,1777.0,4,0.14285714285714285,21496,5
38,PS5329_gt.nii,0.4475240409374237,101.40758514404297,0.41334930062294006,0.9990692138671875,0.33712974190711975,0.9993279576301575,0.5866506695747375,0.0009307779837399721,0.6628702282905579,0.0006720312521792948,0.04530356824398041,0.22802528738975525,0.9983991980552673,0.7062092423439026,0.37136906385421753,0.37250688672065735,0.3732992708683014,0.4124184846878052,0.3364577293395996,0.4627949712685588,2577.0,14,0.125,19192,1
39,PS4394_gt.nii,0.2768744230270386,70.5265884399414,0.17890901863574982,0.9981935620307922,0.3868846595287323,0.9947864413261414,0.8210909962654114,0.001806430285796523,0.6131153702735901,0.005213563330471516,0.09130854904651642,0.13938869535923004,0.993006706237793,0.5885512828826904,0.2446727752685547,0.25999024510383606,0.2630915343761444,0.17710256576538086,0.38167107105255127,0.3016852015018376,63875.0,6,0.16666666666666666,106216,3
40,RS5101_gt.nii,0.006728458683937788,106.64895629882812,0.006436076946556568,0.9984381794929504,0.005586379673331976,0.9986452460289001,0.9935639500617981,0.0015618009492754936,0.9944136142730713,0.0013547330163419247,0.33002346754074097,0.0029995713848620653,0.9970877170562744,0.5024371147155762,0.005981201771646738,0.0045416089706122875,0.0059961965307593346,0.004874229431152344,0.004231572151184082,0.00746477085184715,2325.0,13,0.13333333333333333,22840,1
41,PS4066_gt.nii,0.03386849910020828,60.4400520324707,0.2330729216337204,0.9980500936508179,0.010825849138200283,0.999929666519165,0.7669270634651184,0.0019499059999361634,0.9891741275787354,7.035294402157888e-05,0.08380132168531418,0.010453470051288605,0.9979800581932068,0.6155614852905273,0.02069065161049366,0.049858223646879196,0.05023158714175224,0.2311229705810547,0.010755538940429688,0.02150602228696723,31589.0,3,0.5,1536,2
42,RS4515_gt.nii,0.5419490933418274,52.84884262084961,0.43800947070121765,0.9989597797393799,0.51498943567276,0.9985833764076233,0.56199049949646,0.0010402140906080604,0.4850105941295624,0.0014166143955662847,0.046468157321214676,0.31009259819984436,0.9975488185882568,0.71848464012146,0.4733903706073761,0.4737251400947571,0.4749423563480377,0.4369692802429199,0.5135728120803833,0.575269988484641,9112.0,15,0.125,42200,1
43,RS5148_gt.nii,0.03194652497768402,83.0644302368164,0.0213302094489336,0.9988902807235718,0.03132165968418121,0.9983544945716858,0.9786697626113892,0.001109735225327313,0.96867835521698,0.0016454800497740507,0.18573062121868134,0.01285204105079174,0.9972485303878784,0.5101102590560913,0.025377923622727394,0.024496251717209816,0.025847584009170532,0.020220518112182617,0.029676198959350586,0.03191800100905494,11279.0,18,0.11764705882352941,28176,1
44,RS5103_gt.nii,0.3899334669113159,106.71504211425781,0.43455231189727783,0.998533308506012,0.2774184048175812,0.9992667436599731,0.5654476881027222,0.001466682180762291,0.7225815653800964,0.000733252614736557,0.05490634962916374,0.20383693277835846,0.9978034496307373,0.7165428400039673,0.33864542841911316,0.346162348985672,0.3472071588039398,0.43308568000793457,0.27668511867523193,0.3965868729114563,11215.0,21,0.08695652173913043,21712,1
45,PS5291_gt.nii,0.7030966877937317,70.86607360839844,0.5573123693466187,0.9987484812736511,0.794910192489624,0.9961568713188171,0.44268760085105896,0.0012515295529738069,0.20508980751037598,0.0038431326393038034,0.04524398222565651,0.4872511923313141,0.994939386844635,0.7780303955078125,0.6552372574806213,0.6632355451583862,0.6655924320220947,0.556060791015625,0.7910671234130859,0.7369776799375203,47443.0,11,0.15384615384615385,144768,1
46,RS5345_gt.nii,0.39138245582580566,88.3204345703125,0.3713597059249878,0.9989370107650757,0.29766175150871277,0.9992371797561646,0.6286402940750122,0.0010629658354446292,0.7023382186889648,0.0007628409075550735,0.0507846362888813,0.19792868196964264,0.998176634311676,0.6851483583450317,0.33045151829719543,0.3315730690956116,0.3324749171733856,0.3702967166900635,0.2968989610671997,0.4091488035554592,3429.0,10,0.1111111111111111,20328,4
47,PS5295_gt.nii,0.10030952095985413,109.67679595947266,0.16878741979599,0.9977161288261414,0.055622704327106476,0.9993364810943604,0.83121258020401,0.002283842070028186,0.9443773031234741,0.0006635129102505744,0.10420173406600952,0.043662626296281815,0.9970560669898987,0.5832517743110657,0.0836719200015068,0.09566034376621246,0.09689381718635559,0.16650354862213135,0.05495917797088623,0.09291306139266585,26510.0,8,0.2,13360,1
48,RS4514_gt.nii,0.020110445097088814,82.30279541015625,0.08316326886415482,0.9986264705657959,0.007024650927633047,0.9998927712440491,0.9168367385864258,0.001373511040583253,0.9929753541946411,0.00010725788888521492,0.11387956887483597,0.0065197390504181385,0.9985195398330688,0.5408948659896851,0.012955015525221825,0.02378595806658268,0.024170083925127983,0.08178973197937012,0.006917476654052734,0.0147933021736171,20039.0,23,0.1111111111111111,1960,7
49,RS5082_gt.nii,0.3582024872303009,91.78670501708984,0.5427026152610779,0.9981186389923096,0.21683844923973083,0.9995604157447815,0.45729735493659973,0.00188137695658952,0.7831615805625916,0.0004395663272589445,0.05560426786541939,0.18333962559700012,0.9976819157600403,0.7704106569290161,0.3098681569099426,0.34210100769996643,0.34304341673851013,0.5408213138580322,0.21639883518218994,0.34403814327370164,24182.0,16,0.1111111111111111,16088,1
50,PS4290_gt.nii,0.00011202599125681445,94.19660186767578,0.00018656716565601528,0.9991071820259094,6.677796045551077e-05,0.9996802806854248,0.999813437461853,0.0008928051684051752,0.9999332427978516,0.00031970665440894663,0.686302661895752,4.917871410725638e-05,0.998788058757782,0.4996468722820282,9.835259697865695e-05,-0.0004226439050398767,0.0001116179846576415,-0.0007062554359436035,-0.0002529621124267578,0.00012112403100775194,8474.0,10,0.16666666666666666,5360,1
51,PS5298_gt.nii,0.08651939034461975,98.0204086303711,0.09283000975847244,0.9992312788963318,0.057193007320165634,0.9995441436767578,0.9071699976921082,0.0007687494507990777,0.9428070187568665,0.00045587020576931536,0.08340908586978912,0.03668778017163277,0.9987761378288269,0.5460306406021118,0.07077883929014206,0.07227235287427902,0.07286444306373596,0.09206128120422363,0.05673718452453613,0.09933943089430894,3712.0,17,0.16,8424,4
52,PS5310_gt.nii,0.12827347218990326,71.67565155029297,0.14148634672164917,0.9986924529075623,0.09110889583826065,0.9992042779922485,0.8585136532783508,0.0013075652532279491,0.9088910818099976,0.0007957332418300211,0.08770181238651276,0.058672718703746796,0.997899055480957,0.5700893998146057,0.1108420342206955,0.1125166192650795,0.11353706568479538,0.14017879962921143,0.09031319618225098,0.13304669048628354,7020.0,21,0.07407407407407407,15528,3
53,RS2440_gt.nii,0.0,118.55146789550781,0.0,0.9996879696846008,0.0,0.9998483061790466,1.0,0.0003120180335827172,1.0,0.0001516815391369164,1.0,0.0,0.999536395072937,0.4998439848423004,0.0,-0.00021754854242317379,0.0,-0.0003120303153991699,-0.00015169382095336914,0.0,1572.0,0,0.0,2544,2
54,RS5062_gt.nii,0.07749520987272263,99.93997955322266,0.10624170303344727,0.9983950853347778,0.04541100561618805,0.9993571043014526,0.8937582969665527,0.0016049346886575222,0.9545890092849731,0.0006429029162973166,0.10945512354373932,0.03285842761397362,0.9977543950080872,0.5523183941841125,0.06362619251012802,0.06844259798526764,0.06945892423391342,0.1046367883682251,0.04476809501647949,0.08483000861554775,13556.0,21,0.13333333333333333,12048,5
55,RS3623_gt.nii,0.10267971456050873,94.94340515136719,0.05925043299794197,0.9992688298225403,0.04271101579070091,0.9994819164276123,0.9407495856285095,0.000731155276298523,0.9572889804840088,0.0005180618027225137,0.09998064488172531,0.025451330468058586,0.9987515807151794,0.5292596220970154,0.049639277160167694,0.04969004914164543,0.050305530428886414,0.05851924419403076,0.042192935943603516,0.09243768483312209,861.0,11,0.13333333333333333,9232,9
56,PS4205_gt.nii,3.9586759976104723e-19,92.85069274902344,0.0,0.999003529548645,0.0,0.9998511075973511,1.0,0.0009964994387701154,1.0,0.00014892156468704343,1.0,0.0,0.9988548755645752,0.4995017647743225,0.0,-0.00038522755494341254,0.0,-0.0009964704513549805,-0.00014889240264892578,0.0,14313.0,26,0.0,2496,3
57,PS3620_gt.nii,0.2810535430908203,81.46256256103516,0.36700639128685,0.9973105788230896,0.19656077027320862,0.9988633990287781,0.6329935789108276,0.002689406042918563,0.8034392595291138,0.001136583974584937,0.07885345816612244,0.14679473638534546,0.9961826205253601,0.6821584701538086,0.25600874423980713,0.26682645082473755,0.2685871720314026,0.3643169403076172,0.19542419910430908,0.29371468173579274,23662.0,15,0.11764705882352941,30024,1
58,RS4832_gt.nii,0.08939722180366516,61.714664459228516,0.12338530272245407,0.9970861077308655,0.04340757429599762,0.999058723449707,0.8766146898269653,0.002913912059739232,0.9565924406051636,0.000941279751714319,0.13320575654506683,0.03317613527178764,0.99615079164505,0.5602356791496277,0.06422164291143417,0.07152602821588516,0.07318372279405594,0.12047135829925537,0.04246628284454346,0.0845769245448647,28902.0,1,0.25,17960,9
59,RS4925_gt.nii,0.03524685278534889,63.450767517089844,0.01785530522465706,0.9975014925003052,0.06263401359319687,0.9908778071403503,0.9821447134017944,0.0024985261261463165,0.9373660087585449,0.009122202172875404,0.2722361087799072,0.014090157113969326,0.9884265065193176,0.5076783895492554,0.027788765728473663,0.02866651676595211,0.033441729843616486,0.015356779098510742,0.053511857986450195,0.03457620783104383,118507.0,20,0.07142857142857142,155416,4
60,RS5223_gt.nii,0.5366140604019165,72.1290512084961,0.4567906856536865,0.9985783696174622,0.45596542954444885,0.9985830783843994,0.5432093143463135,0.0014216334093362093,0.5440346002578735,0.0014169190544635057,0.05283943563699722,0.29565373063087463,0.9971688389778137,0.727684497833252,0.45637768507003784,0.45495861768722534,0.45637786388397217,0.4553689956665039,0.4545484781265259,0.5621563707108016,1760.0,12,0.11764705882352941,43648,3
61,RS4068_gt.nii,0.0,61.328216552734375,0.0,0.9995607733726501,0.0,0.9999408721923828,1.0,0.0004392525879666209,1.0,5.915379006182775e-05,1.0,0.0,0.999501645565033,0.4997803866863251,0.0,-0.00016119383508339524,0.0,-0.0004392266273498535,-5.91278076171875e-05,0.0,5665.0,17,0.0,992,2
62,RS4751_gt.nii,0.0,113.6155776977539,0.0,0.9980666041374207,0.0,0.999586284160614,1.0,0.0019334193784743547,1.0,0.00041374057764187455,1.0,0.0,0.9976544380187988,0.4990333020687103,0.0,-0.0008943903376348317,0.0,-0.0019333958625793457,-0.00041371583938598633,0.0,23114.0,8,0.0,6928,3
63,RS3918_gt.nii,0.0,100.91432189941406,0.0,0.9994096755981445,0.0,0.9999890327453613,1.0,0.0005903308629058301,1.0,1.0973732969432604e-05,1.0,0.0,0.9993987083435059,0.49970483779907227,0.0,-8.048685413086787e-05,0.0,-0.0005903244018554688,-1.0967254638671875e-05,0.0,9595.0,38,0.0,184,1
64,RS4077_gt.nii,0.23805256187915802,59.67411422729492,0.15497367084026337,0.9974682927131653,0.22788463532924652,0.9959319233894348,0.8450263142585754,0.0025316961109638214,0.7721153497695923,0.004068059381097555,0.11332868039608002,0.10161677747964859,0.9934256672859192,0.5762209892272949,0.18448662757873535,0.18471339344978333,0.18792583048343658,0.15244197845458984,0.22381651401519775,0.255655737704918,36552.0,6,0.13333333333333333,80504,6
65,RS5224_gt.nii,0.045891374349594116,91.69186401367188,0.09028555452823639,0.9983645081520081,0.022976631298661232,0.9996119737625122,0.9097144603729248,0.0016354729887098074,0.9770233631134033,0.0003880198346450925,0.11862419545650482,0.018657255917787552,0.9979778528213501,0.544325053691864,0.03663107752799988,0.04474910348653793,0.04554621875286102,0.08865010738372803,0.022588610649108887,0.04290988923261151,19539.0,5,0.2222222222222222,7144,2
66,RS3360_gt.nii,0.0,101.37554168701172,0.0,0.9988870620727539,0.0,0.999938428401947,1.0,0.0011129467748105526,1.0,6.158052565297112e-05,1.0,0.0,0.9988256096839905,0.49944353103637695,0.0,-0.00026179352425970137,0.0,-0.0011129379272460938,-6.157159805297852e-05,0.0,17318.0,12,0.0,1032,2
67,RS4856_gt.nii,0.36828118562698364,101.89651489257812,0.32233795523643494,0.9990634322166443,0.24204528331756592,0.9993710517883301,0.6776620149612427,0.0009365418809466064,0.7579547166824341,0.0006289497832767665,0.05114628002047539,0.16041600704193115,0.9984361529350281,0.6607006788253784,0.27648016810417175,0.2785525918006897,0.2793212831020355,0.32140135765075684,0.241416335105896,0.36662156726514794,4209.0,21,0.08695652173913043,15552,1
68,PS5264_gt.nii,0.0,111.68145751953125,0.0,0.9997537136077881,0.0,0.999913215637207,1.0,0.0002463077544234693,1.0,8.680573955643922e-05,1.0,0.0,0.9996669292449951,0.49987685680389404,0.0,-0.00014622218441218138,0.0,-0.00024628639221191406,-8.678436279296875e-05,0.0,2205.0,16,0.0,1456,2
69,RS3239_gt.nii,0.11413116008043289,64.64710998535156,0.06437624990940094,0.9984760284423828,0.05702677741646767,0.9986603260040283,0.9356237649917603,0.0015239447820931673,0.9429731965065002,0.0013396901777014136,0.1333445906639099,0.03118246980011463,0.9971407055854797,0.5314261317253113,0.0604790523648262,0.05916132405400276,0.06059018149971962,0.06285226345062256,0.0556870698928833,0.10456454015982664,2262.0,11,0.21621621621621623,23984,13
70,RS4257_gt.nii,0.26876839995384216,102.93687438964844,0.21876856684684753,0.9988895058631897,0.24052752554416656,0.9987442493438721,0.7812314033508301,0.0011104883160442114,0.7594724893569946,0.0012557361042127013,0.06650827080011368,0.12939006090164185,0.9976373910903931,0.6088290214538574,0.22913263738155365,0.22820918262004852,0.2293902039527893,0.21765804290771484,0.23927175998687744,0.2974801797707418,5788.0,12,0.14285714285714285,26928,1
71,RS5021_gt.nii,0.11912152916193008,49.07746505737305,0.06564614176750183,0.9973825216293335,0.2240433245897293,0.9893301725387573,0.9343538284301758,0.0026174664963036776,0.7759566903114319,0.010669825598597527,0.16644443571567535,0.05348563194274902,0.9867780804634094,0.5315143465995789,0.10154031962156296,0.11596830934286118,0.12127481400966644,0.06302869319915771,0.21337354183197021,0.12452502173103192,144459.0,17,0.2,190948,1
72,RS5209_gt.nii,0.0,71.23690795898438,0.0,0.9982959628105164,0.0,0.999968945980072,1.0,0.0017040304373949766,1.0,3.104731877101585e-05,1.0,0.0,0.9982650279998779,0.4991479814052582,0.0,-0.00023001212684903294,0.0,-0.0017040371894836426,-3.1054019927978516e-05,0.0,27870.0,8,0.0,520,1
73,RS4815_gt.nii,0.40379685163497925,72.50517272949219,0.25864240527153015,0.9981325268745422,0.5863531231880188,0.9924553036689758,0.7413576245307922,0.0018674987368285656,0.4136468470096588,0.00754467723891139,0.07831766456365585,0.21873228251934052,0.9906404614448547,0.628387451171875,0.35895049571990967,0.3855171799659729,0.38943007588386536,0.25677490234375,0.5788084268569946,0.4293806830945335,103150.0,26,0.08,169976,1
74,PS5270_gt.nii,0.6946451663970947,10.24695110321045,0.533391535282135,0.9986710548400879,0.8241690993309021,0.9945730566978455,0.4666084945201874,0.0013289680937305093,0.1758309304714203,0.005426956806331873,0.047541890293359756,0.478895366191864,0.9932999610900879,0.7660312652587891,0.647639274597168,0.6600167155265808,0.6630269885063171,0.5320625305175781,0.8187421560287476,0.7318175539017919,74783.0,5,0.2857142857142857,193672,1
75,PS4471_gt.nii,0.6329216957092285,50.061954498291016,0.49310094118118286,0.9986096620559692,0.5496793985366821,0.9982560276985168,0.5068990588188171,0.0013903382932767272,0.45032060146331787,0.001743973814882338,0.05042222887277603,0.35121920704841614,0.9968758225440979,0.7458553314208984,0.519855260848999,0.5190622806549072,0.520622193813324,0.4917106628417969,0.5479354858398438,0.6598913940859777,9967.0,9,0.3157894736842105,57544,5
76,RS4646_gt.nii,0.0,85.5423812866211,0.0,0.9994622468948364,0.0,0.9999346137046814,1.0,0.0005377285997383296,1.0,6.536183354910463e-05,1.0,0.0,0.9993969798088074,0.4997311234474182,0.0,-0.00018747514695860445,0.0,-0.0005377531051635742,-6.538629531860352e-05,0.0,7597.0,17,0.0,1096,1
77,RS4800_gt.nii,0.0,58.043087005615234,0.0,0.9988433122634888,0.0,0.9992736577987671,1.0,0.0011566925095394254,1.0,0.0007263472652994096,1.0,0.0,0.9981186389923096,0.4994216561317444,0.0,-0.0009166026720777154,0.0,-0.0011566877365112305,-0.0007263422012329102,0.0,4645.0,9,0.0,12172,3
78,PS5272_gt.nii,0.18992018699645996,36.89443588256836,0.10613511502742767,0.9980486631393433,0.2883204519748688,0.9933732748031616,0.8938648700714111,0.0019513395382091403,0.7116795778274536,0.006626700051128864,0.11940290033817291,0.08410205692052841,0.9914544224739075,0.5520918965339661,0.1551552414894104,0.1713123470544815,0.17493119835853577,0.10418379306793213,0.281693696975708,0.20985430548028183,91390.0,16,0.32,124040,5
79,PS1513_gt.nii,0.5043509006500244,40.228721618652344,0.3403671085834503,0.9973167777061462,0.5495933890342712,0.9936779141426086,0.6596329212188721,0.002683216705918312,0.45040658116340637,0.006322077009826899,0.08154769986867905,0.2661321759223938,0.9910575747489929,0.6688419580459595,0.42038610577583313,0.42831525206565857,0.4325084090232849,0.33768391609191895,0.5432713031768799,0.537831158560696,71762.0,9,0.2857142857142857,159848,2
80,RS4948_gt.nii,0.47483059763908386,103.70149230957031,0.41247767210006714,0.9985921382904053,0.38523733615875244,0.9987431764602661,0.5875223278999329,0.0014078863896429539,0.6147626638412476,0.001256834715604782,0.055197570472955704,0.24874532222747803,0.9973411560058594,0.7055349349975586,0.3983924090862274,0.3972943127155304,0.39862486720085144,0.4110698699951172,0.38398051261901855,0.4769978523793376,2215.0,14,0.125,35808,1
81,RS4961_gt.nii,0.3117053806781769,100.23971557617188,0.21680791676044464,0.9992737770080566,0.3123622238636017,0.9988089203834534,0.7831920981407166,0.0007261937134899199,0.6876378059387207,0.0011910839239135385,0.05470960587263107,0.1467612087726593,0.998085081577301,0.6080408692359924,0.2559577524662018,0.2593036890029907,0.26023566722869873,0.21608173847198486,0.31117117404937744,0.35612553973061806,10120.0,26,0.06451612903225806,25488,3
82,RS5149_gt.nii,0.02425864152610302,106.08887481689453,0.013106795959174633,0.9997497200965881,0.012699905782938004,0.9997575879096985,0.9868931770324707,0.00025028176605701447,0.9873000979423523,0.00024241392384283245,0.12141161412000656,0.0064919451251626015,0.9995074272155762,0.5064282417297363,0.012900142930448055,0.012655430473387241,0.012901747599244118,0.012856483459472656,0.012457489967346191,0.025198320111992533,1128.0,12,0.1111111111111111,4120,3
83,PS4245_gt.nii,0.0,67.80707550048828,0.0,0.9981740117073059,0.0,0.9997811913490295,1.0,0.0018259697826579213,1.0,0.00021879083942621946,1.0,0.0,0.9979560375213623,0.49908700585365295,0.0,-0.0006320644170045853,0.0,-0.0018259882926940918,-0.00021880865097045898,0.0,26162.0,18,0.0,3664,1
84,RS4808_gt.nii,0.018445821478962898,93.92018127441406,0.02143324539065361,0.998883843421936,0.006949602160602808,0.999643087387085,0.9785667657852173,0.0011161459842696786,0.9930503964424133,0.0003568963729776442,0.1858043074607849,0.0052756634540855885,0.9985277652740479,0.5101585388183594,0.010495954193174839,0.011573447845876217,0.012204610742628574,0.02031707763671875,0.0065926313400268555,0.012656393410946331,11909.0,15,0.10526315789473684,6112,2
85,RS4264_gt.nii,0.13413605093955994,53.27944564819336,0.07608234137296677,0.9988646507263184,0.07008454948663712,0.9989607930183411,0.9239176511764526,0.0011353731388226151,0.9299154281616211,0.0010392226977273822,0.10885937511920929,0.03786138445138931,0.99782794713974,0.5374734997749329,0.07296039164066315,0.07193565368652344,0.07302188873291016,0.07494699954986572,0.0690453052520752,0.16243769823289533,5604.0,10,0.2857142857142857,18848,10
86,RS4917_gt.nii,0.707522988319397,73.4329605102539,0.5537604093551636,0.9985117316246033,0.8013399243354797,0.9951785802841187,0.4462396204471588,0.001488255220465362,0.19866010546684265,0.004821449052542448,0.04928667098283768,0.48691534996032715,0.9937419891357422,0.776136040687561,0.654933512210846,0.6632457971572876,0.6661458611488342,0.5522720813751221,0.7965185642242432,0.7421861033311483,61186.0,22,0.08333333333333333,179928,1
87,RS4448_gt.nii,0.1692468225955963,49.97999572753906,0.1189388632774353,0.9987793564796448,0.16580268740653992,0.9982038736343384,0.8810611367225647,0.0012206248939037323,0.8341973423957825,0.0017961265984922647,0.09198656678199768,0.07441059499979019,0.9969883561134338,0.55885910987854,0.13851426541805267,0.13894805312156677,0.14042928814888,0.11771821975708008,0.16400659084320068,0.1843430905377808,13220.0,12,0.18181818181818182,34152,5
88,PS5364_gt.nii,0.5326353907585144,96.83877563476562,0.4208233952522278,0.9992344379425049,0.5239191651344299,0.9988409876823425,0.5791766047477722,0.0007655418594367802,0.47608083486557007,0.0011590245412662625,0.04090728610754013,0.30441537499427795,0.9980788230895996,0.710028886795044,0.46674609184265137,0.4686037600040436,0.4695502519607544,0.4200577735900879,0.5227601528167725,0.5491173093018277,6897.0,25,0.07407407407407407,33520,1
89,RS4716_gt.nii,0.04172535240650177,101.23734283447266,0.2069256752729416,0.9992839097976685,0.019986947998404503,0.9999439716339111,0.7930743098258972,0.0007160811219364405,0.9800130724906921,5.600968506769277e-05,0.055558670312166214,0.018564825877547264,0.9992280006408691,0.6031047701835632,0.03645290806889534,0.06410889327526093,0.06431028246879578,0.20620954036712646,0.01993095874786377,0.03962798220784472,10827.0,22,0.08333333333333333,1184,1
90,PS1557_gt.nii,0.0,63.66867446899414,0.0,0.9993883371353149,0.0,0.9998897910118103,1.0,0.0006116706063039601,1.0,0.00011021679529221728,1.0,0.0,0.9992782473564148,0.49969416856765747,0.0,-0.00025964665110222995,0.0,-0.0006116628646850586,-0.00011020898818969727,0.0,7726.0,3,0.0,1848,2
91,RS5105_gt.nii,0.7003636360168457,75.854736328125,0.5560453534126282,0.9989680647850037,0.7013875842094421,0.9980664849281311,0.44395461678504944,0.0010319437133148313,0.29861244559288025,0.0019334921380504966,0.04130040109157562,0.4496079981327057,0.9970456957817078,0.7775067090988159,0.6203166842460632,0.6230620741844177,0.624502420425415,0.5550134181976318,0.6994540691375732,0.7483066118375457,18455.0,24,0.14285714285714285,72816,2
92,PS5269_gt.nii,0.06763647496700287,94.32920837402344,0.09503540396690369,0.9972032904624939,0.0459173284471035,0.9987163543701172,0.9049646258354187,0.0027967309579253197,0.9540826678276062,0.001283647958189249,0.1464276760816574,0.03194820135831833,0.9959273338317871,0.5461193323135376,0.0619182288646698,0.06416346877813339,0.06605885177850723,0.0922386646270752,0.04463362693786621,0.0716282320055905,22940.0,10,0.14285714285714285,23728,2
93,PS5297_gt.nii,0.5320523977279663,23.76972770690918,0.4275922477245331,0.997550368309021,0.552291214466095,0.9959611296653748,0.5724077820777893,0.002449656371027231,0.44770878553390503,0.00403887964785099,0.07036371529102325,0.3175292909145355,0.9935505986213684,0.7125713229179382,0.4820071756839752,0.48278918862342834,0.4859582781791687,0.42514264583587646,0.5482523441314697,0.5644308658239202,32279.0,11,0.26666666666666666,117736,2
94,RS5119_gt.nii,0.0,92.0733413696289,0.0,0.9964353442192078,0.0,0.9999186396598816,1.0,0.003564646700397134,1.0,8.13522856333293e-05,1.0,0.0,0.9963545799255371,0.4982176721096039,0.0,-0.0005385091644711792,0.0,-0.0035646557807922363,-8.13603401184082e-05,0.0,57485.0,11,0.0,1360,6
95,RS4602_gt.nii,0.022077448666095734,55.830101013183594,0.013456189073622227,0.9981693029403687,0.024663034826517105,0.9966113567352295,0.9865438342094421,0.0018307151040062308,0.9753369688987732,0.003388663986697793,0.2694571614265442,0.008782580494880676,0.9947932362556458,0.5058127641677856,0.017412235960364342,0.01572655886411667,0.018217312172055244,0.011625528335571289,0.021274447441101074,0.023791593022362254,34821.0,11,0.23529411764705882,57520,3
96,RS4879_gt.nii,0.0,146.58035278320312,0.0,0.998752236366272,0.0,0.9999823570251465,1.0,0.0012477856362238526,1.0,1.7665017367107794e-05,1.0,0.0,0.9987345933914185,0.499376118183136,0.0,-0.00014846600242890418,0.0,-0.0012477636337280273,-1.7642974853515625e-05,0.0,20431.0,9,0.0,296,1
97,RS4093_gt.nii,0.0,54.669921875,0.0,0.999428927898407,0.0,0.9999279379844666,1.0,0.0005710535915568471,1.0,7.204354915302247e-05,1.0,0.0,0.9993569850921631,0.4997144639492035,0.0,-0.0002028317830991,0.0,-0.0005710721015930176,-7.206201553344727e-05,0.0,7488.0,17,0.0,1208,4
98,PS4344_gt.nii,0.8027036786079407,21.67948341369629,0.7032701373100281,0.9987992644309998,0.765569806098938,0.9983463287353516,0.2967298626899719,0.0012007174082100391,0.2344302237033844,0.0016536900075152516,0.039680544286966324,0.5786550045013428,0.9971606731414795,0.8510347008705139,0.7330987453460693,0.7323400974273682,0.7337590456008911,0.7020694017410278,0.7639161348342896,0.8330913814180929,11078.0,22,0.08333333333333333,93024,1
99,RS5319_gt.nii,0.0405295193195343,87.74337768554688,0.032670773565769196,0.9979573488235474,0.032999660819768906,0.9979361295700073,0.967329204082489,0.002042649080976844,0.9670003652572632,0.002063869731500745,0.20002958178520203,0.016691219061613083,0.9959021806716919,0.5153140425682068,0.03283439204096794,0.030781570822000504,0.03283480554819107,0.030628085136413574,0.03093576431274414,0.046359194374925514,6512.0,14,0.09523809523809523,35720,4
100,RS3939_gt.nii,0.0,89.75410461425781,0.0,0.9973689913749695,0.0,0.9993263483047485,1.0,0.002630988135933876,1.0,0.0006736346986144781,1.0,0.0,0.9966989159584045,0.49868449568748474,0.0,-0.00133128697052598,0.0,-0.0026310086250305176,-0.0006736516952514648,0.0,29221.0,7,0.0,11272,7
101,RS4688_gt.nii,0.0,79.78095245361328,0.0,0.9982846975326538,0.0,0.9999682307243347,1.0,0.0017152972286567092,1.0,3.176415339112282e-05,1.0,0.0,0.9982530474662781,0.4991423487663269,0.0,-0.00023342014173977077,0.0,-0.0017153024673461914,-3.17692756652832e-05,0.0,28165.0,22,0.0,532,1
102,RS2723_gt.nii,0.20146125555038452,101.88719177246094,0.19770318269729614,0.998680055141449,0.16832762956619263,0.9989156126976013,0.8022968173027039,0.0013199378736317158,0.8316723704338074,0.0010843774070963264,0.07553742825984955,0.10001116991043091,0.997599184513092,0.5981916189193726,0.18183664977550507,0.18122851848602295,0.18242508172988892,0.19638323783874512,0.16724324226379395,0.21791095640320343,3083.0,12,0.15384615384615385,22640,1
103,RS4880_gt.nii,0.21487590670585632,101.10242462158203,0.14260099828243256,0.9982548952102661,0.1403859704732895,0.9982863664627075,0.8573989868164062,0.0017451285384595394,0.8596140146255493,0.0017136484384536743,0.09960518777370453,0.07612787932157516,0.9965481758117676,0.5704279541969299,0.1414848268032074,0.1397598385810852,0.1414891481399536,0.14085590839385986,0.1386723518371582,0.2360856874288824,4846.0,17,0.125,33464,1
104,RS5228_gt.nii,0.7053431868553162,8.306623458862305,0.5447006821632385,0.9989175796508789,0.8201055526733398,0.9958878755569458,0.4552992880344391,0.0010824226774275303,0.17989444732666016,0.004112147726118565,0.04267553985118866,0.4865645468235016,0.9948396682739258,0.7718091011047363,0.654616117477417,0.6660248041152954,0.6683651804924011,0.5436182022094727,0.8159934282302856,0.7420286971424954,56073.0,3,0.4,150624,1
105,RS3284_gt.nii,0.3484799265861511,46.010868072509766,0.26435062289237976,0.9985224008560181,0.2928377389907837,0.9982975721359253,0.7356494069099426,0.0014776139287278056,0.7071622610092163,0.0017024005064740777,0.06956250965595245,0.16134977340698242,0.9968269467353821,0.6314365267753601,0.2778659462928772,0.2766435146331787,0.27822983264923096,0.2628730535507202,0.291135311126709,0.38655620765790416,10683.0,20,0.10526315789473684,38744,1
106,RS2895_gt.nii,0.10144127905368805,61.22907638549805,0.05695197731256485,0.997869074344635,0.1523975431919098,0.9936823844909668,0.9430480003356934,0.002130919834598899,0.8476024270057678,0.006317596882581711,0.16208206117153168,0.043251775205135345,0.9915814995765686,0.5274105072021484,0.0829172357916832,0.08948887139558792,0.09316298365592957,0.054821014404296875,0.1460798978805542,0.10504322648043497,76657.0,10,0.15384615384615385,112112,2
107,PS4413_gt.nii,0.046141788363456726,56.780277252197266,0.02277250401675701,0.9991987943649292,0.04245148226618767,0.9984768629074097,0.977227509021759,0.0008012016769498587,0.9575484991073608,0.0015231578145176172,0.15794670581817627,0.015044628642499447,0.9976781606674194,0.5109856724739075,0.029643284156918526,0.029987476766109467,0.03109222650527954,0.02197134494781494,0.04092836380004883,0.05286069651741294,17358.0,4,0.36363636363636365,26128,5
108,RS4977_gt.nii,0.10564357042312622,109.64488220214844,0.1655925214290619,0.9972304105758667,0.06423516571521759,0.9990402460098267,0.8344075083732605,0.002769606653600931,0.9357648491859436,0.0009597302414476871,0.11451629549264908,0.04852786660194397,0.9962766766548157,0.5814114809036255,0.09256380796432495,0.10150216519832611,0.10313516855239868,0.16282296180725098,0.06327545642852783,0.11302681992337164,26964.0,6,0.16666666666666666,19240,4
109,RS5057_gt.nii,0.6805450916290283,13.45362377166748,0.5282009243965149,0.9989298582077026,0.6476023197174072,0.9982446432113647,0.4717990756034851,0.001070117694325745,0.3523976504802704,0.001755362725816667,0.04307249188423157,0.41027721762657166,0.9971837997436523,0.7635654211044312,0.5818390846252441,0.5834773778915405,0.584862470626831,0.5271308422088623,0.645846962928772,0.7311572040260246,15797.0,8,0.3,62232,6
110,RS4863_gt.nii,0.3422267436981201,74.57211303710938,0.2951291799545288,0.9963743090629578,0.23439118266105652,0.9973463416099548,0.7048708200454712,0.003625686513260007,0.7656087875366211,0.00265366118401289,0.09977883845567703,0.1502692997455597,0.9937467575073242,0.6457517147064209,0.2612767517566681,0.2599082589149475,0.26301267743110657,0.2915034294128418,0.23173749446868896,0.35098705057747426,10755.0,0,0.23529411764705882,62864,9
111,PS5351_gt.nii,0.3048764169216156,92.90100860595703,0.44933629035949707,0.9994117617607117,0.1707153022289276,0.9998515248298645,0.5506637096405029,0.0005882179248146713,0.82928466796875,0.0001484612439526245,0.034918442368507385,0.1411789208650589,0.9992635846138,0.7243740558624268,0.24742645025253296,0.2766614258289337,0.27696314454078674,0.4487481117248535,0.17056679725646973,0.29623687281213534,7024.0,20,0.08333333333333333,4520,2
112,RS5007_gt.nii,0.0,101.36172485351562,0.0,0.9984519481658936,0.0,0.9999489188194275,1.0,0.0015480711590498686,1.0,5.110068013891578e-05,1.0,0.0,0.9984009861946106,0.4992259740829468,0.0,-0.0002812605525832623,0.0,-0.0015480518341064453,-5.1081180572509766e-05,0.0,24675.0,14,0.0,856,2
113,RS5012_gt.nii,0.45513883233070374,96.91748809814453,0.3410983979701996,0.9994773268699646,0.4457312822341919,0.9991883039474487,0.658901572227478,0.0005226607318036258,0.5542687177658081,0.000811685633379966,0.03767016530036926,0.23950894176959991,0.9986670613288879,0.6702878475189209,0.38645780086517334,0.3892670273780823,0.38992080092430115,0.3405756950378418,0.4449195861816406,0.4813258158209465,5371.0,15,0.10526315789473684,20648,2
114,RS4974_gt.nii,0.5634141564369202,52.67874526977539,0.5740765333175659,0.9992086887359619,0.3927574157714844,0.9996201395988464,0.4259234368801117,0.0007913008448667824,0.6072425842285156,0.00037987815449014306,0.035797812044620514,0.3041335642337799,0.9988300204277039,0.7866426110267639,0.46641477942466736,0.4742829203605652,0.4748397767543793,0.5732852220535278,0.3923776149749756,0.5821204410517388,5725.0,5,0.2857142857142857,14944,1
115,PS4305_gt.nii,0.2785711884498596,63.06028747558594,0.205617755651474,0.9986923336982727,0.2732193171977997,0.9981018900871277,0.7943822741508484,0.0013076858595013618,0.7267806529998779,0.001898119575344026,0.07385769486427307,0.1329176276922226,0.9968007206916809,0.6021550297737122,0.23464658856391907,0.23544348776340485,0.2370205521583557,0.20431005954742432,0.271321177482605,0.30505709624796085,14240.0,14,0.2222222222222222,40016,2
116,RS4459_gt.nii,0.0,111.88631439208984,0.0,0.9996801614761353,0.0,0.9998769164085388,1.0,0.0003198182675987482,1.0,0.00012306333519518375,1.0,0.0,0.9995571970939636,0.4998400807380676,0.0,-0.0001983882684726268,0.0,-0.0003198385238647461,-0.00012308359146118164,0.0,2588.0,27,0.0,2064,2
117,RS4898_gt.nii,0.0,111.72286987304688,0.0,0.998950183391571,0.0,0.9994529485702515,1.0,0.0010497942566871643,1.0,0.000547029310837388,1.0,0.0,0.998404324054718,0.4994750916957855,0.0,-0.0007578048971481621,0.0,-0.001049816608428955,-0.0005470514297485352,0.0,5059.0,10,0.0,9168,9
118,RS5033_gt.nii,0.0013661201810464263,87.54769134521484,0.0004595588252414018,0.9993261098861694,0.0004423212958499789,0.9993513822555542,0.9995404481887817,0.000673909904435277,0.9995576739311218,0.0006486375350505114,0.5475528240203857,0.00022543847444467247,0.9986783266067505,0.49989283084869385,0.0004507753474172205,-0.00021029530034866184,0.0004508576821535826,-0.0002143383026123047,-0.00020629167556762695,0.0007559721802237678,2048.0,17,0.08695652173913043,10880,3
119,PS4183_gt.nii,0.50616055727005,47.423622131347656,0.3427245020866394,0.998487114906311,0.5616174340248108,0.9962911605834961,0.6572754979133606,0.0015128690283745527,0.4383825659751892,0.003708811243996024,0.06230081617832184,0.2703896164894104,0.9947995543479919,0.6706057786941528,0.4256798028945923,0.43630823493003845,0.4387255012989044,0.34121155738830566,0.5579085350036621,0.5569642057394839,47270.0,17,0.17391304347826086,94344,3
120,PS5356_gt.nii,0.4253710210323334,85.51608276367188,0.29841119050979614,0.9977377653121948,0.5246700644493103,0.9941503405570984,0.7015888094902039,0.0022622321266680956,0.4753299355506897,0.005849671550095081,0.08009490370750427,0.23490498960018158,0.9919344782829285,0.6480745077133179,0.38044220209121704,0.39197972416877747,0.3956860303878784,0.29614901542663574,0.5188204050064087,0.45427309307207836,65026.0,9,0.18181818181818182,139224,1
121,PS3544_gt.nii,0.0,122.9471435546875,0.0,0.998112142086029,0.0,0.999401867389679,1.0,0.0018878524424508214,1.0,0.0005981286522001028,1.0,0.0,0.9975162744522095,0.4990560710430145,0.0,-0.001062628231011331,0.0,-0.0018878579139709473,-0.0005981326103210449,0.0,17640.0,14,0.0,10016,3
122,RS4114_gt.nii,0.006814444903284311,46.73328399658203,0.007868705317378044,0.9990840554237366,0.0022730224300175905,0.9997367262840271,0.9921312928199768,0.0009159490000456572,0.9977269768714905,0.00026327691739425063,0.25438928604125977,0.0017666952917352319,0.9988212585449219,0.5034763813018799,0.0035271591041237116,0.0037380836438387632,0.004229153972119093,0.006952762603759766,0.002009749412536621,0.005021881053160198,8789.0,13,0.21428571428571427,4448,7
123,RS4142_gt.nii,0.0,69.72980499267578,0.0,0.9982800483703613,0.0,0.9999508261680603,1.0,0.0017199765425175428,1.0,4.919884304399602e-05,1.0,0.0,0.9982309937477112,0.49914002418518066,0.0,-0.00029089662712067366,0.0,-0.0017199516296386719,-4.9173831939697266e-05,0.0,27474.0,8,0.0,824,1
124,RS5009_gt.nii,0.07354380935430527,66.20270538330078,0.2795064449310303,0.9988422989845276,0.026125764474272728,0.9999198317527771,0.7204935550689697,0.00115771044511348,0.9738742113113403,8.014430204639211e-05,0.06046661362051964,0.024477330967783928,0.9987623691558838,0.6391743421554565,0.047785013914108276,0.08514554798603058,0.08545361459255219,0.2783486843109131,0.026045560836791992,0.053136155022947475,17522.0,14,0.1111111111111111,1864,2
125,RS5204_gt.nii,0.0,83.38015747070312,0.0,0.9981522560119629,0.0,0.999933123588562,1.0,0.0018477481789886951,1.0,6.688076973659918e-05,1.0,0.0,0.998085618019104,0.49907612800598145,0.0,-0.00035153780481778085,0.0,-0.0018477439880371094,-6.687641143798828e-05,0.0,29587.0,16,0.0,1120,1
126,PS3801_gt.nii,0.5584220290184021,94.8946762084961,0.4956374764442444,0.9991035461425781,0.42570924758911133,0.9993236064910889,0.5043625235557556,0.0008964620647020638,0.5742907524108887,0.0006763749988749623,0.04079381376504898,0.2970333993434906,0.9984294176101685,0.7473704814910889,0.4580196738243103,0.45856428146362305,0.4593445956707001,0.49474096298217773,0.4250328540802002,0.5731346356780687,3241.0,30,0.06451612903225806,22464,1
127,RS4872_gt.nii,0.21026837825775146,58.03447341918945,0.14726987481117249,0.9989328980445862,0.16649571061134338,0.9987660050392151,0.8527300953865051,0.0010670945048332214,0.833504319190979,0.0012340227840468287,0.07844505459070206,0.08477151393890381,0.9977020025253296,0.5731014013290405,0.15629376471042633,0.15544040501117706,0.15658800303936005,0.14620280265808105,0.16526174545288086,0.23580295826730058,7468.0,26,0.13333333333333333,24248,2
128,RS5133_gt.nii,0.3935391306877136,82.15260314941406,0.5871267318725586,0.9987974762916565,0.24234339594841003,0.9997292757034302,0.4128732681274414,0.0012025361647829413,0.7576566338539124,0.0002707364910747856,0.043297089636325836,0.20705708861351013,0.9985279440879822,0.7929620742797852,0.34307754039764404,0.37661153078079224,0.37720853090286255,0.5859241485595703,0.2420727014541626,0.38752516299612416,15235.0,18,0.09090909090909091,10984,2
129,RS5195_gt.nii,0.25354480743408203,79.08223724365234,0.17256402969360352,0.9989484548568726,0.2289167195558548,0.9985038042068481,0.8274359703063965,0.001051536644808948,0.7710832953453064,0.0014962059212848544,0.07240933179855347,0.1091303825378418,0.9974561929702759,0.585756242275238,0.19678547978401184,0.19749799370765686,0.19875308871269226,0.17151248455047607,0.22742056846618652,0.27622645497054393,10993.0,7,0.2,30296,2
130,RS5156_gt.nii,0.4162817895412445,75.18543243408203,0.4764551818370819,0.9985880851745605,0.30827486515045166,0.9993080496788025,0.5235448479652405,0.0014119293773546815,0.6917251348495483,0.0006919302977621555,0.05162646993994713,0.23027192056179047,0.9978994131088257,0.7375216484069824,0.3743431270122528,0.3822501599788666,0.38324815034866333,0.47504329681396484,0.3075828552246094,0.43250671753533115,10923.0,13,0.13333333333333333,22128,1
131,RS3975_gt.nii,0.052207037806510925,85.60958099365234,0.04285714402794838,0.9984492659568787,0.030444353818893433,0.9989120364189148,0.9571428298950195,0.001550705754198134,0.969555675983429,0.0010879731271415949,0.15981967747211456,0.018122460693120956,0.9973648190498352,0.5206531882286072,0.03559976443648338,0.03482251241803169,0.0361214354634285,0.041306376457214355,0.02935636043548584,0.05286172383636187,3633.0,11,0.2222222222222222,19040,4
132,RS5020_gt.nii,0.23719000816345215,97.270751953125,0.1619758903980255,0.998234212398529,0.26598840951919556,0.9966945648193359,0.8380241394042969,0.0017657618736848235,0.7340115904808044,0.003305428195744753,0.09453918784856796,0.11194045841693878,0.9949436783790588,0.5801050662994385,0.20134253799915314,0.205145001411438,0.20756615698337555,0.16021013259887695,0.2626829147338867,0.26217008078653475,33277.0,13,0.13333333333333333,66016,1
133,PS1583_gt.nii,0.0008805798133835196,72.08325958251953,0.0007665094453841448,0.9988892078399658,0.0006977992597967386,0.9989887475967407,0.9992334842681885,0.0011107826139777899,0.9993022084236145,0.0010112428572028875,0.5462257862091064,0.0003654046158771962,0.997880220413208,0.49982786178588867,0.0007305422914214432,-0.0003284968843217939,0.0007313478854484856,-0.00034427642822265625,-0.0003134608268737793,0.0009941117993423568,1022.0,31,0.05714285714285714,16960,2
134,PS4323_gt.nii,0.4368547201156616,79.10120391845703,0.5428735017776489,0.9995473623275757,0.2728665769100189,0.9998569488525391,0.45712652802467346,0.00045266005326993763,0.7271333932876587,0.00014308058598544449,0.028064971789717674,0.22188474237918854,0.9994044899940491,0.7712104320526123,0.36318439245224,0.3846178352832794,0.3848792612552643,0.5424208641052246,0.27272355556488037,0.4150036416605972,5412.0,22,0.08333333333333333,5248,1
135,RS5160_gt.nii,0.25802451372146606,70.42903900146484,0.1608251929283142,0.998359739780426,0.40283605456352234,0.9942501783370972,0.8391748070716858,0.0016402625478804111,0.5971639752388,0.005749830976128578,0.09172645211219788,0.12986454367637634,0.9926367998123169,0.5795924663543701,0.229876309633255,0.25141626596450806,0.2545313239097595,0.15918493270874023,0.3970862627029419,0.27576355858685575,75190.0,13,0.14285714285714285,114640,1
136,PS4484_gt.nii,,,,0.9990829229354858,0.0,1.0,,0.0009170770645141602,1.0,0.0,,0.0,0.9990829229354858,,0.0,,,,0.0,0.0,15386.0,15,0.0,0,0
137,RS4457_gt.nii,0.02220596745610237,80.18104553222656,0.29633620381355286,0.9978904128074646,0.007710424717515707,0.9999610185623169,0.7036637663841248,0.00210958463139832,0.9922896027565002,3.900474985130131e-05,0.07780841737985611,0.007571794558316469,0.9978516101837158,0.6471133232116699,0.0150297861546278,0.0475093275308609,0.047800395637750626,0.29422664642333984,0.007671475410461426,0.0153399899592793,34748.0,6,0.25,928,1
138,RS2437_gt.nii,0.5087818503379822,80.58535766601562,0.3962782919406891,0.9980056285858154,0.512786328792572,0.9968059659004211,0.6037217378616333,0.0019943895749747753,0.4872136414051056,0.0031940462067723274,0.06624262034893036,0.28788501024246216,0.9948350787162781,0.6971419453620911,0.4470663368701935,0.44824549555778503,0.4507838785648346,0.39428389072418213,0.5095922946929932,0.5504902885159344,22070.0,6,0.15384615384615385,88400,4
139,PS2501_gt.nii,0.0,103.2569580078125,0.0,0.997075080871582,0.0,0.965986967086792,1.0,0.0029249421786516905,1.0,0.034013062715530396,1.0,0.0,0.9632573127746582,0.498537540435791,0.0,-0.009974279440939426,0.0,-0.0029249191284179688,-0.03401303291320801,0.0,526693.0,10,0.0,569032,1
140,RS5003_gt.nii,0.6149218082427979,73.76109313964844,0.467435747385025,0.9986739158630371,0.7336960434913635,0.9958493113517761,0.5325642228126526,0.0013260564301162958,0.2663039565086365,0.004150692839175463,0.05056942254304886,0.39963334798812866,0.9945540428161621,0.7330548167228699,0.5710543394088745,0.5831364393234253,0.5856242775917053,0.46610963344573975,0.7295453548431396,0.6494529961077029,51613.0,7,0.2222222222222222,130112,1
141,PS5250_gt.nii,0.404623419046402,62.58354187011719,0.259738951921463,0.9987888932228088,0.433951199054718,0.9973575472831726,0.7402610182762146,0.0012111292453482747,0.566048800945282,0.0026424238458275795,0.06391972303390503,0.1940080225467682,0.9961563944816589,0.6292639374732971,0.3249693810939789,0.3339241147041321,0.33572909235954285,0.25852787494659424,0.4313087463378906,0.4522661383138358,29815.0,5,0.2,59760,8
142,RS4858_gt.nii,0.0,95.77995300292969,0.0,0.9988528490066528,0.0,0.9997799396514893,1.0,0.0011471647303551435,1.0,0.00022007433290127665,1.0,0.0,0.9986332654953003,0.4994264245033264,0.0,-0.0005024555139243603,0.0,-0.001147150993347168,-0.0002200603485107422,0.0,13565.0,13,0.0,3688,4
143,RS4115_gt.nii,0.06672170758247375,47.381431579589844,0.0679347813129425,0.9990667104721069,0.03840481862425804,0.9994884133338928,0.9320651888847351,0.0009332648478448391,0.9615951776504517,0.0005116061074659228,0.10491256415843964,0.025151917710900307,0.9985561370849609,0.5335007309913635,0.049069639295339584,0.05038752034306526,0.05107859522104263,0.06700146198272705,0.03789317607879639,0.07327510405064776,4513.0,32,0.05555555555555555,9200,2
144,RS4195_gt.nii,0.0,126.76553344726562,0.0,0.9988460540771484,0.0,0.9996715784072876,1.0,0.0011539668776094913,1.0,0.00032844283850863576,1.0,0.0,0.9985183477401733,0.4994230270385742,0.0,-0.0006156396120786667,0.0,-0.0011539459228515625,-0.00032842159271240234,0.0,11211.0,8,0.0,5504,5
145,RS4987_gt.nii,0.12025859206914902,105.36128234863281,0.21775327622890472,0.998343288898468,0.06265605241060257,0.9996016621589661,0.7822467088699341,0.001656718784943223,0.937343955039978,0.00039832625770941377,0.0802273228764534,0.05114434286952019,0.9979465007781982,0.6080482602119446,0.09731174260377884,0.11598999053239822,0.11680565774440765,0.21609652042388916,0.06225776672363281,0.11886701872299568,19295.0,13,0.10526315789473684,8528,3
146,RS4436_gt.nii,0.02228224091231823,64.96922302246094,0.06862291693687439,0.9986186027526855,0.012656070291996002,0.9997593760490417,0.9313770532608032,0.001381395966745913,0.9873439073562622,0.00024060286523308605,0.1242520809173584,0.010800785385072231,0.9983786940574646,0.5336207747459412,0.021370749920606613,0.02889350801706314,0.02947026491165161,0.06724154949188232,0.012415409088134766,0.023135345666991238,18985.0,11,0.15384615384615385,4328,1
147,PS5300_gt.nii,0.11701219528913498,71.4268798828125,0.12290379405021667,0.9991455674171448,0.07214558869600296,0.9995257258415222,0.8770961761474609,0.0008544173324480653,0.9278544187545776,0.000474293454317376,0.0769614726305008,0.04762515425682068,0.9986721873283386,0.5610246658325195,0.09092021733522415,0.09352773427963257,0.09416457265615463,0.12204933166503906,0.07167136669158936,0.12243776446667033,4675.0,16,0.18181818181818182,9064,3
148,RS4427_gt.nii,0.4238457679748535,74.12386322021484,0.42087721824645996,0.997279942035675,0.35126036405563354,0.9979720711708069,0.57912278175354,0.0027200658805668354,0.6487396359443665,0.0020279381424188614,0.07440967857837677,0.23680515587329865,0.9952699542045593,0.7090785503387451,0.3829304277896881,0.3821440041065216,0.38449642062187195,0.41815710067749023,0.34923243522644043,0.44153352340990193,7328.0,14,0.125,58504,1
149,RS4082_gt.nii,0.05243518203496933,83.4664535522461,0.2952008843421936,0.9972251057624817,0.02222548983991146,0.9998490214347839,0.7047991156578064,0.0027748909778892994,0.9777745008468628,0.00015098974108695984,0.08838436752557755,0.02110554836690426,0.9970751404762268,0.6462129950523376,0.04133862257003784,0.08034399151802063,0.08099990338087082,0.2924259901046753,0.022074460983276367,0.04423446776486328,43346.0,14,0.2,3584,3
150,RS5212_gt.nii,0.13599705696105957,80.28075408935547,0.2317405492067337,0.9978328943252563,0.06560370326042175,0.999494731426239,0.7682594656944275,0.002167097060009837,0.9343963265419006,0.0005052475025877357,0.08817572891712189,0.05388449877500534,0.9973302483558655,0.6147867441177368,0.1022588312625885,0.12224923819303513,0.12330060452222824,0.22957348823547363,0.06509840488433838,0.1176307841283748,26863.0,11,0.125,11008,3
151,RS3552_gt.nii,0.20456652343273163,97.48076629638672,0.46920478343963623,0.9980993866920471,0.10176704078912735,0.9997559785842896,0.5307952165603638,0.001900591072626412,0.8982329368591309,0.00024400102847721428,0.05983675643801689,0.09126061201095581,0.9978567957878113,0.7336521148681641,0.16725723445415497,0.217812180519104,0.2185167819261551,0.4673042297363281,0.10152304172515869,0.18484770923982596,27548.0,13,0.13333333333333333,7696,1
152,RS3998_gt.nii,0.10122720152139664,105.13467407226562,0.07047952711582184,0.9990203976631165,0.06635960191488266,0.9990816712379456,0.9295204877853394,0.0009796154918149114,0.9336404204368591,0.0009183376678265631,0.10546167194843292,0.03538830205798149,0.9981039762496948,0.5347499847412109,0.06835754215717316,0.06744006276130676,0.06838855147361755,0.06949996948242188,0.06544125080108643,0.08603656738425243,922.0,12,0.14285714285714285,16558,1
153,RS3435_gt.nii,0.3560861051082611,89.80534362792969,0.3995117247104645,0.9992142915725708,0.23695337772369385,0.9996331334114075,0.6004883050918579,0.0007857111631892622,0.7630466222763062,0.00036688652471639216,0.042464084923267365,0.1747245192527771,0.9988482594490051,0.6993629932403564,0.2974731922149658,0.3071371018886566,0.30767783522605896,0.3987259864807129,0.2365865707397461,0.3518080577890528,6755.0,35,0.05405405405405406,10240,1
154,RS5174_gt.nii,0.04254060238599777,67.58551025390625,0.14767932891845703,0.998117983341217,0.017430279403924942,0.9998070001602173,0.852320671081543,0.0018820248078554869,0.982569694519043,0.00019301183056086302,0.10143773257732391,0.015837104991078377,0.9979257583618164,0.5728986263275146,0.031180400401353836,0.05013129860162735,0.050735510885715485,0.1457972526550293,0.017237305641174316,0.03458711629917856,27640.0,18,0.16666666666666666,3792,3
155,RS4368_gt.nii,0.1734888255596161,86.00581359863281,0.26146286725997925,0.9986492991447449,0.0956316888332367,0.9995961785316467,0.7385371327400208,0.001350723090581596,0.9043683409690857,0.00040382822044193745,0.06705472618341446,0.0752931535243988,0.9982467889785767,0.6300560832023621,0.14004209637641907,0.15738464891910553,0.15812696516513824,0.2601121664047241,0.09522783756256104,0.1593532718985994,15677.0,6,0.25,9160,1
156,RS5070_gt.nii,0.3955651819705963,87.57853698730469,0.5039690732955933,0.9984462857246399,0.26779335737228394,0.9994401335716248,0.49603089690208435,0.0015537356957793236,0.7322066426277161,0.0005598610150627792,0.05260351672768593,0.21193306148052216,0.9978893399238586,0.751207709312439,0.3497438430786133,0.36641809344291687,0.3673684298992157,0.5024154186248779,0.2672334909439087,0.39984045009866903,16044.0,18,0.1,18896,1
157,PS3417_gt.nii,0.3324969708919525,113.47642517089844,0.3478948175907135,0.9985909461975098,0.24595975875854492,0.9991379976272583,0.6521051526069641,0.0014090652111917734,0.7540402412414551,0.0008620017324574292,0.05983348563313484,0.16834627091884613,0.997732400894165,0.6732428669929504,0.2881787121295929,0.29141533374786377,0.29252028465270996,0.3464857339859009,0.24509775638580322,0.35147532005202986,7759.0,8,0.2,22136,1
158,PS5278_gt.nii,0.04341750964522362,66.98768615722656,0.03261915594339371,0.9973378777503967,0.04927319288253784,0.995914101600647,0.9673808217048645,0.002662129234522581,0.9507268071174622,0.004085906781256199,0.222202330827713,0.020019281655550003,0.9932745695114136,0.5149785280227661,0.03925275057554245,0.036792345345020294,0.04009052366018295,0.029957056045532227,0.04518723487854004,0.04589165190037231,27076.0,28,0.07692307692307693,70664,1
159,PS5241_gt.nii,0.010244441218674183,78.397705078125,0.004171817097812891,0.9992718696594238,0.008776919916272163,0.9984622597694397,0.9958282113075256,0.0007281213765963912,0.9912230968475342,0.0015377355739474297,0.2946552336215973,0.002835762221366167,0.997736394405365,0.5017218589782715,0.005655486602336168,0.004992950242012739,0.006051091011613607,0.0034437179565429688,0.007239222526550293,0.00954696132596685,18273.0,11,0.19047619047619047,25888,5
160,RS4343_gt.nii,0.0,117.22370147705078,0.0,0.9975120425224304,0.0,0.9999115467071533,1.0,0.002487938618287444,1.0,8.843487739795819e-05,1.0,0.0,0.9974240660667419,0.4987560212612152,0.0,-0.0004690634668804705,0.0,-0.00248795747756958,-8.845329284667969e-05,0.0,39880.0,14,0.0,1480,1
161,RS4626_gt.nii,0.27559149265289307,100.80252838134766,0.2438192516565323,0.997839093208313,0.21795259416103363,0.9981316924095154,0.7561807632446289,0.0021609263494610786,0.7820473909378052,0.0018683313392102718,0.08604182302951813,0.13004657626152039,0.9959812164306641,0.620829164981842,0.23016144335269928,0.22851380705833435,0.23052340745925903,0.24165832996368408,0.21608424186706543,0.28456076455060064,593.0,8,0.4,41338,2
162,PS4644_gt.nii,0.00010635469516273588,60.63827133178711,0.00010360546730225906,0.9983239769935608,7.120225200196728e-05,0.9988476037979126,0.9998964071273804,0.0016760440776124597,0.9999287724494934,0.0011524183209985495,0.8008794188499451,4.22021075792145e-05,0.997175395488739,0.4992137849330902,8.440064993919805e-05,-0.0013038964243605733,8.588912896811962e-05,-0.00157243013381958,-0.0010811686515808105,0.00012170261964888794,3745.0,7,0.23529411764705882,19304,5
163,RS4943_gt.nii,0.527540922164917,84.22172546386719,0.45055168867111206,0.9975104928016663,0.45906418561935425,0.9974237680435181,0.5494483113288879,0.0024895034730434418,0.5409358143806458,0.0025762312579900026,0.06919032335281372,0.29430410265922546,0.994957685470581,0.7240310907363892,0.4547680914402008,0.4522554278373718,0.4547880291938782,0.4480621814727783,0.45648789405822754,0.5488060978455316,3216.0,3,0.3333333333333333,78304,2
164,PS5182_gt.nii,0.47203558683395386,15.65247631072998,0.3087158203125,0.9976480603218079,0.6820780038833618,0.9888013601303101,0.6912841796875,0.002351913833990693,0.3179219961166382,0.011198612861335278,0.08027693629264832,0.2698812782764435,0.986568808555603,0.6531819105148315,0.42504963278770447,0.4533577859401703,0.45887717604637146,0.3063638210296631,0.6708793640136719,0.5047249414495072,154049.0,10,0.4444444444444444,269808,2
165,RS5008_gt.nii,0.19484394788742065,114.80853271484375,0.17657871544361115,0.9988117218017578,0.14089731872081757,0.9990909695625305,0.82342129945755,0.0011882769176736474,0.8591026663780212,0.0009090346866287291,0.0758141502737999,0.08502993732690811,0.9979052543640137,0.5876952409744263,0.15673288702964783,0.1566927284002304,0.1577322632074356,0.17539048194885254,0.13998830318450928,0.19443948324105495,3812.0,24,0.08,18496,1
166,RS3023_gt.nii,0.6677243709564209,39.40239334106445,0.5140314102172852,0.999157726764679,0.7051714658737183,0.9980974197387695,0.48596861958503723,0.0008422831306234002,0.2948285639286041,0.0019025703659281135,0.03890435770153999,0.4231010973453522,0.9972638487815857,0.7565945386886597,0.5946184396743774,0.6007577776908875,0.6020633578300476,0.5131890773773193,0.7032688856124878,0.6910303776683087,20114.0,16,0.1111111111111111,65496,1
167,RS5163_gt.nii,0.0,85.09171295166016,0.0,0.9987484216690063,0.0,0.9998013973236084,1.0,0.0012515882262960076,1.0,0.00019861278997268528,1.0,0.0,0.998550295829773,0.4993742108345032,0.0,-0.0004985793493688107,0.0,-0.0012515783309936523,-0.00019860267639160156,0.0,16699.0,16,0.0,3328,1
168,PS5368_gt.nii,0.10522974282503128,85.23965454101562,0.13683268427848816,0.9984248280525208,0.07005247473716736,0.9992508888244629,0.8631672859191895,0.0015751657774671912,0.9299474954605103,0.0007491272408515215,0.09689658880233765,0.048583291471004486,0.9976783394813538,0.5676287412643433,0.09266462922096252,0.09681838750839233,0.09790540486574173,0.13525748252868652,0.06930339336395264,0.11355332267641013,11502.0,6,0.16666666666666666,14536,3
169,PS5283_gt.nii,0.431186318397522,28.740215301513672,0.3312571048736572,0.997667670249939,0.41764143109321594,0.9966267943382263,0.6687428951263428,0.002332305070012808,0.5823585987091064,0.003373176557943225,0.0774138793349266,0.22659286856651306,0.9943196773529053,0.6644623875617981,0.3694671094417572,0.36913836002349854,0.37194985151290894,0.3289247751235962,0.41426825523376465,0.4622031667728879,23799.0,7,0.5,84288,6
170,PS5353_gt.nii,0.18006812036037445,84.33088684082031,0.1619722694158554,0.9980826377868652,0.13908404111862183,0.9983968138694763,0.8380277156829834,0.001917386194691062,0.8609159588813782,0.0016031735576689243,0.09812473505735397,0.08088131994009018,0.9964866638183594,0.5800274610519409,0.14965809881687164,0.14833907783031464,0.1500924974679947,0.16005492210388184,0.13748085498809814,0.19984973703981967,273.0,6,0.08333333333333333,32024,9
171,RS4310_gt.nii,0.29179829359054565,49.48737335205078,0.17064142227172852,0.9958336353302002,0.3598867356777191,0.9886968731880188,0.8293585777282715,0.004166336264461279,0.6401132345199585,0.011303100734949112,0.1351398527622223,0.1309090107679367,0.9846595525741577,0.5832375288009644,0.23151111602783203,0.24089518189430237,0.2478136122226715,0.1664750576019287,0.3485835790634155,0.3394034371963124,147884.0,20,0.19047619047619047,227184,8
172,RS5220_gt.nii,0.2579745650291443,104.12012481689453,0.4611431062221527,0.9970818161964417,0.15502643585205078,0.9993729591369629,0.5388569235801697,0.0029181705322116613,0.8449735641479492,0.0006270581507124007,0.07368773221969604,0.13125018775463104,0.9964603185653687,0.729112446308136,0.23204448819160461,0.2659880816936493,0.2673749625682831,0.458224892616272,0.15439939498901367,0.2591415862746231,36742.0,8,0.26666666666666666,19456,3
173,PS2481_gt.nii,0.8471019864082336,9.848857879638672,0.7614760994911194,0.9984794855117798,0.7913311719894409,0.9981943368911743,0.23852388560771942,0.00152049760799855,0.20866884291172028,0.0018056681146845222,0.04277416318655014,0.6341426372528076,0.9966983199119568,0.879977822303772,0.7761166095733643,0.7745994925498962,0.7762601375579834,0.759955644607544,0.7895255088806152,0.8634340236872634,7184.0,2,0.5,126088,1
174,RS5074_gt.nii,0.42553645372390747,102.66670227050781,0.42456984519958496,0.998163104057312,0.34764066338539124,0.998672604560852,0.575430154800415,0.0018368893070146441,0.6523593068122864,0.00132736936211586,0.06171666458249092,0.23630280792713165,0.996843695640564,0.7113664746284485,0.3822733461856842,0.3826199769973755,0.38418450951576233,0.422732949256897,0.3463132381439209,0.444345008067906,6399.0,14,0.125,38592,1
175,PS3782_gt.nii,0.2674027383327484,83.17420959472656,0.22622060775756836,0.9987832307815552,0.22974300384521484,0.9987586736679077,0.7737793922424316,0.001216751174069941,0.7702569961547852,0.0012413171352818608,0.06832853704690933,0.12864792346954346,0.9975458383560181,0.6125019192695618,0.22796820104122162,0.22674603760242462,0.227974995970726,0.22500383853912354,0.22850167751312256,0.29512574036314204,4006.0,15,0.11764705882352941,26872,1
176,PS5281_gt.nii,0.3153252899646759,41.28982925415039,0.3934361934661865,0.9992679953575134,0.1968725472688675,0.9997232556343079,0.6065638065338135,0.0007319807191379368,0.8031274676322937,0.0002767580735962838,0.04135033115744591,0.1510314643383026,0.998991847038269,0.6963521242141724,0.26242804527282715,0.27785608172416687,0.2783105969429016,0.3927042484283447,0.19659578800201416,0.2987193487540951,7872.0,20,0.09090909090909091,7648,1
177,RS4668_gt.nii,0.028508637100458145,116.34431457519531,0.06195533648133278,0.9983170628547668,0.01586582139134407,0.999588668346405,0.9380446672439575,0.0016829585656523705,0.9841341972351074,0.0004113194881938398,0.14149469137191772,0.012792757712304592,0.9979071617126465,0.530136227607727,0.025262339040637016,0.030520150437951088,0.031352389603853226,0.0602724552154541,0.015454530715942383,0.02995194523072872,19770.0,8,0.16666666666666666,7344,2
178,RS3443_gt.nii,0.0,129.57313537597656,0.0,0.9977713227272034,0.0,0.9999722838401794,1.0,0.0022286793682724237,1.0,2.7718328055925667e-05,1.0,0.0,0.9977437257766724,0.4988856613636017,0.0,-0.00024854630464687943,0.0,-0.002228677272796631,-2.771615982055664e-05,0.0,36664.0,17,0.0,464,2
179,RS5058_gt.nii,0.3845100998878479,70.23959350585938,0.27336585521698,0.9986473917961121,0.42475512623786926,0.9973487257957458,0.72663414478302,0.0013525846879929304,0.5752449035644531,0.002651286544278264,0.06571926176548004,0.1995052695274353,0.9960072636604309,0.6360065937042236,0.3326459228992462,0.3388478457927704,0.3407543897628784,0.27201318740844727,0.4221038818359375,0.39741956984895915,24985.0,18,0.10526315789473684,61072,1
180,RS5146_gt.nii,0.435395747423172,68.41783142089844,0.2786990702152252,0.9976970553398132,0.437682181596756,0.9953716397285461,0.7213008999824524,0.0023029393050819635,0.5623178482055664,0.004628359340131283,0.08332733064889908,0.20521819591522217,0.9931022524833679,0.6381980776786804,0.34054943919181824,0.3459688127040863,0.3492586612701416,0.27639615535736084,0.4330538511276245,0.47940381360351036,42965.0,8,0.2,107216,1
181,PS3938_gt.nii,0.07660991698503494,64.53681182861328,0.06077747419476509,0.9984045028686523,0.05074753984808922,0.9986815452575684,0.939222514629364,0.0015954680275171995,0.9492524862289429,0.0013184623094275594,0.1394328624010086,0.028442339971661568,0.9970905184745789,0.5295909643173218,0.05531148985028267,0.05408615618944168,0.05553654208779335,0.059181928634643555,0.04942905902862549,0.07820067310586368,191.0,15,0.21052631578947367,23512,2
182,RS4954_gt.nii,0.06417214870452881,103.95792388916016,0.031521737575531006,0.9994326233863831,0.06019571051001549,0.9988840818405151,0.968478262424469,0.0005673743435181677,0.9398043155670166,0.0011159353889524937,0.11829133331775665,0.021125294268131256,0.9983180165290833,0.515477180480957,0.041376497596502304,0.042764198035001755,0.04355999827384949,0.030954360961914062,0.059079766273498535,0.06951658010387535,11757.0,4,0.3333333333333333,19320,2
183,RS2838_gt.nii,0.22972717881202698,99.3234634399414,0.30048978328704834,0.9982539415359497,0.16464442014694214,0.9991981387138367,0.6995102167129517,0.0017460292438045144,0.8353555798530579,0.0008018664666451514,0.07082876563072205,0.11902501434087753,0.9974557757377625,0.649371862411499,0.21272985637187958,0.22123956680297852,0.22242744266986847,0.29874372482299805,0.1638425588607788,0.24345146379044685,14743.0,19,0.09523809523809523,19192,1
184,RS5034_gt.nii,0.5900228023529053,96.89065551757812,0.5483545064926147,0.9981451630592346,0.5165128111839294,0.9983675479888916,0.45164546370506287,0.0018548397347331047,0.48348718881607056,0.0016324336174875498,0.05496303364634514,0.3623584806919098,0.9965256452560425,0.7732498645782471,0.5319576263427734,0.5304545164108276,0.5321955680847168,0.5464997291564941,0.5148804187774658,0.6173932492125324,670.0,14,0.1111111111111111,60408,2
185,RS4868_gt.nii,0.055282074958086014,72.44998168945312,0.03814234957098961,0.9979075193405151,0.0444001741707325,0.9975491166114807,0.9618576765060425,0.0020924960263073444,0.955599844455719,0.002450871979817748,0.18977342545986176,0.020946789532899857,0.9954673051834106,0.5180249214172363,0.041034046560525894,0.0388878658413887,0.041152484714984894,0.036049842834472656,0.04194927215576172,0.06600941252839987,14144.0,17,0.18181818181818182,42656,4
186,RS5041_gt.nii,0.0,91.58820343017578,0.0,0.996455729007721,0.0,0.9993821978569031,1.0,0.0035442474763840437,1.0,0.0006177850300446153,1.0,0.0,0.9958423376083374,0.4982278645038605,0.0,-0.0014797239564359188,0.0,-0.0035442709922790527,-0.0006178021430969238,0.0,46391.0,18,0.0,10328,5
187,RS4297_gt.nii,0.6293635368347168,79.41032409667969,0.5918146967887878,0.9989715218544006,0.5338746905326843,0.9991873502731323,0.40818530321121216,0.0010284946765750647,0.4661253094673157,0.0008126511238515377,0.04001917690038681,0.3901956379413605,0.9981626868247986,0.7953931093215942,0.5613535642623901,0.56118243932724,0.5620986223220825,0.5907862186431885,0.5330619812011719,0.6295161496233882,5262.0,14,0.125,33328,1
188,RS4228_gt.nii,0.4601987600326538,57.67668914794922,0.6277856826782227,0.9982873797416687,0.26954397559165955,0.9996247887611389,0.37221431732177734,0.0017126139719039202,0.7304560542106628,0.0003751959593500942,0.049638014286756516,0.23240302503108978,0.9979147911071777,0.8130365610122681,0.37715426087379456,0.4105110764503479,0.4113585352897644,0.6260731220245361,0.2691687345504761,0.41999246614722735,23879.0,7,0.36363636363636365,16872,2
189,RS4845_gt.nii,0.3824898302555084,83.83525848388672,0.5889196991920471,0.9987998604774475,0.2151632159948349,0.9997701048851013,0.4110802710056305,0.0012001539580523968,0.7848367691040039,0.00022988882847130299,0.04319281131029129,0.1870676726102829,0.99857097864151,0.7938597798347473,0.3151760995388031,0.3554159998893738,0.3559688925743103,0.5877195596694946,0.21493327617645264,0.3529750479846449,16828.0,19,0.08695652173913043,9368,2
190,PS5259_gt.nii,0.7748258709907532,50.2518424987793,0.6596350073814392,0.9992079138755798,0.7708607316017151,0.9986258149147034,0.3403650224208832,0.0007921141805127263,0.22913925349712372,0.0013742076698690653,0.033491864800453186,0.5514986515045166,0.9978415966033936,0.8294214606285095,0.7109237909317017,0.7120187878608704,0.7130825519561768,0.658842921257019,0.7694865465164185,0.7962234461054288,9926.0,9,0.18181818181818182,67504,1
191,RS5088_gt.nii,0.5905913710594177,58.450408935546875,0.48634982109069824,0.9987895488739014,0.5582420229911804,0.9983851909637451,0.5136501789093018,0.0012104313354939222,0.4417579472064972,0.0016148090362548828,0.04751766845583916,0.3511888384819031,0.9971829652786255,0.7425696849822998,0.5198220014572144,0.5196554660797119,0.5210574865341187,0.4851393699645996,0.5566272735595703,0.6238827445768147,8511.0,20,0.14285714285714285,52600,4
192,RS5173_gt.nii,0.5544261932373047,86.92525482177734,0.5332704186439514,0.9974191188812256,0.4636949300765991,0.9980457425117493,0.46672961115837097,0.0025809071958065033,0.5363050699234009,0.0019542649388313293,0.06504324078559875,0.32983580231666565,0.9954849481582642,0.7653447389602661,0.49605491757392883,0.49501609802246094,0.49726730585098267,0.5306894779205322,0.46174073219299316,0.5898723963071665,5155.0,6,0.25,69912,1
193,RS4803_gt.nii,0.14590387046337128,77.23341369628906,0.16149696707725525,0.9986635446548462,0.07877641916275024,0.9994062185287476,0.8385030627250671,0.0013364467304199934,0.9212235808372498,0.0005938078393228352,0.0833837017416954,0.05590895935893059,0.998071551322937,0.5800802707672119,0.10589730739593506,0.1119007021188736,0.11279252171516418,0.16016054153442383,0.07818269729614258,0.14225257999851512,10172.0,25,0.05714285714285714,11864,5
194,RS5180_gt.nii,0.4491412341594696,71.47027587890625,0.4573959410190582,0.9989108443260193,0.34842371940612793,0.9993088245391846,0.5426040291786194,0.0010891698766499758,0.6515762805938721,0.0006911968812346458,0.04652724042534828,0.2465265542268753,0.9982221722602844,0.7281534075737,0.39554160833358765,0.3983374238014221,0.3992086946964264,0.4563068151473999,0.3477325439453125,0.46766502935186294,5607.0,17,0.09523809523809523,21336,2
195,PS4442_gt.nii,0.5341227650642395,55.64530563354492,0.3906060457229614,0.9992322325706482,0.5838273763656616,0.9983211159706116,0.6093939542770386,0.0007677926332689822,0.4161726236343384,0.0016788734355941415,0.04245275631546974,0.30553388595581055,0.9975585341453552,0.6949191093444824,0.4680596888065338,0.476386159658432,0.4775421619415283,0.38983821868896484,0.582148551940918,0.5756036795707168,18586.0,16,0.09090909090909091,46136,3
196,PS4336_gt.nii,0.0,85.46343994140625,0.0,0.9995604753494263,0.0,0.9998177886009216,1.0,0.00043954511056654155,1.0,0.00018223187362309545,1.0,0.0,0.9993783831596375,0.49978023767471313,0.0,-0.0002830179000739008,0.0,-0.00043952465057373047,-0.00018221139907836914,0.0,3453.0,9,0.0,3056,1
197,RS5202_gt.nii,0.7578979730606079,30.610456466674805,0.6711471676826477,0.9990584850311279,0.6736089587211609,0.9990479350090027,0.3288528323173523,0.0009414910455234349,0.3263910412788391,0.0009520614985376596,0.03610239923000336,0.5064504146575928,0.99811190366745,0.8351027965545654,0.6723757982254028,0.6714301705360413,0.6723769307136536,0.6702055931091309,0.6726568937301636,0.7792441295983314,751.0,17,0.10526315789473684,48432,1
198,RS5099_gt.nii,0.45335984230041504,86.46183013916016,0.5335758328437805,0.9989523887634277,0.30283060669898987,0.9996019601821899,0.4664241671562195,0.0010476098395884037,0.6971694231033325,0.00039804138941690326,0.04242999479174614,0.2394450157880783,0.9985558390617371,0.7662640810012817,0.3863745629787445,0.4013151526451111,0.40197399258613586,0.5325281620025635,0.3024325370788574,0.470907800104948,9669.0,14,0.09090909090909091,14296,4
199,PS5262_gt.nii,0.4473782181739807,42.24925994873047,0.2878725230693817,0.9973932504653931,0.6443967223167419,0.9884197115898132,0.7121275067329407,0.0026067527942359447,0.35560330748558044,0.011580301448702812,0.08689071238040924,0.24841023981571198,0.985938549041748,0.6426329016685486,0.3979625105857849,0.42487746477127075,0.43070188164711,0.28526580333709717,0.6328164339065552,0.48083819226250857,165321.0,3,0.18181818181818182,270856,4
200,RS4103_gt.nii,0.3905675411224365,64.65176391601562,0.38103556632995605,0.9969250559806824,0.29574280977249146,0.9979003667831421,0.618964433670044,0.00307495822198689,0.7042571902275085,0.002099650213494897,0.08242823928594589,0.19977053999900818,0.994844913482666,0.6889803409576416,0.333014577627182,0.3331449329853058,0.3356911242008209,0.3779606819152832,0.2936432361602783,0.4104284682355625,11474.0,5,0.2222222222222222,56664,2
201,PS5365_gt.nii,0.3543922007083893,87.51000213623047,0.26759085059165955,0.9986859560012817,0.3622730076313019,0.9979583621025085,0.7324091792106628,0.0013140636729076505,0.6377269625663757,0.002041660714894533,0.0654870942234993,0.18190424144268036,0.9966521263122559,0.6331384181976318,0.3078155517578125,0.3097115457057953,0.3113534152507782,0.26627683639526367,0.3602313995361328,0.3817631595035765,15040.0,23,0.14814814814814814,46672,2
202,RS4995_gt.nii,0.15576542913913727,85.44647216796875,0.11861928552389145,0.9983876943588257,0.0901620015501976,0.9988123178482056,0.8813807368278503,0.0016123286914080381,0.9098380208015442,0.0011876978678628802,0.10441292077302933,0.05399136617779732,0.9972042441368103,0.5585035085678101,0.10245124995708466,0.10203241556882858,0.10341639816761017,0.11700701713562012,0.08897435665130615,0.13670718006332347,4696.0,2,0.3157894736842105,22568,8
203,RS4356_gt.nii,0.6353604793548584,17.029386520385742,0.4682471454143524,0.9972724318504333,0.7321886420249939,0.9915798306465149,0.5317528247833252,0.002727589337155223,0.2678113877773285,0.008420182392001152,0.0709100291132927,0.39977729320526123,0.9889793992042542,0.7327597737312317,0.5712013244628906,0.5804553031921387,0.5855298638343811,0.4655195474624634,0.7237684726715088,0.6700327265901505,111871.0,14,0.125,263000,3
204,RS5143_gt.nii,0.5075992941856384,71.8686294555664,0.38535767793655396,0.9990161061286926,0.49798768758773804,0.9984441995620728,0.614642322063446,0.0009838760597631335,0.502012312412262,0.0015558020677417517,0.04809883236885071,0.27754083275794983,0.9974658489227295,0.6921868920326233,0.434492290019989,0.436824232339859,0.43806779384613037,0.3843737840652466,0.496431827545166,0.555242045145499,10890.0,30,0.0625,42384,1
205,RS2473_gt.nii,0.0009630818385630846,56.444664001464844,0.34634241461753845,1.0021947622299194,3.1558234691619873,0.9939861297607422,0.6536576151847839,-0.0021947280038148165,-2.1558234691619873,0.006013856735080481,,0.4536812901496887,0.9961667656898499,0.6742686033248901,0.6241825819015503,1.047771692276001,1.045464277267456,0.3485372066497803,3.1498098373413086,0.0009568681290107856,80587.0,8,0.25,154200,4
206,PS4641_gt.nii,0.6040455102920532,105.93394470214844,0.46475183963775635,0.9991626739501953,0.6738365292549133,0.9980100393295288,0.5352481603622437,0.000837331754155457,0.3261634409427643,0.001989983953535557,0.04071773216128349,0.37940219044685364,0.9971808791160583,0.7319572567939758,0.5500965714454651,0.5582824945449829,0.559613049030304,0.46391451358795166,0.6718466281890869,0.6532101387069082,21394.0,15,0.11764705882352941,62216,1
207,RS4908_gt.nii,0.3484603762626648,87.38877868652344,0.3575361371040344,0.9990801811218262,0.2122899293899536,0.9995543360710144,0.6424638628959656,0.0009198004845529795,0.7877100706100464,0.0004456475144252181,0.04827288165688515,0.1536698043346405,0.9986357092857361,0.6783081293106079,0.2664017081260681,0.27485838532447815,0.27550193667411804,0.3566162586212158,0.21184420585632324,0.3327595179951159,8085.0,19,0.09523809523809523,11624,1
208,RS5025_gt.nii,0.0069757322780787945,83.01415252685547,0.013144330121576786,0.9988511800765991,0.002639614976942539,0.9997715353965759,0.986855685710907,0.0011488471645861864,0.9973604083061218,0.00022848931257613003,0.22818158566951752,0.002203023759648204,0.9986231923103333,0.5059977769851685,0.004396362230181694,0.0053779748268425465,0.00589032843708992,0.011995553970336914,0.0024111270904541016,0.005757832345469941,13589.0,17,0.12903225806451613,3880,7
209,RS2007_gt.nii,0.037820763885974884,118.224365234375,0.04851243272423744,0.998952329158783,0.024271035566926003,0.9994885921478271,0.9514875411987305,0.0010476969182491302,0.9757289886474609,0.0005114202504046261,0.12812592089176178,0.01644340716302395,0.9984419941902161,0.5237323641777039,0.03235479071736336,0.03358190134167671,0.03431394696235657,0.047464728355407715,0.02375960350036621,0.04213063388768378,7457.0,11,0.13333333333333333,9008,2
210,PS4468_gt.nii,0.0,82.04876708984375,0.0,0.9954825639724731,0.0,0.9998491406440735,1.0,0.0045174588449299335,1.0,0.00015088521467987448,1.0,0.0,0.9953330159187317,0.4977412819862366,0.0,-0.0008256014552898705,0.0,-0.0045174360275268555,-0.00015085935592651367,0.0,72668.0,21,0.0,2520,1
211,PS5333_gt.nii,0.15417195856571198,94.68500518798828,0.2913680672645569,0.9978530406951904,0.09041746705770493,0.9994800686836243,0.7086319327354431,0.00214698095805943,0.9095825552940369,0.0005199058796279132,0.0790540799498558,0.07411856949329376,0.9973359107971191,0.6446105241775513,0.13800817728042603,0.16124600172042847,0.16231070458889008,0.28922104835510254,0.0898975133895874,0.15767671426053234,26150.0,21,0.07407407407407407,12280,3
212,RS4744_gt.nii,0.42831677198410034,55.22861099243164,0.3037218749523163,0.9984795451164246,0.4207083582878113,0.9974710941314697,0.6962781548500061,0.0015204792143777013,0.5792916417121887,0.0025289033073931932,0.06607840955257416,0.21415892243385315,0.9959627389907837,0.6511006951332092,0.3527691662311554,0.3554917573928833,0.35746094584465027,0.30220139026641846,0.4181795120239258,0.4748906611782866,24258.0,10,0.3333333333333333,60776,2
213,RS5147_gt.nii,0.640151858329773,12.688577651977539,0.47771772742271423,0.9986253976821899,0.6764020919799805,0.9968642592430115,0.5222822427749634,0.0013745949836447835,0.32359790802001953,0.003135749138891697,0.050910744816064835,0.38884830474853516,0.9955111145973206,0.7381715774536133,0.5599579215049744,0.5663089156150818,0.5684446096420288,0.47634315490722656,0.6732664108276367,0.6749776378529522,28915.0,7,0.4,100304,2
214,RS4989_gt.nii,0.5728081464767456,76.80233764648438,0.42302611470222473,0.9992055296897888,0.6278568506240845,0.998173713684082,0.5769738554954529,0.0007944763056002557,0.3721431791782379,0.0018262986559420824,0.0415366068482399,0.3382217586040497,0.9973856210708618,0.711115837097168,0.5054793953895569,0.5141302347183228,0.5153638124465942,0.42223167419433594,0.6260305643081665,0.6141054967331899,20403.0,30,0.0625,52992,1
215,RS4955_gt.nii,0.6512125730514526,69.14332580566406,0.5095829963684082,0.9978320598602295,0.6421319842338562,0.99626225233078,0.4904170036315918,0.0021679128985852003,0.3578680157661438,0.0037377479020506144,0.06123144179582596,0.39687246084213257,0.9941332340240479,0.7537075281143188,0.5682300925254822,0.5691492557525635,0.5720310807228088,0.5074150562286377,0.6383942365646362,0.6852596385797114,34440.0,14,0.25,127100,2
216,PS4410_gt.nii,0.0,125.45915222167969,0.0,0.9986763000488281,0.0,0.9998944997787476,1.0,0.0013237202074378729,1.0,0.00010552067396929488,1.0,0.0,0.9985710382461548,0.49933815002441406,0.0,-0.0003737376828212291,0.0,-0.001323699951171875,-0.0001055002212524414,0.0,19733.0,14,0.0,1768,1
217,RS5126_gt.nii,0.56297367811203,61.653465270996094,0.40844017267227173,0.9985760450363159,0.6199078559875488,0.9966428875923157,0.5915598273277283,0.0014239591546356678,0.38009217381477356,0.003357101231813431,0.055753156542778015,0.32663917541503906,0.9952394962310791,0.7035081386566162,0.49243107438087463,0.5009452700614929,0.5031851530075073,0.4070162773132324,0.6165506839752197,0.6071856756650864,38123.0,20,0.16666666666666666,94856,3
218,PS4339_gt.nii,0.7437485456466675,76.58329010009766,0.615937352180481,0.997480571269989,0.7325950860977173,0.9957036972045898,0.38406264781951904,0.0025194548070430756,0.2674048840999603,0.0042962790466845036,0.06011168286204338,0.5028784275054932,0.9932522177696228,0.8067089319229126,0.6692203879356384,0.6683947443962097,0.6717385649681091,0.6134178638458252,0.7282987833023071,0.7729925110444377,37427.0,2,0.42105263157894735,185928,7
219,PS1753_gt.nii,0.2678825557231903,93.93614959716797,0.1687769740819931,0.998286247253418,0.3843252956867218,0.9947499632835388,0.8312230110168457,0.0017137584509328008,0.6156746745109558,0.005250014830380678,0.09154234081506729,0.132856085896492,0.9930615425109863,0.5835316181182861,0.23455068469047546,0.2516535818576813,0.2546865940093994,0.16706323623657227,0.379075288772583,0.29574416927145947,64851.0,10,0.2,105672,1
220,RS2938_gt.nii,0.005586592014878988,78.38367462158203,0.0030690536368638277,0.9993928074836731,0.004693917464464903,0.9990700483322144,0.9969309568405151,0.0006072221440263093,0.9953060746192932,0.000929922447539866,0.30786365270614624,0.0018591680563986301,0.9984639883041382,0.5012309551239014,0.003711435943841934,0.003044063225388527,0.0037955082952976227,0.0024619102478027344,0.003763914108276367,0.007875953728771843,9101.0,12,0.18181818181818182,15640,2
221,RS5132_gt.nii,0.20311249792575836,98.8764419555664,0.4154128134250641,0.9980746507644653,0.11771297454833984,0.9996379613876343,0.5845872163772583,0.0019253470236435533,0.8822870254516602,0.00036205333890393376,0.0637398436665535,0.10098475962877274,0.9977145791053772,0.7067437171936035,0.18344442546367645,0.22027966380119324,0.22113226354122162,0.41348743438720703,0.11735093593597412,0.2058205103698748,24930.0,17,0.10526315789473684,10368,1
222,PS5286_gt.nii,0.13484467566013336,109.2030258178711,0.1522422432899475,0.9991026520729065,0.08806594461202621,0.9995172619819641,0.8477577567100525,0.0008973219664767385,0.9119340777397156,0.0004827359225600958,0.07129956036806107,0.0590890608727932,0.9986209273338318,0.575672447681427,0.11158468574285507,0.11513154953718185,0.11579014360904694,0.151344895362854,0.08758318424224854,0.1451475950252235,5509.0,12,0.125,9544,2
223,RS4912_gt.nii,0.1877891719341278,101.61397552490234,0.30762195587158203,0.9987905621528625,0.0904892161488533,0.9997289180755615,0.692378044128418,0.001209433889016509,0.9095107913017273,0.00027108463109470904,0.059002697467803955,0.0751778855919838,0.9985203146934509,0.6532062292098999,0.139842689037323,0.16626474261283875,0.16684265434741974,0.3064124584197998,0.090218186378479,0.16157572360783057,15501.0,7,0.2222222222222222,6560,1
224,RS4893_gt.nii,0.009862685576081276,102.24480438232422,0.00997150968760252,0.9995027184486389,0.0033452806528657675,0.9998342394828796,0.9900285005569458,0.0004973051836714149,0.996654748916626,0.00016578362556174397,0.18254567682743073,0.0025112107396125793,0.9993370771408081,0.504737138748169,0.0050098407082259655,0.005488461349159479,0.005775595083832741,0.00947427749633789,0.0031795501708984375,0.006941001487357461,4668.0,15,0.17391304347826086,2808,4
225,RS5221_gt.nii,0.011884292587637901,87.77243041992188,0.013530927710235119,0.9989438652992249,0.003543904982507229,0.9997259378433228,0.9864690899848938,0.0010561298113316298,0.9964560866355896,0.00027405453147366643,0.2183743268251419,0.002816271735355258,0.9986703991889954,0.5062373876571655,0.005616725422441959,0.006386762019246817,0.006924761459231377,0.012474775314331055,0.003269791603088379,0.006863118906258511,11877.0,14,0.1,4656,3
226,PS3947_gt.nii,0.0087629035115242,90.6360855102539,0.01116071455180645,0.998271644115448,0.0027524514589458704,0.9995768070220947,0.9888392686843872,0.0017283790512010455,0.997247576713562,0.0004232109058648348,0.2823922038078308,0.002212817780673504,0.9978498816490173,0.504716157913208,0.004415864124894142,0.004687235224992037,0.00554250180721283,0.009432315826416016,0.002329230308532715,0.005673557675259742,19657.0,7,0.23529411764705882,7168,5
227,RS2688_gt.nii,0.0,110.38115692138672,0.0,0.9993875026702881,0.0,0.9998888373374939,1.0,0.0006125057698227465,1.0,0.00011117114627268165,1.0,0.0,0.9992764592170715,0.49969375133514404,0.0,-0.0002609462826512754,0.0,-0.0006124973297119141,-0.00011116266250610352,0.0,7297.0,8,0.0,1864,7
228,PS5257_gt.nii,0.41616424918174744,80.07183837890625,0.3348373770713806,0.9985983967781067,0.40152114629745483,0.9981328845024109,0.6651626229286194,0.0014015943743288517,0.5984788537025452,0.0018671248108148575,0.060766976326704025,0.22336120903491974,0.9967395663261414,0.6667178869247437,0.36515986919403076,0.36504650115966797,0.36666643619537354,0.3334357738494873,0.3996540307998657,0.4308248439040421,8762.0,9,0.18181818181818182,46984,1
229,RS5205_gt.nii,0.0,62.52599334716797,0.0,0.9965977668762207,0.0,0.9915108680725098,1.0,0.0034022286999970675,1.0,0.008489159867167473,1.0,0.0,0.9881660342216492,0.49829888343811035,0.0,-0.005374203436076641,0.0,-0.003402233123779297,-0.008489131927490234,0.0,95224.0,17,0.0,141944,1
230,RS5208_gt.nii,0.06001667305827141,75.58967590332031,0.10744985938072205,0.9992368221282959,0.0228972677141428,0.9998513460159302,0.8925501704216003,0.000763185671530664,0.9771027565002441,0.00014865085540805012,0.07772698998451233,0.019238168373703957,0.9990884065628052,0.5533433556556702,0.03775009512901306,0.0492643304169178,0.049601491540670395,0.10668671131134033,0.022748589515686035,0.04477946115381745,9809.0,22,0.14285714285714285,2792,3
231,RS4613_gt.nii,0.0,92.89752197265625,0.0,0.9989254474639893,0.0,0.9994667768478394,1.0,0.0010745287872850895,1.0,0.0005331997526809573,1.0,0.0,0.9983934164047241,0.49946272373199463,0.0,-0.0007569270092062652,0.0,-0.0010745525360107422,-0.0005332231521606445,0.0,6504.0,17,0.0,8936,1
232,RS5000_gt.nii,0.6054620742797852,16.76305389404297,0.4359174370765686,0.9981687664985657,0.8011871576309204,0.9905236959457397,0.5640825629234314,0.001831261208280921,0.19881285727024078,0.009476305916905403,0.06086897477507591,0.3933662474155426,0.9888087511062622,0.7170431017875671,0.5646272301673889,0.5862343907356262,0.5909749865531921,0.4340862035751343,0.7917108535766602,0.6302004477399485,131993.0,3,1.0,279296,1
233,RS3777_gt.nii,0.8025737404823303,86.74559783935547,0.7264931797981262,0.9993222951889038,0.7639366388320923,0.9991744160652161,0.2735068202018738,0.0006777180242352188,0.2360633909702301,0.000825562747195363,0.029637278988957405,0.5933011770248413,0.9985011219978333,0.8629077672958374,0.7447445392608643,0.7442296147346497,0.7449796795845032,0.7258155345916748,0.7631111145019531,0.8226811984212414,1346.0,10,0.16666666666666666,50496,1
234,RS5090_gt.nii,0.1382818967103958,95.60857391357422,0.09723831713199615,0.9991164207458496,0.11973840743303299,0.998884379863739,0.902761697769165,0.000883597182109952,0.8802616000175476,0.0011156060500070453,0.08702903240919113,0.05670364201068878,0.9980030059814453,0.5481773614883423,0.10732175409793854,0.10691055655479431,0.10790348052978516,0.09635472297668457,0.1186227798461914,0.16587053203755558,7132.0,23,0.13793103448275862,20712,3
235,RS3921_gt.nii,0.19364215433597565,86.37736511230469,0.29698413610458374,0.9997451901435852,0.6367735862731934,0.9989433288574219,0.7030158638954163,0.00025483500212430954,0.36322641372680664,0.0010566961718723178,0.02845795266330242,0.25396180152893066,0.998689591884613,0.6483646631240845,0.40505507588386536,0.4343222677707672,0.4348697066307068,0.29672932624816895,0.6357169151306152,0.14079647641769133,1267.0,27,0.18181818181818182,25200,3
236,RS3611_gt.nii,0.0,107.81465911865234,0.0,0.9986251592636108,0.0,0.9991582036018372,1.0,0.0013748640194535255,1.0,0.0008418203215114772,1.0,0.0,0.9977856278419495,0.4993125796318054,0.0,-0.0010758198332041502,0.0,-0.0013748407363891602,-0.0008417963981628418,0.0,7491.0,22,0.0,14104,1
237,RS4092_gt.nii,0.0,111.57060241699219,0.0,0.999255359172821,0.0,0.9998234510421753,1.0,0.000744652992580086,1.0,0.0001765611959854141,1.0,0.0,0.9990790486335754,0.4996276795864105,0.0,-0.00036259734770283103,0.0,-0.0007446408271789551,-0.00017654895782470703,0.0,7886.0,18,0.0,2960,1
238,RS4764_gt.nii,0.32012656331062317,77.93586730957031,0.3358096778392792,0.997904896736145,0.18648310005664825,0.9990490078926086,0.6641902923583984,0.002095115138217807,0.8135169148445129,0.0009509939700365067,0.07320494949817657,0.1362343430519104,0.9969593286514282,0.6668573021888733,0.23979972302913666,0.2488267868757248,0.2502455413341522,0.3337146043777466,0.1855320930480957,0.3176470588235294,16298.0,7,0.35294117647058826,23960,5
239,RS5251_gt.nii,0.371684193611145,86.42597961425781,0.2460293173789978,0.9990737438201904,0.3840286135673523,0.9982317090034485,0.7539706826210022,0.0009262795210815966,0.6159713864326477,0.0017682616598904133,0.05781114846467972,0.17641261219978333,0.9973102807998657,0.6225515604019165,0.29991623759269714,0.3060934245586395,0.30737972259521484,0.245103120803833,0.3822603225708008,0.3919072332144016,16242.0,24,0.08333333333333333,39288,1
240,RS4848_gt.nii,0.0,101.31633758544922,0.0,0.9988556504249573,0.0,0.9974398016929626,1.0,0.001144355395808816,1.0,0.002560199936851859,1.0,0.0,0.9963012933731079,0.49942782521247864,0.0,-0.0017116597155109048,0.0,-0.0011443495750427246,-0.0025601983070373535,0.0,29297.0,15,0.0,42904,1
241,RS5150_gt.nii,0.005996583960950375,99.77374267578125,0.03181818127632141,0.9992049336433411,0.0010484535014256835,0.9999746084213257,0.9681817889213562,0.0007950871950015426,0.9989515542984009,2.5411804017494433e-05,0.13649655878543854,0.0010160389356315136,0.9991795420646667,0.5155115723609924,0.0020300152245908976,0.005633641500025988,0.005775801371783018,0.031023144721984863,0.0010230541229248047,0.002115762430104277,12818.0,14,0.1111111111111111,440,2
242,RS4132_gt.nii,0.0,108.8393325805664,0.0,0.9979596138000488,0.0,0.999760627746582,1.0,0.00204039691016078,1.0,0.00023938373487908393,1.0,0.0,0.9977211952209473,0.4989798069000244,0.0,-0.0006988832610659301,0.0,-0.002040386199951172,-0.00023937225341796875,0.0,28549.0,15,0.0,4008,3
243,RS5108_gt.nii,0.11901023238897324,63.03927230834961,0.07283305376768112,0.997905969619751,0.18478642404079437,0.9939812421798706,0.9271669387817383,0.002094059018418193,0.8152135610580444,0.006018740125000477,0.14497928321361542,0.05512167513370514,0.9919161200523376,0.5353695154190063,0.10448401421308517,0.11245375126600266,0.11601103097200394,0.0707390308380127,0.17876768112182617,0.12664569777585696,72167.0,9,0.16666666666666666,108632,3
244,PS4300_gt.nii,0.5817868113517761,55.31364822387695,0.5603806972503662,0.9994418025016785,0.4281698763370514,0.9996720552444458,0.4396193325519562,0.000558196275960654,0.571830153465271,0.0003279666416347027,0.030595391988754272,0.32051047682762146,0.9991145730018616,0.7799112796783447,0.4854342043399811,0.48940321803092957,0.48983481526374817,0.5598225593566895,0.4278419017791748,0.5907596324087345,2892.0,12,0.14285714285714285,12504,1
245,RS5102_gt.nii,0.671146035194397,41.780967712402344,0.5766427516937256,0.9987538456916809,0.5787867903709412,0.9987428784370422,0.423357218503952,0.0012461482547223568,0.42121320962905884,0.0012571342522278428,0.04442198947072029,0.40618574619293213,0.9975041151046753,0.7876982688903809,0.5777127742767334,0.5764622092247009,0.5777137875556946,0.5753965377807617,0.5775296688079834,0.6937114762833165,2173.0,8,0.3076923076923077,49672,2
246,RS4122_gt.nii,0.0,78.33900451660156,0.0,0.9982300996780396,0.0,0.9999808669090271,1.0,0.0017698744777590036,1.0,1.910730316012632e-05,1.0,0.0,0.9982110857963562,0.4991150498390198,0.0,-0.00018389543402008712,0.0,-0.0017699003219604492,-1.913309097290039e-05,0.0,29130.0,16,0.0,320,1
247,RS4117_gt.nii,0.0,116.23145294189453,0.0,0.9993103742599487,0.0,0.9995619654655457,1.0,0.0006896295817568898,1.0,0.00043803846347145736,1.0,0.0,0.9988729357719421,0.49965518712997437,0.0,-0.0005496219382621348,0.0,-0.0006896257400512695,-0.0004380345344543457,0.0,3341.0,32,0.0,7344,1
248,PS4333_gt.nii,0.05726700276136398,75.58935546875,0.17837591469287872,0.99790358543396,0.03228647634387016,0.9996772408485413,0.8216241002082825,0.002096401760354638,0.9677135348320007,0.00032274279510602355,0.097806915640831,0.028106579557061195,0.9975823760032654,0.5881397724151611,0.054676394909620285,0.07506365329027176,0.07588893175125122,0.17627954483032227,0.03196370601654053,0.05905601006922593,29055.0,10,0.16666666666666666,6576,1
249,RS4096_gt.nii,0.012476962991058826,53.33854293823242,0.014908256940543652,0.9992536902427673,0.00413683382794261,0.9997950196266174,0.9850917458534241,0.0007462861249223351,0.995863139629364,0.00020495511125773191,0.1828298270702362,0.0032487816642969847,0.9990490674972534,0.5070809721946716,0.006476522423326969,0.007462114095687866,0.007853214628994465,0.014161944389343262,0.003931879997253418,0.008515516253172848,7941.0,23,0.06451612903225806,3488,4
250,RS5162_gt.nii,0.5192403793334961,63.37586212158203,0.3596613109111786,0.9991479516029358,0.6454264521598816,0.9972438216209412,0.6403387188911438,0.0008520712144672871,0.3545735478401184,0.0027561571914702654,0.04641367867588997,0.3003222346305847,0.9964020252227783,0.679404616355896,0.4619196951389313,0.48020413517951965,0.481803834438324,0.358809232711792,0.6426702737808228,0.5655723391251201,35474.0,17,0.10526315789473684,72040,1
251,RS4933_gt.nii,0.00015380277181975543,112.18177032470703,0.0003194207965862006,0.9979204535484314,8.60289073898457e-05,0.9994391798973083,0.9996805787086487,0.002079518511891365,0.9999139904975891,0.0005607936182059348,0.7184219360351562,6.777975795557722e-05,0.9973620176315308,0.49911993741989136,0.00013555033365264535,-0.0009141293121501803,0.0001657691755099222,-0.0017601251602172852,-0.0004748106002807617,0.00016637089618456077,23174.0,14,0.1,9392,3
252,RS4864_gt.nii,0.09727812558412552,96.88549041748047,0.05730283632874489,0.9988869428634644,0.09357521682977676,0.9981110692024231,0.9426971673965454,0.0011130793718621135,0.9064247608184814,0.0018889211351051927,0.12232207506895065,0.03684905916452408,0.9970025420188904,0.5280948877334595,0.07107892632484436,0.07177624851465225,0.07322653383016586,0.056189775466918945,0.09168624877929688,0.11306340718105425,17714.0,11,0.26666666666666666,33576,2
253,RS2703_gt.nii,0.05735258758068085,63.151397705078125,0.046320922672748566,0.9989007115364075,0.04340827837586403,0.9989728927612305,0.953679084777832,0.0010992789175361395,0.9565917253494263,0.0010270942002534866,0.1334872841835022,0.022922322154045105,0.997875988483429,0.5226108431816101,0.044817324727773666,0.04377838224172592,0.04484095796942711,0.045221686363220215,0.0423811674118042,0.06807817589576547,2350.0,22,0.06896551724137931,18048,4
254,RS5085_gt.nii,0.6797282099723816,74.06078338623047,0.6792639493942261,0.9980987310409546,0.560251772403717,0.9988553524017334,0.3207360506057739,0.0019012896809726954,0.43974819779396057,0.001144631765782833,0.050247352570295334,0.4430476725101471,0.996965765953064,0.8386813402175903,0.6140444278717041,0.6154009103775024,0.6168944835662842,0.6773626804351807,0.5591070652008057,0.6894937129138538,12829.0,9,0.18181818181818182,59616,1
255,RS5279_gt.nii,0.5873043537139893,68.44558715820312,0.5261344909667969,0.9990010261535645,0.5143719911575317,0.9990469813346863,0.4738655388355255,0.000998952193185687,0.48562800884246826,0.0009530081297270954,0.04175470769405365,0.35152187943458557,0.9980520009994507,0.7625677585601807,0.520186722278595,0.5192441344261169,0.5202199816703796,0.5251355171203613,0.5134189128875732,0.5917661795407098,1589.0,10,0.16666666666666666,33672,1
256,RS4202_gt.nii,0.0,92.55268859863281,0.0,0.9975634217262268,0.0,0.9998742938041687,1.0,0.0024365857243537903,1.0,0.0001257144467672333,1.0,0.0,0.9974383115768433,0.4987817108631134,0.0,-0.0005534564261324704,0.0,-0.0024365782737731934,-0.00012570619583129883,0.0,38334.0,24,0.0,2104,1
257,RS4469_gt.nii,0.18417519330978394,78.10890197753906,0.1565489023923874,0.9983471632003784,0.12785862386226654,0.9986940622329712,0.8434510827064514,0.0016528281848877668,0.8721413612365723,0.001305965124629438,0.09317803382873535,0.07570642232894897,0.9970462322235107,0.5774480104446411,0.14075666666030884,0.14000895619392395,0.14147835969924927,0.15489602088928223,0.12655270099639893,0.19749902685869988,2384.0,17,0.06896551724137931,25928,6
258,RS2366_gt.nii,0.0,109.96271514892578,0.0,0.9988172650337219,0.0,0.999809980392456,1.0,0.001182720996439457,1.0,0.00019000587053596973,1.0,0.0,0.9986277222633362,0.49940863251686096,0.0,-0.0004740505537483841,0.0,-0.0011827349662780762,-0.0001900196075439453,0.0,16193.0,10,0.0,3184,2
259,PS5317_gt.nii,0.0003037513233721256,72.3947525024414,0.0009791122283786535,0.9989307522773743,0.0001672334037721157,0.9998173713684082,0.9990208745002747,0.00106926413718611,0.9998327493667603,0.00018264510435983539,0.5112434029579163,0.0001428571413271129,0.9987484812736511,0.4999549388885498,0.0002856734790839255,-3.7274588976288214e-05,0.00040464833728037775,-9.012222290039062e-05,-1.537799835205078e-05,0.0003160556257901391,14394.0,29,0.06451612903225806,3064,1
260,RS5235_gt.nii,0.021847933530807495,57.245086669921875,0.011170596815645695,0.9989485740661621,0.0533556304872036,0.9947760105133057,0.9888293743133545,0.0010514312889426947,0.9466443657875061,0.005223979242146015,0.2347736954689026,0.00932288821786642,0.9937359094619751,0.5050595998764038,0.0184735506772995,0.022069258615374565,0.024413403123617172,0.010119199752807617,0.048131585121154785,0.023939485627836612,77277.0,22,0.18181818181818182,88536,3
261,RS5028_gt.nii,0.37693968415260315,111.45402526855469,0.5396847128868103,0.9992122650146484,0.22807222604751587,0.9998013973236084,0.4603152573108673,0.0007877168827690184,0.7719277739524841,0.00019862646877299994,0.03679912909865379,0.19093044102191925,0.9990141987800598,0.7694485187530518,0.32064080238342285,0.35042890906333923,0.35083770751953125,0.5388970375061035,0.2278735637664795,0.36423871961177734,9989.0,13,0.13333333333333333,7232,1
262,RS2958_gt.nii,0.17564773559570312,90.40104675292969,0.185978502035141,0.9963219165802002,0.13268671929836273,0.9975340962409973,0.8140215277671814,0.0036780918017029762,0.8673132658004761,0.002465898869559169,0.12329205125570297,0.08393828570842743,0.9938775300979614,0.5911502242088318,0.1548765003681183,0.15407565236091614,0.1570887565612793,0.18230044841766357,0.13022077083587646,0.18899218891186925,13930.0,18,0.08,50608,4
263,RS5114_gt.nii,0.7192018032073975,46.277957916259766,0.5651529431343079,0.9989215135574341,0.7690163254737854,0.9972418546676636,0.43484705686569214,0.0010785004124045372,0.2309836745262146,0.0027581271715462208,0.041855741292238235,0.48313963413238525,0.9961829781532288,0.7820372581481934,0.6515092849731445,0.6574395298957825,0.6592509746551514,0.5640745162963867,0.7662582397460938,0.7605742964233531,32526.0,8,0.16666666666666666,105920,2
264,PS4318_gt.nii,0.16648782789707184,60.90156173706055,0.13566294312477112,0.9976855516433716,0.12903080880641937,0.9978151917457581,0.8643370270729065,0.0023144418373703957,0.8709691762924194,0.002184817800298333,0.11552572250366211,0.07081502676010132,0.9955123662948608,0.5666742324829102,0.13226379454135895,0.13005661964416504,0.1323053240776062,0.1333484649658203,0.12684595584869385,0.1729641742904942,2759.0,8,0.38095238095238093,42296,6
265,RS4895_gt.nii,0.09698802977800369,48.10145568847656,0.1163773387670517,0.9979944229125977,0.057165298610925674,0.999075710773468,0.8836226463317871,0.002005584305152297,0.9428346753120422,0.0009242863743565977,0.11604198068380356,0.03986307978630066,0.9970741868019104,0.5571858882904053,0.07666986435651779,0.0802021324634552,0.08156436681747437,0.11437177658081055,0.05624103546142578,0.09416221960403816,16577.0,9,0.21052631578947367,17512,5
266,PS3038_gt.nii,0.06736329942941666,76.48529052734375,0.06813953816890717,0.9977062344551086,0.043750934302806854,0.9985635280609131,0.9318604469299316,0.0022937762551009655,0.9562490582466125,0.001436455175280571,0.1550310105085373,0.027372945100069046,0.9962767362594604,0.5329228639602661,0.053287260234355927,0.052784740924835205,0.054600078612565994,0.06584572792053223,0.04231441020965576,0.06849395125942376,10853.0,11,0.26666666666666666,25800,2
267,PS5314_gt.nii,0.5895830392837524,79.05311584472656,0.4487621486186981,0.9987963438034058,0.6588033437728882,0.9971498847007751,0.5512378811836243,0.0012036588741466403,0.3411966562271118,0.002850104356184602,0.04923965036869049,0.3641321659088135,0.9959624409675598,0.7237792611122131,0.5338664054870605,0.5418278574943542,0.5437334179878235,0.44755852222442627,0.6559531688690186,0.5933749913955961,26895.0,13,0.13333333333333333,86440,1
268,RS5089_gt.nii,0.0006919109146110713,86.97700500488281,0.0009463179740123451,0.9983848929405212,0.0004060688952449709,0.9993066787719727,0.9990536570549011,0.0016150935553014278,0.9995939135551453,0.0006933081895112991,0.5664883852005005,0.00028422303148545325,0.9976938366889954,0.49966561794281006,0.0005682845367118716,-0.0004382905608508736,0.0006198954069986939,-0.0006687641143798828,-0.0002872347831726074,0.0007872606906423332,12399.0,17,0.1935483870967742,11624,7
269,RS5191_gt.nii,0.3324311375617981,97.1287841796875,0.3839413523674011,0.9995386600494385,0.2172197550535202,0.9997945427894592,0.6160586476325989,0.0004613148921635002,0.7827802300453186,0.00020545904408209026,0.03350250422954559,0.1610773503780365,0.9993335008621216,0.6917400360107422,0.2774618864059448,0.28847989439964294,0.2887899577617645,0.3834800720214844,0.21701431274414062,0.34598340182096526,3561.0,15,0.11764705882352941,5592,1
270,RS5006_gt.nii,0.11677514761686325,80.02499389648438,0.08363394439220428,0.9978333711624146,0.08858054876327515,0.9976930618286133,0.9163660407066345,0.0021666462998837233,0.9114194512367249,0.0023069249000400305,0.13863976299762726,0.044951844960451126,0.9955373406410217,0.5407336354255676,0.08603620529174805,0.08383602648973465,0.08607171475887299,0.08146727085113525,0.0862736701965332,0.1063030723518499,4005.0,12,0.14285714285714285,42136,1
271,PS5239_gt.nii,0.0,102.61091613769531,0.0,0.9977458715438843,0.0,0.9952046871185303,1.0,0.002254124963656068,1.0,0.00479534175246954,1.0,0.0,0.9929720759391785,0.49887293577194214,0.0,-0.0032877500634640455,0.0,-0.0022541284561157227,-0.0047953128814697266,0.0,47676.0,10,0.0,80272,1
272,PS5256_gt.nii,0.2657628357410431,95.86630249023438,0.1778816431760788,0.9990602135658264,0.22631217539310455,0.9987298846244812,0.82211834192276,0.0009398061083629727,0.7736878395080566,0.0012701060622930527,0.06776074320077896,0.11061468720436096,0.9977930784225464,0.5884709358215332,0.19919542968273163,0.1995478719472885,0.20064093172550201,0.1769418716430664,0.22504210472106934,0.2927713141331299,9326.0,32,0.05714285714285714,25888,2
273,PS5236_gt.nii,0.18097344040870667,94.83985137939453,0.12403768301010132,0.996878981590271,0.23524130880832672,0.9932448863983154,0.8759623169898987,0.0031210281886160374,0.7647587060928345,0.006755111273378134,0.13690820336341858,0.08839372545480728,0.990175187587738,0.5604583024978638,0.16242969036102295,0.16621607542037964,0.1708180010318756,0.12091660499572754,0.22848618030548096,0.19568783975708898,67758.0,6,0.25,128856,1
274,RS5083_gt.nii,0.36322319507598877,82.3225326538086,0.23031094670295715,0.9976904392242432,0.4910954535007477,0.9925896525382996,0.7696890830993652,0.002309583593159914,0.5089045166969299,0.007410336751490831,0.09102463722229004,0.1859351247549057,0.9903355240821838,0.614000678062439,0.3135671019554138,0.33208560943603516,0.33631035685539246,0.22800135612487793,0.48368513584136963,0.39820863104358534,93505.0,7,0.2222222222222222,160800,2
275,RS5135_gt.nii,0.2444727122783661,61.44057846069336,0.14358031749725342,0.9989474415779114,0.3680048882961273,0.9963537454605103,0.8564196825027466,0.0010525620309635997,0.6319951415061951,0.0036462813150137663,0.07886768877506256,0.11517953872680664,0.9953116774559021,0.5712639093399048,0.20656679570674896,0.2278842031955719,0.22986574470996857,0.14252781867980957,0.36435866355895996,0.26880365440655274,48198.0,14,0.23529411764705882,71312,2
276,PS5276_gt.nii,0.09995772689580917,88.16461944580078,0.07970554381608963,0.9984087944030762,0.09390517324209213,0.9980965256690979,0.920294463634491,0.0015912126982584596,0.9060948491096497,0.0019034723518416286,0.12380068749189377,0.04505474865436554,0.9965119361877441,0.539057195186615,0.08622466772794724,0.08477412164211273,0.08651452511548996,0.07811439037322998,0.09200167655944824,0.10728579755197203,7212.0,22,0.08333333333333333,34640,1
277,RS4946_gt.nii,0.10737312585115433,77.4467544555664,0.06986106932163239,0.9988147616386414,0.08184970915317535,0.9985935688018799,0.9301389455795288,0.00118524010758847,0.9181503057479858,0.0014064558781683445,0.1152414083480835,0.03916709125041962,0.9974119067192078,0.5343379378318787,0.07538169622421265,0.0743270292878151,0.07561817765235901,0.06867587566375732,0.08044326305389404,0.11304486667731119,7541.0,10,0.3157894736842105,25336,4
278,RS4240_gt.nii,0.0,58.660037994384766,0.0,0.9969449043273926,0.0,0.99988853931427,1.0,0.003055077511817217,1.0,0.00011144348536618054,1.0,0.0,0.9968341588973999,0.4984724521636963,0.0,-0.0005834967596456409,0.0,-0.003055095672607422,-0.00011146068572998047,0.0,48641.0,15,0.0,1864,1
279,RS5379_gt.nii,0.09040103852748871,83.9404525756836,0.2485431283712387,0.9990077614784241,0.048751212656497955,0.9998461008071899,0.7514568567276001,0.0009922627359628677,0.9512487649917603,0.00015388085739687085,0.05942915380001068,0.042488545179367065,0.9988542199134827,0.6237754225730896,0.08151368796825409,0.10968278348445892,0.11007624119520187,0.2475508451461792,0.04859733581542969,0.09223615916955018,13290.0,15,0.11764705882352941,3432,1
280,RS3867_gt.nii,0.5014004707336426,119.29794311523438,0.4278639554977417,0.9993341565132141,0.39119523763656616,0.999427855014801,0.5721360445022583,0.0006658530328422785,0.6088047623634338,0.0005721740890294313,0.0379515215754509,0.2568409740924835,0.9987632632255554,0.7135990858078003,0.408708781003952,0.4085015058517456,0.40911898016929626,0.4271981716156006,0.3906230926513672,0.48840456325557635,2449.0,11,0.15384615384615385,16760,1
281,RS5064_gt.nii,0.5199452638626099,71.39713287353516,0.40354955196380615,0.99900883436203,0.4878523051738739,0.9986051321029663,0.5964504480361938,0.0009911545785143971,0.5121476650238037,0.0013948788400739431,0.047218989580869675,0.28346186876296997,0.9976189732551575,0.7012791633605957,0.4417145252227783,0.4425240457057953,0.4437032639980316,0.4025583267211914,0.4864574670791626,0.5731019601443362,10357.0,5,0.2857142857142857,39160,5
282,RS5131_gt.nii,0.001547881867736578,90.14432525634766,0.0014629948418587446,0.9984472393989563,0.0013052324065938592,0.9986146688461304,0.998537003993988,0.0015527657233178616,0.9986947774887085,0.0013853362761437893,0.5073041319847107,0.0006902852328494191,0.9970661997795105,0.49995511770248413,0.001379618188366294,-8.47997289383784e-05,0.0013818640727549791,-8.976459503173828e-05,-8.0108642578125e-05,0.001700595208322913,1396.0,10,0.18181818181818182,23240,1
283,PS4273_gt.nii,0.23874646425247192,87.09993743896484,0.21400701999664307,0.9987525939941406,0.17350731790065765,0.9990379810333252,0.7859929800033569,0.0012473807437345386,0.8264926671981812,0.0009620386408641934,0.07093122601509094,0.10597497969865799,0.9977935552597046,0.6063798069953918,0.19164082407951355,0.19160029292106628,0.19269609451293945,0.2127596139907837,0.17254531383514404,0.25880271306399294,836.0,12,0.18181818181818182,20504,5
284,RS3914_gt.nii,0.003480831626802683,126.49505615234375,0.012640449218451977,0.9990613460540771,0.0005712109850719571,0.9999580383300781,0.9873595237731934,0.000938634155318141,0.9994288086891174,4.194145367364399e-05,0.21414600312709808,0.0005468133022077382,0.9990195035934448,0.5058509111404419,0.0010930289281532168,0.0024886569008231163,0.0026870733126997948,0.011701822280883789,0.0005292892456054688,0.0011705794368212265,14657.0,6,0.2,712,2
285,RS5168_gt.nii,0.3736037313938141,32.2180061340332,0.2520902454853058,0.998067319393158,0.38711515069007874,0.9963843822479248,0.7479097843170166,0.0019326962064951658,0.6128848195075989,0.0036156396381556988,0.08050993084907532,0.18017874658107758,0.994472324848175,0.6250787973403931,0.3053414523601532,0.3097342550754547,0.3123907148838043,0.25015759468078613,0.38349950313568115,0.41517120567086957,37154.0,20,0.125,80852,6
286,RS4734_gt.nii,0.18936797976493835,79.25244903564453,0.1250464916229248,0.9967945218086243,0.16742397844791412,0.9954956769943237,0.8749535083770752,0.0032054660841822624,0.8325760364532471,0.004504350479692221,0.13801027834415436,0.0771016851067543,0.9923238754272461,0.5609204769134521,0.14316509664058685,0.14089107513427734,0.14469201862812042,0.1218409538269043,0.16291964054107666,0.19682417723139967,29196.0,5,0.2222222222222222,86040,6
287,PS3286_gt.nii,0.0,78.9195785522461,0.0,0.9988271594047546,0.0,0.9999057054519653,1.0,0.0011728318640962243,1.0,9.428591147297993e-05,1.0,0.0,0.9987331032752991,0.4994135797023773,0.0,-0.0003325380093883723,0.0,-0.0011728405952453613,-9.429454803466797e-05,0.0,16898.0,7,0.0,1580,6
288,RS2687_gt.nii,0.006384482141584158,103.73066711425781,0.003553409595042467,0.9991150498390198,0.008765473030507565,0.9978084564208984,0.9964466094970703,0.0008849277510307729,0.991234540939331,0.0021915289107710123,0.3329015076160431,0.002534829778596759,0.9969274401664734,0.5013342499732971,0.0050568412989377975,0.004188370890915394,0.005580978002399206,0.0026684999465942383,0.006573915481567383,0.007396742045679117,27079.0,7,0.18181818181818182,36866,2
289,RS4801_gt.nii,0.0,116.7171859741211,0.0,0.9980735778808594,0.0,0.9997529983520508,1.0,0.001926420140080154,1.0,0.00024700051289983094,1.0,0.0,0.9978275299072266,0.4990367889404297,0.0,-0.0006898019928485155,0.0,-0.001926422119140625,-0.00024700164794921875,0.0,27580.0,17,0.0,4136,1
290,RS3915_gt.nii,0.1955113261938095,62.257930755615234,0.27353718876838684,0.9972870349884033,0.09861025959253311,0.9992102384567261,0.7264628410339355,0.0027129848022013903,0.9013897180557251,0.0007897517643868923,0.09056983888149261,0.07814488559961319,0.9965025782585144,0.6354120969772339,0.14496174454689026,0.16276413202285767,0.16423633694648743,0.2708241939544678,0.09782052040100098,0.1742603394818435,30947.0,15,0.23076923076923078,18184,5
291,RS5159_gt.nii,0.6785447001457214,71.72621154785156,0.6123173832893372,0.9985467195510864,0.6350053548812866,0.9983994364738464,0.38768261671066284,0.0014532962813973427,0.36499467492103577,0.0016005922807380557,0.0464545413851738,0.45291292667388916,0.9969584345817566,0.8054320812225342,0.6234549880027771,0.6220322847366333,0.6235581636428833,0.6108641624450684,0.6334047317504883,0.7121244047368199,5199.0,3,0.2857142857142857,68992,2
292,PS5254_gt.nii,0.5354363322257996,81.61739349365234,0.4468413293361664,0.99714195728302,0.5007492303848267,0.9964538216590881,0.5531586408615112,0.0028580217622220516,0.49925076961517334,0.003546203253790736,0.07405322790145874,0.3091248869895935,0.9936341643333435,0.7219916582107544,0.47226187586784363,0.46984022855758667,0.47302794456481934,0.4439833164215088,0.49720311164855957,0.5636422610798218,15187.0,11,0.2222222222222222,106944,1
293,RS5154_gt.nii,0.21299460530281067,92.19544219970703,0.19117866456508636,0.9985448718070984,0.17356660962104797,0.9987068772315979,0.8088213205337524,0.0014551259810104966,0.8264334201812744,0.0012931310338899493,0.08024235814809799,0.10007820278406143,0.997256338596344,0.5948617458343506,0.18194742500782013,0.1807880848646164,0.1821599155664444,0.18972349166870117,0.17227351665496826,0.22561096542453557,1149.0,16,0.1111111111111111,26776,1
294,PS5308_gt.nii,0.30260252952575684,93.9478530883789,0.43816086649894714,0.9987842440605164,0.18545454740524292,0.9996447563171387,0.5618391036987305,0.0012157486053183675,0.8145454525947571,0.0003552371053956449,0.050039272755384445,0.14982567727565765,0.9984303116798401,0.7184725403785706,0.26060590147972107,0.28439098596572876,0.28505951166152954,0.4369450807571411,0.18509936332702637,0.30423809367727556,13551.0,15,0.11764705882352941,10592,1
295,RS4820_gt.nii,0.000229845434660092,82.16841888427734,0.0002906976733356714,0.9989540576934814,5.699629400623962e-05,0.9997947812080383,0.9997093081474304,0.0010459183249622583,0.9999430179595947,0.00020519495592452586,0.6548023223876953,4.765535777551122e-05,0.998749315738678,0.4996223747730255,9.530616807751358e-05,-0.00033454850199632347,0.00012871941726189107,-0.0007552504539489746,-0.00014823675155639648,0.00012552563861168643,11993.0,9,0.11764705882352941,3440,4
296,PS3348_gt.nii,0.00935161393135786,57.331485748291016,0.006188875529915094,0.9977949857711792,0.010871023871004581,0.99611496925354,0.9938111305236816,0.0022050319239497185,0.9891289472579956,0.0038850149139761925,0.37379932403564453,0.0039593311958014965,0.9939271807670593,0.5019919276237488,0.007887433283030987,0.005275525618344545,0.008202402852475643,0.003983855247497559,0.006986021995544434,0.01085528960840548,32052.0,17,0.08333333333333333,65440,4
297,RS5071_gt.nii,0.6765939593315125,79.84735107421875,0.5897645950317383,0.9983704090118408,0.6458588242530823,0.9979336261749268,0.41023537516593933,0.0016295958776026964,0.3541411757469177,0.0020663575269281864,0.04994026571512222,0.4456491470336914,0.9963216781616211,0.7940675020217896,0.6165384650230408,0.6153348088264465,0.6171747446060181,0.5881350040435791,0.6437923908233643,0.7059049516220831,10766.0,16,0.1111111111111111,84120,1
298,PS5273_gt.nii,0.014370550401508808,61.54998016357422,0.008394664153456688,0.9991204142570496,0.014645890332758427,0.9984567165374756,0.9916053414344788,0.0008795825415290892,0.9853541254997253,0.0015432880027219653,0.2445392608642578,0.0053647542372345924,0.9975798726081848,0.5037575364112854,0.010672254487872124,0.009923060424625874,0.01108816172927618,0.007515072822570801,0.01310265064239502,0.017467597208374874,16293.0,4,0.16666666666666666,26088,4
299,RS5120_gt.nii,0.6018742918968201,88.19013977050781,0.6000094413757324,0.9991098046302795,0.46083498001098633,0.9994925856590271,0.39999058842658997,0.0008901903056539595,0.5391650199890137,0.000507416611071676,0.03708939626812935,0.35253289341926575,0.9986043572425842,0.7995595932006836,0.5212929248809814,0.525158166885376,0.525837779045105,0.5991191864013672,0.4603276252746582,0.5856493178372916,8028.0,12,0.14285714285714285,21248,1


==> figs/adapt/ploras/FLAIR/atlas-mix-192-mb-pl_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4854_gt.nii,0.031260788440704346,89.44831085205078,0.2055974155664444,0.992900550365448,0.012671664357185364,0.9996455311775208,0.7944025993347168,0.007099435664713383,0.9873283505439758,0.000354453397449106,0.15670503675937653,0.012080197222530842,0.9925518035888672,0.599249005317688,0.02387201599776745,0.04944635182619095,0.05104176327586174,0.19849801063537598,0.012317180633544922,0.025033380571278782,112205.0,18,0.18181818181818182,7432,2
1,RS3833_gt.nii,0.047004375606775284,132.2043914794922,0.2291666716337204,0.9956218004226685,0.022408628836274147,0.9996610879898071,0.7708333134651184,0.004378208890557289,0.9775913953781128,0.0003389391931705177,0.12143533676862717,0.020837975665926933,0.9952862858772278,0.6123942136764526,0.04082523658871651,0.07043444365262985,0.0716610848903656,0.22478842735290527,0.022069692611694336,0.04387611450023463,66326.0,17,0.10526315789473684,7344,1
2,RS4830_gt.nii,0.48124223947525024,84.70061492919922,0.5838485360145569,0.9941701292991638,0.32309991121292114,0.9980089068412781,0.4161514937877655,0.005829868372529745,0.6769000887870789,0.0019911136478185654,0.0908481553196907,0.2626194655895233,0.9922237396240234,0.7890093326568604,0.41599148511886597,0.43082118034362793,0.43432870507240295,0.5780186653137207,0.3211088180541992,0.4692438977590612,68294.0,25,0.07692307692307693,79584,1
3,RS5107_gt.nii,0.6349803805351257,76.68767547607422,0.844834566116333,0.994988739490509,0.4439009726047516,0.9992621541023254,0.155165433883667,0.005011273082345724,0.556098997592926,0.0007378475274890661,0.07150968164205551,0.41043853759765625,0.9942811131477356,0.9199116230010986,0.5820013284683228,0.6100645065307617,0.6123911142349243,0.8398232460021973,0.4431631565093994,0.6134517451818654,78619.0,10,0.2857142857142857,79064,2
4,PS3313_gt.nii,0.2525177001953125,70.15696716308594,0.2777937054634094,0.9967261552810669,0.17515017092227936,0.9981900453567505,0.7222062945365906,0.0032738512381911278,0.8248498439788818,0.0018099679145962,0.09792821109294891,0.12034881860017776,0.9949315190315247,0.6372599601745605,0.21484169363975525,0.2181406170129776,0.22058017551898956,0.2745199203491211,0.17334020137786865,0.24774803552034755,22902.0,35,0.10256410256410256,41880,2
5,RS4634_gt.nii,0.5183247327804565,69.10861206054688,0.49439772963523865,0.9965461492538452,0.4050937294960022,0.9975923299789429,0.5056023001670837,0.0034538714680820704,0.5949062705039978,0.0024076944682747126,0.07713503390550613,0.2864322066307068,0.9941686987876892,0.7454719543457031,0.4453125298023224,0.44463038444519043,0.44752365350723267,0.49094390869140625,0.40268611907958984,0.5386118787845539,12535.0,24,0.14814814814814814,79432,2
6,RS2234_gt.nii,0.05748352035880089,80.43630981445312,0.47895684838294983,0.993828535079956,0.025082651525735855,0.9998262524604797,0.5210431814193726,0.006171483546495438,0.9749173521995544,0.0001737743295961991,0.10194147378206253,0.024416407570242882,0.9936578869819641,0.7363926768302917,0.04766891151666641,0.10851982235908508,0.10960614681243896,0.4727853536605835,0.024908900260925293,0.048547052174864186,100966.0,19,0.09523809523809523,5560,1
7,PS5315_gt.nii,0.32431760430336,89.29557037353516,0.664322555065155,0.9957365989685059,0.18268471956253052,0.9995166659355164,0.33567744493484497,0.004263428505510092,0.8173152804374695,0.0004833483835682273,0.0741686150431633,0.16724632680416107,0.9952618479728699,0.8300296068191528,0.2865656018257141,0.3467905521392822,0.34836989641189575,0.6600592136383057,0.18220138549804688,0.30825521562418545,63773.0,34,0.05555555555555555,24032,1
8,RS5183_gt.nii,0.8544919490814209,70.00498962402344,0.8741121888160706,0.9977653622627258,0.7389212250709534,0.999087929725647,0.12588782608509064,0.0022346568293869495,0.26107877492904663,0.0009120723116211593,0.048128075897693634,0.6678500175476074,0.9968770742416382,0.9359387755393982,0.8008514046669006,0.8021555542945862,0.8036791086196899,0.8718775510787964,0.7380092144012451,0.8565887848567514,26129.0,9,0.18181818181818182,120520,1
9,PS5366_gt.nii,0.42332518100738525,86.16844177246094,0.6862419247627258,0.9955747723579407,0.2691309452056885,0.999252200126648,0.3137580454349518,0.004425220191478729,0.7308690547943115,0.0007477868348360062,0.07433333992958069,0.2396429181098938,0.994841992855072,0.8409083485603333,0.38663217425346375,0.42777112126350403,0.4297545254230499,0.6818166971206665,0.2683831453323364,0.4202659599056967,61824.0,25,0.2,39744,3
10,RS5073_gt.nii,0.07398580014705658,96.54014587402344,0.6882743239402771,0.9943594336509705,0.03183618187904358,0.9999155402183533,0.3117256760597229,0.005640595685690641,0.968163788318634,8.447496657026932e-05,0.08301261067390442,0.03138366714119911,0.9942769408226013,0.8413168787956238,0.06085740402340889,0.1472235918045044,0.14802712202072144,0.6826337575912476,0.03175175189971924,0.0617133335317047,94043.0,28,0.06666666666666667,4520,1
11,PS5292_gt.nii,0.07426580041646957,101.395263671875,0.2826419174671173,0.9919846057891846,0.03711641579866409,0.9992101192474365,0.7173580527305603,0.008015384897589684,0.9628835916519165,0.0007898923940956593,0.14412948489189148,0.033920954912900925,0.9912100434303284,0.6373132467269897,0.06561614573001862,0.09988107532262802,0.10242389887571335,0.2746264934539795,0.03632652759552002,0.06959069436137971,119573.0,11,0.3076923076923077,18320,6
12,PS5293_gt.nii,0.14471584558486938,117.64968872070312,0.6369547247886658,0.9930369257926941,0.07240606844425201,0.9996881484985352,0.3630453050136566,0.0069630504585802555,0.9275939464569092,0.00031186596606858075,0.09465835243463516,0.06953635066747665,0.992733359336853,0.8149958252906799,0.1300308257341385,0.21311673521995544,0.21475425362586975,0.6299916505813599,0.07209420204162598,0.13474322475690464,111849.0,29,0.06451612903225806,14304,1
13,RS5050_gt.nii,0.15780003368854523,100.2811050415039,0.7996543049812317,0.9921731948852539,0.07198528945446014,0.9998466968536377,0.2003456950187683,0.007826782763004303,0.9280146956443787,0.00015328364679589868,0.09002639353275299,0.07071001827716827,0.9920271635055542,0.8959137201309204,0.13208061456680298,0.23849226534366608,0.2399236261844635,0.7918274402618408,0.07183194160461426,0.13316847552319458,132363.0,13,0.2222222222222222,12728,2
14,PS5198_gt.nii,0.6400207877159119,79.54744720458984,0.6773349642753601,0.9949156045913696,0.5351275205612183,0.9972054958343506,0.3226650357246399,0.005084381438791752,0.4648725092411041,0.0027945274487137794,0.07973193377256393,0.42642325162887573,0.9921949505805969,0.8361252546310425,0.597891628742218,0.5982149839401245,0.6020469665527344,0.672250509262085,0.5323330163955688,0.6573684868005686,36697.0,6,0.3333333333333333,143728,1
15,RS2599_gt.nii,0.45375511050224304,85.90925598144531,0.4340449273586273,0.9948946833610535,0.3983832597732544,0.9955888390541077,0.5659551024436951,0.005105315241962671,0.6016167402267456,0.004411171190440655,0.09784236550331116,0.2621881663799286,0.9905601143836975,0.7144697904586792,0.41545018553733826,0.41108420491218567,0.415831983089447,0.4289395809173584,0.39397215843200684,0.46852171741347376,2515.0,20,0.09523809523809523,129664,1
16,RS5087_gt.nii,0.14098653197288513,91.13726043701172,0.6567516326904297,0.9952532052993774,0.06533430516719818,0.9998257756233215,0.3432483375072479,0.004746807739138603,0.9346656799316406,0.0001742146268952638,0.07835447788238525,0.06317701935768127,0.9950822591781616,0.8260024189949036,0.11884571611881256,0.2061181515455246,0.20714345574378967,0.6520048379898071,0.06516003608703613,0.1230687561517789,77525.0,20,0.16,8472,2
17,RS0446_gt.nii,0.60020911693573,55.486942291259766,0.45822814106941223,0.9976381659507751,0.6785837411880493,0.9941253662109375,0.5417718887329102,0.002361806808039546,0.3214162588119507,0.005874659866094589,0.0669841468334198,0.37650933861732483,0.9918316602706909,0.7279331684112549,0.5470494627952576,0.5537737607955933,0.5576254725456238,0.45586633682250977,0.6727091073989868,0.6186531905986484,61592.0,23,0.08333333333333333,180600,2
18,PS2224_gt.nii,0.4923815131187439,110.09541320800781,0.8347781300544739,0.9950180649757385,0.30839112401008606,0.9995583295822144,0.16522188484668732,0.004981925245374441,0.6916088461875916,0.0004416845622472465,0.07171265780925751,0.29065048694610596,0.9945927858352661,0.9148980975151062,0.45039379596710205,0.5055049657821655,0.5073836445808411,0.8297961950302124,0.307949423789978,0.46213331509880834,82361.0,15,0.11764705882352941,44528,1
19,RS5172_gt.nii,0.5258939862251282,75.15982818603516,0.47188833355903625,0.9959890246391296,0.5053312182426453,0.9954169988632202,0.5281116962432861,0.004010992124676704,0.49466878175735474,0.004583006724715233,0.0844121053814888,0.3227841556072235,0.991477370262146,0.7339386940002441,0.4880375266075134,0.48403382301330566,0.4883235692977905,0.4678773880004883,0.5007481575012207,0.5245770409027233,7902.0,25,0.07692307692307693,144424,1
20,PS5247_gt.nii,0.6817827820777893,79.11762237548828,0.8415867686271667,0.995744526386261,0.5070000886917114,0.9991734027862549,0.15841321647167206,0.004255494102835655,0.4929998815059662,0.0008266024524345994,0.06638824939727783,0.4628306031227112,0.9949470162391663,0.9186656475067139,0.6327877044677734,0.6510260701179504,0.6532109379768372,0.8373312950134277,0.5061734914779663,0.6699318080720532,62705.0,9,0.15384615384615385,86792,2
21,RS5106_gt.nii,0.3837924599647522,75.55792236328125,0.5965467691421509,0.9935558438301086,0.24538597464561462,0.9985756278038025,0.40345320105552673,0.006444183178246021,0.7546140551567078,0.0014243937330320477,0.09414925426244736,0.2104586511850357,0.9921661019325256,0.7950513362884521,0.347733736038208,0.37942376732826233,0.38260188698768616,0.5901026725769043,0.24396157264709473,0.35832344638546826,90442.0,23,0.08,58728,1
22,RS5010_gt.nii,0.28562048077583313,91.58602142333984,0.7858428955078125,0.993370532989502,0.1474345177412033,0.9996855854988098,0.2141571193933487,0.006629468407481909,0.8525654673576355,0.00031441199826076627,0.08412187546491623,0.1417396068572998,0.9930682182312012,0.8896067142486572,0.24828709661960602,0.33858227729797363,0.3403826653957367,0.7792134284973145,0.14712011814117432,0.2558548477339941,110108.0,19,0.16666666666666666,24440,2
23,RS3886_gt.nii,0.0,121.57713317871094,0.0,0.993565559387207,0.0,0.9996016621589661,1.0,0.006434424314647913,1.0,0.00039833690971136093,1.0,0.0,0.9931723475456238,0.4967827796936035,0.0,-0.001600958756171167,0.0,-0.006434440612792969,-0.00039833784103393555,0.0,99645.0,42,0.0,6640,1
24,RS5097_gt.nii,0.7925398349761963,9.949873924255371,0.6879552006721497,0.9964621663093567,0.7440712451934814,0.9953398108482361,0.31204479932785034,0.0035378551110625267,0.25592875480651855,0.004660181701183319,0.06691296398639679,0.5563157200813293,0.9919175505638123,0.8422086834907532,0.7149137258529663,0.711383044719696,0.7154632806777954,0.6844173669815063,0.7394111156463623,0.8105489979214736,24344.0,6,0.4,247144,2
25,PS4485_gt.nii,0.17566877603530884,90.82814025878906,0.36459484696388245,0.9933874607086182,0.10660963505506516,0.9986175894737244,0.6354051828384399,0.006612514611333609,0.8933903574943542,0.0013824282214045525,0.11868838220834732,0.08990553766489029,0.9920295476913452,0.6789911389350891,0.16497857868671417,0.19408626854419708,0.19715304672718048,0.3579822778701782,0.10522723197937012,0.17854005325115896,85412.0,41,0.04878048780487805,36232,1
26,PS3482_gt.nii,0.004043163266032934,130.7512969970703,0.041586074978113174,0.9923778176307678,0.0013435505097731948,0.9997619390487671,0.9584138989448547,0.007622153963893652,0.9986564517021179,0.00023808956029824913,0.29977887868881226,0.0013031981652602553,0.992143452167511,0.5169819593429565,0.002603003988042474,0.006127461791038513,0.007474823854863644,0.033963918685913086,0.0011055469512939453,0.002702787642603476,122542.0,14,0.16,4136,5
27,RS4258_gt.nii,0.5516428351402283,72.37091064453125,0.5609197616577148,0.9943375587463379,0.3983180522918701,0.9970576763153076,0.43908023834228516,0.005662420764565468,0.6016819477081299,0.002942352555692196,0.09130033850669861,0.3036428689956665,0.9914603233337402,0.7776286602020264,0.4658374786376953,0.46854591369628906,0.47267797589302063,0.5552573204040527,0.39537572860717773,0.5693493852925898,36912.0,1,0.07407407407407407,111376,15
28,RS5260_gt.nii,0.678457498550415,80.35546112060547,0.8151494264602661,0.9967655539512634,0.5032946467399597,0.9992549419403076,0.1848505586385727,0.0032344642095267773,0.4967053532600403,0.0007450623670592904,0.059258658438920975,0.4517371654510498,0.9960382580757141,0.9059574604034424,0.6223401427268982,0.638770341873169,0.6405156850814819,0.8119149208068848,0.5025496482849121,0.6699738200680189,45028.0,24,0.07142857142857142,67184,2
29,RS4656_gt.nii,0.6394903659820557,76.9607162475586,0.8546148538589478,0.9973582625389099,0.4460052251815796,0.9996373653411865,0.14538513123989105,0.00264173885807395,0.5539947748184204,0.00036263104993849993,0.05266978591680527,0.4145517647266388,0.9970039129257202,0.9259865283966064,0.5861245393753052,0.6161780953407288,0.6173837780952454,0.8519730567932129,0.4456425905227661,0.6123632234533067,43186.0,35,0.05405405405405406,41648,1
30,RS3779_gt.nii,0.005381566006690264,97.74201965332031,0.09932170808315277,0.9955179691314697,0.0027191212866455317,0.9998887181282043,0.900678277015686,0.004482045769691467,0.9972808957099915,0.00011130520579172298,0.17520956695079803,0.002653687261044979,0.9954077005386353,0.5474198460578918,0.00529332784935832,0.015726551413536072,0.01643373817205429,0.09483969211578369,0.0026078224182128906,0.005433414171934428,72785.0,48,0.04,2064,1
31,RS4190_gt.nii,0.21570399403572083,81.21884155273438,0.8188415169715881,0.9932267665863037,0.10258011519908905,0.9998275637626648,0.18115851283073425,0.006773253902792931,0.8974198698997498,0.00017242507601622492,0.08336697518825531,0.1003037616610527,0.9930620193481445,0.9060341119766235,0.18232013285160065,0.2883782982826233,0.2898221015930176,0.8120682239532471,0.10240769386291504,0.18293955114469382,115766.0,19,0.09523809523809523,15848,1
32,PS5309_gt.nii,0.5395050048828125,63.38335037231445,0.4551982879638672,0.9973995089530945,0.526997983455658,0.9965353012084961,0.5448017120361328,0.0026004875544458628,0.47300201654434204,0.0034646722488105297,0.07027217745780945,0.3231659531593323,0.9939702153205872,0.7262989282608032,0.4884738028049469,0.48677515983581543,0.48978421092033386,0.45259785652160645,0.5235333442687988,0.5449048430220096,14608.0,26,0.07142857142857142,106112,1
33,RS4865_gt.nii,0.4636034667491913,82.73873901367188,0.5789284706115723,0.9954169988632202,0.3065066337585449,0.998522162437439,0.42107152938842773,0.0045830062590539455,0.6934933662414551,0.0014778544427827,0.08170430362224579,0.25063279271125793,0.9939648509025574,0.7871727347373962,0.40080955624580383,0.4185592830181122,0.42124271392822266,0.5743454694747925,0.3050287961959839,0.46021607664605557,50978.0,13,0.13333333333333333,58496,1
34,RS5127_gt.nii,0.20841802656650543,107.80074310302734,0.6290093660354614,0.9939654469490051,0.10918091982603073,0.9995613098144531,0.37099066376686096,0.006034547463059425,0.8908190727233887,0.0004386781365610659,0.08920983970165253,0.10257556289434433,0.9935368299484253,0.8114874362945557,0.18606536090373993,0.2602761387825012,0.2620607316493988,0.6229748725891113,0.10874223709106445,0.1943699521681173,94810.0,15,0.2,19704,2
35,RS5109_gt.nii,0.5576409697532654,69.77105712890625,0.6036236882209778,0.9952861666679382,0.44493332505226135,0.9975132346153259,0.39637628197669983,0.004713831935077906,0.5550666451454163,0.002486771671101451,0.08119474351406097,0.34433022141456604,0.9928497076034546,0.799454927444458,0.5122702717781067,0.514767587184906,0.5182396173477173,0.598909854888916,0.44244658946990967,0.5360020419449526,45412.0,13,0.13333333333333333,104368,1
36,RS4299_gt.nii,0.0,88.61715698242188,0.0,0.9934577345848083,0.0,0.999899685382843,1.0,0.006542261689901352,1.0,0.00010031519195763394,1.0,0.0,0.9933587312698364,0.4967288672924042,0.0,-0.0008101161802187562,0.0,-0.00654226541519165,-0.00010031461715698242,0.0,106997.0,28,0.0,1672,1
37,PS5268_gt.nii,0.3106086254119873,87.25251007080078,0.701991081237793,0.9955049157142639,0.16691000759601593,0.9996160864830017,0.29800891876220703,0.004495061933994293,0.8330900073051453,0.00038389608380384743,0.07409186661243439,0.1558658927679062,0.995128870010376,0.848747968673706,0.2696954607963562,0.34080973267555237,0.34230005741119385,0.6974959373474121,0.16652607917785645,0.28594709315546124,70550.0,13,0.16666666666666666,21496,5
38,PS5329_gt.nii,0.281828910112381,98.79777526855469,0.78902667760849,0.9946398735046387,0.14426301419734955,0.9997571706771851,0.21097332239151,0.005360119044780731,0.8557369709014893,0.00024285867402795702,0.07614568620920181,0.13890494406223297,0.994404673576355,0.8918333053588867,0.24392719566822052,0.3359520137310028,0.33738312125205994,0.7836666107177734,0.1440201997756958,0.2504486177611286,89221.0,11,0.15384615384615385,19192,1
39,PS4394_gt.nii,0.47700071334838867,74.06078338623047,0.5023254752159119,0.9949256181716919,0.3867705762386322,0.9968231320381165,0.4976745545864105,0.0050743804313242435,0.6132294535636902,0.0031768828630447388,0.09132838994264603,0.27962225675582886,0.9918069839477539,0.7486255168914795,0.43703874945640564,0.4367406368255615,0.44077739119529724,0.497251033782959,0.38359367847442627,0.4916265462670752,27201.0,15,0.2857142857142857,106216,3
40,RS5101_gt.nii,0.19063256680965424,107.49418640136719,0.4806042015552521,0.994479775428772,0.10609384626150131,0.9992884993553162,0.5193957686424255,0.005520229693502188,0.8939061760902405,0.0007114775944501162,0.09679865092039108,0.0951807051897049,0.9937801957130432,0.7375419735908508,0.17381735146045685,0.22375313937664032,0.2258077710866928,0.47508394718170166,0.10538232326507568,0.1862497242818603,80814.0,45,0.0425531914893617,22840,1
41,PS4066_gt.nii,0.02233126014471054,68.3008041381836,0.5,0.9931182265281677,0.006608498282730579,0.9999539256095886,0.5,0.0068817478604614735,0.9933915138244629,4.6095665311440825e-05,0.10499963909387589,0.006565112620592117,0.9930731058120728,0.7465591430664062,0.013044586405158043,0.056886207312345505,0.05748260021209717,0.4931182861328125,0.006562471389770508,0.01308704246472633,115664.0,14,0.21052631578947367,1536,2
42,RS4515_gt.nii,0.40787914395332336,61.39421844482422,0.7120615839958191,0.9946612119674683,0.25167930126190186,0.9992705583572388,0.2879383862018585,0.005338805727660656,0.7483206987380981,0.0007294471142813563,0.07968885451555252,0.2284313291311264,0.993950366973877,0.8533613681793213,0.37190738320350647,0.42113175988197327,0.42333337664604187,0.7067227363586426,0.2509498596191406,0.39481014321376956,78846.0,20,0.09090909090909091,42200,1
43,RS5148_gt.nii,0.16379036009311676,79.05693817138672,0.3331913650035858,0.9943589568138123,0.09038221091032028,0.9988731741905212,0.6668086051940918,0.005641039926558733,0.9096177816390991,0.00112682837061584,0.11513558030128479,0.07653801888227463,0.9932485818862915,0.6637751460075378,0.14219287037849426,0.17098428308963776,0.1735355108976364,0.3275502920150757,0.08925533294677734,0.1502921636116225,75992.0,25,0.07407407407407407,28176,1
44,RS5103_gt.nii,0.32307758927345276,103.83255767822266,0.8369104862213135,0.9947077631950378,0.17006878554821014,0.9997875690460205,0.16308952867984772,0.0052922312170267105,0.8299311995506287,0.00021241279318928719,0.07366301119327545,0.1646132618188858,0.9945035576820374,0.915809154510498,0.28269171714782715,0.3758399486541748,0.37726959586143494,0.8316183090209961,0.16985630989074707,0.2897554674979868,89057.0,17,0.10526315789473684,21712,1
45,PS5291_gt.nii,0.8774548768997192,63.95151901245117,0.842603325843811,0.9982870817184448,0.8106624484062195,0.9986295700073242,0.15739665925502777,0.001712916768155992,0.18933755159378052,0.0013704426819458604,0.043142374604940414,0.7040482759475708,0.9969437122344971,0.9204452037811279,0.8263243436813354,0.8249399662017822,0.8264786005020142,0.8408904075622559,0.8092920780181885,0.8902755882524669,7638.0,20,0.09090909090909091,144768,1
46,RS5345_gt.nii,0.2906147241592407,92.04887390136719,0.7784336805343628,0.9948459267616272,0.15484881401062012,0.9997298717498779,0.2215663194656372,0.005154059734195471,0.8451511859893799,0.0002701045305002481,0.07524719834327698,0.14831200242042542,0.9945837259292603,0.8866398334503174,0.25831305980682373,0.3457348048686981,0.3471880257129669,0.7732796669006348,0.15457868576049805,0.2709125149803116,83348.0,14,0.18181818181818182,20328,4
47,PS5295_gt.nii,0.12907803058624268,107.4786148071289,0.6431885957717896,0.9923220276832581,0.06258329749107361,0.9997135400772095,0.35681137442588806,0.007677947171032429,0.937416672706604,0.00028647988801822066,0.09849654138088226,0.060483418405056,0.9920440316200256,0.8177553415298462,0.11406763643026352,0.19897310435771942,0.20063117146492004,0.6355106830596924,0.06229686737060547,0.11684479617089555,125054.0,15,0.11764705882352941,13360,1
48,RS4514_gt.nii,0.02892347052693367,86.07554626464844,0.36632654070854187,0.9946342706680298,0.007913677021861076,0.9999255537986755,0.6336734890937805,0.005365700460970402,0.9920863509178162,7.44314820622094e-05,0.10796050727367401,0.007806808687746525,0.9945608973503113,0.680480420589447,0.015492669306695461,0.053194560110569,0.053842268884181976,0.36096084117889404,0.007839202880859375,0.015725439950940133,89319.0,26,0.18604651162790697,1960,7
49,RS5082_gt.nii,0.21752235293388367,94.04254150390625,0.7917081117630005,0.9936382174491882,0.10670363903045654,0.9997988343238831,0.2082918882369995,0.006361803505569696,0.8932963609695435,0.00020116644736845046,0.08226656168699265,0.10378996282815933,0.993444561958313,0.892673134803772,0.18806107342243195,0.2892081141471863,0.29065123200416565,0.785346269607544,0.10650253295898438,0.19156696270783669,106403.0,19,0.09523809523809523,16088,1
50,PS4290_gt.nii,0.024255169555544853,95.22761535644531,0.15914179384708405,0.9952300190925598,0.010549879632890224,0.9997300505638123,0.8408582210540771,0.004769955296069384,0.9894500970840454,0.0002699390461202711,0.14757773280143738,0.009992853738367558,0.9949629306793213,0.5771859288215637,0.019787969067692757,0.0398363322019577,0.04097471013665199,0.15437185764312744,0.01027989387512207,0.020569086086327466,74902.0,23,0.08,5360,1
51,PS5298_gt.nii,0.08438762277364731,94.66255950927734,0.4020655155181885,0.9947949647903442,0.037355657666921616,0.9996981620788574,0.5979344844818115,0.0052050258964300156,0.9626443386077881,0.0003018599236384034,0.10215622186660767,0.03538963198661804,0.9944973587989807,0.6984302401542664,0.06836002320051193,0.12126494944095612,0.122553750872612,0.3968604803085327,0.037053823471069336,0.07174403456931339,82387.0,26,0.22857142857142856,8424,4
52,PS5310_gt.nii,0.15838001668453217,69.07966613769531,0.585458517074585,0.9940313100814819,0.08329973369836807,0.9996138215065002,0.41454148292541504,0.005968670826405287,0.9167002439498901,0.00038618725375272334,0.09170985966920853,0.07866024225950241,0.9936531782150269,0.7897449135780334,0.14584803581237793,0.21919755637645721,0.22083599865436554,0.5794898271560669,0.08291351795196533,0.15271804864937508,93050.0,33,0.05128205128205128,15528,3
53,RS2440_gt.nii,0.015735236927866936,126.31765747070312,0.18985849618911743,0.9950330257415771,0.005763585679233074,0.9998765587806702,0.8101415038108826,0.004966952372342348,0.994236409664154,0.00012346186849754304,0.13922598958015442,0.005625240039080381,0.9949109554290771,0.5924457311630249,0.011187547817826271,0.03229258581995964,0.033079687505960464,0.1848914623260498,0.005640149116516113,0.011554056478524526,80543.0,29,0.06060606060606061,2544,2
54,RS5062_gt.nii,0.10345783084630966,104.12012481689453,0.44380810856819153,0.9931560754776001,0.044526051729917526,0.9995977282524109,0.5561919212341309,0.006843951530754566,0.9554739594459534,0.00040229022852145135,0.11046342551708221,0.042172759771347046,0.9927615523338318,0.7184820771217346,0.0809323787689209,0.1388542354106903,0.1405739039182663,0.43696415424346924,0.04412376880645752,0.0853349079940631,108696.0,27,0.15384615384615385,12048,5
55,RS3623_gt.nii,0.03798341751098633,83.48053741455078,0.13940641283988953,0.9940255284309387,0.012683927081525326,0.9995235800743103,0.8605936169624329,0.0059744808822870255,0.9873160719871521,0.0004764403565786779,0.17151221632957458,0.01176287792623043,0.9935552477836609,0.5667159557342529,0.023252243176102638,0.040359243750572205,0.04205021634697914,0.13343191146850586,0.012207508087158203,0.025315708721822257,90702.0,15,0.2777777777777778,9232,9
56,PS4205_gt.nii,0.012161076068878174,105.58882141113281,0.17628204822540283,0.9930311441421509,0.0037497549783438444,0.9998766183853149,0.8237179517745972,0.0069688791409134865,0.9962502717971802,0.0001234102965099737,0.16585205495357513,0.0036851847544312477,0.9929096102714539,0.5846565961837769,0.0073433080688118935,0.024778779596090317,0.025710200890898705,0.1693131923675537,0.0036263465881347656,0.007451123172146347,115823.0,31,0.10526315789473684,2496,3
57,PS3620_gt.nii,0.25031012296676636,86.84468841552734,0.6993405222892761,0.9920058846473694,0.13557296991348267,0.9994569420814514,0.3006594777107239,0.00799411628395319,0.8644270300865173,0.0005430643213912845,0.09658873826265335,0.1281062513589859,0.991482138633728,0.8456732034683228,0.2271173596382141,0.3055363595485687,0.3079150319099426,0.6913464069366455,0.13502991199493408,0.2361336032388664,126470.0,12,0.14285714285714285,30024,1
58,RS4832_gt.nii,0.11276336014270782,62.7710075378418,0.4232182502746582,0.9907150864601135,0.046572186052799225,0.9993764758110046,0.5767817497253418,0.00928489863872528,0.953427791595459,0.0006235100445337594,0.12900899350643158,0.04379263520240784,0.9901075959205627,0.7069666385650635,0.08391059935092926,0.13791190087795258,0.14039301872253418,0.41393327713012695,0.04594862461090088,0.08978902355470504,145808.0,3,0.56,17960,9
59,RS4925_gt.nii,0.1786821186542511,67.63135528564453,0.14421938359737396,0.9927850961685181,0.15746913850307465,0.9920046329498291,0.8557806015014648,0.007214922457933426,0.8425308465957642,0.007995369844138622,0.18278448283672333,0.08140451461076736,0.9849243760108948,0.5685022473335266,0.15055330097675323,0.14310336112976074,0.1506987065076828,0.13700449466705322,0.14947378635406494,0.17012136346041457,15516.0,16,0.24,155416,4
60,RS5223_gt.nii,0.5140560269355774,75.55989837646484,0.7911931872367859,0.9955217242240906,0.315459668636322,0.9994531869888306,0.2088068127632141,0.004478303715586662,0.684540331363678,0.0005468046292662621,0.06996984779834747,0.29121482372283936,0.9949901103973389,0.8933574557304382,0.4510710537433624,0.4977414906024933,0.49958938360214233,0.7867149114608765,0.3149127960205078,0.47429320917712176,72929.0,15,0.18181818181818182,43648,3
61,RS4068_gt.nii,0.010835605673491955,77.41446685791016,0.3457661271095276,0.9942032694816589,0.003514704294502735,0.9999610781669617,0.6542338728904724,0.005796715617179871,0.9964852929115295,3.890974403475411e-05,0.1146363615989685,0.0034914850257337093,0.9941649436950684,0.6699846982955933,0.006958674173802137,0.03437533974647522,0.03486066311597824,0.3399693965911865,0.003475785255432129,0.007009584533954591,96678.0,18,0.18181818181818182,992,2
62,RS4751_gt.nii,0.05266011506319046,83.534423828125,0.2593822181224823,0.9958736896514893,0.025311285629868507,0.9996928572654724,0.7406178116798401,0.004126285668462515,0.974688708782196,0.00030713112209923565,0.11200135201215744,0.023605290800333023,0.9955695867538452,0.627627968788147,0.04612186178565025,0.07989028841257095,0.08102652430534363,0.25525593757629395,0.025004148483276367,0.050112942357567136,61976.0,25,0.06451612903225806,6928,3
63,RS3918_gt.nii,0.0,115.60709381103516,0.0,0.9941156506538391,0.0,0.9999889731407166,1.0,0.005884354468435049,1.0,1.103217073250562e-05,1.0,0.0,0.9941047430038452,0.49705782532691956,0.0,-0.0002547885524109006,0.0,-0.005884349346160889,-1.1026859283447266e-05,0.0,98413.0,24,0.0,184,1
64,RS4077_gt.nii,0.3772124946117401,57.0,0.4056195914745331,0.9942286014556885,0.25309842824935913,0.9971258044242859,0.5943803787231445,0.005771375726908445,0.7469015717506409,0.0028741848655045033,0.10657151788473129,0.18462461233139038,0.9914042353630066,0.699924111366272,0.3117014467716217,0.31630951166152954,0.3204086124897003,0.39984822273254395,0.250224232673645,0.36415746626519463,45188.0,15,0.14814814814814814,80504,6
65,RS5224_gt.nii,0.07580433040857315,86.14522552490234,0.5631299018859863,0.9929577708244324,0.03294246643781662,0.9998126029968262,0.43687009811401367,0.007042247802019119,0.9670575261116028,0.0001873901201179251,0.10058026015758514,0.032121554017066956,0.9927747249603271,0.7780438661575317,0.0622437447309494,0.1349618285894394,0.1362016499042511,0.5560877323150635,0.03275501728057861,0.06387894281381741,115433.0,21,0.16,7144,2
66,RS3360_gt.nii,0.005006126128137112,111.10040283203125,0.16569767892360687,0.9955057501792908,0.002262892434373498,0.9999484419822693,0.8343023061752319,0.004494228400290012,0.9977371096611023,5.1551796786952764e-05,0.14140351116657257,0.0022373998071998358,0.995454728603363,0.580601692199707,0.004464810248464346,0.018880564719438553,0.019363781437277794,0.16120338439941406,0.002211332321166992,0.004529621339549422,74247.0,26,0.06666666666666667,1032,2
67,RS4856_gt.nii,0.24516265094280243,93.42911529541016,0.7036393880844116,0.994855523109436,0.11261358857154846,0.9997236728668213,0.296360582113266,0.005144477356225252,0.8873864412307739,0.0002763182274065912,0.07877052575349808,0.10751409828662872,0.9945855736732483,0.8492474555969238,0.19415391981601715,0.2801196575164795,0.2814948558807373,0.6984949111938477,0.11233723163604736,0.20013899811620975,86216.0,42,0.045454545454545456,15552,1
68,PS5264_gt.nii,0.01049707643687725,104.28709411621094,0.19162088632583618,0.9949656128883362,0.0032926180865615606,0.9999294877052307,0.8083791136741638,0.005034406669437885,0.9967073798179626,7.051078864606097e-05,0.13948048651218414,0.0032475090119987726,0.994895875453949,0.5932932496070862,0.006473993882536888,0.024519413709640503,0.025118406862020493,0.18658649921417236,0.0032221078872680664,0.006578481997594964,83266.0,34,0.10526315789473684,1456,2
69,RS3239_gt.nii,0.23956406116485596,52.65831756591797,0.49591395258903503,0.9940693974494934,0.10691139847040176,0.9992745518684387,0.5040860772132874,0.005930616986006498,0.8930885791778564,0.0007254305528476834,0.09857678413391113,0.09643184393644333,0.993357241153717,0.744991660118103,0.17590120434761047,0.22809942066669464,0.23025822639465332,0.48998332023620605,0.1061859130859375,0.19557192538209203,89839.0,6,0.631578947368421,23984,13
70,RS4257_gt.nii,0.2982427775859833,105.6371078491211,0.7076277732849121,0.9943125247955322,0.166678324341774,0.9995275139808655,0.2923722565174103,0.00568748451769352,0.8333216905593872,0.0004724869504570961,0.08227533102035522,0.1559392809867859,0.9938523769378662,0.8509701490402222,0.26980531215667725,0.3415648937225342,0.3434329926967621,0.7019402980804443,0.16620588302612305,0.28869681153272175,86613.0,20,0.09090909090909091,26928,1
71,RS5021_gt.nii,0.3241954445838928,65.17668151855469,0.26539161801338196,0.9934766292572021,0.3189697563648224,0.9915592074394226,0.7346083521842957,0.0065233479253947735,0.6810302734375,0.008440793491899967,0.13553167879581451,0.16940222680568695,0.9851900339126587,0.6294341087341309,0.2897244989871979,0.28352439403533936,0.2909500002861023,0.2588682174682617,0.3105289936065674,0.3288076537514477,37543.0,18,0.11764705882352941,190948,1
72,RS5209_gt.nii,0.0060407440178096294,92.01087188720703,0.4096153974533081,0.993310272693634,0.0018942593596875668,0.9999815821647644,0.5903846025466919,0.006689755711704493,0.9981057643890381,1.8422095308778808e-05,0.1133146733045578,0.0018891016952693462,0.9932921528816223,0.7014628648757935,0.003771079471334815,0.027492232620716095,0.027855301275849342,0.4029257297515869,0.0018758773803710938,0.0037809867842973667,112091.0,12,0.14285714285714285,520,1
73,RS4815_gt.nii,0.6295929551124573,82.8504638671875,0.5659210681915283,0.995749831199646,0.5767761468887329,0.9955580234527588,0.4340789318084717,0.004250194411724806,0.4232238233089447,0.004441965837031603,0.07974998652935028,0.3998711407184601,0.9913950562477112,0.7808354496955872,0.5712970495223999,0.5669774413108826,0.5713228583335876,0.5616708993911743,0.5723341703414917,0.6273674736512574,1268.0,11,0.15384615384615385,169976,1
74,PS5270_gt.nii,0.8329288959503174,70.71067810058594,0.775285005569458,0.99766606092453,0.7950555086135864,0.9973764419555664,0.2247149795293808,0.002333940239623189,0.20494450628757477,0.002623586682602763,0.052013546228408813,0.6461526155471802,0.9950989484786987,0.8864755630493164,0.7850458025932312,0.7826308608055115,0.7851080298423767,0.7729511260986328,0.7924319505691528,0.8646586449452501,9795.0,3,0.4,193672,1
75,PS4471_gt.nii,0.4890076518058777,40.546268463134766,0.6924614310264587,0.9945576786994934,0.30454522371292114,0.9989368915557861,0.30753856897354126,0.005442331545054913,0.6954547762870789,0.0010631143813952804,0.08143381774425507,0.2682613134384155,0.993521511554718,0.8435095548629761,0.42303791642189026,0.45661574602127075,0.45922306180000305,0.6870191097259521,0.3034820556640625,0.45951680793403676,77464.0,20,0.3225806451612903,57544,5
76,RS4646_gt.nii,0.012263521552085876,84.22588348388672,0.3458029329776764,0.9954102635383606,0.004898096434772015,0.9999570846557617,0.654197096824646,0.0045897383242845535,0.9951019287109375,4.293454549042508e-05,0.10330558568239212,0.004853125661611557,0.9953678250312805,0.6706066131591797,0.009659373201429844,0.04070190712809563,0.041155509650707245,0.3412132263183594,0.004855155944824219,0.009783548666055733,76159.0,18,0.1,1096,1
77,RS4800_gt.nii,0.08741191029548645,65.12296295166016,0.5178278088569641,0.9908998608589172,0.03967469558119774,0.9996468424797058,0.4821721911430359,0.009100125171244144,0.960325300693512,0.00035316383582539856,0.11704909801483154,0.03826121613383293,0.9905566573143005,0.7543638348579407,0.07370249181985855,0.14143532514572144,0.14333409070968628,0.5087276697158813,0.03932154178619385,0.07601714999005012,146993.0,13,0.3157894736842105,12172,3
78,PS5272_gt.nii,0.35433799028396606,41.24318313598633,0.3157529830932617,0.9940426349639893,0.28304246068000793,0.9948990345001221,0.6842470169067383,0.005957362242043018,0.7169575691223145,0.0051009561866521835,0.12076941132545471,0.17543639242649078,0.9890277981758118,0.6548978090286255,0.2985042631626129,0.2934366464614868,0.2989506721496582,0.309795618057251,0.2779414653778076,0.34660483721094876,9140.0,15,0.2962962962962963,124040,5
79,PS1513_gt.nii,0.6779507994651794,48.82622146606445,0.6358790993690491,0.994999349117279,0.5501943230628967,0.9964921474456787,0.3641209006309509,0.005000671371817589,0.44980567693710327,0.003507855348289013,0.08145641535520554,0.4183810353279114,0.9915777444839478,0.8154392242431641,0.589941680431366,0.5872756838798523,0.5914871692657471,0.6308784484863281,0.5466864109039307,0.6676190570022036,30415.0,9,0.16666666666666666,159848,2
80,RS4948_gt.nii,0.40935268998146057,104.87135314941406,0.7807472944259644,0.9945648908615112,0.2350354790687561,0.999528706073761,0.21925267577171326,0.0054350863210856915,0.7649645209312439,0.00047129750601015985,0.07700986415147781,0.22048281133174896,0.9941085577011108,0.8876560926437378,0.36130425333976746,0.42645102739334106,0.428372859954834,0.7753121852874756,0.2345641851425171,0.37805785068087466,88184.0,31,0.06060606060606061,35808,1
81,RS4961_gt.nii,0.31176629662513733,94.1549301147461,0.6796531677246094,0.9949429035186768,0.16977009177207947,0.9995103478431702,0.3203468322753906,0.005057090427726507,0.8302299380302429,0.0004896499449387193,0.0794096440076828,0.15719172358512878,0.9944639205932617,0.8372980356216431,0.2716779410839081,0.3379288911819458,0.3396833539009094,0.6745960712432861,0.16928040981292725,0.28900085083665605,78728.0,27,0.06060606060606061,25488,3
82,RS5149_gt.nii,0.04981323331594467,105.36602783203125,0.22985437512397766,0.9968582987785339,0.017653748393058777,0.9998102784156799,0.7701456546783447,0.0031416979618370533,0.98234623670578,0.0001897321781143546,0.10467377305030823,0.016667839139699936,0.9966699481010437,0.613356351852417,0.03278915584087372,0.06292307376861572,0.06370079517364502,0.22671270370483398,0.017464041709899902,0.0345576294998814,49393.0,22,0.20689655172413793,4120,3
83,PS4245_gt.nii,0.0,71.47238159179688,0.0,0.9918026328086853,0.0,0.9997798204421997,1.0,0.008197369053959846,1.0,0.00022019605967216194,1.0,0.0,0.9915860295295715,0.49590131640434265,0.0,-0.0013435134897008538,0.0,-0.008197367191314697,-0.00022017955780029297,0.0,133033.0,15,0.0,3664,1
84,RS4808_gt.nii,0.050387147814035416,94.67972564697266,0.3030104637145996,0.9947332143783569,0.02053624950349331,0.999744713306427,0.6969895362854004,0.005266796797513962,0.9794637560844421,0.00025528803234919906,0.11648205667734146,0.01960991881787777,0.9944812059402466,0.6488718390464783,0.038465533405542374,0.07770796865224838,0.0788840800523758,0.29774367809295654,0.020280957221984863,0.03968373009920933,84546.0,28,0.125,6112,2
85,RS4264_gt.nii,0.17864397168159485,55.865909576416016,0.41038838028907776,0.9936888217926025,0.06814978271722794,0.9993330836296082,0.5896116495132446,0.006311175413429737,0.9318501949310303,0.0006668980931863189,0.11032836884260178,0.06207217648625374,0.9930335283279419,0.702038586139679,0.11688880622386932,0.16513115167617798,0.16723600029945374,0.4040771722793579,0.0674828290939331,0.12859410977464858,97041.0,11,0.4864864864864865,18848,10
86,RS4917_gt.nii,0.8249043822288513,78.83145141601562,0.8028044700622559,0.9970188736915588,0.7448562979698181,0.9978604316711426,0.19719554483890533,0.0029811495915055275,0.2551437020301819,0.002139563439413905,0.05743744224309921,0.6296538710594177,0.9949359893798828,0.899911642074585,0.7727454900741577,0.7707412838935852,0.7732877731323242,0.7998232841491699,0.7427167892456055,0.836123363317473,15834.0,8,0.2222222222222222,179928,1
87,RS4448_gt.nii,0.31199920177459717,63.166446685791016,0.5571269392967224,0.9949391484260559,0.1833733320236206,0.9990928769111633,0.4428730309009552,0.005060841795057058,0.8166266679763794,0.0009071305394172668,0.08701582252979279,0.16004407405853271,0.9940479397773743,0.7760330438613892,0.2759275734424591,0.3173852860927582,0.3196282386779785,0.5520660877227783,0.1824662685394287,0.3001553860594253,69491.0,15,0.2962962962962963,34152,5
88,PS5364_gt.nii,0.37127435207366943,97.20596313476562,0.8070107102394104,0.9940631985664368,0.21391800045967102,0.999611496925354,0.1929892599582672,0.005936801433563232,0.7860820293426514,0.00038851075805723667,0.07899483293294907,0.20350727438926697,0.9936894774436951,0.9005369544029236,0.33819034695625305,0.4135854244232178,0.41549262404441833,0.8010739088058472,0.21352946758270264,0.3490789431235281,96711.0,8,0.2,33520,1
89,RS4716_gt.nii,0.022464701905846596,99.20181274414062,0.6241554021835327,0.9943845272064209,0.007783535402268171,0.9999732971191406,0.3758445978164673,0.005615451838821173,0.9922164678573608,2.6675023036659695e-05,0.08663459867238998,0.007747224532067776,0.9943584203720093,0.8092699646949768,0.015375332906842232,0.06926707923412323,0.06970033049583435,0.6185399293899536,0.007756829261779785,0.01542217955674277,94298.0,30,0.0625,1184,1
90,PS1557_gt.nii,0.02260403335094452,87.5671157836914,0.25487011671066284,0.9966407418251038,0.008288751356303692,0.9999176263809204,0.7451298832893372,0.003359270514920354,0.9917112588882446,8.235452696681023e-05,0.10298242419958115,0.00809264462441206,0.9965590238571167,0.6257554292678833,0.016055358573794365,0.04543124511837959,0.045962538570165634,0.2515108585357666,0.008206367492675781,0.0165280555847984,54754.0,18,0.09090909090909091,1848,2
91,RS5105_gt.nii,0.8096384406089783,78.10249328613281,0.844580888748169,0.9979855418205261,0.6463441252708435,0.9993215799331665,0.15541914105415344,0.002014439320191741,0.3536558449268341,0.0006783931748941541,0.04656393080949783,0.5776398181915283,0.997319757938385,0.9212832450866699,0.7322835326194763,0.737574577331543,0.7388436198234558,0.8425664901733398,0.6456656455993652,0.7951822807233044,28009.0,23,0.14814814814814814,72816,2
92,PS5269_gt.nii,0.17888757586479187,96.13064575195312,0.5458530187606812,0.9929598569869995,0.09894651919603348,0.9993526339530945,0.45414701104164124,0.007040145806968212,0.9010534882545471,0.0006473503890447319,0.10198500752449036,0.0914205014705658,0.9923275113105774,0.7694064378738403,0.16752572357654572,0.23014095425605774,0.2324010729789734,0.5388128757476807,0.09829914569854736,0.1780147887517524,105492.0,25,0.13793103448275862,23728,2
93,PS5297_gt.nii,0.6924918293952942,71.3652572631836,0.8065927028656006,0.9949725866317749,0.5313648581504822,0.9986281394958496,0.19340728223323822,0.00502740778028965,0.46863511204719543,0.0013718712143599987,0.07317188382148743,0.4713137149810791,0.9936506152153015,0.9007826447486877,0.6406705975532532,0.6517852544784546,0.6546716690063477,0.8015652894973755,0.5299930572509766,0.692540774691797,63587.0,11,0.25,117736,2
94,RS5119_gt.nii,1.5170593542279676e-05,99.7200927734375,0.000735294132027775,0.9881929159164429,5.048592811363051e-06,0.9999180436134338,0.9992647171020508,0.011807087808847427,0.9999949336051941,8.197047282010317e-05,0.8002842664718628,5.014190264773788e-06,0.9881128668785095,0.49446409940719604,1.0028329597844277e-05,-0.0009228559210896492,6.092783223721199e-05,-0.01107180118560791,-7.68899917602539e-05,1.0151202156115337e-05,195761.0,1,0.15384615384615385,1360,6
95,RS4602_gt.nii,0.08565117418766022,103.88936614990234,0.09113352000713348,0.9941954016685486,0.05124495178461075,0.9968648552894592,0.9088664650917053,0.005804591346532106,0.9487550258636475,0.003135127015411854,0.20151692628860474,0.03391321748495102,0.9910992980003357,0.5426644682884216,0.06560166925191879,0.06407152116298676,0.06833837181329727,0.08532893657684326,0.04810976982116699,0.07524743947691402,39441.0,39,0.08888888888888889,57520,3
96,RS4879_gt.nii,0.0,145.56442260742188,0.0,0.9954113364219666,0.0,0.9999822974205017,1.0,0.004588684998452663,1.0,1.7724305507726967e-05,1.0,0.0,0.9953937530517578,0.4977056682109833,0.0,-0.0002851863391697407,0.0,-0.004588663578033447,-1.7702579498291016e-05,0.0,76481.0,19,0.0,296,1
97,RS4093_gt.nii,0.006292796228080988,72.44064331054688,0.13907285034656525,0.9944310188293457,0.0017950059846043587,0.9999376535415649,0.860927164554596,0.005568964872509241,0.9982050061225891,6.233657768461853e-05,0.16674256324768066,0.0017752792919054627,0.9943694472312927,0.5667519569396973,0.0035442663356661797,0.015209144912660122,0.01579989306628704,0.13350391387939453,0.0017327070236206055,0.0036065432999871196,91936.0,34,0.09302325581395349,1208,4
98,PS4344_gt.nii,0.819196343421936,78.06407928466797,0.8629493713378906,0.997681736946106,0.674846351146698,0.999234676361084,0.13705065846443176,0.0023182423319667578,0.3251536190509796,0.0007653259090147913,0.049276839941740036,0.6095199584960938,0.996934711933136,0.9303155541419983,0.757393479347229,0.7616659998893738,0.7631239891052246,0.8606311082839966,0.6740810871124268,0.8021884680723493,32006.0,23,0.08,93024,1
99,RS5319_gt.nii,0.2048139125108719,90.5317611694336,0.4227883517742157,0.9926180243492126,0.10889268666505814,0.9987608194351196,0.5772116184234619,0.007381956558674574,0.8911073207855225,0.0012391720665618777,0.11671484261751175,0.09479928761720657,0.9914048314094543,0.707703173160553,0.17318111658096313,0.21147094666957855,0.21456597745418549,0.41540634632110596,0.10765349864959717,0.19100015176809834,101278.0,16,0.2608695652173913,35720,4
100,RS3939_gt.nii,0.0354158990085125,89.6493148803711,0.1899396777153015,0.9913559556007385,0.014557990245521069,0.9994509220123291,0.8100603222846985,0.008644070476293564,0.9854419827461243,0.0005490630283020437,0.17582117021083832,0.013706961646676064,0.9908174872398376,0.59064781665802,0.027043242007493973,0.05039600282907486,0.05258459970355034,0.18129563331604004,0.014008879661560059,0.02904606535025539,133571.0,17,0.18181818181818182,11272,7
101,RS4688_gt.nii,0.0,85.72631072998047,0.0,0.993851363658905,0.0,0.9999681115150452,1.0,0.0061486526392400265,1.0,3.190584175172262e-05,1.0,0.0,0.9938198328018188,0.4969256818294525,0.0,-0.0004429197870194912,0.0,-0.006148636341094971,-3.1888484954833984e-05,0.0,102542.0,34,0.0,532,1
102,RS2723_gt.nii,0.2619626820087433,106.24970245361328,0.7658568620681763,0.9937673807144165,0.1423984169960022,0.9996817111968994,0.23414310812950134,0.006232625804841518,0.8576015830039978,0.0003182741638738662,0.08274675160646439,0.13645771145820618,0.9934598207473755,0.8798121213912964,0.2401456981897354,0.3285232484340668,0.3302375078201294,0.7596242427825928,0.14208006858825684,0.24991351974632459,100762.0,17,0.10526315789473684,22640,1
103,RS4880_gt.nii,0.3554142415523529,97.18538665771484,0.48461031913757324,0.995519757270813,0.17775365710258484,0.99896639585495,0.5153896808624268,0.004480238538235426,0.8222463130950928,0.0010336220730096102,0.08771699666976929,0.1494929939508438,0.9945006966590881,0.7400650382041931,0.2601024806499481,0.2912878394126892,0.29349830746650696,0.48013007640838623,0.1767200231552124,0.29919560163831593,63132.0,22,0.08695652173913043,33464,1
104,RS5228_gt.nii,0.8856375217437744,46.09825134277344,0.8135954141616821,0.9986683130264282,0.8469741940498352,0.9983119368553162,0.18640455603599548,0.0013316619442775846,0.153025820851326,0.0016880776965990663,0.03888409957289696,0.7093276977539062,0.9970067739486694,0.9061318635940552,0.8299493193626404,0.8286104798316956,0.8301170468330383,0.8122637271881104,0.8452861309051514,0.9094903241367794,7725.0,7,0.2222222222222222,150624,1
105,RS3284_gt.nii,0.4228399097919464,54.460994720458984,0.6911263465881348,0.9951552152633667,0.2482316792011261,0.9992821216583252,0.30887362360954285,0.004844767041504383,0.7517682909965515,0.0007179046515375376,0.07725726813077927,0.22344331443309784,0.9944531321525574,0.8431407809257507,0.36526957154273987,0.41214579343795776,0.4141973555088043,0.6862815618515015,0.2475137710571289,0.4084724044299356,67434.0,34,0.05555555555555555,38744,1
106,RS2895_gt.nii,0.28501519560813904,68.67314147949219,0.29266268014907837,0.9930112957954407,0.21979795396327972,0.9952308535575867,0.7073373198509216,0.006988675333559513,0.7802020311355591,0.004769142251461744,0.13384704291820526,0.14354337751865387,0.9883313179016113,0.6428369879722595,0.2510501444339752,0.24784702062606812,0.2536270022392273,0.28567397594451904,0.2150287628173828,0.28048624112020104,35732.0,14,0.2222222222222222,112112,2
107,PS4413_gt.nii,0.37672609090805054,63.895206451416016,0.5628827214241028,0.99667888879776,0.20908741652965546,0.999316394329071,0.4371172785758972,0.0033210976980626583,0.7909125685691833,0.0006836107349954545,0.07133341580629349,0.17988014221191406,0.9960033297538757,0.7797808051109314,0.3049125671386719,0.3414890468120575,0.34306222200393677,0.5595616102218628,0.2084038257598877,0.3484988507381342,44532.0,16,0.35714285714285715,26128,5
108,RS4977_gt.nii,0.20119504630565643,89.3162841796875,0.6571725606918335,0.9928717017173767,0.09571536630392075,0.9996037483215332,0.3428274393081665,0.00712830713018775,0.904284656047821,0.00039627240039408207,0.09432481229305267,0.09116340428590775,0.9924867153167725,0.8250221014022827,0.16709396243095398,0.24892090260982513,0.2508017420768738,0.6500442028045654,0.09531915187835693,0.17531040506908288,114835.0,24,0.23529411764705882,19240,4
109,RS5057_gt.nii,0.6791749596595764,54.230987548828125,0.7904614806175232,0.9968944787979126,0.48656293749809265,0.9992180466651917,0.2095385044813156,0.003105537034571171,0.513437032699585,0.0007819567108526826,0.05898268148303032,0.4309757351875305,0.9961287379264832,0.8936779499053955,0.6023522615432739,0.618451714515686,0.6201687455177307,0.787355899810791,0.4857809543609619,0.655958929226256,44273.0,22,0.3333333333333333,62232,6
110,RS4863_gt.nii,0.4355606138706207,70.0974349975586,0.5894311666488647,0.9932405948638916,0.24697233736515045,0.9984477162361145,0.41056883335113525,0.006759400479495525,0.7530276775360107,0.0015522773610427976,0.09672889858484268,0.21072205901145935,0.9917275309562683,0.7913358807563782,0.3480932116508484,0.3781525790691376,0.38154056668281555,0.5826717615127563,0.24542009830474854,0.3925731691166733,93811.0,2,0.43478260869565216,62864,9
111,PS5351_gt.nii,0.08095522969961166,93.17591094970703,0.7159292101860046,0.9943558573722839,0.03305312246084213,0.9999229907989502,0.28407078981399536,0.005644113291054964,0.9669468998908997,7.698158879065886e-05,0.08154922723770142,0.032625243067741394,0.9942808747291565,0.8551425337791443,0.06318893283605576,0.1530439853668213,0.15383008122444153,0.7102850675582886,0.03297615051269531,0.06374345034077926,94844.0,23,0.14814814814814814,4520,2
112,RS5007_gt.nii,0.0032754128333181143,98.73702239990234,0.13668224215507507,0.9935909509658813,0.0010869767284020782,0.9999556541442871,0.8633177280426025,0.006409077905118465,0.998913049697876,4.4332256948109716e-05,0.17799784243106842,0.0010795647976920009,0.9935472011566162,0.5651366114616394,0.002156801288947463,0.011654552072286606,0.012188945896923542,0.1302732229232788,0.0010426044464111328,0.0021777368288801407,106535.0,19,0.08695652173913043,856,2
113,RS5012_gt.nii,0.3023570775985718,99.24842834472656,0.8212901949882507,0.9946465492248535,0.15898671746253967,0.9997786283493042,0.17870980501174927,0.005353423301130533,0.8410133123397827,0.00022134838218335062,0.07470487058162689,0.15367048978805542,0.9944332242012024,0.9079684019088745,0.2664027512073517,0.35992008447647095,0.36135056614875793,0.815936803817749,0.15876531600952148,0.27219029886681007,89968.0,28,0.12121212121212122,20648,2
114,RS4974_gt.nii,0.26846328377723694,85.81724548339844,0.794365644454956,0.9952187538146973,0.1290101706981659,0.999815821647644,0.20563437044620514,0.004781273193657398,0.8709897994995117,0.00018417519459035248,0.07199622690677643,0.12484093755483627,0.9950398206710815,0.8947921991348267,0.2219708263874054,0.3189341425895691,0.3201269209384918,0.7895843982696533,0.12882602214813232,0.22493178717598908,81802.0,22,0.08333333333333333,14944,1
115,PS4305_gt.nii,0.42772501707077026,57.1751708984375,0.6450919508934021,0.9957853555679321,0.2679051458835602,0.9991486072540283,0.3549080491065979,0.0042146239429712296,0.7320948839187622,0.0008513948996551335,0.07478458434343338,0.23349042236804962,0.9949489235877991,0.8204386234283447,0.3785848915576935,0.41370120644569397,0.4157204031944275,0.6408772468566895,0.2670537233352661,0.4128654596634892,56864.0,28,0.125,40016,2
116,RS4459_gt.nii,0.019787203520536423,109.55364227294922,0.3929263651371002,0.9934040904045105,0.007276283577084541,0.9999248385429382,0.6070736646652222,0.006595886778086424,0.9927237033843994,7.518409984186292e-05,0.11470219492912292,0.007195393554866314,0.9933302402496338,0.6931652426719666,0.0142879793420434,0.05274471268057823,0.053470026701688766,0.3863304853439331,0.007201075553894043,0.014490940928420827,109414.0,45,0.04081632653061224,2064,2
117,RS4898_gt.nii,0.052309002727270126,103.86384582519531,0.21771378815174103,0.993986964225769,0.019411999732255936,0.9995698928833008,0.7822862267494202,0.006013043224811554,0.9805880188941956,0.0004301205917727202,0.1425066590309143,0.018146280199289322,0.9935627579689026,0.6058503985404968,0.03564572334289551,0.06339146196842194,0.0650096908211708,0.21170079708099365,0.01898193359375,0.0386458464427815,92269.0,12,0.26666666666666666,9168,9
118,RS5033_gt.nii,0.052507027983665466,91.12493896484375,0.23566175997257233,0.9935500621795654,0.02316044270992279,0.9995010495185852,0.7643382549285889,0.006449948064982891,0.976839542388916,0.0004989646840840578,0.14195317029953003,0.02154223620891571,0.9930585622787476,0.6146059036254883,0.042175907641649246,0.07207134366035461,0.07387848943471909,0.22921180725097656,0.022661447525024414,0.04505794796545089,98533.0,7,0.36363636363636365,10880,3
119,PS4183_gt.nii,0.6579585671424866,90.37255859375,0.7215509414672852,0.9957945346832275,0.49245837330818176,0.9984211921691895,0.27844908833503723,0.004205450881272554,0.5075415968894958,0.001578822499141097,0.07092876732349396,0.4138161540031433,0.9942523837089539,0.8586727380752563,0.5853888988494873,0.5934056043624878,0.5960988402366638,0.7173454761505127,0.49087953567504883,0.6629077806991918,42002.0,8,0.375,94344,3
120,PS5356_gt.nii,0.6373152136802673,82.70156860351562,0.6274061799049377,0.9956419467926025,0.5464190244674683,0.9968783259391785,0.37259382009506226,0.00435803784057498,0.45358097553253174,0.0031216756906360388,0.07693170011043549,0.41254788637161255,0.9925861954689026,0.8115240335464478,0.5841187834739685,0.5818078517913818,0.5855140089988708,0.6230480670928955,0.543297290802002,0.6503586837961292,20683.0,14,0.125,139224,1
121,PS3544_gt.nii,0.009866843931376934,129.69869995117188,0.053414538502693176,0.9937248826026917,0.005059053655713797,0.999431312084198,0.946585476398468,0.006275108549743891,0.9949409365653992,0.0005686962977051735,0.25526130199432373,0.00464280741289258,0.993163526058197,0.5235697031021118,0.009242703206837177,0.014548981562256813,0.01643858291208744,0.04713940620422363,0.004490375518798828,0.010178940058409993,91737.0,22,0.07142857142857142,10016,3
122,RS4114_gt.nii,0.02487820014357567,53.83307647705078,0.23313848674297333,0.9920158386230469,0.0076841567642986774,0.9997950196266174,0.7668614983558655,0.007984132505953312,0.9923158288002014,0.00020496010256465524,0.15615934133529663,0.00749472388997674,0.9918146729469299,0.6125771403312683,0.014877942390739918,0.041036248207092285,0.04232579097151756,0.22515428066253662,0.007479190826416016,0.015289685728397975,130497.0,6,0.5,4448,7
123,RS4142_gt.nii,0.0007491320138797164,81.34832763671875,0.01820388436317444,0.992979884147644,0.0001273485249839723,0.9999514222145081,0.981796145439148,0.007020102813839912,0.999872624874115,4.856108716921881e-05,0.3831009566783905,0.0001264798193005845,0.9929320216178894,0.505591869354248,0.0002529276243876666,0.000938691315241158,0.001522576087154448,0.011183738708496094,7.87973403930664e-05,0.00025551050999897797,116546.0,13,0.13333333333333333,824,1
124,RS5009_gt.nii,0.031017199158668518,66.30233764648438,0.5209227204322815,0.9941129088401794,0.009736385196447372,0.9999464750289917,0.4790772497653961,0.005887089762836695,0.9902636408805847,5.354523818823509e-05,0.09609223902225494,0.009649977087974548,0.9940603375434875,0.7575178146362305,0.019115490838885307,0.07061874866485596,0.07121729850769043,0.5150356292724609,0.009682893753051758,0.019318193122245766,98439.0,26,0.06666666666666667,1864,2
125,RS5204_gt.nii,0.005464946385473013,86.30179595947266,0.2616071403026581,0.9921830296516418,0.0022293066140264273,0.9999502897262573,0.7383928298950195,0.00781695544719696,0.9977706670761108,4.968224675394595e-05,0.14738325774669647,0.00221536704339087,0.9921342730522156,0.6268950700759888,0.0044209398329257965,0.023519504815340042,0.024149585515260696,0.25379014015197754,0.0021796226501464844,0.004450452639893068,130226.0,14,0.125,1120,1
126,PS3801_gt.nii,0.3188198208808899,85.070556640625,0.7340633869171143,0.9950098395347595,0.16473691165447235,0.9996417760848999,0.26593661308288574,0.0049901665188372135,0.8352630734443665,0.00035821538767777383,0.0761696919798851,0.1554589718580246,0.9946604371070862,0.8645366430282593,0.269086092710495,0.3461850583553314,0.3477460741996765,0.7290732860565186,0.16437864303588867,0.279768923424073,82271.0,32,0.06060606060606061,22464,1
127,RS4872_gt.nii,0.2311553806066513,65.5820083618164,0.5259815454483032,0.9942218661308289,0.11641640961170197,0.9993103742599487,0.47401848435401917,0.005778140388429165,0.8835836052894592,0.0006895988481119275,0.09486816823482513,0.10536228865385056,0.9935451149940491,0.7601016759872437,0.1906384825706482,0.2453598827123642,0.24745279550552368,0.5202033519744873,0.11572682857513428,0.2074343940342688,85213.0,31,0.11428571428571428,24248,2
128,RS5133_gt.nii,0.15506675839424133,86.3365478515625,0.7884195446968079,0.9935401678085327,0.07403797656297684,0.9998605251312256,0.21158048510551453,0.006459829397499561,0.9259620308876038,0.0001394937135046348,0.08300411701202393,0.07259558886289597,0.9934058785438538,0.8909798860549927,0.1353643238544464,0.24038642644882202,0.2416050285100937,0.7819597721099854,0.0738985538482666,0.13766353505969128,107766.0,21,0.16,10984,2
129,RS5195_gt.nii,0.42104440927505493,66.57514953613281,0.7099617123603821,0.9959768056869507,0.24198684096336365,0.9994734525680542,0.2900382876396179,0.004023187328130007,0.7580131888389587,0.0005265355575829744,0.07000795006752014,0.22021664679050446,0.9954603314399719,0.8529692888259888,0.36094680428504944,0.4128633737564087,0.4144892990589142,0.7059385776519775,0.24146032333374023,0.39291944868153045,60637.0,17,0.19047619047619047,30296,2
130,RS5156_gt.nii,0.2596295177936554,87.70661163330078,0.798309862613678,0.9934020638465881,0.13777746260166168,0.9997319579124451,0.2016901671886444,0.006597936153411865,0.8622225522994995,0.0002680641191545874,0.08333532512187958,0.13314288854599,0.9931447505950928,0.8958559632301331,0.23499754071235657,0.3299512565135956,0.33164605498313904,0.7917119264602661,0.13750946521759033,0.24208910633282626,108108.0,19,0.09523809523809523,22128,1
131,RS3975_gt.nii,0.12709417939186096,85.6524887084961,0.3351890742778778,0.9938241839408875,0.058083128184080124,0.9992405772209167,0.6648108959197998,0.0061757913790643215,0.9419168829917908,0.0007594493799842894,0.11951536685228348,0.052083078771829605,0.993076741695404,0.6645066142082214,0.0990094393491745,0.13733263313770294,0.139530748128891,0.32901322841644287,0.05732369422912598,0.10886976399041291,90001.0,18,0.27586206896551724,19040,4
132,RS5020_gt.nii,0.49105626344680786,91.92304992675781,0.7396843433380127,0.9937745332717896,0.319436639547348,0.9989662766456604,0.2603156864643097,0.006225465331226587,0.6805633902549744,0.0010337246349081397,0.08403173834085464,0.28715503215789795,0.9927747249603271,0.8667294383049011,0.4461856186389923,0.4832550585269928,0.48608875274658203,0.7334588766098022,0.31840288639068604,0.48887954466954003,84917.0,12,0.14285714285714285,66016,1
133,PS1583_gt.nii,0.06044897064566612,74.28324127197266,0.15300707519054413,0.9949217438697815,0.029586810618638992,0.9991393089294434,0.8469929099082947,0.005078263580799103,0.9704132080078125,0.000860720407217741,0.15410539507865906,0.02542298100888729,0.9940706491470337,0.5739644169807434,0.049585357308387756,0.06518755108118057,0.06728292256593704,0.14792883396148682,0.02872610092163086,0.05380691714356805,69280.0,37,0.1,16960,2
134,PS4323_gt.nii,0.09165666252374649,84.26980590820312,0.7902057766914368,0.9939432740211487,0.03922254964709282,0.9999339580535889,0.20979420840740204,0.006056713405996561,0.9607774615287781,6.604090594919398e-05,0.08050084114074707,0.038818322122097015,0.9938795566558838,0.8920745253562927,0.07473552972078323,0.175227090716362,0.1760507971048355,0.7841490507125854,0.039156556129455566,0.07504863593177397,102197.0,22,0.08333333333333333,5248,1
135,RS5160_gt.nii,0.4656403362751007,75.67033386230469,0.4727931022644043,0.9947652220726013,0.38324636220932007,0.9963669180870056,0.5272068977355957,0.005234784912317991,0.6167536377906799,0.0036330707371234894,0.09520585834980011,0.2685012221336365,0.9911985397338867,0.7337791919708252,0.4233361780643463,0.42129722237586975,0.4256715178489685,0.4675583839416504,0.3796132802963257,0.4570144521830048,28290.0,22,0.08695652173913043,114640,1
136,PS4484_gt.nii,,,,0.993236780166626,0.0,1.0,,0.0067632198333740234,1.0,0.0,,0.0,0.993236780166626,,0.0,,,,0.0,0.0,113468.0,23,0.0,0,0
137,RS4457_gt.nii,0.014632085338234901,85.44589233398438,0.5894396305084229,0.99314284324646,0.0047324481420218945,0.9999771118164062,0.41056033968925476,0.0068571786396205425,0.9952675700187683,2.2866908693686128e-05,0.09735718369483948,0.004716899711638689,0.9931204915046692,0.7912912368774414,0.009389510378241539,0.052380528301000595,0.052815645933151245,0.5825824737548828,0.004709601402282715,0.009414721043708746,115095.0,19,0.09523809523809523,928,1
138,RS2437_gt.nii,0.6437376737594604,79.81101989746094,0.7348529696464539,0.9956916570663452,0.4746460020542145,0.998591423034668,0.26514706015586853,0.004308334551751614,0.5253540277481079,0.0014085638104006648,0.07112354040145874,0.4052438735961914,0.9943172931671143,0.8652722835540771,0.5767595171928406,0.5879805088043213,0.5905886888504028,0.7305445671081543,0.47323739528656006,0.6340906317870129,55553.0,13,0.19047619047619047,88400,4
139,PS2501_gt.nii,0.0,88.14361572265625,0.0,0.9899390935897827,0.0,0.9657501578330994,1.0,0.01006090547889471,1.0,0.03424984589219093,1.0,0.0,0.9563633799552917,0.49496954679489136,0.0,-0.018562985584139824,0.0,-0.010060906410217285,-0.034249842166900635,0.0,411032.0,19,0.0,569032,1
140,RS5003_gt.nii,0.7626935839653015,83.10774230957031,0.7708820104598999,0.997043251991272,0.6708109974861145,0.998207151889801,0.2291179895401001,0.0029567305464297533,0.3291890025138855,0.0017928523011505604,0.0583198182284832,0.5593003034591675,0.9952893257141113,0.8839626312255859,0.7173734307289124,0.7167676687240601,0.7191078662872314,0.7679252624511719,0.6690181493759155,0.7785954371501983,18740.0,10,0.16666666666666666,130112,1
141,PS5250_gt.nii,0.49907875061035156,59.22964096069336,0.6310743093490601,0.9953014850616455,0.32438498735427856,0.9986767172813416,0.36892569065093994,0.004698501899838448,0.6756150126457214,0.0013232734054327011,0.0794321596622467,0.2726759910583496,0.9940041303634644,0.8131878972053528,0.42850813269615173,0.44984227418899536,0.4524500370025635,0.6263757944107056,0.3230617046356201,0.47660149881838515,59802.0,5,0.4166666666666667,59760,8
142,RS4858_gt.nii,0.014692560769617558,112.66919708251953,0.17895878851413727,0.9936867356300354,0.006193926092237234,0.9998183846473694,0.8210412263870239,0.006313281133770943,0.9938060641288757,0.00018163648201152682,0.15812398493289948,0.006022776942700148,0.9935076236724854,0.5863227844238281,0.011973440647125244,0.032217927277088165,0.03329350799322128,0.17264556884765625,0.006012320518493652,0.012498224683993751,101165.0,29,0.10810810810810811,3688,4
143,RS4115_gt.nii,0.13716910779476166,60.53964614868164,0.5249999761581421,0.9953356385231018,0.05816333740949631,0.9997382164001465,0.4749999940395355,0.004664356354624033,0.9418366551399231,0.00026176797109656036,0.08613844215869904,0.05525556951761246,0.9950777292251587,0.7601678371429443,0.10472452640533447,0.17357490956783295,0.17474481463432312,0.5203356742858887,0.05790150165557861,0.11096433289299867,74509.0,18,0.18181818181818182,9200,2
144,RS4195_gt.nii,0.0089457668364048,128.50680541992188,0.06268168240785599,0.9952118396759033,0.004277690313756466,0.9996910095214844,0.9373183250427246,0.0047881812788546085,0.9957222938537598,0.0003089857054874301,0.21653632819652557,0.004020510241389275,0.9949058890342712,0.5289467573165894,0.008008820936083794,0.0151579100638628,0.01637476123869419,0.05789351463317871,0.003968715667724609,0.008681210840190232,72548.0,36,0.043478260869565216,5504,5
145,RS4987_gt.nii,0.0970466360449791,104.7568588256836,0.5769230723381042,0.9931222200393677,0.040914420038461685,0.9997833967208862,0.42307692766189575,0.006877759471535683,0.9590855836868286,0.0002166060876334086,0.09843751788139343,0.039722587913274765,0.9929106831550598,0.7850226163864136,0.0764099732041359,0.15231414139270782,0.15363746881484985,0.5700452327728271,0.04069781303405762,0.07894673502298602,112691.0,12,0.3157894736842105,8528,3
146,RS4436_gt.nii,0.05363662540912628,68.00735473632812,0.5302680134773254,0.9945510029792786,0.024495678022503853,0.9998781681060791,0.46973198652267456,0.005448972340673208,0.9755043387413025,0.00012185673404019326,0.09204018115997314,0.023975428193807602,0.9944312572479248,0.762409508228302,0.04682813212275505,0.1131010428071022,0.11397049576044083,0.524819016456604,0.024373888969421387,0.04755244755244755,89835.0,26,0.07142857142857142,4328,1
147,PS5300_gt.nii,0.1158856526017189,76.19087219238281,0.554280698299408,0.9947486519813538,0.053975656628608704,0.9997578263282776,0.44571933150291443,0.0052513242699205875,0.9460243582725525,0.00024214618315454572,0.0887015163898468,0.05173034965991974,0.9945107102394104,0.7745146751403809,0.09837189316749573,0.17175935208797455,0.17296724021434784,0.5490293502807617,0.0537334680557251,0.10298564063669069,84045.0,22,0.14285714285714285,9064,3
148,RS4427_gt.nii,0.4238339066505432,78.74008178710938,0.726069986820221,0.9929691553115845,0.2654460370540619,0.9990355968475342,0.27392998337745667,0.007030864711850882,0.7345539927482605,0.0009644229430705309,0.08958844095468521,0.2412823587656021,0.9920384287834167,0.8595196008682251,0.38876304030418396,0.43608784675598145,0.43901297450065613,0.7190392017364502,0.26448166370391846,0.40917409983239256,103422.0,13,0.13333333333333333,58504,1
149,RS4082_gt.nii,0.027179207652807236,80.87273406982422,0.3934151828289032,0.991075336933136,0.009331013076007366,0.9998692274093628,0.6065848469734192,0.008924662135541439,0.9906690120697021,0.0001307582133449614,0.13089999556541443,0.009198672138154507,0.9909476637840271,0.6922452449798584,0.01822965405881405,0.05947613716125488,0.06058846786618233,0.3844904899597168,0.009200215339660645,0.018474963803484037,148149.0,17,0.17391304347826086,3584,3
150,RS5212_gt.nii,0.08226615190505981,82.77680969238281,0.5023618936538696,0.9912947416305542,0.036505505442619324,0.9996705055236816,0.497638076543808,0.00870524812489748,0.9634944796562195,0.00032948923762887716,0.11632535606622696,0.03523145616054535,0.990973949432373,0.7468283176422119,0.06806489080190659,0.13363580405712128,0.13542146980762482,0.49365663528442383,0.03617596626281738,0.0703696634217726,140660.0,9,0.25,11008,3
151,RS3552_gt.nii,0.10469312965869904,92.9139404296875,0.7064709067344666,0.9928660988807678,0.04347200319170952,0.9998643398284912,0.29352909326553345,0.00713389553129673,0.9565280079841614,0.00013565817789640278,0.09131258726119995,0.042700741440057755,0.9927347302436829,0.8496685028076172,0.08190411329269409,0.1740882247686386,0.17524755001068115,0.6993370056152344,0.04333639144897461,0.08278959990863756,119823.0,14,0.125,7696,1
152,RS3998_gt.nii,0.22789910435676575,110.90987396240234,0.7926682233810425,0.9939289093017578,0.11424965411424637,0.9997939467430115,0.2073318064212799,0.006071062292903662,0.8857503533363342,0.00020603353914339095,0.0804733857512474,0.1109345555305481,0.9937303066253662,0.8932985663414001,0.19971393048763275,0.29951024055480957,0.3009353280067444,0.7865971326828003,0.11404359340667725,0.20281233098972418,101380.0,20,0.09090909090909091,16558,1
153,RS3435_gt.nii,0.15410785377025604,91.23047637939453,0.7183593511581421,0.9945316910743713,0.07427076995372772,0.9998270869255066,0.2816406190395355,0.005468308459967375,0.9257292151451111,0.0001729206123854965,0.08024662733078003,0.07216929644346237,0.9943631291389465,0.8564455509185791,0.1346229463815689,0.22983406484127045,0.23098289966583252,0.7128911018371582,0.07409787178039551,0.13817457783120762,89972.0,23,0.08,10240,1
154,RS5174_gt.nii,0.02446451596915722,76.22335815429688,0.3011603355407715,0.9927046298980713,0.009246215224266052,0.9998408555984497,0.6988396644592285,0.007295350078493357,0.9907537698745728,0.0001591237378306687,0.13467955589294434,0.00905199721455574,0.9925483465194702,0.6469324827194214,0.017941588535904884,0.0516757033765316,0.052769243717193604,0.2938649654388428,0.009087085723876953,0.01836706794367647,119611.0,9,0.25,3792,3
155,RS4368_gt.nii,0.13298453390598297,89.78307342529297,0.6998908519744873,0.9940593838691711,0.0604674406349659,0.9998351335525513,0.3001091778278351,0.005940640810877085,0.9395325779914856,0.00016489523113705218,0.08435796201229095,0.05893925949931145,0.9938987493515015,0.8469750881195068,0.11131754517555237,0.20456530153751373,0.2057197391986847,0.6939501762390137,0.06030261516571045,0.11318356357858499,98903.0,17,0.10526315789473684,9160,1
156,RS5070_gt.nii,0.24691921472549438,89.47038269042969,0.8053027391433716,0.99373859167099,0.12665213644504547,0.9997791051864624,0.1946972906589508,0.006261426955461502,0.8733478784561157,0.00022086720855440944,0.08103202283382416,0.1228891909122467,0.9935263395309448,0.8995206356048584,0.21888035535812378,0.31784242391586304,0.31936392188072205,0.7990412712097168,0.12643122673034668,0.2246051660516605,103910.0,33,0.05714285714285714,18896,1
157,PS3417_gt.nii,0.2913987636566162,112.46601104736328,0.6969642043113708,0.9949511289596558,0.15424606204032898,0.9995977878570557,0.30303576588630676,0.005048856604844332,0.8457539081573486,0.00040222593815997243,0.07843639701604843,0.14455167949199677,0.9945579767227173,0.8459576368331909,0.2525908946990967,0.32626205682754517,0.3278779983520508,0.6919152736663818,0.15384387969970703,0.26431838818550946,80676.0,20,0.09090909090909091,22136,1
158,PS5278_gt.nii,0.16573454439640045,60.90608215332031,0.2209470123052597,0.9928498864173889,0.11559448391199112,0.9966920614242554,0.7790529727935791,0.007150128949433565,0.8844054937362671,0.0033079262357205153,0.15246523916721344,0.08212268352508545,0.9895986914634705,0.6068984270095825,0.15178072452545166,0.15494036674499512,0.15981318056583405,0.21379685401916504,0.11228656768798828,0.16414779925459047,62701.0,18,0.1,70664,1
159,PS5241_gt.nii,0.18101894855499268,74.24958038330078,0.42664554715156555,0.9935479760169983,0.0927177369594574,0.9991089701652527,0.5733544230461121,0.006452025845646858,0.907282292842865,0.0008910384494811296,0.10950769484043121,0.08244506269693375,0.9926732182502747,0.7100967764854431,0.1523311734199524,0.19643059372901917,0.19889095425605774,0.42019355297088623,0.0918266773223877,0.16642432552567937,91835.0,16,0.2962962962962963,25888,5
160,RS4343_gt.nii,0.008745345287024975,115.64601135253906,0.2702702581882477,0.9924263954162598,0.0031384117901325226,0.9999351501464844,0.7297297120094299,0.007573617156594992,0.9968615770339966,6.486578786280006e-05,0.14339469373226166,0.0031120411586016417,0.9923626780509949,0.6313483119010925,0.006204773206263781,0.02841496840119362,0.02912420593202114,0.26269662380218506,0.003073573112487793,0.006259731926980227,125947.0,18,0.1,1480,1
161,RS4626_gt.nii,0.410685658454895,103.09798431396484,0.7618656158447266,0.9941457509994507,0.24325326085090637,0.9994086623191833,0.23813439905643463,0.005854249000549316,0.7567467093467712,0.0005913112545385957,0.08059420436620712,0.22606486082077026,0.9935734272003174,0.8780056834220886,0.3687649369239807,0.42831671237945557,0.43049541115760803,0.7560113668441772,0.2426619529724121,0.397413167607811,87063.0,15,0.2,41338,2
162,PS4644_gt.nii,0.14881061017513275,61.10646438598633,0.4400124251842499,0.9931023120880127,0.06845307350158691,0.9993508458137512,0.5599875450134277,0.006897697225213051,0.9315469264984131,0.0006491271778941154,0.11127261072397232,0.06296749413013458,0.9924659132957458,0.7165573835372925,0.11847491562366486,0.17136770486831665,0.1735517382621765,0.43311476707458496,0.06780385971069336,0.1275930960928933,104020.0,25,0.22857142857142856,19304,5
163,RS4943_gt.nii,0.5110392570495605,90.0149917602539,0.673005223274231,0.9938415288925171,0.3388153314590454,0.99845951795578,0.32699477672576904,0.006158485077321529,0.6611846685409546,0.001540458295494318,0.08730753511190414,0.29092323780059814,0.992344081401825,0.833423376083374,0.45072120428085327,0.4742474853992462,0.47751909494400024,0.666846752166748,0.33727478981018066,0.4897995222737539,83400.0,9,0.16666666666666666,78304,2
164,PS5182_gt.nii,0.669206440448761,13.416407585144043,0.517356812953949,0.9970728754997253,0.7428554892539978,0.9921503067016602,0.4826432168483734,0.0029271100647747517,0.2571445405483246,0.007849693298339844,0.06995656341314316,0.4387775957584381,0.9893581867218018,0.7572148442268372,0.6099311113357544,0.6149054765701294,0.6199365854263306,0.5144296884536743,0.7350058555603027,0.693314061778248,81440.0,15,0.3076923076923077,269808,2
165,RS5008_gt.nii,0.24175424873828888,99.36296844482422,0.7698421478271484,0.9938274025917053,0.12099350988864899,0.9997444748878479,0.23015786707401276,0.0061726076528429985,0.8790065050125122,0.00025552939041517675,0.0821843296289444,0.11676958203315735,0.9935804605484009,0.8818347454071045,0.20912028849124908,0.30365097522735596,0.30519813299179077,0.763669490814209,0.12073802947998047,0.21513288107936604,102592.0,29,0.06451612903225806,18496,1
166,RS3023_gt.nii,0.5099103450775146,61.639244079589844,0.6798735857009888,0.9950484037399292,0.3498534858226776,0.9987407326698303,0.32012641429901123,0.004951614886522293,0.6501465439796448,0.0012592840939760208,0.0786307081580162,0.3003723621368408,0.9938179850578308,0.837460994720459,0.4619790017604828,0.48505041003227234,0.4877049922943115,0.674921989440918,0.34859418869018555,0.4848329776577675,66134.0,14,0.125,65496,1
167,RS5163_gt.nii,0.0003280361706856638,84.80328369140625,0.0036057692486792803,0.9939453601837158,0.00011814279423560947,0.9998011589050293,0.9963942170143127,0.0060546486638486385,0.9998818635940552,0.00019885289657395333,0.564439594745636,0.00011440774687798694,0.9937489032745361,0.49877557158470154,0.00022878932941239327,-0.0004445776285137981,0.0006526834331452847,-0.002448856830596924,-8.07046890258789e-05,0.00023571933684293236,97298.0,23,0.08333333333333333,3328,1
168,PS5368_gt.nii,0.19008657336235046,93.06825256347656,0.6311227083206177,0.9950434565544128,0.09943745285272598,0.9996786117553711,0.36887726187705994,0.004956546239554882,0.9005625247955322,0.00032136731897480786,0.08140596002340317,0.09397567808628082,0.994728147983551,0.8130830526351929,0.17180579900741577,0.24912475049495697,0.2505139410495758,0.6261661052703857,0.09911608695983887,0.18322348711803474,76610.0,36,0.09523809523809523,14536,3
169,PS5283_gt.nii,0.5272238254547119,35.62302780151367,0.711002767086029,0.9933985471725464,0.35226038098335266,0.9985331892967224,0.28899723291397095,0.006601477973163128,0.6477396488189697,0.0014667832292616367,0.0878884345293045,0.30814042687416077,0.9919797778129578,0.8522006273269653,0.4711121618747711,0.49709099531173706,0.5004578828811646,0.7044012546539307,0.35079360008239746,0.5110321862702043,89925.0,7,0.5,84288,6
170,PS5353_gt.nii,0.17672079801559448,84.46893310546875,0.4141269028186798,0.9926167726516724,0.09687645733356476,0.9988725185394287,0.5858730673789978,0.007383253425359726,0.9031235575675964,0.001127502298913896,0.11779468506574631,0.08519960194826126,0.9915125370025635,0.7033718228340149,0.15702107548713684,0.19734559953212738,0.20029765367507935,0.4067436456680298,0.09574902057647705,0.17323945501809204,100924.0,5,0.16666666666666666,32024,9
171,RS4310_gt.nii,0.5670191645622253,38.51622772216797,0.41437336802482605,0.9949938654899597,0.5318858027458191,0.9919853210449219,0.5856266021728516,0.005006153602153063,0.4681141972541809,0.008014650084078312,0.09902968257665634,0.30363893508911133,0.9871315360069275,0.7046836018562317,0.4658328592777252,0.463093638420105,0.46946704387664795,0.4093672037124634,0.5238711833953857,0.6182880974664631,71811.0,13,0.2222222222222222,227184,8
172,RS5220_gt.nii,0.2339911013841629,104.29285430908203,0.7710731625556946,0.9933409094810486,0.11850576102733612,0.999732494354248,0.22892680764198303,0.006659064441919327,0.8814942240715027,0.00026749749667942524,0.08502893894910812,0.11447801440954208,0.9930831789970398,0.8822070360183716,0.20543789863586426,0.3006376326084137,0.30228564143180847,0.7644140720367432,0.11823821067810059,0.21109360049530027,109634.0,13,0.2,19456,3
173,PS2481_gt.nii,0.8215299248695374,18.89444351196289,0.892257809638977,0.9968215227127075,0.6800723075866699,0.9991822242736816,0.10774221271276474,0.0031784633174538612,0.3199276924133301,0.000817792781163007,0.05632317438721657,0.6284627318382263,0.9960356950759888,0.9445396661758423,0.7718478441238403,0.7771172523498535,0.7789735794067383,0.8890793323516846,0.6792545318603516,0.7972123114643159,52659.0,9,0.18181818181818182,126088,1
174,RS5074_gt.nii,0.4460417628288269,102.9611587524414,0.8059442639350891,0.9949754476547241,0.2699749171733856,0.9995505213737488,0.19405576586723328,0.005024546757340431,0.7300251126289368,0.00044946561683900654,0.07317980378866196,0.2534964382648468,0.9945406317710876,0.900459885597229,0.4044629633426666,0.46461617946624756,0.4664597809314728,0.800919771194458,0.269525408744812,0.4208710242687902,80453.0,20,0.09090909090909091,38592,1
175,PS3782_gt.nii,0.31475594639778137,108.1709213256836,0.7508559226989746,0.9942125678062439,0.1722792387008667,0.9995981454849243,0.24914409220218658,0.0057874033227562904,0.8277207612991333,0.00040185838588513434,0.08070830255746841,0.16296349465847015,0.9938228130340576,0.8725342750549316,0.28025558590888977,0.35785529017448425,0.35966217517852783,0.7450685501098633,0.17187738418579102,0.29594373592848183,91155.0,22,0.08333333333333333,26872,1
176,PS5281_gt.nii,0.125416100025177,81.49600982666016,0.7707897424697876,0.9941380620002747,0.05657552555203438,0.9998948574066162,0.2292102575302124,0.005861927755177021,0.9434244632720947,0.00010513993038330227,0.08021219819784164,0.05563945323228836,0.9940362572669983,0.8824639320373535,0.10541374236345291,0.20783591270446777,0.20882488787174225,0.764927864074707,0.056470394134521484,0.10636666275723321,98569.0,17,0.10526315789473684,7648,1
177,RS4668_gt.nii,0.06304226070642471,116.50921630859375,0.4880174398422241,0.9923383593559265,0.027137329801917076,0.9997740983963013,0.5119825601577759,0.007661656476557255,0.9728626608848572,0.0002258916647406295,0.11134637147188187,0.026386117562651634,0.9921175837516785,0.7401778697967529,0.0514155775308609,0.11369725316762924,0.11508036404848099,0.48035573959350586,0.026911377906799316,0.05282434872323962,125083.0,21,0.08,7344,2
178,RS3443_gt.nii,0.0,131.7611541748047,0.0,0.9934377074241638,0.0,0.9999721646308899,1.0,0.0065622953698039055,1.0,2.7839239919558167e-05,1.0,0.0,0.9934102296829224,0.4967188537120819,0.0,-0.00042742170626297593,0.0,-0.006562292575836182,-2.7835369110107422e-05,0.0,109368.0,36,0.0,464,2
179,RS5058_gt.nii,0.44292905926704407,72.11795806884766,0.6707656383514404,0.993942379951477,0.2880295217037201,0.9987912774085999,0.3292343318462372,0.006057617254555225,0.7119704484939575,0.0012087172362953424,0.08678392320871353,0.2523531913757324,0.9927659630775452,0.8323540091514587,0.4030064344406128,0.4366372525691986,0.43954557180404663,0.6647080183029175,0.28682076930999756,0.42521058121973626,83679.0,24,0.07692307692307693,61072,1
180,RS5146_gt.nii,0.6190134882926941,72.45170593261719,0.5746064186096191,0.995585560798645,0.4556865692138672,0.9972593784332275,0.42539361119270325,0.004414456896483898,0.5443134307861328,0.002740592695772648,0.08058678358793259,0.3407372534275055,0.992895245552063,0.7850959897041321,0.5082834362983704,0.5081989169120789,0.5117034912109375,0.5701919794082642,0.4529459476470947,0.5806804311250818,44565.0,13,0.15384615384615385,107216,1
181,PS3938_gt.nii,0.13536299765110016,67.45368957519531,0.3809969425201416,0.9923352599143982,0.0652102679014206,0.9991253614425659,0.6190030574798584,0.007664752658456564,0.9347897171974182,0.0008746475796215236,0.1242179274559021,0.05896330252289772,0.9914785027503967,0.6866661310195923,0.11136043071746826,0.15497922897338867,0.15762269496917725,0.37333226203918457,0.06433558464050293,0.11994938505520109,113007.0,18,0.18181818181818182,23512,2
182,RS4954_gt.nii,0.2120600789785385,102.732666015625,0.5334886312484741,0.9945790767669678,0.10189817100763321,0.9994595050811768,0.46651139855384827,0.005420907400548458,0.898101806640625,0.0005404751864261925,0.09157237410545349,0.09356135874986649,0.9940481185913086,0.764033854007721,0.17111313343048096,0.23135195672512054,0.23315556347370148,0.5280677080154419,0.10135769844055176,0.181537973791743,84274.0,21,0.15384615384615385,19320,2
183,RS2838_gt.nii,0.2958790063858032,101.71479797363281,0.8421738147735596,0.9948005080223083,0.15647266805171967,0.9998183250427246,0.15782617032527924,0.005199479404836893,0.8435273170471191,0.0001816609437810257,0.0728500708937645,0.15201504528522491,0.9946259260177612,0.9184871912002563,0.26391157507896423,0.361678808927536,0.36301127076148987,0.8369743824005127,0.15629100799560547,0.2696102552982093,87265.0,17,0.10526315789473684,19192,1
184,RS5034_gt.nii,0.5715222358703613,96.61262512207031,0.837604284286499,0.9950762391090393,0.38069942593574524,0.9994106292724609,0.16239571571350098,0.004923786967992783,0.6193005442619324,0.0005893906927667558,0.07121086120605469,0.35453131794929504,0.994509220123291,0.9163402318954468,0.5234745144844055,0.5625924468040466,0.5646905899047852,0.8326804637908936,0.3801100254058838,0.5524100660516403,76554.0,9,0.2857142857142857,60408,2
185,RS4868_gt.nii,0.2214476317167282,73.8105697631836,0.3989122211933136,0.9922342300415039,0.11577636748552322,0.998458206653595,0.601087749004364,0.007765785325318575,0.8842236399650574,0.001541769364848733,0.1224418431520462,0.09857890009880066,0.9907256960868835,0.6955732107162476,0.17946621775627136,0.21138224005699158,0.21490603685379028,0.3911464214324951,0.1142345666885376,0.20549731897009807,102168.0,16,0.24,42656,4
186,RS5041_gt.nii,0.026395831257104874,94.72064208984375,0.2072037160396576,0.9902677536010742,0.012944670394062996,0.9995071291923523,0.79279625415802,0.009732217527925968,0.9870553016662598,0.0004928997368551791,0.17812135815620422,0.012333796359598637,0.9897857308387756,0.5987357497215271,0.02436705492436886,0.04958699271082878,0.05178980529308319,0.1974714994430542,0.012451767921447754,0.025760940876233124,152497.0,24,0.18181818181818182,10328,5
187,RS4297_gt.nii,0.3597106635570526,86.40023040771484,0.7398583889007568,0.9943551421165466,0.2069058120250702,0.9994795322418213,0.26014161109924316,0.005644865799695253,0.7930942177772522,0.0005204693879932165,0.08033115416765213,0.19287417829036713,0.9938495755195618,0.8671067953109741,0.32337725162506104,0.38926970958709717,0.3912556767463684,0.7342135906219482,0.20638537406921387,0.3332072106159293,90602.0,24,0.07692307692307693,33328,1
188,RS4228_gt.nii,0.2662258744239807,77.58221435546875,0.7777382731437683,0.9946339726448059,0.1273263543844223,0.9997751116752625,0.22226174175739288,0.005365999415516853,0.8726736307144165,0.00022489891853183508,0.07669303566217422,0.12285596877336502,0.9944158792495728,0.8861861228942871,0.21882764995098114,0.3133203387260437,0.3146848976612091,0.7723722457885742,0.12710142135620117,0.22303998640207368,91105.0,28,0.125,16872,2
189,RS4845_gt.nii,0.15976129472255707,85.30533599853516,0.6821092963218689,0.9949174523353577,0.06974992901086807,0.9998215436935425,0.3178907036781311,0.005082524381577969,0.9302500486373901,0.0001784772175597027,0.07946138828992844,0.06755399703979492,0.9947428107261658,0.8385133743286133,0.12655846774578094,0.21702933311462402,0.2181216925382614,0.6770267486572266,0.06957149505615234,0.12841639871382637,85088.0,21,0.16,9368,2
190,PS5259_gt.nii,0.6756538152694702,69.51618957519531,0.8639339804649353,0.9964556694030762,0.4961461126804352,0.9994486570358276,0.1360660046339035,0.0035443459637463093,0.5038538575172424,0.0005513313808478415,0.06019559130072594,0.4601866900920868,0.9959224462509155,0.9301948547363281,0.6303121447563171,0.6529966592788696,0.6547040939331055,0.8603897094726562,0.49559473991394043,0.6557190883639348,56104.0,15,0.11764705882352941,67504,1
191,RS5088_gt.nii,0.5974618792533875,75.42546081542969,0.778650164604187,0.9964739680290222,0.4098609983921051,0.9993018507957458,0.2213498055934906,0.0035260601434856653,0.5901389718055725,0.0006981351180002093,0.06305038928985596,0.3670903146266937,0.9957910180091858,0.8875620365142822,0.5370388627052307,0.5631625056266785,0.5649232864379883,0.7751240730285645,0.40916287899017334,0.5681843404916487,53648.0,30,0.15384615384615385,52600,4
192,RS5173_gt.nii,0.5966751575469971,91.94834899902344,0.8042682409286499,0.9950724244117737,0.4058171808719635,0.9991775751113892,0.1957317739725113,0.004927605390548706,0.5941827893257141,0.0008224219200201333,0.07259166985750198,0.36934030055999756,0.99427729845047,0.8996703624725342,0.5394427180290222,0.5689716339111328,0.5713018774986267,0.7993407249450684,0.4049947261810303,0.5829635466345955,71652.0,6,0.25,69912,1
193,RS4803_gt.nii,0.11517107486724854,79.6548843383789,0.439649373292923,0.9941319227218628,0.05034943297505379,0.9996013045310974,0.5603506565093994,0.005868054460734129,0.9496505856513977,0.00039871365879662335,0.10356514155864716,0.047313231974840164,0.9937398433685303,0.7168906331062317,0.0903516337275505,0.14719949662685394,0.14878204464912415,0.4337812662124634,0.04995071887969971,0.0961049489626709,91782.0,23,0.22857142857142856,11864,5
194,RS5180_gt.nii,0.3578779101371765,76.58329010009766,0.8356767892837524,0.9956366419792175,0.19605903327465057,0.9997898936271667,0.16432321071624756,0.004363363608717918,0.8039409518241882,0.00021011281933169812,0.06738937646150589,0.18878112733364105,0.9954332113265991,0.9156566858291626,0.31760451197624207,0.40349945425987244,0.4047739803791046,0.8313133716583252,0.19584894180297852,0.3269729784249182,72933.0,35,0.10256410256410256,21336,2
195,PS4442_gt.nii,0.41652712225914,80.58535766601562,0.648192286491394,0.995147705078125,0.26919856667518616,0.9990261197090149,0.35180771350860596,0.004852287005633116,0.7308014035224915,0.0009738915250636637,0.07963123172521591,0.23488061130046844,0.9941936135292053,0.8216699957847595,0.38041025400161743,0.4154030382633209,0.4177229106426239,0.643339991569519,0.26822471618652344,0.40922308508090727,64953.0,25,0.12903225806451613,46136,3
196,PS4336_gt.nii,0.043268151581287384,90.07774353027344,0.5696989297866821,0.9936483502388,0.01607794314622879,0.9999210834503174,0.4303010404109955,0.0063516744412481785,0.9839220643043518,7.888927939347923e-05,0.09550521522760391,0.015885036438703537,0.9935711026191711,0.7816736698150635,0.03127329424023628,0.09493693709373474,0.09570573270320892,0.563347339630127,0.01599907875061035,0.03158162062147405,106084.0,17,0.10526315789473684,3056,1
197,RS5202_gt.nii,0.6073822975158691,75.91836547851562,0.8528039455413818,0.996372401714325,0.40497902035713196,0.9995724558830261,0.14719606935977936,0.0036275798920542,0.5950210094451904,0.0004275203973520547,0.06122729554772377,0.37852030992507935,0.9959579706192017,0.9245882034301758,0.5491690039634705,0.5861191153526306,0.587679922580719,0.8491764068603516,0.40455150604248047,0.5665512156647577,61627.0,24,0.07692307692307693,48432,1
198,RS5099_gt.nii,0.20769721269607544,87.65042877197266,0.7541970014572144,0.9940463900566101,0.09750230610370636,0.9997891783714294,0.24580302834510803,0.005953616462647915,0.9024977087974548,0.00021084041509311646,0.0815981924533844,0.094499371945858,0.9938420057296753,0.8741216659545898,0.1726805418729782,0.2698104679584503,0.2711751163005829,0.7482433319091797,0.09729146957397461,0.17602834216304908,99775.0,28,0.1111111111111111,14296,4
199,PS5262_gt.nii,0.7170630097389221,42.84857177734375,0.5716063380241394,0.9969658851623535,0.7555842995643616,0.9929983615875244,0.428393691778183,0.0030341031961143017,0.24441570043563843,0.007001618389040232,0.06790878623723984,0.482407808303833,0.990098774433136,0.7842861413955688,0.650843620300293,0.6523981094360352,0.6571885347366333,0.5685722827911377,0.7485826015472412,0.7509937790281702,77323.0,10,0.25,270856,4
200,RS4103_gt.nii,0.438751220703125,69.92138671875,0.6545072793960571,0.9940503835678101,0.2715643346309662,0.9988235235214233,0.34549272060394287,0.005949624348431826,0.7284356355667114,0.0011764565715566278,0.08704371750354767,0.23751641809940338,0.9929035902023315,0.8242788314819336,0.3838598132133484,0.4187626242637634,0.42159318923950195,0.6485576629638672,0.2703878879547119,0.4231888357657154,81536.0,15,0.10526315789473684,56664,2
201,PS5365_gt.nii,0.4245558977127075,81.314208984375,0.776825487613678,0.9937748312950134,0.2582225799560547,0.9993739128112793,0.22317449748516083,0.006225141230970621,0.7417774200439453,0.0006260815425775945,0.08216357231140137,0.24038933217525482,0.9931713342666626,0.8853001594543457,0.3876030445098877,0.44553783535957336,0.44787707924842834,0.7706003189086914,0.257596492767334,0.4106583604700552,96107.0,15,0.2,46672,2
202,RS4995_gt.nii,0.14010101556777954,75.72053527832031,0.30401453375816345,0.9938457608222961,0.062388040125370026,0.9990575909614563,0.6959854364395142,0.006154232658445835,0.9376119375228882,0.0009423873852938414,0.12455690652132034,0.05459102615714073,0.9929178357124329,0.6489301323890686,0.10353022813796997,0.13528570532798767,0.1377202570438385,0.2978602647781372,0.06144559383392334,0.11149933370169338,88600.0,22,0.2926829268292683,22568,8
203,RS4356_gt.nii,0.8380112051963806,8.0,0.7461292743682861,0.9968261122703552,0.7892023324966431,0.9959604740142822,0.25387072563171387,0.0031738714314997196,0.21079768240451813,0.004039551131427288,0.06122782826423645,0.6221410632133484,0.9928961992263794,0.8714777231216431,0.7670615911483765,0.7637676000595093,0.7673636674880981,0.7429554462432861,0.7851628065109253,0.8603515817672037,23295.0,6,0.16666666666666666,263000,3
204,RS5143_gt.nii,0.5107059478759766,76.84724426269531,0.762929379940033,0.9958176612854004,0.31600654125213623,0.9993973970413208,0.23707059025764465,0.004182354547083378,0.6839934587478638,0.0006025827024132013,0.06893614679574966,0.28775084018707275,0.9952293038368225,0.8793735504150391,0.4469045102596283,0.4891951084136963,0.4910098612308502,0.7587471008300781,0.31540393829345703,0.47407928688716866,66694.0,35,0.05405405405405406,42384,1
205,RS2473_gt.nii,0.3964501619338989,57.08802795410156,0.24329441785812378,0.9979367852210999,0.5224123597145081,0.9930151700973511,0.7567055821418762,0.0020632236264646053,0.47758761048316956,0.006984806153923273,0.08432324230670929,0.19902704656124115,0.9910008311271667,0.6206156015396118,0.3319809138774872,0.3526148200035095,0.35651087760925293,0.24123120307922363,0.5154275894165039,0.2894259576557349,22868.0,28,0.2222222222222222,154200,4
206,PS4641_gt.nii,0.6150321364402771,121.11833190917969,0.8405393958091736,0.9958598613739014,0.4304221570491791,0.9994043707847595,0.15946058928966522,0.004140113480389118,0.5695778727531433,0.0005956512759439647,0.0655798465013504,0.39792874455451965,0.9952839016914368,0.9181996583938599,0.5693119168281555,0.5995886325836182,0.6014871597290039,0.8363993167877197,0.4298264980316162,0.6017282643715193,63890.0,18,0.1,62216,1
207,RS4908_gt.nii,0.16117100417613983,89.65489196777344,0.638592541217804,0.9941483736038208,0.07034085690975189,0.9997479915618896,0.36140742897987366,0.005851627327501774,0.9296591281890869,0.00025198410730808973,0.08736248314380646,0.06764785945415497,0.9939020276069641,0.8163704872131348,0.12672317028045654,0.21058990061283112,0.21194137632846832,0.6327409744262695,0.07008886337280273,0.13035957325372086,96991.0,21,0.08695652173913043,11624,1
208,RS5025_gt.nii,0.01832415536046028,89.30845642089844,0.17061856389045715,0.9932039976119995,0.005773893557488918,0.9998068809509277,0.8293814659118652,0.006796024274080992,0.9942260980606079,0.00019312756194267422,0.16637377440929413,0.005616261623799801,0.9930137395858765,0.5819112658500671,0.011169791221618652,0.030236655846238136,0.0313868373632431,0.16382253170013428,0.005580782890319824,0.011609859611893968,109915.0,9,0.17391304347826086,3880,7
209,RS2007_gt.nii,0.08227328956127167,114.07453918457031,0.5041074752807617,0.9928424954414368,0.03645632788538933,0.9997317790985107,0.49589255452156067,0.007157532963901758,0.9635436534881592,0.00026824549422599375,0.10647014528512955,0.03519418463110924,0.9925800561904907,0.7484749555587769,0.06799532473087311,0.1341031938791275,0.1355651468038559,0.4969499111175537,0.03618812561035156,0.07027562406177941,115946.0,20,0.16666666666666666,9008,2
210,PS4468_gt.nii,0.0,83.435302734375,0.0,0.9889994263648987,0.0,0.9998481273651123,1.0,0.011000556871294975,1.0,0.00015187414828687906,1.0,0.0,0.9888508915901184,0.49449971318244934,0.0,-0.0012925557093694806,0.0,-0.011000573635101318,-0.0001518726348876953,0.0,181420.0,10,0.0,2520,1
211,PS5333_gt.nii,0.14404204487800598,95.01578521728516,0.6834690570831299,0.9931519031524658,0.0681244507431984,0.9997665882110596,0.3165309429168701,0.006848102435469627,0.9318755269050598,0.0002333971788175404,0.09099002182483673,0.06604085117578506,0.992925226688385,0.8383104801177979,0.12389928847551346,0.21432805061340332,0.2157798707485199,0.6766209602355957,0.06789100170135498,0.1275667624215342,112352.0,12,0.3157894736842105,12280,3
212,RS4744_gt.nii,0.5786845088005066,58.111961364746094,0.6201954483985901,0.9968461990356445,0.4168980121612549,0.9986166954040527,0.3798045217990875,0.0031537816394120455,0.5831019878387451,0.0013833086704835296,0.06656375527381897,0.33210861682891846,0.9954817891120911,0.8085207939147949,0.4986209273338318,0.5063495635986328,0.5084862112998962,0.6170415878295898,0.4155147075653076,0.5863283893196861,26575.0,19,0.16666666666666666,60776,2
213,RS5147_gt.nii,0.7365728616714478,49.68903350830078,0.7516151070594788,0.9968153238296509,0.5866880416870117,0.998503565788269,0.24838490784168243,0.0031847022473812103,0.4133119583129883,0.001496451790444553,0.06111488863825798,0.4914121925830841,0.9953493475914001,0.8742152452468872,0.6589890718460083,0.6617969274520874,0.6640508770942688,0.7484304904937744,0.5851916074752808,0.7032649253731343,43504.0,8,0.3333333333333333,100304,2
214,RS4989_gt.nii,0.6638373732566833,86.57597351074219,0.8171610832214355,0.9972094893455505,0.481294184923172,0.9994193911552429,0.18283891677856445,0.002790503203868866,0.5187058448791504,0.0005806231638416648,0.055210646241903305,0.4345029592514038,0.9966408014297485,0.9071853160858154,0.6057888865470886,0.6256828308105469,0.62713223695755,0.8143706321716309,0.4807136058807373,0.656404426254358,38530.0,21,0.08695652173913043,52992,1
215,RS4955_gt.nii,0.7064685225486755,73.95269012451172,0.7675530910491943,0.9950476884841919,0.5419386625289917,0.9982199668884277,0.23244689404964447,0.004952338058501482,0.4580613672733307,0.0017800589557737112,0.07435254007577896,0.4655344486236572,0.9933242201805115,0.8813003897666931,0.6353101134300232,0.6418140530586243,0.6449548006057739,0.7626007795333862,0.5401586294174194,0.7021650256233086,54400.0,8,0.3333333333333333,127100,2
216,PS4410_gt.nii,0.0,129.63409423828125,0.0,0.994422197341919,0.0,0.9998940229415894,1.0,0.005577794276177883,1.0,0.00010597203799989074,1.0,0.0,0.9943174123764038,0.4972110986709595,0.0,-0.000768823956605047,0.0,-0.005577802658081055,-0.00010597705841064453,0.0,91097.0,28,0.0,1768,1
217,RS5126_gt.nii,0.7339890003204346,73.81734466552734,0.7502635717391968,0.9970564842224121,0.5917171239852905,0.9985778331756592,0.24973644316196442,0.002943528350442648,0.40828290581703186,0.0014221696183085442,0.05894424393773079,0.4943491518497467,0.9956611394882202,0.8736600279808044,0.6616247296333313,0.6641831398010254,0.6662910580635071,0.7473200559616089,0.5902949571609497,0.7401279184649784,26572.0,26,0.2,94856,3
218,PS4339_gt.nii,0.7793470025062561,78.10794067382812,0.7440245747566223,0.9960458278656006,0.6783122420310974,0.9971283078193665,0.2559754252433777,0.003954183775931597,0.3216877579689026,0.002871671225875616,0.06794767081737518,0.5499675869941711,0.9932528734207153,0.8700351715087891,0.709650456905365,0.7070173621177673,0.7104090452194214,0.7400703430175781,0.6754405498504639,0.7809734575724815,20533.0,0,0.47058823529411764,185928,7
219,PS1753_gt.nii,0.47636377811431885,93.51470184326172,0.5158320069313049,0.9943763613700867,0.36764824390411377,0.9969232678413391,0.48416799306869507,0.0056236544623970985,0.6323517560958862,0.0030767424032092094,0.09454155713319778,0.27332809567451477,0.9913622140884399,0.7551041841506958,0.42931288480758667,0.4312857985496521,0.4354821741580963,0.5102083683013916,0.36457157135009766,0.4747736487516386,44159.0,13,0.13333333333333333,105672,1
220,RS2938_gt.nii,0.23076049983501434,90.53976440429688,0.5876598358154297,0.9951748251914978,0.1020439863204956,0.9996135234832764,0.4123401641845703,0.004825202748179436,0.8979560136795044,0.00038646510802209377,0.08308503031730652,0.0952257588505745,0.9947949051856995,0.7914173603057861,0.17389248311519623,0.24341224133968353,0.24488191306591034,0.5828347206115723,0.10165750980377197,0.1866875203119922,77174.0,32,0.10810810810810811,15640,2
221,RS5132_gt.nii,0.16275666654109955,100.03048706054688,0.8087384104728699,0.994011640548706,0.07707439363002777,0.9998810291290283,0.19126157462596893,0.005988364573568106,0.922925591468811,0.00011896745127160102,0.0792318806052208,0.07569465786218643,0.9938971400260925,0.9013750553131104,0.14073632657527924,0.2485477328300476,0.24966582655906677,0.8027501106262207,0.07695543766021729,0.14312781646866038,100246.0,32,0.058823529411764705,10368,1
222,PS5286_gt.nii,0.1200832650065422,109.23827362060547,0.5896898508071899,0.9939963817596436,0.05294698849320412,0.9997650980949402,0.41031014919281006,0.006003635935485363,0.9470530152320862,0.00023490004241466522,0.091653011739254,0.051065683364868164,0.9937663674354553,0.7918431162834167,0.09716934710741043,0.17540614306926727,0.17669834196567535,0.5836862325668335,0.052712082862854004,0.09991921953644442,98139.0,17,0.19047619047619047,9544,2
223,RS4912_gt.nii,0.09894093871116638,106.62925720214844,0.6589938998222351,0.9938756227493286,0.04038941115140915,0.9998658299446106,0.3410061001777649,0.006124387960880995,0.9596105813980103,0.00013419169408734888,0.087926484644413,0.03956255316734314,0.9937446713447571,0.8264347314834595,0.07611384242773056,0.1621154248714447,0.1631452590227127,0.652869462966919,0.040255188941955566,0.07722469832706616,102481.0,18,0.1,6560,1
224,RS4893_gt.nii,0.04345698282122612,82.77680969238281,0.5117521286010742,0.9946134090423584,0.01565461792051792,0.9999178051948547,0.4882478713989258,0.0053865984082221985,0.9843453764915466,8.216753485612571e-05,0.09304890036582947,0.015424246899783611,0.994532585144043,0.7531827688217163,0.03037990815937519,0.08879950642585754,0.08950577676296234,0.5063655376434326,0.015572428703308105,0.030938822085625397,89493.0,16,0.3333333333333333,2808,4
225,RS5221_gt.nii,0.03397290036082268,77.95864868164062,0.41237112879753113,0.9922195076942444,0.014499429613351822,0.9998356103897095,0.5876288414001465,0.007780505809932947,0.9855005741119385,0.0001643756841076538,0.12077071517705917,0.014205912128090858,0.9920585751533508,0.7022953033447266,0.028013860806822777,0.0761566013097763,0.07732494175434113,0.4045906066894531,0.014335036277770996,0.028703627570432273,127299.0,16,0.18181818181818182,4656,3
226,PS3947_gt.nii,0.08200017362833023,86.30758666992188,0.4094586968421936,0.994232177734375,0.02944953925907612,0.9997462034225464,0.5905413031578064,0.0057678427547216415,0.9705504775047302,0.0002538141852710396,0.10609454661607742,0.028249675408005714,0.9939823150634766,0.7018454074859619,0.05494711175560951,0.10856356471776962,0.10981060564517975,0.40369081497192383,0.029195785522460938,0.057447641417107065,93636.0,21,0.29411764705882354,7168,5
227,RS2688_gt.nii,0.005182380322366953,99.80630493164062,0.07296137511730194,0.9951506853103638,0.0016690188786014915,0.9998965263366699,0.9270386099815369,0.004849317017942667,0.9983310103416443,0.00010349951480748132,0.20496530830860138,0.001634360058233142,0.9950482249259949,0.5340560078620911,0.003263386432081461,0.010326215997338295,0.011035121977329254,0.06811201572418213,0.0015655755996704102,0.0033798896565435657,78752.0,27,0.0975609756097561,1864,7
228,PS5257_gt.nii,0.4537718892097473,86.34986114501953,0.7842882871627808,0.9944083094596863,0.2825865149497986,0.9993911981582642,0.21571172773838043,0.005591673776507378,0.7174134850502014,0.0006088251248002052,0.07786267250776291,0.2622070014476776,0.9938198924064636,0.8893482685089111,0.4154738485813141,0.4685884118080139,0.47077521681785583,0.7786965370178223,0.28197765350341797,0.4373249465938761,86726.0,10,0.16666666666666666,46984,1
229,RS5205_gt.nii,0.0001477315672673285,62.23343276977539,5.636025525745936e-05,0.9920517206192017,6.050064257578924e-05,0.9914727210998535,0.9999436140060425,0.007948292419314384,0.999939501285553,0.008527252823114395,0.9223361611366272,2.917940219049342e-05,0.9836589097976685,0.4960540533065796,5.835710180690512e-05,-0.008174290880560875,5.839376535732299e-05,-0.00789189338684082,-0.008466780185699463,6.862034507456029e-05,19531.0,21,0.08695652173913043,141944,1
230,RS5208_gt.nii,0.04551370069384575,76.71375274658203,0.49749284982681274,0.995274007320404,0.017219364643096924,0.9999159574508667,0.5025071501731873,0.00472600432112813,0.9827806353569031,8.402932871831581e-05,0.08881012350320816,0.016924988478422165,0.9951911568641663,0.7463834285736084,0.033286601305007935,0.09188973903656006,0.0925554484128952,0.4927668571472168,0.0171353816986084,0.03388259400651307,78399.0,31,0.15789473684210525,2792,3
231,RS4613_gt.nii,0.0,101.43470764160156,0.0,0.9907710552215576,0.0,0.9994624257087708,1.0,0.009228972718119621,1.0,0.0005375858163461089,1.0,0.0,0.9902433156967163,0.4953855276107788,0.0,-0.0022274120710790157,0.0,-0.009228944778442383,-0.000537574291229248,0.0,143240.0,10,0.0,8936,1
232,RS5000_gt.nii,0.8225740194320679,47.08608627319336,0.7252484560012817,0.9975810647010803,0.8354119658470154,0.9953590631484985,0.2747515141963959,0.0024189110845327377,0.16458801925182343,0.004640953149646521,0.05459901690483093,0.6345773935317993,0.9930474758148193,0.8614147901535034,0.7764421105384827,0.7749231457710266,0.778383731842041,0.7228295803070068,0.8307709693908691,0.8372490017938776,34510.0,5,0.4,279296,1
233,RS3777_gt.nii,0.6723038554191589,116.85997009277344,0.8799706697463989,0.9971897006034851,0.4859364330768585,0.9996367692947388,0.12002930790185928,0.0028102940414100885,0.5140635371208191,0.00036324356915429235,0.05348936840891838,0.45572957396507263,0.9968369007110596,0.9385801553726196,0.6261184215545654,0.6526297926902771,0.6539188027381897,0.8771603107452393,0.4855731725692749,0.6392605380520788,48490.0,24,0.07692307692307693,50496,1
234,RS5090_gt.nii,0.2056991159915924,97.19001007080078,0.5494882464408875,0.994125247001648,0.10363227128982544,0.9994401931762695,0.45051178336143494,0.005874733906239271,0.8963677287101746,0.0005598355201072991,0.09370943158864975,0.09551665186882019,0.9935763478279114,0.7718067169189453,0.17437736690044403,0.23670989274978638,0.23863092064857483,0.5436134338378906,0.1030724048614502,0.18861139192257337,89266.0,18,0.16,20712,3
235,RS3921_gt.nii,0.29558828473091125,79.56129455566406,0.14825396239757538,0.995212733745575,0.044512223452329636,0.9987142086029053,0.8517460227012634,0.004787244834005833,0.9554877877235413,0.0012857865076512098,0.15232498943805695,0.035447265952825546,0.9939405918121338,0.5717333555221558,0.06846754252910614,0.07874995470046997,0.08123492449522018,0.14346671104431152,0.04322648048400879,0.17966764937628926,84441.0,26,0.17647058823529413,25200,3
236,RS3611_gt.nii,0.08478472381830215,106.56922912597656,0.39329269528388977,0.9923880100250244,0.041660409420728683,0.9994859099388123,0.6067073345184326,0.007612011395394802,0.9583395719528198,0.0005141171277500689,0.1221296563744545,0.03914470225572586,0.9918843507766724,0.6928403377532959,0.07534023374319077,0.12597352266311646,0.12800286710262299,0.3856806755065918,0.041146278381347656,0.07868698976515899,118803.0,14,0.125,14104,1
237,RS4092_gt.nii,0.013132060877978802,113.21218872070312,0.17229729890823364,0.9948532581329346,0.005872666835784912,0.9998531937599182,0.8277027010917664,0.005146755836904049,0.9941273331642151,0.0001467912079533562,0.1473640650510788,0.005711534060537815,0.9947081208229065,0.5835752487182617,0.01135819498449564,0.03093676269054413,0.03180950507521629,0.16715049743652344,0.005725860595703125,0.011871922902335975,82355.0,26,0.07407407407407407,2960,1
238,RS4764_gt.nii,0.2774538993835449,82.79733276367188,0.6290066838264465,0.9937551617622375,0.12591484189033508,0.9994663596153259,0.37099331617355347,0.00624481588602066,0.8740851283073425,0.0005336327012628317,0.09061130881309509,0.11721016466617584,0.9932342767715454,0.811380922794342,0.2098265290260315,0.2794327139854431,0.28142720460891724,0.6227618455886841,0.1253812313079834,0.21869445028913057,103465.0,19,0.2,23960,5
239,RS5251_gt.nii,0.45362746715545654,82.08895874023438,0.5647016763687134,0.9969165921211243,0.3006395995616913,0.9989761114120483,0.4352983236312866,0.003083416260778904,0.6993603706359863,0.0010238621616736054,0.06880885362625122,0.24407577514648438,0.9959044456481934,0.7808091640472412,0.39238089323043823,0.4102068245410919,0.4120335876941681,0.5616183280944824,0.299615740776062,0.4351860024911486,36391.0,39,0.05,39288,1
240,RS4848_gt.nii,0.030624892562627792,94.0,0.04952917993068695,0.9936095476150513,0.019483793526887894,0.9975534677505493,0.9504708051681519,0.0063904630951583385,0.9805161952972412,0.002446522004902363,0.2642715275287628,0.014181415550410748,0.9911952614784241,0.5215693712234497,0.027966229245066643,0.027110258117318153,0.0310647115111351,0.043138742446899414,0.017037272453308105,0.03241157360096396,60618.0,24,0.07692307692307693,42904,1
241,RS5150_gt.nii,0.00830569863319397,96.0020980834961,0.4727272689342499,0.9942024946212769,0.0021339680533856153,0.9999861121177673,0.5272727012634277,0.005797478836029768,0.9978660345077515,1.3909085282648448e-05,0.09970152378082275,0.002128900960087776,0.9941888451576233,0.7334648966789246,0.0042487564496695995,0.03146297112107277,0.031761374324560165,0.4669297933578491,0.0021201372146606445,0.004254753357266321,97357.0,20,0.16,440,2
242,RS4132_gt.nii,0.0041405437514185905,129.15261840820312,0.061626747250556946,0.9929589629173279,0.002087065251544118,0.9997742176055908,0.9383732676506042,0.007041050121188164,0.9979129433631897,0.00022576564515475184,0.25262394547462463,0.002022783039137721,0.9927364587783813,0.5272928476333618,0.004037398844957352,0.010079698637127876,0.0113410335034132,0.05458569526672363,0.0018613338470458984,0.004189032197885132,112673.0,15,0.09523809523809523,4008,3
243,RS5108_gt.nii,0.3101576864719391,60.01666259765625,0.31174975633621216,0.9936198592185974,0.24153080582618713,0.9955060482025146,0.6882502436637878,0.006380145903676748,0.7584692239761353,0.004493958782404661,0.12515370547771454,0.15753093361854553,0.9892047643661499,0.6526848077774048,0.2721844017505646,0.2690424621105194,0.27440330386161804,0.30536961555480957,0.2370368242263794,0.2954929171920058,32103.0,10,0.125,108632,3
244,PS4300_gt.nii,0.22957316040992737,65.54387664794922,0.7607965469360352,0.9956914782524109,0.11637551337480545,0.9998208284378052,0.23920345306396484,0.004308514297008514,0.8836244940757751,0.00017915037460625172,0.06998727470636368,0.11226765811443329,0.9955164194107056,0.8782440423965454,0.20187166333198547,0.29648131132125854,0.29755350947380066,0.7564880847930908,0.1161963939666748,0.20947284978200556,69998.0,27,0.06896551724137931,12504,1
245,RS5102_gt.nii,0.5094360113143921,67.12153625488281,0.8041552305221558,0.9947307705879211,0.31185540556907654,0.9994156956672668,0.19584473967552185,0.005269213579595089,0.6881445646286011,0.0005842947866767645,0.07488574832677841,0.28984203934669495,0.9941665530204773,0.8994430303573608,0.44942253828048706,0.498668372631073,0.5007795691490173,0.7988860607147217,0.311271071434021,0.47161056471893925,84642.0,7,0.3333333333333333,49672,2
246,RS4122_gt.nii,5.617609349428676e-05,81.41867065429688,0.0062500000931322575,0.9936271905899048,1.8705924958339892e-05,0.9999809265136719,0.9937499761581421,0.006372811738401651,0.9999812841415405,1.9075843738391995e-05,0.5024271607398987,1.8650453057489358e-05,0.9936083555221558,0.49993860721588135,3.730021126102656e-05,-6.740212938893819e-06,0.0003419240238144994,-0.0001227855682373047,-3.5762786865234375e-07,3.7517820964958355e-05,106358.0,26,0.07142857142857142,320,1
247,RS4117_gt.nii,0.07780707627534866,113.14944458007812,0.4515250623226166,0.9942749738693237,0.033385686576366425,0.9997584819793701,0.5484749674797058,0.005725028924643993,0.966614305973053,0.00024151733668986708,0.10120648145675659,0.03208452835679054,0.994037389755249,0.7229000329971313,0.062174223363399506,0.12155521661043167,0.12277814745903015,0.4458000659942627,0.03314411640167236,0.06416098292458762,92789.0,36,0.05263157894736842,7344,1
248,PS4333_gt.nii,0.08114813268184662,77.20394134521484,0.7005778551101685,0.9932583570480347,0.039152197539806366,0.9998818039894104,0.29942214488983154,0.006741662975400686,0.960847795009613,0.00011819048813777044,0.08933340758085251,0.03850783035159111,0.993143618106842,0.8469181060791016,0.07415992766618729,0.16456976532936096,0.16561752557754517,0.6938362121582031,0.03903400897979736,0.07558778651003298,111228.0,24,0.07692307692307693,6576,1
249,RS4096_gt.nii,0.023961622267961502,66.04544067382812,0.2557339370250702,0.994046688079834,0.008853510022163391,0.9998443126678467,0.7442660331726074,0.005953297950327396,0.9911465048789978,0.00015566848742309958,0.13237789273262024,0.008631116710603237,0.9938932061195374,0.6248903274536133,0.017114516347646713,0.046610645949840546,0.04758301004767418,0.24978065490722656,0.008697867393493652,0.017618013035749554,96988.0,33,0.0975609756097561,3488,4
250,RS5162_gt.nii,0.6679114103317261,74.2532730102539,0.6877429485321045,0.9975345134735107,0.5460647344589233,0.998651921749115,0.3122570812702179,0.002465463476255536,0.45393526554107666,0.001348096993751824,0.05649154633283615,0.43757617473602295,0.9962043166160583,0.8426387310028076,0.6087693572044373,0.6109681725502014,0.6128231287002563,0.6852774620056152,0.5447165966033936,0.6736508627136389,19996.0,18,0.1,72040,1
251,RS4933_gt.nii,0.06572188436985016,108.46658325195312,0.3418866991996765,0.9938986897468567,0.030431115999817848,0.9996292591094971,0.6581133008003235,0.0061013284139335155,0.9695689082145691,0.00037074805004522204,0.11784588545560837,0.028747158125042915,0.9935336709022522,0.6678926944732666,0.055887702852487564,0.10046806186437607,0.10199996829032898,0.3357853889465332,0.030060410499572754,0.059670150987224155,94735.0,20,0.15384615384615385,9392,3
252,RS4864_gt.nii,0.2939825654029846,88.86309051513672,0.5406242609024048,0.9941881895065308,0.15721052885055542,0.9990742802619934,0.4593757390975952,0.00581181887537241,0.8427894711494446,0.0009257129277102649,0.09394288808107376,0.13868451118469238,0.9932804703712463,0.7674062252044678,0.24358725547790527,0.2891073524951935,0.29153358936309814,0.5348124504089355,0.15628480911254883,0.2677641574840318,83834.0,21,0.16,33576,2
253,RS2703_gt.nii,0.13155587017536163,74.49160766601562,0.4100731313228607,0.9934160709381104,0.06285777688026428,0.9993609189987183,0.5899268388748169,0.006583918817341328,0.9371422529220581,0.0006390957860276103,0.11246034502983093,0.057645127177238464,0.992788553237915,0.7017446160316467,0.10900655388832092,0.15844419598579407,0.16054995357990265,0.40348923206329346,0.062218666076660156,0.11746220688013331,99105.0,32,0.15,18048,4
254,RS5085_gt.nii,0.5803513526916504,76.16888427734375,0.8751174211502075,0.9948709607124329,0.37828099727630615,0.9995525479316711,0.12488257884979248,0.005129025783389807,0.6217190027236938,0.00044743469334207475,0.07111284881830215,0.35890644788742065,0.9944454431533813,0.9349942207336426,0.5282283425331116,0.5733330249786377,0.5753610134124756,0.8699884414672852,0.37783360481262207,0.5409825016202203,88241.0,19,0.09523809523809523,59616,1
255,RS5279_gt.nii,0.450165718793869,79.82293701171875,0.844767153263092,0.9953645467758179,0.26819977164268494,0.9996864795684814,0.15523283183574677,0.004635458346456289,0.7318001985549927,0.00031353553640656173,0.06896722316741943,0.2556026875972748,0.9950622916221619,0.9200658798217773,0.4071394205093384,0.47440460324287415,0.4759898781776428,0.8401317596435547,0.26788628101348877,0.4199298763609522,77189.0,14,0.125,33672,1
256,RS4202_gt.nii,0.0008840507944114506,94.34986877441406,0.0270912554115057,0.9910301566123962,0.0003786696179304272,0.999876856803894,0.9729087352752686,0.008969835937023163,0.9996213316917419,0.00012311531463637948,0.3652450740337372,0.00037358919507823884,0.9909092783927917,0.5090606808662415,0.0007468994008377194,0.0021519772708415985,0.0032029105350375175,0.01812136173248291,0.000255584716796875,0.0007552970172393232,148008.0,18,0.1,2104,1
257,RS4469_gt.nii,0.20750145614147186,82.24353790283203,0.5544199347496033,0.9923089742660522,0.10037706792354584,0.9993054866790771,0.44558006525039673,0.007691050413995981,0.899622917175293,0.0006945410277694464,0.10536982864141464,0.09288395941257477,0.9916322231292725,0.7733644247055054,0.1699795424938202,0.23345088958740234,0.2359047383069992,0.5467288494110107,0.09968256950378418,0.18205420466058764,119200.0,17,0.27586206896551724,25928,6
258,RS2366_gt.nii,0.025831209495663643,105.66456604003906,0.38253769278526306,0.9935553669929504,0.011141602881252766,0.9998820424079895,0.6174623370170593,0.006444604601711035,0.9888584017753601,0.00011795129830716178,0.11488457769155502,0.010944772511720657,0.9934394359588623,0.6880465149879456,0.02165256254374981,0.06438881158828735,0.06528463214635849,0.3760930299758911,0.011023640632629395,0.022052832648331553,106098.0,24,0.07142857142857142,3184,2
259,PS5317_gt.nii,0.02353629656136036,73.14369201660156,0.35541775822639465,0.9942989945411682,0.011259421706199646,0.9998816251754761,0.6445822715759277,0.005701033398509026,0.9887405633926392,0.00011840174556709826,0.11241301894187927,0.011034104973077774,0.994182288646698,0.6748583912849426,0.021827366203069687,0.06241955980658531,0.06325977295637131,0.34971678256988525,0.011141061782836914,0.022242874212359195,93329.0,35,0.05405405405405406,3064,1
260,RS5235_gt.nii,0.25620323419570923,56.88584899902344,0.2666598856449127,0.9943129420280457,0.1992018073797226,0.996102511882782,0.7333400845527649,0.005687028635293245,0.8007981777191162,0.0038974834606051445,0.127428337931633,0.1286979764699936,0.9904730319976807,0.6304864287376404,0.22804678976535797,0.2257634401321411,0.23047587275505066,0.26097285747528076,0.195304274559021,0.2536529287893764,26250.0,16,0.2857142857142857,88536,3
261,RS5028_gt.nii,0.1542738974094391,127.16053009033203,0.7910674810409546,0.9952755570411682,0.0673454999923706,0.9999094605445862,0.2089325189590454,0.004724452737718821,0.9326545000076294,9.05209599295631e-05,0.07173646986484528,0.06616856157779694,0.995187520980835,0.8931715488433838,0.12412401288747787,0.22996842861175537,0.2308134287595749,0.7863430976867676,0.06725502014160156,0.1241819424999186,80697.0,19,0.09523809523809523,7232,1
262,RS2958_gt.nii,0.3276614844799042,92.89617919921875,0.6000632047653198,0.992507815361023,0.19505803287029266,0.9987822771072388,0.3999367654323578,0.007492194417864084,0.8049419522285461,0.0012176978634670377,0.1005084440112114,0.17261704802513123,0.9913240075111389,0.7962855100631714,0.29441332817077637,0.338916152715683,0.34212154150009155,0.5925710201263428,0.19384026527404785,0.32333384794748804,102171.0,14,0.2857142857142857,50608,4
263,RS5114_gt.nii,0.8242220282554626,48.26173400878906,0.8153889775276184,0.9978924989700317,0.7108254432678223,0.9988259673118591,0.1846110224723816,0.0021075145341455936,0.2891745865345001,0.0011740115005522966,0.04837987199425697,0.6122859716415405,0.9967402815818787,0.9066407680511475,0.7595252990722656,0.7597013711929321,0.7613141536712646,0.8132815361022949,0.7096514701843262,0.8337532701979978,17238.0,20,0.16666666666666666,105920,2
264,PS4318_gt.nii,0.2584857940673828,57.524757385253906,0.51357102394104,0.9922797679901123,0.14393150806427002,0.9987625479698181,0.48642897605895996,0.007720204070210457,0.85606849193573,0.0012374372454360127,0.10921613872051239,0.12666405737400055,0.991072952747345,0.7529253959655762,0.2248479723930359,0.26866692304611206,0.271880567073822,0.5058507919311523,0.14269399642944336,0.24568090436631587,107723.0,18,0.26666666666666666,42296,6
265,RS4895_gt.nii,0.16789691150188446,61.61980056762695,0.5557332038879395,0.9931691884994507,0.07834865897893906,0.9995328187942505,0.44426679611206055,0.006830788683146238,0.9216513633728027,0.0004671830392908305,0.09980243444442749,0.07373062521219254,0.9927126169204712,0.7744511961936951,0.1373354196548462,0.20675909519195557,0.2086646854877472,0.5489023923873901,0.07788145542144775,0.14298412511845557,109417.0,13,0.3333333333333333,17512,5
266,PS3038_gt.nii,0.20542556047439575,72.70626831054688,0.5070155262947083,0.9932737350463867,0.10401972383260727,0.9992361664772034,0.49298450350761414,0.00672623747959733,0.8959802985191345,0.0007638368988409638,0.10328374803066254,0.09446538984775543,0.9925259947776794,0.7501446008682251,0.17262379825115204,0.2272835373878479,0.22965107858181,0.5002892017364502,0.10325586795806885,0.18434588988007158,101438.0,12,0.25,25800,2
267,PS5314_gt.nii,0.7199534773826599,72.0457534790039,0.7927811145782471,0.9970519542694092,0.5820627808570862,0.9989247918128967,0.20721888542175293,0.0029480354860424995,0.41793718934059143,0.0010751833906397223,0.05747554823756218,0.5052011013031006,0.9959995150566101,0.8949165344238281,0.6712738871574402,0.6774092316627502,0.6792998909950256,0.7898330688476562,0.5809875726699829,0.6916361360906733,40520.0,15,0.11764705882352941,86440,1
268,RS5089_gt.nii,0.1073022112250328,94.06912231445312,0.45139366388320923,0.9938449263572693,0.04838620498776436,0.9996174573898315,0.5486063361167908,0.006155046634376049,0.9516137838363647,0.0003825715684797615,0.10456201434135437,0.04569880664348602,0.9934691190719604,0.7226192951202393,0.08740338683128357,0.14619530737400055,0.14778777956962585,0.4452385902404785,0.0480036735534668,0.09424591592050077,95801.0,46,0.23333333333333334,11624,7
269,RS5191_gt.nii,0.13387377560138702,97.08243560791016,0.7913089990615845,0.9957615733146667,0.058601509779691696,0.9999301433563232,0.20869098603725433,0.004238408990204334,0.9413985013961792,6.98731018928811e-05,0.06819523870944977,0.05770961195230484,0.9956934452056885,0.8935352563858032,0.10912184417247772,0.21463583409786224,0.21534135937690735,0.7870705127716064,0.05853164196014404,0.10998707496520183,71614.0,36,0.05263157894736842,5592,1
270,RS5006_gt.nii,0.29128769040107727,93.49331665039062,0.66847825050354,0.9914143085479736,0.16390551626682281,0.9991587400436401,0.33152174949645996,0.008585677482187748,0.8360944986343384,0.0008412340539507568,0.10179349035024643,0.15158380568027496,0.9906032681465149,0.8299462795257568,0.26326143741607666,0.32803183794021606,0.33100947737693787,0.6598925590515137,0.16306424140930176,0.2794567029129296,131278.0,12,0.14285714285714285,42136,1
271,PS5239_gt.nii,0.004326527006924152,96.54014587402344,0.0047089895233511925,0.9934964776039124,0.003468940034508705,0.9952068328857422,0.995290994644165,0.006503525655716658,0.996531069278717,0.00479318480938673,0.5402730107307434,0.0020014720503240824,0.9887655377388,0.49910274147987366,0.0039949482306838036,-0.001541559468023479,0.004041682928800583,-0.0017945170402526855,-0.0013242363929748535,0.004574526663560507,23665.0,26,0.07407407407407407,80272,1
272,PS5256_gt.nii,0.2626906931400299,78.88346862792969,0.6049134731292725,0.9941949844360352,0.1387043595314026,0.9993862509727478,0.39508652687072754,0.005805032327771187,0.8612956404685974,0.000613766664173454,0.08922125399112701,0.12718264758586884,0.9935942888259888,0.7995542287826538,0.2256646752357483,0.2876303791999817,0.28966209292411804,0.5991084575653076,0.1380906105041504,0.24474868717179296,87184.0,24,0.13793103448275862,25888,2
273,PS5236_gt.nii,0.41670191287994385,95.15721130371094,0.40002793073654175,0.9945842027664185,0.363742858171463,0.9953526854515076,0.5999720692634583,0.005415788851678371,0.6362571716308594,0.00464728893712163,0.10422790050506592,0.23534837365150452,0.9900177717208862,0.6973060369491577,0.38102349638938904,0.37643522024154663,0.381454199552536,0.39461207389831543,0.35909557342529297,0.4299530810134501,8665.0,17,0.1111111111111111,128856,1
274,RS5083_gt.nii,0.6030755043029785,80.65978240966797,0.5220895409584045,0.9958748817443848,0.5505157709121704,0.9953774809837341,0.47791045904159546,0.004125137347728014,0.449484258890152,0.004622514359652996,0.08163245022296906,0.3660511374473572,0.9913339018821716,0.7589821815490723,0.5359259843826294,0.5317455530166626,0.5361142754554749,0.5179643630981445,0.5458931922912598,0.6216088141215496,9396.0,22,0.09523809523809523,160800,2
275,RS5135_gt.nii,0.4592496454715729,72.58098602294922,0.4478488862514496,0.9966550469398499,0.3636767268180847,0.9976407289505005,0.552151083946228,0.0033449253533035517,0.6363232731819153,0.0023592819925397635,0.07954823970794678,0.2510928213596344,0.9943223595619202,0.7222519516944885,0.40139761567115784,0.4007580876350403,0.40357428789138794,0.44450390338897705,0.36131739616394043,0.45204529370134466,16920.0,27,0.14285714285714285,71312,2
276,PS5276_gt.nii,0.2852589786052704,88.77245330810547,0.5651558637619019,0.9942577481269836,0.1691799759864807,0.9990959167480469,0.43484410643577576,0.005742246750742197,0.8308200240135193,0.0009040603181347251,0.09156899154186249,0.14969414472579956,0.9933717846870422,0.7797068357467651,0.2604069113731384,0.30681565403938293,0.3092136085033417,0.5594136714935303,0.1682758331298828,0.2797333695318249,81287.0,19,0.09523809523809523,34640,1
277,RS4946_gt.nii,0.3092617094516754,79.32622528076172,0.656141459941864,0.994705080986023,0.15783676505088806,0.9994774460792542,0.343858540058136,0.00529492786154151,0.8421632051467896,0.0005225561908446252,0.08242730051279068,0.14577852189540863,0.9941937923431396,0.8254232406616211,0.25446197390556335,0.31998029351234436,0.3218124508857727,0.6508464813232422,0.15731418132781982,0.2725357596622812,83139.0,17,0.2962962962962963,25336,4
278,RS4240_gt.nii,0.0,72.53275299072266,0.0,0.992835283279419,0.0,0.9998881220817566,1.0,0.0071647376753389835,1.0,0.00011190473742317408,1.0,0.0,0.9927249550819397,0.4964176416397095,0.0,-0.0008954150835052133,0.0,-0.007164716720581055,-0.0001118779182434082,0.0,117582.0,28,0.0,1864,1
279,RS5379_gt.nii,0.04133443906903267,86.26702880859375,0.6011072397232056,0.9933670163154602,0.018204601481556892,0.9999178647994995,0.39889276027679443,0.006632969714701176,0.9817953705787659,8.215367415687069e-05,0.09506013244390488,0.01798730529844761,0.9932867884635925,0.7972371578216553,0.035338956862688065,0.1037946343421936,0.10460840165615082,0.5944743156433105,0.018122434616088867,0.03586110990395898,109849.0,24,0.07692307692307693,3432,1
280,RS3867_gt.nii,0.26885464787483215,118.17359924316406,0.7498806715011597,0.9951009154319763,0.13274326920509338,0.999748706817627,0.25011932849884033,0.004899091087281704,0.8672567009925842,0.0002512807259336114,0.07478336244821548,0.1271151304244995,0.9948559403419495,0.8724907636642456,0.22555837035179138,0.31417202949523926,0.3155021667480469,0.7449815273284912,0.13249194622039795,0.2300083270042001,82367.0,27,0.06896551724137931,16760,1
281,RS5064_gt.nii,0.40487122535705566,74.99333190917969,0.719739556312561,0.9945883750915527,0.23731739819049835,0.9993411898612976,0.28026047348976135,0.0054116202518343925,0.7626826167106628,0.0006588247488252819,0.07979250699281693,0.21724218130111694,0.9939468502998352,0.8571639657020569,0.3569415807723999,0.41115912795066833,0.4132876992225647,0.7143279314041138,0.23665857315063477,0.38108952257331763,82412.0,11,0.2857142857142857,39160,5
282,RS5131_gt.nii,0.13528843224048615,93.02902221679688,0.3466006815433502,0.9941630363464355,0.0761004090309143,0.9990891814231873,0.6533992886543274,0.005836942698806524,0.9238995909690857,0.0009108430240303278,0.11486521363258362,0.06655264645814896,0.9932660460472107,0.6703818440437317,0.12479955703020096,0.1600683480501175,0.16240829229354858,0.3407636880874634,0.07518959045410156,0.13360867834394904,81986.0,28,0.06666666666666667,23240,1
283,PS4273_gt.nii,0.20969811081886292,87.75534057617188,0.6373878121376038,0.9936362504959106,0.10917672514915466,0.9995536804199219,0.36261218786239624,0.0063637783750891685,0.890823245048523,0.0004463451914489269,0.09084345400333405,0.10279219597578049,0.9932008385658264,0.8155120611190796,0.1864216923713684,0.2619379460811615,0.26379522681236267,0.6310241222381592,0.10873043537139893,0.20035874164469247,97382.0,24,0.29411764705882354,20504,5
284,RS3914_gt.nii,0.002577142557129264,127.01318359375,0.05477528274059296,0.9948086142539978,0.00044759674347005785,0.9999596476554871,0.9452247023582458,0.005191367585211992,0.9995524287223816,4.032334254588932e-05,0.23538972437381744,0.000444166042143479,0.9947687387466431,0.524791955947876,0.0008879377273842692,0.004493797197937965,0.004951488226652145,0.04958391189575195,0.00040721893310546875,0.0008970260137543989,86234.0,27,0.06451612903225806,712,2
285,RS5168_gt.nii,0.5911779999732971,46.322242736816406,0.6953445672988892,0.9950434565544128,0.40453028678894043,0.9985195398330688,0.30465543270111084,0.004956528078764677,0.5954697132110596,0.0014804450329393148,0.07785534858703613,0.3436262309551239,0.9935991764068604,0.8451939821243286,0.5114908218383789,0.5275043249130249,0.5303658246994019,0.6903879642486572,0.4030498266220093,0.573658835233795,60665.0,17,0.27586206896551724,80852,6
286,RS4734_gt.nii,0.2869804799556732,76.85050201416016,0.3071129620075226,0.9928663372993469,0.18161699175834656,0.9964154958724976,0.692887008190155,0.0071336496621370316,0.8183830380439758,0.0035844752565026283,0.1322515606880188,0.12882906198501587,0.9893495440483093,0.649989664554596,0.2282525599002838,0.2310975342988968,0.2361714094877243,0.2999793291091919,0.1780325174331665,0.26727896179561617,59204.0,16,0.2222222222222222,86040,6
287,PS3286_gt.nii,0.00046834119712002575,83.7914047241211,0.004430379718542099,0.9944493174552917,7.516940240748227e-05,0.9999057054519653,0.99556964635849,0.00555066904053092,0.9999248385429382,9.428142220713198e-05,0.5281442999839783,7.39207534934394e-05,0.994356095790863,0.4994398355484009,0.00014783059305045754,-0.00014632497914135456,0.0005770866409875453,-0.0011203289031982422,-1.913309097290039e-05,0.00015198723307242192,90489.0,22,0.058823529411764705,1580,6
288,RS2687_gt.nii,0.17064906656742096,103.46497344970703,0.18133239448070526,0.9968606233596802,0.1128479540348053,0.998194694519043,0.8186675906181335,0.0031393608078360558,0.8871520161628723,0.0018053021049126983,0.11627846211194992,0.07475956529378891,0.9950686097145081,0.5890964865684509,0.13911867141723633,0.14066636562347412,0.14304891228675842,0.17819297313690186,0.11104261875152588,0.16430915190915682,18871.0,21,0.08,36866,2
289,RS4801_gt.nii,0.03383580222725868,112.85831451416016,0.3585589826107025,0.9939168095588684,0.014326149597764015,0.9998409152030945,0.6414409875869751,0.006083199754357338,0.9856738448143005,0.0001591128675499931,0.1152418777346611,0.013968164101243019,0.9937601685523987,0.6762378811836243,0.02755148522555828,0.07066496461629868,0.071671262383461,0.35247576236724854,0.014167070388793945,0.02807382867960246,99624.0,32,0.058823529411764705,4136,1
290,RS3915_gt.nii,0.15256939828395844,69.64480590820312,0.5272767543792725,0.9918984174728394,0.06595901399850845,0.9994831681251526,0.4727232754230499,0.008101601153612137,0.9340409636497498,0.0005168395582586527,0.11028511822223663,0.06227631866931915,0.9913948178291321,0.7595875859260559,0.11725069582462311,0.18432565033435822,0.18649035692214966,0.5191751718521118,0.06544220447540283,0.12262202413305794,130243.0,15,0.3448275862068966,18184,5
291,RS5159_gt.nii,0.6720288395881653,80.0062484741211,0.8862911462783813,0.9960296154022217,0.47964075207710266,0.9995288252830505,0.11370883882045746,0.003970379941165447,0.5203592777252197,0.00047117879148572683,0.06273236125707626,0.4518362581729889,0.9955783486366272,0.9411603808403015,0.6224341988563538,0.650216281414032,0.651997983455658,0.882320761680603,0.4791696071624756,0.6479838923329624,64886.0,11,0.13333333333333333,68992,2
292,PS5254_gt.nii,0.6176429390907288,80.324951171875,0.7297276854515076,0.9941930174827576,0.44634073972702026,0.9982590675354004,0.27027228474617004,0.0058069839142262936,0.5536592602729797,0.0017409560969099402,0.08190015703439713,0.38302215933799744,0.9925072193145752,0.8619603514671326,0.5538915991783142,0.5673227310180664,0.5707076191902161,0.7239207029342651,0.44459986686706543,0.5973439473382066,76538.0,10,0.18181818181818182,106944,1
293,RS5154_gt.nii,0.3170786201953888,87.9383316040039,0.7246414422988892,0.9945696592330933,0.17580914497375488,0.999557614326477,0.27535852789878845,0.005430364981293678,0.8241908550262451,0.00044237507972866297,0.07967009395360947,0.1647995114326477,0.9941388368606567,0.8596055507659912,0.2829663157463074,0.355141818523407,0.35692939162254333,0.7192111015319824,0.17536675930023193,0.2991035987081956,85511.0,12,0.14285714285714285,26776,1
294,PS5308_gt.nii,0.19869866967201233,92.07062530517578,0.7636895775794983,0.9954406023025513,0.09568817913532257,0.9998500347137451,0.2363104224205017,0.004559415392577648,0.9043118357658386,0.00014994596131145954,0.07172514498233795,0.09293641895055771,0.9952942728996277,0.8795651197433472,0.17006738483905792,0.2693064212799072,0.27032583951950073,0.7591302394866943,0.09553825855255127,0.1745670353385487,75717.0,30,0.0625,10592,1
295,RS4820_gt.nii,0.008969934657216072,94.11695098876953,0.06831395626068115,0.9956308603286743,0.003196322126314044,0.999808132648468,0.9316860437393188,0.004369141533970833,0.9968037009239197,0.00019187372527085245,0.20185008645057678,0.003062807023525238,0.9954407215118408,0.5319724082946777,0.006106909830123186,0.013860695995390415,0.014776785857975483,0.06394481658935547,0.00300443172454834,0.0065153804566311325,68197.0,34,0.09523809523809523,3440,4
296,PS3348_gt.nii,0.25588375329971313,54.728878021240234,0.29106050729751587,0.994414210319519,0.1694648265838623,0.9972161054611206,0.7089394927024841,0.005585761740803719,0.8305351734161377,0.002783888252452016,0.12167604267597198,0.11995238810777664,0.9916707873344421,0.6427373886108398,0.21420979499816895,0.2181357592344284,0.22209124267101288,0.2854747772216797,0.1666809320449829,0.24643072006624273,47913.0,18,0.17391304347826086,65440,4
297,RS5071_gt.nii,0.6874598264694214,82.07923126220703,0.8436400294303894,0.9959231615066528,0.5104731917381287,0.999209463596344,0.1563599556684494,0.004076835233718157,0.4895268380641937,0.0007905305246822536,0.06499747186899185,0.4663512408733368,0.9951596260070801,0.9197815656661987,0.6360703110694885,0.6541488766670227,0.6562435626983643,0.8395631313323975,0.5096826553344727,0.6734709371293002,59424.0,14,0.125,84120,1
298,PS5273_gt.nii,0.26561254262924194,65.79513549804688,0.45108863711357117,0.9960592985153198,0.15130047500133514,0.9991424679756165,0.5489113926887512,0.003940689843147993,0.8486995100975037,0.0008575139218010008,0.0854772999882698,0.12777554988861084,0.9952118992805481,0.7235739827156067,0.22659747302532196,0.25936514139175415,0.26124686002731323,0.4471479654312134,0.1504429578781128,0.2618835677407869,48504.0,24,0.25,26088,4
299,RS5120_gt.nii,0.35382455587387085,91.2249984741211,0.8290191888809204,0.9955043792724609,0.18952476978302002,0.9997822642326355,0.1709807962179184,0.004495592322200537,0.81047523021698,0.00021774997003376484,0.06858885288238525,0.18239520490169525,0.9952935576438904,0.9122617840766907,0.3085181713104248,0.3950798511505127,0.39638325572013855,0.8245235681533813,0.18930697441101074,0.31379150634174147,76762.0,29,0.06451612903225806,21248,1


==> figs/adapt/ploras/FLAIR/atlas-mix-192-mb-tent_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4854_gt.nii,0.0,76.06556701660156,0.0,0.9997305870056152,0.0,0.9995568990707397,1.0,0.0002694131399039179,1.0,0.00044310104567557573,1.0,0.0,0.9992877244949341,0.4998652935028076,0.0,-0.0003455101395957172,0.0,-0.0002694129943847656,-0.0004431009292602539,0.0,4865.0,3,0.0,7432,2
1,RS3833_gt.nii,0.4370238482952118,72.09230041503906,0.4624182879924774,0.9993746876716614,0.24463333189487457,0.9997645020484924,0.5375816822052002,0.0006252879975363612,0.7553666830062866,0.00023551400227006525,0.03546879068017006,0.19046550989151,0.999139666557312,0.7308964729309082,0.31998491287231445,0.33594822883605957,0.33633750677108765,0.4617929458618164,0.24439787864685059,0.3815087344829523,7413.0,6,0.25,7344,1
2,RS4830_gt.nii,0.6486039757728577,91.07140350341797,0.6034253239631653,0.9972023963928223,0.506913959980011,0.9981081485748291,0.3965746760368347,0.002797582419589162,0.493086040019989,0.0018918650457635522,0.06374902278184891,0.3802386522293091,0.9953345060348511,0.8003138303756714,0.5509752035140991,0.5507543087005615,0.5530684590339661,0.6006276607513428,0.5050220489501953,0.6284252401266718,23088.0,7,0.2222222222222222,79584,1
3,RS5107_gt.nii,0.40270888805389404,78.99366760253906,0.8077253699302673,0.9878156185150146,0.23889809846878052,0.9990792274475098,0.19227461516857147,0.012184401974081993,0.7611019015312195,0.0009207810508087277,0.10938547551631927,0.22604337334632874,0.9869669079780579,0.8977705240249634,0.3687363266944885,0.4351100027561188,0.4392767548561096,0.7955410480499268,0.2379772663116455,0.37844260279289715,198347.0,5,0.4,79064,2
4,PS3313_gt.nii,1.6754526763649324e-18,66.0302963256836,0.0,0.999361515045166,0.0,0.9975021481513977,1.0,0.0006384694133885205,1.0,0.0024978332221508026,1.0,0.0,0.9968668818473816,0.499680757522583,0.0,-0.0012628500116989017,0.0,-0.0006384849548339844,-0.002497851848602295,0.0,34979.0,5,0.0,41880,2
5,RS4634_gt.nii,0.7161380052566528,10.24695110321045,0.7768657207489014,0.996726393699646,0.5302741527557373,0.9989361763000488,0.22313424944877625,0.0032736079301685095,0.4697258770465851,0.00106381147634238,0.06095731258392334,0.46018463373184204,0.9956854581832886,0.8867960572242737,0.6303102374076843,0.6398382782936096,0.6418347358703613,0.7735921144485474,0.5292103290557861,0.6754969787196777,49416.0,7,0.36363636363636365,79432,2
6,RS2234_gt.nii,0.0,47.61827087402344,0.0,0.9997972249984741,0.0,0.999668538570404,1.0,0.00020278259762562811,1.0,0.0003314690256956965,1.0,0.0,0.9994658827781677,0.49989861249923706,0.0,-0.0002592607634142041,0.0,-0.0002027750015258789,-0.00033146142959594727,0.0,3132.0,5,0.0,5560,1
7,PS5315_gt.nii,0.0,93.8349609375,0.0,0.9900055527687073,0.0,0.9985531568527222,1.0,0.00999445840716362,1.0,0.001446858630515635,1.0,0.0,0.9885874390602112,0.49500277638435364,0.0,-0.003802705556154251,0.0,-0.009994447231292725,-0.001446843147277832,0.0,140343.0,24,0.0,24032,1
8,RS5183_gt.nii,0.7282862067222595,18.384777069091797,0.8723780512809753,0.9951196312904358,0.5639596581459045,0.9990729093551636,0.12762197852134705,0.004880379419773817,0.43604034185409546,0.0009270808659493923,0.0695902407169342,0.5209775567054749,0.9942378997802734,0.9337488412857056,0.685056209564209,0.6988773345947266,0.7014171481132507,0.8674976825714111,0.5630326271057129,0.7112203965392446,75816.0,10,0.16666666666666666,120520,1
9,PS5366_gt.nii,0.0,,0.0,0.9995100498199463,0.0,0.9976299405097961,1.0,0.000489978410769254,1.0,0.0023700855672359467,1.0,0.0,0.9971422553062439,0.49975502490997314,0.0,-0.0010776319541037083,0.0,-0.0004899501800537109,-0.0023700594902038574,0.0,33985.0,3,0.0,39744,3
10,RS5073_gt.nii,0.0028110358398407698,91.53141784667969,0.0008849557489156723,0.9995883107185364,0.0005789549904875457,0.9997307062149048,0.9991150498390198,0.0004116809868719429,0.9994210600852966,0.0002692854613997042,0.4055415689945221,0.0003501094179227948,0.9993192553520203,0.5002366304397583,0.000699973723385483,0.00038282995228655636,0.0007157860090956092,0.00047326087951660156,0.0003097057342529297,0.0009440641963653528,1696.0,11,0.15384615384615385,4520,1
11,PS5292_gt.nii,0.0030507706105709076,90.8019790649414,0.013373362831771374,0.9852162003517151,0.0009878833079710603,0.9989064931869507,0.9866266250610352,0.014783790335059166,0.9990121126174927,0.001093518570996821,0.5125300884246826,0.0009207756957039237,0.984154999256134,0.49929478764533997,0.0018398573156446218,-0.0003859932767227292,0.0036347382701933384,-0.0014104247093200684,-0.00010561943054199219,0.0019086496887732447,227486.0,6,0.21052631578947367,18320,6
12,PS5293_gt.nii,0.0566837452352047,112.11244201660156,0.07480425387620926,0.9984083771705627,0.038558557629585266,0.9992098808288574,0.9251957535743713,0.0015916088595986366,0.9614414572715759,0.0007901147473603487,0.12729910016059875,0.026107748970389366,0.9976209402084351,0.5366063117980957,0.05088695511221886,0.05258447676897049,0.0537060908973217,0.0732126235961914,0.03776848316192627,0.06069716652012366,11871.0,13,0.18181818181818182,14304,1
13,RS5050_gt.nii,0.16022959351539612,90.70832061767578,0.8042111992835999,0.992270827293396,0.07321260124444962,0.9998502135276794,0.19578881561756134,0.007729195058345795,0.9267873764038086,0.00014978297986090183,0.08928220719099045,0.07193051278591156,0.9921281337738037,0.8982410430908203,0.13420742750167847,0.2412327080965042,0.24264870584011078,0.7964820861816406,0.07306277751922607,0.13517689473475694,130950.0,16,0.19047619047619047,12728,2
14,PS5198_gt.nii,0.7710567712783813,11.661903381347656,0.6952924728393555,0.9978178143501282,0.7335608601570129,0.9973682165145874,0.30470749735832214,0.0021821639966219664,0.2664391100406647,0.002631755080074072,0.053050361573696136,0.5551062226295471,0.9952261447906494,0.8465551137924194,0.7139142155647278,0.7117685675621033,0.7141703963279724,0.6931102275848389,0.7309291362762451,0.7899186233553737,6469.0,3,0.4,143728,1
15,RS2599_gt.nii,0.2861741781234741,87.82368469238281,0.23264746367931366,0.9953486919403076,0.2803557515144348,0.9940311908721924,0.7673525214195251,0.004651314578950405,0.7196442484855652,0.005968823563307524,0.12388043105602264,0.14566120505332947,0.9894540905952454,0.6139980554580688,0.25428321957588196,0.25011831521987915,0.2553899884223938,0.2279961109161377,0.2743868827819824,0.2906613736221383,30162.0,19,0.1,129664,1
16,RS5087_gt.nii,0.22333306074142456,80.28324127197266,0.6605287790298462,0.9972103834152222,0.10684690624475479,0.999828040599823,0.3394711911678314,0.0027895946986973286,0.8931530714035034,0.00017195976397488266,0.06102130189538002,0.10128507018089294,0.9970403909683228,0.8288695812225342,0.18393978476524353,0.26488542556762695,0.2656604051589966,0.6577391624450684,0.1066749095916748,0.1913456771127182,45595.0,11,0.25,8472,2
17,RS0446_gt.nii,0.6107805967330933,22.022714614868164,0.4443964660167694,0.9983324408531189,0.7435840368270874,0.9939804077148438,0.555603563785553,0.0016675688093528152,0.2564159631729126,0.006019575521349907,0.05772105231881142,0.3853444457054138,0.992369532585144,0.721364438533783,0.5563157200813293,0.5714377760887146,0.5748444199562073,0.4427288770675659,0.7375644445419312,0.6357144837364405,76631.0,2,0.3333333333333333,180600,2
18,PS2224_gt.nii,0.44821035861968994,34.928497314453125,0.8514418005943298,0.9938610196113586,0.26958438754081726,0.9996023774147034,0.14855821430683136,0.006139001809060574,0.7304156422615051,0.00039761775406077504,0.07826649397611618,0.2574736773967743,0.9934830069541931,0.9226514101028442,0.40950945019721985,0.4770160913467407,0.4790985584259033,0.8453028202056885,0.26918673515319824,0.4166996394970544,103462.0,9,0.18181818181818182,44528,1
19,RS5172_gt.nii,0.6725024580955505,54.68821334838867,0.7517379522323608,0.9947364926338196,0.5535958409309387,0.9978376030921936,0.24826206266880035,0.005263518076390028,0.4464041590690613,0.002162401797249913,0.07721544057130814,0.46802833676338196,0.9926446676254272,0.8732372522354126,0.6376284956932068,0.6415846943855286,0.6451038718223572,0.7464745044708252,0.5514334440231323,0.6715012895763881,55624.0,17,0.10526315789473684,144424,1
20,PS5247_gt.nii,0.5330228209495544,83.02409362792969,0.7888630032539368,0.9926944971084595,0.35959747433662415,0.9988952279090881,0.21113696694374084,0.007305506616830826,0.6404024958610535,0.001104793045669794,0.0877852663397789,0.3280264735221863,0.991640031337738,0.8907787799835205,0.49400594830513,0.5293228626251221,0.532609760761261,0.781557559967041,0.35849273204803467,0.5117191587318196,112240.0,20,0.08333333333333333,86792,2
21,RS5106_gt.nii,0.0,,0.0,0.9995573163032532,0.0,0.9964979887008667,1.0,0.00044268358033150434,1.0,0.003502006409689784,1.0,0.0,0.9960584044456482,0.4997786581516266,0.0,-0.001245102728717029,0.0,-0.00044268369674682617,-0.0035020112991333008,0.0,52551.0,1,0.0,58728,1
22,RS5010_gt.nii,0.2042594850063324,90.44335174560547,0.48412439227104187,0.9940376281738281,0.10590951889753342,0.999243438243866,0.5158756375312805,0.005962355062365532,0.894090473651886,0.0007565330597572029,0.09989095479249954,0.09516914933919907,0.9932948350906372,0.7390810251235962,0.1737980842590332,0.22423240542411804,0.22643627226352692,0.4781620502471924,0.10515296459197998,0.18275475923852183,89461.0,21,0.15384615384615385,24440,2
23,RS3886_gt.nii,0.0,100.80500793457031,0.0,0.9972139596939087,0.0,0.9996030926704407,1.0,0.0027860701084136963,1.0,0.0003968801465816796,1.0,0.0,0.996819257736206,0.49860697984695435,0.0,-0.0010515397880226374,0.0,-0.0027860403060913086,-0.00039690732955932617,0.0,38460.0,15,0.0,6640,1
24,RS5097_gt.nii,0.6869716644287109,21.846050262451172,0.7472526431083679,0.9906769394874573,0.5451135039329529,0.9962000846862793,0.25274738669395447,0.009323068894445896,0.4548864960670471,0.003799938131123781,0.1004752367734909,0.46025344729423523,0.987091064453125,0.8689647912979126,0.6303747296333313,0.6320216059684753,0.6382299661636353,0.7379295825958252,0.541313648223877,0.6726692928156068,105221.0,6,0.4444444444444444,247144,2
25,PS4485_gt.nii,0.39792880415916443,79.42921447753906,0.8339865207672119,0.9938671588897705,0.2273886799812317,0.9996386170387268,0.1660134643316269,0.006132853217422962,0.7726113200187683,0.0003613843582570553,0.07898060977458954,0.2175418585538864,0.9935218691825867,0.9139268398284912,0.3573459982872009,0.4335266947746277,0.4354757070541382,0.8278536796569824,0.2270272970199585,0.36588968941091,102604.0,27,0.06896551724137931,36232,1
26,PS3482_gt.nii,0.0,70.1750717163086,0.0,0.9997953772544861,0.0,0.9997534155845642,1.0,0.00020461357780732214,1.0,0.00024657524772919714,1.0,0.0,0.9995489120483398,0.49989768862724304,0.0,-0.00022461665503215045,0.0,-0.00020462274551391602,-0.000246584415435791,0.0,2267.0,3,0.0,4136,5
27,RS4258_gt.nii,0.47098514437675476,55.21322250366211,0.6767616271972656,0.9887782335281372,0.28725776076316833,0.9978200793266296,0.32323840260505676,0.011221756227314472,0.712742269039154,0.0021799206733703613,0.11407941579818726,0.2526005804538727,0.9867069125175476,0.8327699303627014,0.4033218324184418,0.435580849647522,0.4409138560295105,0.6655398607254028,0.2850778102874756,0.4339315784171212,164863.0,10,0.4166666666666667,111376,15
28,RS5260_gt.nii,0.035007163882255554,34.1760139465332,0.01781674288213253,0.999225378036499,0.08464747667312622,0.9960635304450989,0.9821832776069641,0.0007746244664303958,0.9153525233268738,0.003936449531465769,0.17253777384757996,0.01493859849870205,0.9952953457832336,0.5085210800170898,0.029437443241477013,0.03708755597472191,0.03883480653166771,0.017042160034179688,0.0807110071182251,0.0396160847261294,58026.0,0,0.5,67184,2
29,RS4656_gt.nii,0.6907380223274231,41.70895767211914,0.8132683634757996,0.998120129108429,0.5184442400932312,0.9995346665382385,0.18673165142536163,0.001879888353869319,0.4815557599067688,0.0004653574724216014,0.04587257280945778,0.46329453587532043,0.9976612329483032,0.9056942462921143,0.6332211494445801,0.6482917070388794,0.6493337154388428,0.8113884925842285,0.5179789066314697,0.6742845767182601,27403.0,11,0.15384615384615385,41648,1
30,RS3779_gt.nii,0.0018420446431264281,76.38062286376953,0.0014534883666783571,0.9992725253105164,0.00024578077136538923,0.9998770356178284,0.9985465407371521,0.0007274449453689158,0.9997541904449463,0.00012293460895307362,0.41428571939468384,0.00021027546608820558,0.9991497993469238,0.5003629922866821,0.0004204625147394836,0.0002986496838275343,0.0005976951215416193,0.0007259845733642578,0.0001227855682373047,0.00048772557307754836,9628.0,10,0.16666666666666666,2064,1
31,RS4190_gt.nii,0.0,61.63804626464844,0.0,0.9997546672821045,0.0,0.9990551471710205,1.0,0.00024532602401450276,1.0,0.0009448459604755044,1.0,0.0,0.9988102912902832,0.49987733364105225,0.0,-0.0004814512503799051,0.0,-0.0002453327178955078,-0.0009448528289794922,0.0,12876.0,4,0.0,15848,1
32,PS5309_gt.nii,0.6376776695251465,22.472204208374023,0.6827126145362854,0.9959267973899841,0.5161703824996948,0.9979763031005859,0.3172873854637146,0.004073215648531914,0.4838295876979828,0.0020236982963979244,0.07170287519693375,0.4163041412830353,0.9939457774162292,0.8393197059631348,0.5878739356994629,0.5906946659088135,0.5936295390129089,0.6786394119262695,0.5141466856002808,0.6274435080851212,39024.0,8,0.2222222222222222,106112,1
33,RS4865_gt.nii,0.027012934908270836,33.970577239990234,0.013727433979511261,0.9989076852798462,0.042119067162275314,0.9965572953224182,0.9862725734710693,0.0010923085501417518,0.9578809142112732,0.0034426827915012836,0.2200186848640442,0.010461450554430485,0.9954727292060852,0.5063175559043884,0.020706282928586006,0.022106129676103592,0.024045513942837715,0.012635111808776855,0.03867638111114502,0.032740097445620044,47139.0,6,0.3333333333333333,58496,1
34,RS5127_gt.nii,0.17048832774162292,99.96898651123047,0.753704845905304,0.9902259707450867,0.08313414454460144,0.9997076392173767,0.24629516899585724,0.00977400504052639,0.916865885257721,0.0002923744614236057,0.1022348403930664,0.08093541115522385,0.9899482131004333,0.8719654083251953,0.14975067973136902,0.24825096130371094,0.2503170073032379,0.7439308166503906,0.08284175395965576,0.15272835722659867,161756.0,21,0.08,19704,2
35,RS5109_gt.nii,0.6189002990722656,66.24952697753906,0.6180917620658875,0.9966443777084351,0.5355355143547058,0.9976070523262024,0.38190823793411255,0.0033556355629116297,0.4644644856452942,0.0023929625749588013,0.06862538307905197,0.40238654613494873,0.9942894577980042,0.8073680400848389,0.573859691619873,0.5724875330924988,0.5753347873687744,0.6147360801696777,0.5331425666809082,0.6106782789795049,21612.0,7,0.2222222222222222,104368,1
36,RS4299_gt.nii,0.0,107.73393249511719,0.0,0.999374508857727,0.0,0.9999002814292908,1.0,0.0006254938780330122,1.0,9.97213355731219e-05,1.0,0.0,0.9992749094963074,0.4996872544288635,0.0,-0.0002497500681784004,0.0,-0.0006254911422729492,-9.971857070922852e-05,0.0,7740.0,15,0.0,1672,1
37,PS5268_gt.nii,0.0,40.3181037902832,0.0,0.999066174030304,0.0,0.9987175464630127,1.0,0.0009338303352706134,1.0,0.0012824574951082468,1.0,0.0,0.9977861046791077,0.499533087015152,0.0,-0.0010943481465801597,0.0,-0.0009338259696960449,-0.0012824535369873047,0.0,9374.0,7,0.0,21496,5
38,PS5329_gt.nii,0.22960971295833588,93.45052337646484,0.2507815659046173,0.9982443451881409,0.14059121906757355,0.9991412162780762,0.7492184042930603,0.001755636534653604,0.8594087958335876,0.0008588075870648026,0.07721037417650223,0.09900643676519394,0.9973893165588379,0.6245129704475403,0.18017444014549255,0.18653954565525055,0.1877703070640564,0.24902594089508057,0.1397324800491333,0.2065709564582931,14893.0,17,0.10526315789473684,19192,1
39,PS4394_gt.nii,0.5573738813400269,31.575305938720703,0.39853695034980774,0.998694658279419,0.6604724526405334,0.9961775541305542,0.6014630794525146,0.001305320649407804,0.33952754735946655,0.00382244517095387,0.054132379591464996,0.3307703733444214,0.9948951005935669,0.6986157894134521,0.49711111187934875,0.510727047920227,0.5130522847175598,0.3972315788269043,0.6566500663757324,0.5987496287076196,48456.0,6,0.36363636363636365,106216,3
40,RS5101_gt.nii,0.006430474109947681,94.62531280517578,0.025525394827127457,0.9886676669120789,0.0030611869879066944,0.9986581206321716,0.9744746088981628,0.011332322843372822,0.9969388246536255,0.0013418528251349926,0.3998740017414093,0.002740872325375676,0.9873564839363098,0.507096529006958,0.005466761067509651,0.004939902573823929,0.008839570917189121,0.014193058013916016,0.001719355583190918,0.005724553720468962,166624.0,16,0.125,22840,1
41,PS4066_gt.nii,0.0,73.80921173095703,0.0,0.9995996356010437,0.0,0.9999083876609802,1.0,0.00040034143603406847,1.0,9.158939792541787e-05,1.0,0.0,0.9995081424713135,0.49979981780052185,0.0,-0.00019148636783938855,0.0,-0.00040036439895629883,-9.161233901977539e-05,0.0,4526.0,11,0.0,1536,2
42,RS4515_gt.nii,0.0,74.24957275390625,0.0,0.9992642998695374,0.0,0.9974828362464905,1.0,0.0007357029244303703,1.0,0.002517163287848234,1.0,0.0,0.9967508316040039,0.4996321499347687,0.0,-0.0013608395820483565,0.0,-0.0007357001304626465,-0.0025171637535095215,0.0,33596.0,14,0.0,42200,1
43,RS5148_gt.nii,0.07112991064786911,82.32861328125,0.10324389487504959,0.9966064095497131,0.04868782311677933,0.9984886050224304,0.896756112575531,0.003393567632883787,0.9513121843338013,0.001511413138359785,0.15347449481487274,0.03421749174594879,0.9951061010360718,0.5499251484870911,0.06617078185081482,0.06863366812467575,0.0708993673324585,0.09985029697418213,0.047176480293273926,0.07450664002971046,29149.0,5,0.2857142857142857,28176,1
44,RS5103_gt.nii,0.22537441551685333,103.7545166015625,0.7824705243110657,0.9921335577964783,0.11417722702026367,0.9997159838676453,0.21752947568893433,0.007866430096328259,0.8858227729797363,0.00028403179021552205,0.09112922102212906,0.11066454648971558,0.9918622374534607,0.887302041053772,0.19927628338336945,0.29702210426330566,0.29889848828315735,0.774604082107544,0.11389327049255371,0.20361592348672344,130507.0,15,0.11764705882352941,21712,1
45,PS5291_gt.nii,0.7908744812011719,34.038177490234375,0.7976693511009216,0.99704909324646,0.7017404437065125,0.9982368350028992,0.20233061909675598,0.0029509186279028654,0.29825958609580994,0.0017631736118346453,0.05733552947640419,0.5957059264183044,0.9953286647796631,0.8973592519760132,0.7466362118721008,0.7458450198173523,0.7481690049171448,0.7947185039520264,0.6999772787094116,0.7927192597067384,24950.0,9,0.18181818181818182,144768,1
46,RS5345_gt.nii,0.0,46.623409271240234,0.0,0.9995992183685303,0.0,0.9987878799438477,1.0,0.0004007904208265245,1.0,0.0012121284380555153,1.0,0.0,0.9983880519866943,0.49979960918426514,0.0,-0.0006970003596507013,0.0,-0.00040078163146972656,-0.0012121200561523438,0.0,16183.0,1,0.0,20328,4
47,PS5295_gt.nii,0.18235091865062714,110.42733001708984,0.4222305417060852,0.9970591068267822,0.10267190635204315,0.9995384216308594,0.5777694582939148,0.002940910402685404,0.8973280787467957,0.000461599905975163,0.0770287960767746,0.09002409875392914,0.9966013431549072,0.7096447944641113,0.16517817974090576,0.2070162445306778,0.2082095444202423,0.41928958892822266,0.10221028327941895,0.17940685378071083,40855.0,9,0.18181818181818182,13360,1
48,RS4514_gt.nii,0.0,39.7466926574707,0.0,0.9989207983016968,0.0,0.9998830556869507,1.0,0.0010792085668072104,1.0,0.00011695130524458364,1.0,0.0,0.9988040924072266,0.4994603991508484,0.0,-0.00035526728606782854,0.0,-0.0010792016983032227,-0.0001169443130493164,0.0,14735.0,4,0.0,1960,7
49,RS5082_gt.nii,0.07339955866336823,91.75401306152344,0.041459474712610245,0.9995336532592773,0.07862784713506699,0.9990803599357605,0.9585404992103577,0.0004663170548155904,0.9213721752166748,0.0009196281898766756,0.09588949382305145,0.027903279289603233,0.9986149668693542,0.5204965472221375,0.05429164320230484,0.05644027888774872,0.05709526687860489,0.0409930944442749,0.07770824432373047,0.07787052711458758,9443.0,26,0.07142857142857142,16088,1
50,PS4290_gt.nii,0.018411196768283844,78.897705078125,0.05279850587248802,0.997524082660675,0.0067688776180148125,0.9996966123580933,0.9472014904022217,0.0024759334046393633,0.9932311177253723,0.0003033687826246023,0.17800424993038177,0.006035916972905397,0.9972222447395325,0.5251612663269043,0.011999406851828098,0.018037766218185425,0.01890467293560505,0.050322532653808594,0.006465435028076172,0.012927982458143944,35743.0,19,0.09523809523809523,5360,1
51,PS5298_gt.nii,0.006719892378896475,84.63981628417969,0.006766381673514843,0.9986363649368286,0.0024864771403372288,0.9995006322860718,0.9932336211204529,0.0013636641670018435,0.9975135326385498,0.0004993944312445819,0.30982744693756104,0.0018216100288555026,0.9981383085250854,0.5027014017105103,0.0036365955602377653,0.0032765294890850782,0.00410176208242774,0.005402803421020508,0.0019870996475219727,0.0045445485349810645,13053.0,16,0.08333333333333333,8424,4
52,PS5310_gt.nii,0.060065433382987976,64.90762329101562,0.08977331221103668,0.9978550672531128,0.03732562065124512,0.9991556406021118,0.9102267026901245,0.0021449511405080557,0.9626743793487549,0.000844331574626267,0.13387930393218994,0.027077950537204742,0.997014582157135,0.5438141822814941,0.05272813141345978,0.056540217250585556,0.057886481285095215,0.08762836456298828,0.036481261253356934,0.06031237831523385,20220.0,18,0.08333333333333333,15528,3
53,RS2440_gt.nii,0.0,92.59806060791016,0.0,0.998890221118927,0.0,0.9998481869697571,1.0,0.0011097684036940336,1.0,0.0001518026547273621,1.0,0.0,0.9987387657165527,0.4994451105594635,0.0,-0.0004104458203073591,0.0,-0.001109778881072998,-0.00015181303024291992,0.0,14954.0,10,0.0,2544,2
54,RS5062_gt.nii,0.012425008229911327,63.78479766845703,0.00738711841404438,0.9993990659713745,0.008756395429372787,0.9992867708206177,0.992612898349762,0.000600948347710073,0.9912436008453369,0.0007132440223358572,0.22191578149795532,0.004022962413728237,0.998686671257019,0.5033931136131287,0.008013686165213585,0.007387976627796888,0.008042668923735619,0.006786227226257324,0.008043169975280762,0.014713175731525871,4524.0,8,0.1111111111111111,12048,5
55,RS3623_gt.nii,0.00046301339170895517,93.96276092529297,0.00032495666528120637,0.9990363717079163,0.00018563207413535565,0.9994493722915649,0.9996750354766846,0.0009636221220716834,0.9998143911361694,0.0005506216548383236,0.6326645016670227,0.00011815675679827109,0.9984868168830872,0.49968066811561584,0.00023628558847121894,-0.00048281069030053914,0.0002456061483826488,-0.0006386637687683105,-0.0003650188446044922,0.0004105933073290905,3639.0,10,0.07142857142857142,9232,9
56,PS4205_gt.nii,0.013359755277633667,93.48796844482422,0.21314102411270142,0.9914624691009521,0.0037009466905146837,0.9998819231987,0.7868589758872986,0.008537549525499344,0.9962990283966064,0.00011807518603745848,0.1667637676000595,0.003651062725111842,0.9913466572761536,0.6023017168045044,0.007275561802089214,0.027075227349996567,0.02808600291609764,0.2046034336090088,0.0035828351974487305,0.007325755124241777,142961.0,3,0.4,2496,3
57,PS3620_gt.nii,0.0,,0.0,0.9995819926261902,0.0,0.9982096552848816,1.0,0.0004179805109743029,1.0,0.0017903167754411697,1.0,0.0,0.9977931976318359,0.4997909963130951,0.0,-0.0008650535601191223,0.0,-0.00041800737380981445,-0.0017903447151184082,0.0,25685.0,1,0.0,30024,1
58,RS4832_gt.nii,0.006573627702891827,92.84851837158203,0.02577950991690159,0.9850000739097595,0.0018383886199444532,0.99894118309021,0.9742205142974854,0.014999950304627419,0.9981616139411926,0.0010587965371087193,0.4327184557914734,0.0017189658246934414,0.9839732050895691,0.5053898096084595,0.0034320319537073374,0.002898906357586384,0.006884239614009857,0.010779619216918945,0.0007796287536621094,0.0036528311413716657,230002.0,17,0.2222222222222222,17960,9
59,RS4925_gt.nii,0.5126878023147583,27.36786460876465,0.48838600516319275,0.9941034317016602,0.43643733859062195,0.9952110052108765,0.5116139650344849,0.005896593444049358,0.5635626316070557,0.004788987338542938,0.0990014597773552,0.29950517416000366,0.9894186854362488,0.7412447333335876,0.46095266938209534,0.4563613533973694,0.461681604385376,0.4824894666671753,0.4316483736038208,0.4999637721730768,24612.0,3,0.36363636363636365,155416,4
60,RS5223_gt.nii,0.30699586868286133,72.35883331298828,0.438118577003479,0.9947165846824646,0.17783378064632416,0.998528778553009,0.561881422996521,0.005283392034471035,0.8221662044525146,0.0014712337870150805,0.0989489033818245,0.1448075771331787,0.9932685494422913,0.7164175510406494,0.2529815137386322,0.27628958225250244,0.27912771701812744,0.43283510208129883,0.1763625144958496,0.27075280692067,68564.0,8,0.375,43648,3
61,RS4068_gt.nii,0.0,101.76934814453125,0.0,0.9993346929550171,0.0,0.999940812587738,1.0,0.0006652867887169123,1.0,5.9167166909901425e-05,1.0,0.0,0.9992756247520447,0.49966734647750854,0.0,-0.0001984014525078237,0.0,-0.0006653070449829102,-5.918741226196289e-05,0.0,9457.0,7,0.0,992,2
62,RS4751_gt.nii,1.1706362392451251e-18,53.492523193359375,0.0,0.9963486194610596,0.0,0.9995855689048767,1.0,0.0036513982340693474,1.0,0.00041445367969572544,1.0,0.0,0.995937168598175,0.4981743097305298,0.0,-0.0012301771203055978,0.0,-0.0036513805389404297,-0.000414431095123291,0.0,51933.0,8,0.0,6928,3
63,RS3918_gt.nii,0.0,89.10218811035156,0.0,0.9999600648880005,0.0,0.9999890327453613,1.0,3.993554855696857e-05,1.0,1.096769301511813e-05,1.0,0.0,0.9999490976333618,0.49998003244400024,0.0,-2.0928469893988222e-05,0.0,-3.993511199951172e-05,-1.0967254638671875e-05,0.0,361.0,1,0.0,184,1
64,RS4077_gt.nii,0.15209084749221802,29.266870498657227,0.08942412585020065,0.9980052709579468,0.17773553729057312,0.9956201314926147,0.9105758666992188,0.0019947041291743517,0.8222644925117493,0.004379892721772194,0.12994487583637238,0.06325510144233704,0.9936455488204956,0.543714702129364,0.11898387223482132,0.12311127036809921,0.1260707974433899,0.08742940425872803,0.17335569858551025,0.17622795314622833,52451.0,11,0.38095238095238093,80504,6
65,RS5224_gt.nii,0.0,111.5616455078125,0.0,0.999489963054657,0.0,0.9995739459991455,1.0,0.0005100156995467842,1.0,0.00042603278416208923,1.0,0.0,0.9990643858909607,0.4997449815273285,0.0,-0.00046613666927441955,0.0,-0.0005100369453430176,-0.0004260540008544922,0.0,163.0,16,0.0,7144,2
66,RS3360_gt.nii,0.0,94.01006317138672,0.0,0.9999551773071289,0.0,0.9999384880065918,1.0,4.4825450459029526e-05,1.0,6.15147509961389e-05,1.0,0.0,0.9998936653137207,0.49997758865356445,0.0,-5.251120455795899e-05,0.0,-4.482269287109375e-05,-6.151199340820312e-05,0.0,601.0,1,0.0,1032,2
67,RS4856_gt.nii,0.5321602821350098,56.70978927612305,0.45415380597114563,0.9992380142211914,0.35608771443367004,0.999493420124054,0.545846164226532,0.000761976873036474,0.6439122557640076,0.0005065827281214297,0.03934924304485321,0.24936449527740479,0.9987327456474304,0.7266958951950073,0.3991861343383789,0.40151911973953247,0.4021424949169159,0.45339179039001465,0.3555811643600464,0.48985678121857334,5699.0,11,0.15384615384615385,15552,1
68,PS5264_gt.nii,0.0,60.07661819458008,0.0,0.9999314546585083,0.0,0.999913215637207,1.0,6.855129322502762e-05,1.0,8.679031452629715e-05,1.0,0.0,0.9998446702957153,0.49996572732925415,0.0,-7.713356899330392e-05,0.0,-6.854534149169922e-05,-8.678436279296875e-05,0.0,777.0,1,0.0,1456,2
69,RS3239_gt.nii,0.0,57.725643157958984,0.0,0.999016284942627,0.0,0.9985690116882324,1.0,0.0009836908429861069,1.0,0.0014309633988887072,1.0,0.0,0.9975881576538086,0.4995081424713135,0.0,-0.0011864339467138052,0.0,-0.0009837150573730469,-0.0014309883117675781,0.0,14566.0,5,0.0,23984,13
70,RS4257_gt.nii,0.6061202883720398,45.7055778503418,0.5153371691703796,0.9991874098777771,0.5048384666442871,0.9992208480834961,0.484662801027298,0.000812583020888269,0.4951615333557129,0.0007791768293827772,0.03819241374731064,0.3423123359680176,0.9984108209609985,0.7572622895240784,0.5100337862968445,0.5092650651931763,0.5100607872009277,0.5145245790481567,0.5040593147277832,0.6132125497127706,134.0,14,0.125,26928,1
71,RS5021_gt.nii,0.46675795316696167,66.39351654052734,0.33949556946754456,0.996605396270752,0.5351771116256714,0.9924278855323792,0.6605044007301331,0.0033946153707802296,0.464822918176651,0.007572127040475607,0.09090489894151688,0.2621859610080719,0.9891265630722046,0.6680504679679871,0.4154474139213562,0.42110398411750793,0.4262514114379883,0.3361009359359741,0.5276050567626953,0.4778405551931419,74455.0,14,0.13333333333333333,190948,1
72,RS5209_gt.nii,0.0,95.75568389892578,0.0,0.9998547434806824,0.0,0.9999690055847168,1.0,0.00014526101585943252,1.0,3.0998919100966305e-05,1.0,0.0,0.9998237490653992,0.4999273717403412,0.0,-6.710390880471095e-05,0.0,-0.00014525651931762695,-3.0994415283203125e-05,0.0,1719.0,3,0.0,520,1
73,RS4815_gt.nii,0.46474766731262207,47.0,0.6411375999450684,0.9859708547592163,0.31868359446525574,0.9962885975837708,0.35886242985725403,0.014029121957719326,0.6813163757324219,0.0037114121951162815,0.12886252999305725,0.27044305205345154,0.9824772477149963,0.8135542273521423,0.42574602365493774,0.44443416595458984,0.45201772451400757,0.6271084547042847,0.3149721622467041,0.44482541159759253,182057.0,6,0.25,169976,1
74,PS5270_gt.nii,0.7174338102340698,30.626785278320312,0.8678022623062134,0.9920798540115356,0.5613283514976501,0.9984462261199951,0.13219773769378662,0.007920140400528908,0.43867167830467224,0.001553787267766893,0.08720287680625916,0.5171099305152893,0.9906452298164368,0.9299410581588745,0.6817039847373962,0.6937868595123291,0.697941243648529,0.859882116317749,0.55977463722229,0.7079958043195289,117672.0,6,0.25,193672,1
75,PS4471_gt.nii,0.3394603133201599,58.431148529052734,0.48724454641342163,0.9936034083366394,0.20770889520645142,0.998227059841156,0.5127554535865784,0.006396596785634756,0.7922911047935486,0.0017729596002027392,0.10279932618141174,0.17045101523399353,0.9918666481971741,0.7404239773750305,0.29125699400901794,0.3146805763244629,0.3181273639202118,0.48084795475006104,0.20593595504760742,0.32415371809101,77026.0,16,0.16666666666666666,57544,5
76,RS4646_gt.nii,0.0,52.611785888671875,0.0,0.9999486207962036,0.0,0.9999346733093262,1.0,5.1382561650825664e-05,1.0,6.533004489028826e-05,1.0,0.0,0.9998832941055298,0.4999743103981018,0.0,-5.793811578769237e-05,0.0,-5.137920379638672e-05,-6.532669067382812e-05,0.0,562.0,2,0.0,1096,1
77,RS4800_gt.nii,0.027399815618991852,76.47221374511719,0.3585277795791626,0.9783216714859009,0.011865079402923584,0.9995241761207581,0.6414722204208374,0.021678321063518524,0.9881349205970764,0.00047582443221472204,0.1973646879196167,0.011618434451520443,0.9778720140457153,0.6684247255325317,0.022969992831349373,0.06193919479846954,0.06522239744663239,0.3368494510650635,0.01138925552368164,0.02335219595724472,354917.0,25,0.2,12172,3
78,PS5272_gt.nii,0.22809931635856628,33.25657653808594,0.25112059712409973,0.9896905422210693,0.15356892347335815,0.9943954944610596,0.7488793730735779,0.01030944474041462,0.8464310765266418,0.005604492500424385,0.1684803068637848,0.10533096641302109,0.9842300415039062,0.6204055547714233,0.19058719277381897,0.18876305222511292,0.19637800753116608,0.24081110954284668,0.1479644775390625,0.21344580426768264,75010.0,6,0.35294117647058826,124040,5
79,PS1513_gt.nii,0.5358776450157166,40.914546966552734,0.45705920457839966,0.994680643081665,0.45251280069351196,0.9947767853736877,0.5429407954216003,0.005319374147802591,0.547487199306488,0.005223233252763748,0.09737567603588104,0.2943095862865448,0.9895583391189575,0.72586989402771,0.4547746479511261,0.4495092034339905,0.45478031039237976,0.4517397880554199,0.4472895860671997,0.5302367776467386,1493.0,4,0.2857142857142857,159848,2
80,RS4948_gt.nii,0.618792712688446,62.35382843017578,0.5768543481826782,0.9987084865570068,0.48857560753822327,0.9990946054458618,0.4231456518173218,0.0012915281113237143,0.5114243626594543,0.0009054112015292048,0.04517922177910805,0.3596726357936859,0.9978080987930298,0.7877814173698425,0.5290576815605164,0.5297970175743103,0.5308831930160522,0.5755628347396851,0.4876701831817627,0.6102936831531053,7978.0,6,0.25,35808,1
81,RS4961_gt.nii,0.1440325379371643,97.34988403320312,0.6206842660903931,0.9871297478675842,0.06836085021495819,0.9994156956672668,0.3793157637119293,0.01287025399506092,0.9316391348838806,0.0005843176040798426,0.1258729100227356,0.06561946868896484,0.9865730404853821,0.803907036781311,0.12315740436315536,0.2029668092727661,0.20598666369915009,0.6078140735626221,0.06777656078338623,0.12619806395258398,209563.0,23,0.13793103448275862,25488,3
82,RS5149_gt.nii,0.0,107.76363372802734,0.0,0.9996164441108704,0.0,0.9997543096542358,1.0,0.0003835308598354459,1.0,0.0002456653455737978,1.0,0.0,0.9993709921836853,0.4998082220554352,0.0,-0.00030695315217599273,0.0,-0.00038355588912963867,-0.00024569034576416016,0.0,1021.0,3,0.0,4120,3
83,PS4245_gt.nii,0.0,73.83766174316406,0.0,0.999896764755249,0.0,0.999781608581543,1.0,0.00010325779294362292,1.0,0.00021841395937372,1.0,0.0,0.999678373336792,0.4999483823776245,0.0,-0.0001501763763371855,0.0,-0.00010323524475097656,-0.00021839141845703125,0.0,2734.0,2,0.0,3664,1
84,RS4808_gt.nii,0.0,88.71019744873047,0.0,0.9998182058334351,0.0,0.999635636806488,1.0,0.0001818007876863703,1.0,0.00036436980008147657,1.0,0.0,0.9994539618492126,0.49990910291671753,0.0,-0.00025737661053426564,0.0,-0.0001817941665649414,-0.0003643631935119629,0.0,4117.0,11,0.0,6112,2
85,RS4264_gt.nii,0.00040169007843360305,65.282470703125,0.00021222411305643618,0.9972181916236877,8.579456334700808e-05,0.9988736510276794,0.9997877478599548,0.0027818342205137014,0.9999142289161682,0.0011263198684901,0.7835769057273865,6.1099482991267e-05,0.9960981011390686,0.49871522188186646,0.00012219150085002184,-0.0016351587837561965,0.00013493582082446665,-0.00256955623626709,-0.0010405778884887695,0.00018521090892253554,19934.0,13,0.06060606060606061,18848,10
86,RS4917_gt.nii,0.774132251739502,43.863426208496094,0.8895835876464844,0.9941036701202393,0.6205742955207825,0.9987973570823669,0.11041639000177383,0.005896324757486582,0.3794257342815399,0.0012026544427499175,0.07528451085090637,0.5761922001838684,0.9929827451705933,0.9418436288833618,0.7311192154884338,0.7398180961608887,0.7430025339126587,0.8836872577667236,0.6193716526031494,0.7508150274646666,96684.0,29,0.06451612903225806,179928,1
87,RS4448_gt.nii,0.4076300263404846,78.85492706298828,0.586290717124939,0.9966075420379639,0.2606380879878998,0.9991539716720581,0.4137093126773834,0.0033924495801329613,0.7393618822097778,0.000846027978695929,0.0706905648112297,0.22014908492565155,0.9957723021507263,0.7914491295814514,0.3608560562133789,0.38914307951927185,0.390908807516098,0.5828982591629028,0.2597920894622803,0.4060060425411116,41344.0,4,0.14285714285714285,34152,5
88,PS5364_gt.nii,0.47785818576812744,89.5600357055664,0.7310560941696167,0.9967042803764343,0.3075118064880371,0.9994601011276245,0.2689439058303833,0.003295747796073556,0.6924881935119629,0.0005399002693593502,0.06291835010051727,0.2762589752674103,0.9961735010147095,0.8638801574707031,0.4329199492931366,0.47265416383743286,0.47413963079452515,0.7277603149414062,0.3069719076156616,0.45658654741941496,49066.0,8,0.2,33520,1
89,RS4716_gt.nii,0.0,86.97872924804688,0.0,0.9981291890144348,0.0,0.9999293088912964,1.0,0.0018708237912505865,1.0,7.070416177157313e-05,1.0,0.0,0.9980587363243103,0.4990645945072174,0.0,-0.0003636963665485382,0.0,-0.0018708109855651855,-7.069110870361328e-05,0.0,29900.0,10,0.0,1184,1
90,PS1557_gt.nii,0.19717012345790863,39.536651611328125,0.10551948100328445,0.9998810291290283,0.08900045603513718,0.9999014735221863,0.8944805264472961,0.00011898397497134283,0.9109995365142822,9.85393489827402e-05,0.032487183809280396,0.05072840675711632,0.9997825026512146,0.5527002811431885,0.09655855596065521,0.09680034220218658,0.09690862894058228,0.10540056228637695,0.08890187740325928,0.17271922054915856,18.0,4,0.25,1848,2
91,RS5105_gt.nii,0.7347379922866821,51.648826599121094,0.8389227390289307,0.9970548748970032,0.553906261920929,0.999296247959137,0.16107723116874695,0.00294515211135149,0.44609370827674866,0.0007037288160063326,0.05593618378043175,0.5006597638130188,0.9963685274124146,0.9179887771606445,0.6672528386116028,0.6800476908683777,0.6816777586936951,0.8359775543212891,0.5532025098800659,0.7048798218386162,46656.0,24,0.13793103448275862,72816,2
92,PS5269_gt.nii,0.610785722732544,56.86826705932617,0.5881237387657166,0.9991188049316406,0.4859321713447571,0.9994164705276489,0.41187626123428345,0.00088118965504691,0.5140678286552429,0.0005835150368511677,0.037265628576278687,0.362552285194397,0.998537540435791,0.793621301651001,0.5321664214134216,0.5338701605796814,0.5345916748046875,0.587242603302002,0.4853487014770508,0.6429246043629495,3387.0,3,0.2857142857142857,23728,2
93,PS5297_gt.nii,0.54991614818573,30.0,0.7146837115287781,0.9922443628311157,0.394396036863327,0.9979719519615173,0.2853162884712219,0.007755644153803587,0.6056039929389954,0.0020280289463698864,0.0943441167473793,0.34074535965919495,0.9902965426445007,0.8534640073776245,0.5082924365997314,0.5266649127006531,0.5309128165245056,0.706928014755249,0.392367959022522,0.5352773907899006,103730.0,5,0.4,117736,2
94,RS5119_gt.nii,0.002418559044599533,96.61262512207031,0.2294117659330368,0.9741244912147522,0.000718238647095859,0.9999358654022217,0.770588219165802,0.025875519961118698,0.9992817640304565,6.412601942429319e-05,0.2514088749885559,0.0007165100541897118,0.9740641117095947,0.6017681360244751,0.001431994023732841,0.011538440361618996,0.012836369685828686,0.2035362720489502,0.0006541013717651367,0.0014376787018498594,432773.0,8,0.19047619047619047,1360,6
95,RS4602_gt.nii,0.6974400281906128,55.4797248840332,0.58553546667099,0.9986797571182251,0.6040822267532349,0.9985743165016174,0.41446453332901,0.0013202392728999257,0.39591777324676514,0.001425712602213025,0.045331817120313644,0.4231474697589874,0.9972633123397827,0.7921075820922852,0.5946642756462097,0.5933641791343689,0.5947365760803223,0.5842151641845703,0.6026566028594971,0.7236085896292795,6797.0,10,0.25,57520,3
96,RS4879_gt.nii,0.0,91.30333709716797,0.0,0.999104380607605,0.0,0.9999823570251465,1.0,0.0008956351666711271,1.0,1.7658790966379456e-05,1.0,0.0,0.9990867376327515,0.4995521903038025,0.0,-0.00012576102744787931,0.0,-0.0008956193923950195,-1.7642974853515625e-05,0.0,14523.0,9,0.0,296,1
97,RS4093_gt.nii,0.0,63.1347770690918,0.0,0.999822735786438,0.0,0.9999279975891113,1.0,0.000177276975591667,1.0,7.201518019428477e-05,1.0,0.0,0.9997507333755493,0.499911367893219,0.0,-0.00011298953177174553,0.0,-0.00017726421356201172,-7.200241088867188e-05,0.0,882.0,2,0.0,1208,4
98,PS4344_gt.nii,0.8214735984802246,48.80623245239258,0.8163162469863892,0.9980999827384949,0.7054916024208069,0.9989749789237976,0.18368378281593323,0.0019000021275132895,0.2945083975791931,0.0010250408668071032,0.04602420702576637,0.6088403463363647,0.997092068195343,0.9072080850601196,0.7568685412406921,0.7574489712715149,0.758883535861969,0.8144161701202393,0.7044665813446045,0.8158075675211104,18030.0,4,0.3333333333333333,93024,1
99,RS5319_gt.nii,0.2391112744808197,99.86991882324219,0.571892499923706,0.9911425709724426,0.1210799291729927,0.9990792870521545,0.42810750007629395,0.008857452310621738,0.8789200782775879,0.0009207333205267787,0.11067672073841095,0.11101751774549484,0.9902499318122864,0.781517505645752,0.19984836876392365,0.2601035237312317,0.2631438970565796,0.5630350112915039,0.12015926837921143,0.21173080710191644,136104.0,8,0.125,35720,4
100,RS3939_gt.nii,0.0,,0.0,0.9995249509811401,0.0,0.9993278384208679,1.0,0.0004750701773446053,1.0,0.0006721826503053308,1.0,0.0,0.9988533854484558,0.49976247549057007,0.0,-0.0005650963867083192,0.0,-0.0004750490188598633,-0.0006721615791320801,0.0,6925.0,7,0.0,11272,7
101,RS4688_gt.nii,0.0,77.96153259277344,0.0,0.9998778104782104,0.0,0.9999682903289795,1.0,0.00012219339259900153,1.0,3.1713545467937365e-05,1.0,0.0,0.9998461008071899,0.4999389052391052,0.0,-6.225099059520289e-05,0.0,-0.00012218952178955078,-3.170967102050781e-05,0.0,1438.0,12,0.0,532,1
102,RS2723_gt.nii,0.42656663060188293,104.09899139404297,0.6475706696510315,0.9976284503936768,0.26952844858169556,0.999522864818573,0.3524293303489685,0.0023715312127023935,0.7304715514183044,0.00047713241656310856,0.05706312507390976,0.23504985868930817,0.9971560835838318,0.8225995302200317,0.3806321918964386,0.41664329171180725,0.4177783131599426,0.6451990604400635,0.26905131340026855,0.41081035642232683,33378.0,12,0.14285714285714285,22640,1
103,RS4880_gt.nii,0.44465821981430054,22.627416610717773,0.5841799974441528,0.9960036873817444,0.22609932720661163,0.9991663098335266,0.4158199727535248,0.003996296785771847,0.7739006876945496,0.0008336951141245663,0.07639142125844955,0.19475577771663666,0.9951822757720947,0.790091872215271,0.32601770758628845,0.3615182340145111,0.363431841135025,0.580183744430542,0.22526562213897705,0.3566717448617484,64347.0,2,0.5,33464,1
104,RS5228_gt.nii,0.6333955526351929,30.282007217407227,0.8649020195007324,0.9907430410385132,0.45841294527053833,0.9987661838531494,0.13509799540042877,0.009256978519260883,0.5415870547294617,0.0012337940279394388,0.093755342066288,0.42778193950653076,0.9896132349967957,0.9278225302696228,0.5992258787155151,0.6254463195800781,0.6296684145927429,0.8556450605392456,0.45717906951904297,0.618958591183255,143739.0,4,0.3333333333333333,150624,1
105,RS3284_gt.nii,0.2708258330821991,71.02816009521484,0.5566539168357849,0.9924169182777405,0.14523623883724213,0.9989670515060425,0.4433460533618927,0.0075830696150660515,0.8547637462615967,0.0010329718934372067,0.10451721400022507,0.13017812371253967,0.9914106130599976,0.7745354175567627,0.23036743700504303,0.28138554096221924,0.28433486819267273,0.5490708351135254,0.1442033052444458,0.24803625030189416,110228.0,20,0.09090909090909091,38744,1
106,RS2895_gt.nii,0.2300572544336319,48.47679901123047,0.1642197072505951,0.99626624584198,0.22832800447940826,0.9943879842758179,0.8357802629470825,0.003733730176463723,0.7716720104217529,0.005611986853182316,0.13102877140045166,0.10560701787471771,0.990706205368042,0.5802429914474487,0.19103898108005524,0.18905766308307648,0.19363874197006226,0.16048598289489746,0.22271597385406494,0.2234209089254293,33416.0,19,0.2222222222222222,112112,2
107,PS4413_gt.nii,0.025834035128355026,59.187828063964844,0.028551746159791946,0.9962900280952454,0.011861603707075119,0.9984813928604126,0.9714482426643372,0.0037099679466336966,0.9881383776664734,0.0015185776865109801,0.2649576663970947,0.00845095980912447,0.9947829246520996,0.5124208927154541,0.01676027849316597,0.016029320657253265,0.01840297505259514,0.024841785430908203,0.010342955589294434,0.020658811149111753,32351.0,19,0.06896551724137931,26128,5
108,RS4977_gt.nii,0.3472370207309723,91.06591033935547,0.6440228819847107,0.9965846538543701,0.17796768248081207,0.9995900392532349,0.3559771180152893,0.0034153289161622524,0.8220323324203491,0.00040993341826833785,0.06787945330142975,0.16202892363071442,0.9961803555488586,0.8203037977218628,0.27887246012687683,0.33726078271865845,0.3385487496852875,0.6406075954437256,0.17755770683288574,0.29587621480933163,54346.0,4,0.3076923076923077,19240,4
109,RS5057_gt.nii,0.4903075098991394,84.5286865234375,0.6082883477210999,0.995445966720581,0.3321313261985779,0.9985370635986328,0.39171165227890015,0.004554057493805885,0.6678686738014221,0.0014629208017140627,0.07963486760854721,0.2736116945743561,0.9940098524093628,0.8018671274185181,0.42966267466545105,0.44680628180503845,0.44947928190231323,0.6037342548370361,0.33066844940185547,0.4711145957785743,54992.0,12,0.23076923076923078,62232,6
110,RS4863_gt.nii,0.21271757781505585,83.336669921875,0.36318084597587585,0.9888895153999329,0.1094822958111763,0.99758380651474,0.6368191838264465,0.011110511608421803,0.8905177116394043,0.002416185336187482,0.14886808395385742,0.09184974431991577,0.9865449666976929,0.6760351657867432,0.16824613511562347,0.19415149092674255,0.1994037926197052,0.35207033157348633,0.10706615447998047,0.18918549392818226,146397.0,2,0.4166666666666667,62864,9
111,PS5351_gt.nii,0.0,88.07779693603516,0.0,0.9900457262992859,0.0,0.9997279047966003,1.0,0.009954273700714111,1.0,0.0002721210184972733,1.0,0.0,0.989778995513916,0.49502286314964294,0.0,-0.0016458333702757955,0.0,-0.009954273700714111,-0.0002720952033996582,0.0,161508.0,4,0.0,4520,2
112,RS5007_gt.nii,0.0,93.9640884399414,0.0,0.99648118019104,0.0,0.9999487996101379,1.0,0.003518820507451892,1.0,5.120173591421917e-05,1.0,0.0,0.9964303374290466,0.49824059009552,0.0,-0.0004244640585966408,0.0,-0.003518819808959961,-5.120038986206055e-05,0.0,57737.0,21,0.0,856,2
113,RS5012_gt.nii,0.3598361909389496,95.4840316772461,0.7665148973464966,0.9962498545646667,0.2011898308992386,0.999711275100708,0.23348508775234222,0.0037501712795346975,0.7988101840019226,0.0002887077280320227,0.06537356972694397,0.18957215547561646,0.9959670901298523,0.8813823461532593,0.31872326135635376,0.3914591670036316,0.3927021920681,0.7627646923065186,0.20090115070343018,0.33017628037968083,61234.0,9,0.15384615384615385,20648,2
114,RS4974_gt.nii,0.10262411832809448,70.3082504272461,0.19606530666351318,0.9971534609794617,0.05785483121871948,0.9992817640304565,0.8039346933364868,0.002846511546522379,0.9421451687812805,0.0007182583212852478,0.10753463208675385,0.046761784702539444,0.9964399337768555,0.596609354019165,0.08934561163187027,0.10507073998451233,0.10650505125522614,0.19321870803833008,0.05713653564453125,0.10231340026189437,33525.0,20,0.09523809523809523,14944,1
115,PS4305_gt.nii,0.0,41.67733383178711,0.0,0.9992013573646545,0.0,0.9976129531860352,1.0,0.0007986401324160397,1.0,0.002387041226029396,1.0,0.0,0.9968181252479553,0.49960067868232727,0.0,-0.0013807198265567422,0.0,-0.000798642635345459,-0.0023870468139648438,0.0,31267.0,9,0.0,40016,2
116,RS4459_gt.nii,0.0,89.60887145996094,0.0,0.9997337460517883,0.0,0.9998769164085388,1.0,0.00026622708537615836,1.0,0.0001230567431775853,1.0,0.0,0.9996107816696167,0.49986687302589417,0.0,-0.0001810001122066751,0.0,-0.0002662539482116699,-0.00012308359146118164,0.0,1689.0,8,0.0,2064,2
117,RS4898_gt.nii,0.07370216399431229,91.0274658203125,0.44295376539230347,0.9903421401977539,0.024463266134262085,0.9996925592422485,0.5570462346076965,0.00965783279389143,0.9755367636680603,0.0003074429405387491,0.1286613941192627,0.02373313158750534,0.990043044090271,0.7166479825973511,0.04636585712432861,0.10230650007724762,0.10409656912088394,0.43329596519470215,0.024155855178833008,0.04734728140794329,160513.0,5,0.5333333333333333,9168,9
118,RS5033_gt.nii,0.0,79.02531433105469,0.0,0.9995339512825012,0.0,0.9993512034416199,1.0,0.0004660529375541955,1.0,0.0006488006911240518,1.0,0.0,0.9988857507705688,0.4997669756412506,0.0,-0.0005498867831192911,0.0,-0.0004660487174987793,-0.000648796558380127,0.0,5559.0,2,0.0,10880,3
119,PS4183_gt.nii,0.3869558870792389,47.53945541381836,0.2736580967903137,0.997527003288269,0.3849124014377594,0.9958991408348083,0.7263419032096863,0.0024730153381824493,0.6150875687599182,0.004100862890481949,0.08680994808673859,0.19039683043956757,0.9934564232826233,0.6355925798416138,0.31988799571990967,0.3213571310043335,0.32455259561538696,0.27118515968322754,0.38081157207489014,0.4029529279560494,35234.0,12,0.2222222222222222,94344,3
120,PS5356_gt.nii,0.7026265859603882,84.12490844726562,0.7823722958564758,0.9947437644004822,0.5546700954437256,0.9981726408004761,0.21762770414352417,0.005256223026663065,0.4453299343585968,0.001827350351959467,0.07575608044862747,0.4805295765399933,0.9929814338684082,0.888558030128479,0.6491320133209229,0.6554563045501709,0.6587553024291992,0.777116060256958,0.5528427362442017,0.6919497514571125,66897.0,16,0.1111111111111111,139224,1
121,PS3544_gt.nii,0.0,90.38528442382812,0.0,0.999040424823761,0.0,0.9994024038314819,1.0,0.0009595520095899701,1.0,0.0005975731764920056,1.0,0.0,0.9984440207481384,0.4995202124118805,0.0,-0.0007572334725409746,0.0,-0.0009595751762390137,-0.0005975961685180664,0.0,2075.0,16,0.0,10016,3
122,RS4114_gt.nii,0.0,83.0818862915039,0.0,0.9997516870498657,0.0,0.9997348189353943,1.0,0.0002483191783539951,1.0,0.00026518729282543063,1.0,0.0,0.9994866251945496,0.49987584352493286,0.0,-0.00025661467225290835,0.0,-0.00024831295013427734,-0.0002651810646057129,0.0,2552.0,4,0.0,4448,7
123,RS4142_gt.nii,0.0,52.05957794189453,0.0,0.9998179078102112,0.0,0.9999508857727051,1.0,0.0001821011392166838,1.0,4.9123173084808514e-05,1.0,0.0,0.9997687935829163,0.4999089539051056,0.0,-9.458004933549091e-05,0.0,-0.00018209218978881836,-4.9114227294921875e-05,0.0,1674.0,2,0.0,824,1
124,RS5009_gt.nii,0.0,80.81861877441406,0.0,0.9997439980506897,0.0,0.9998888969421387,1.0,0.00025603038375265896,1.0,0.00011113150685559958,1.0,0.0,0.9996328949928284,0.49987199902534485,0.0,-0.00016868030070327222,0.0,-0.00025600194931030273,-0.00011110305786132812,0.0,1296.0,6,0.0,1864,2
125,RS5204_gt.nii,0.0016565731493756175,80.67837524414062,0.09910714626312256,0.9909409284591675,0.0007298454293049872,0.9999393224716187,0.9008928537368774,0.009059079922735691,0.9992701411247253,6.069125811336562e-05,0.232148677110672,0.0007250352646224201,0.9908813834190369,0.545024037361145,0.0014490199973806739,0.007762476336210966,0.008504875004291534,0.09004807472229004,0.0006691217422485352,0.0014588275494982815,150731.0,8,0.2,1120,1
126,PS3801_gt.nii,0.3972563147544861,93.16786193847656,0.6987624764442444,0.9966854453086853,0.22036443650722504,0.9995949268341064,0.3012375235557556,0.0033145819325000048,0.7796355485916138,0.00040506443474441767,0.06443491578102112,0.20124617218971252,0.9962865114212036,0.8477239608764648,0.33506232500076294,0.39111417531967163,0.3924059271812439,0.6954479217529297,0.21995937824249268,0.3541462204022697,53035.0,21,0.08695652173913043,22464,1
127,RS4872_gt.nii,0.07753550261259079,76.26270294189453,0.21073903143405914,0.9916127324104309,0.0350908525288105,0.9988492727279663,0.789260983467102,0.008387289941310883,0.9649091362953186,0.0011507015442475677,0.16631771624088287,0.031014809384942055,0.9904841184616089,0.6011759042739868,0.06016365438699722,0.08287248015403748,0.08599425852298737,0.20235180854797363,0.03394007682800293,0.06495115952436939,119593.0,13,0.26666666666666666,24248,2
128,RS5133_gt.nii,0.44931700825691223,21.095022201538086,0.3016205430030823,0.9997674226760864,0.45937326550483704,0.9995425939559937,0.6983794569969177,0.00023255076666828245,0.5406267046928406,0.0004574238555505872,0.02701815403997898,0.2226029634475708,0.9993103742599487,0.6506940126419067,0.364145964384079,0.37190282344818115,0.372231662273407,0.3013880252838135,0.4589158296585083,0.5165263486124103,5220.0,6,0.2,10984,2
129,RS5195_gt.nii,0.0,73.62844848632812,0.0,0.9993587732315063,0.0,0.998193085193634,1.0,0.0006412522634491324,1.0,0.001806938904337585,1.0,0.0,0.9975541234016418,0.4996793866157532,0.0,-0.0010764310136437416,0.0,-0.0006412267684936523,-0.0018069148063659668,0.0,23869.0,2,0.0,30296,2
130,RS5156_gt.nii,0.3377590477466583,103.48429870605469,0.8544378280639648,0.9948695302009583,0.18029332160949707,0.999806821346283,0.14556218683719635,0.005130441393703222,0.8197066783905029,0.000193194136954844,0.07191600650548935,0.17492066323757172,0.9946843385696411,0.9246536493301392,0.29775741696357727,0.3911014199256897,0.39249134063720703,0.8493072986602783,0.1801002025604248,0.3002159484264346,88126.0,6,0.25,22128,1
131,RS3975_gt.nii,0.18769103288650513,43.652008056640625,0.22568278014659882,0.9976593255996704,0.09873167425394058,0.999118983745575,0.77431720495224,0.0023406485561281443,0.9012683033943176,0.0008810368017293513,0.09242771565914154,0.07374925166368484,0.9967832565307617,0.6116710305213928,0.13736772537231445,0.14783155918121338,0.14927169680595398,0.22334206104278564,0.09785068035125732,0.17460736707369107,21979.0,8,0.125,19040,4
132,RS5020_gt.nii,0.6188620924949646,33.58571243286133,0.4719613492488861,0.9988001585006714,0.608440101146698,0.9979158639907837,0.5280386805534363,0.0011998539557680488,0.391559898853302,0.002084119478240609,0.04800034686923027,0.362008661031723,0.9967271089553833,0.7353807687759399,0.5315805673599243,0.5342743396759033,0.535873293876648,0.4707615375518799,0.6063559055328369,0.639708448824556,17440.0,4,0.3333333333333333,66016,1
133,PS1583_gt.nii,0.0,58.215118408203125,0.0,0.9995298981666565,0.0,0.9989886283874512,1.0,0.0004701002035290003,1.0,0.001011369749903679,1.0,0.0,0.9985194802284241,0.49976494908332825,0.0,-0.0006895252736285329,0.0,-0.00047010183334350586,-0.0010113716125488281,0.0,11773.0,3,0.0,16960,2
134,PS4323_gt.nii,0.0,88.89319610595703,0.0,0.997331440448761,0.0,0.9996863603591919,1.0,0.0026685597840696573,1.0,0.00031364188180305064,1.0,0.0,0.9970194697380066,0.4986657202243805,0.0,-0.0009148617973551154,0.0,-0.0026685595512390137,-0.00031363964080810547,0.0,38811.0,2,0.0,5248,1
135,RS5160_gt.nii,0.4976940453052521,67.04621124267578,0.7199057936668396,0.9903252720832825,0.33860406279563904,0.9980579018592834,0.2800942063331604,0.009674734435975552,0.6613959074020386,0.0019421199103817344,0.10388344526290894,0.29918867349624634,0.9884774684906006,0.855115532875061,0.46057772636413574,0.48898646235466003,0.49372363090515137,0.7102310657501221,0.3366619348526001,0.47921402628622195,135533.0,21,0.08695652173913043,114640,1
136,PS4484_gt.nii,,,,0.9999526739120483,0.0,1.0,,4.7326087951660156e-05,1.0,0.0,,0.0,0.9999526739120483,,0.0,,,,0.0,0.0,794.0,6,0.0,0,0
137,RS4457_gt.nii,0.0,71.49824523925781,0.0,0.9993268251419067,0.0,0.9999446272850037,1.0,0.000673152506351471,1.0,5.5350366892525926e-05,1.0,0.0,0.9992715716362,0.49966341257095337,0.0,-0.00019302652799524367,0.0,-0.0006731748580932617,-5.537271499633789e-05,0.0,9902.0,4,0.0,928,1
138,RS2437_gt.nii,0.36072060465812683,76.19415283203125,0.29757919907569885,0.9966407418251038,0.31937161087989807,0.9962806701660156,0.7024208307266235,0.00335925561375916,0.6806284189224243,0.0037193510215729475,0.0960436686873436,0.18209633231163025,0.992957353591919,0.6471099853515625,0.3080905079841614,0.30474773049354553,0.30828291177749634,0.294219970703125,0.3156522512435913,0.3654321673658767,5370.0,14,0.09090909090909091,88400,4
139,PS2501_gt.nii,0.1385757327079773,70.60453033447266,0.09779414534568787,0.9863672852516174,0.20117855072021484,0.9688869714736938,0.9022058248519897,0.013632742688059807,0.7988214492797852,0.031113039702177048,0.27186235785484314,0.07044104486703873,0.956229567527771,0.5420807003974915,0.13161124289035797,0.11963675171136856,0.1402643471956253,0.08416140079498291,0.1700655221939087,0.14330504469913227,296777.0,18,0.10526315789473684,569032,1
140,RS5003_gt.nii,0.8217824101448059,7.071067810058594,0.7201718688011169,0.998767077922821,0.8203154802322388,0.997814953327179,0.27982816100120544,0.0012329472228884697,0.17968448996543884,0.0021850222256034613,0.03973223268985748,0.6220450401306152,0.9966064691543579,0.859469473361969,0.7669886350631714,0.7669327855110168,0.7686144113540649,0.718938946723938,0.8181304931640625,0.8399713145981803,15796.0,4,0.3333333333333333,130112,1
141,PS5250_gt.nii,0.2476673126220703,49.85478973388672,0.4630187451839447,0.9894946217536926,0.13610896468162537,0.9980638027191162,0.5369812846183777,0.010505366139113903,0.8638910055160522,0.0019361741142347455,0.13090954720973969,0.11755309253931046,0.9876193404197693,0.7262566685676575,0.2103758603334427,0.24640412628650665,0.2510398328304291,0.45251333713531494,0.13417279720306396,0.2271001842572872,145225.0,2,0.38095238095238093,59760,8
142,RS4858_gt.nii,0.0,,0.0,0.9997941851615906,0.0,0.9997801184654236,1.0,0.00020580047566909343,1.0,0.00021986717183608562,1.0,0.0,0.9995744228363037,0.4998970925807953,0.0,-0.00021271758305374533,0.0,-0.00020581483840942383,-0.00021988153457641602,0.0,2225.0,4,0.0,3688,4
143,RS4115_gt.nii,0.0,45.799560546875,0.0,0.9994209408760071,0.0,0.9994513392448425,1.0,0.0005790786235593259,1.0,0.0005486803129315376,1.0,0.0,0.9988728761672974,0.49971047043800354,0.0,-0.0005636745481751859,0.0,-0.0005790591239929199,-0.0005486607551574707,0.0,2134.0,1,0.0,9200,2
144,RS4195_gt.nii,0.0,77.09410095214844,0.0,0.9995859861373901,0.0,0.9996718168258667,1.0,0.0004140304808970541,1.0,0.0003281997924204916,1.0,0.0,0.9992580413818359,0.49979299306869507,0.0,-0.00036862544948235154,0.0,-0.0004140138626098633,-0.0003281831741333008,0.0,1199.0,3,0.0,5504,5
145,RS4987_gt.nii,0.012612612918019295,98.0866928100586,0.014305816031992435,0.9989117980003357,0.0066412631422281265,0.9994984269142151,0.985694169998169,0.0010882187634706497,0.9933587312698364,0.0005015858332626522,0.21617648005485535,0.004556319210678339,0.9984112977981567,0.506608784198761,0.009071306325495243,0.009008428081870079,0.009747239761054516,0.013217568397521973,0.006139636039733887,0.012419198859876825,7697.0,3,0.25,8528,3
146,RS4436_gt.nii,0.00463308347389102,66.70082092285156,0.013632162474095821,0.9986752867698669,0.0026483526453375816,0.9997451901435852,0.9863678216934204,0.0013246972812339664,0.9973516464233398,0.0002547905605752021,0.23764553666114807,0.00222247326746583,0.9984211921691895,0.5061537027359009,0.004435089882463217,0.005427584983408451,0.006008558440953493,0.012307405471801758,0.002393484115600586,0.004819080290778404,17796.0,2,0.5,4328,1
147,PS5300_gt.nii,0.0,59.51176452636719,0.0,0.999014675617218,0.0,0.9994592070579529,1.0,0.0009853203082457185,1.0,0.0005407890421338379,1.0,0.0,0.9984749555587769,0.499507337808609,0.0,-0.0007299660355783999,0.0,-0.0009853243827819824,-0.0005407929420471191,0.0,5555.0,7,0.0,9064,3
148,RS4427_gt.nii,0.3404490351676941,64.0,0.7486838698387146,0.9893242120742798,0.19704794883728027,0.9991118907928467,0.2513161599636078,0.0106757627800107,0.8029520511627197,0.0008881342364475131,0.10667451471090317,0.1848229169845581,0.9884850978851318,0.8690040111541748,0.31198403239250183,0.3804832696914673,0.38409194350242615,0.7380080223083496,0.19615983963012695,0.3219170531298002,167920.0,14,0.125,58504,1
149,RS4082_gt.nii,0.0,,0.0,0.9998454451560974,0.0,0.9997863173484802,1.0,0.00015452824300155044,1.0,0.00021365605061873794,1.0,0.0,0.9996318817138672,0.4999227225780487,0.0,-0.00018170276598539203,0.0,-0.0001545548439025879,-0.0002136826515197754,0.0,2245.0,3,0.0,3584,3
150,RS5212_gt.nii,0.0,86.04882049560547,0.0,0.9991297125816345,0.0,0.9993432760238647,1.0,0.0008702623890712857,1.0,0.0006566990632563829,1.0,0.0,0.9984741806983948,0.49956485629081726,0.0,-0.0007559765363112092,0.0,-0.0008702874183654785,-0.0006567239761352539,0.0,922.0,42,0.0,11008,3
151,RS3552_gt.nii,0.0,94.00823974609375,0.0,0.9997366070747375,0.0,0.999541163444519,1.0,0.0002633945259731263,1.0,0.00045883815619163215,1.0,0.0,0.9992780089378357,0.4998683035373688,0.0,-0.0003476426936686039,0.0,-0.00026339292526245117,-0.00045883655548095703,0.0,5013.0,13,0.0,7696,1
152,RS3998_gt.nii,0.0,115.77909851074219,0.0,0.9996104836463928,0.0,0.9990127086639404,1.0,0.00038954318733885884,1.0,0.0009873178787529469,1.0,0.0,0.9986239075660706,0.4998052418231964,0.0,-0.0006201636861078441,0.0,-0.00038951635360717773,-0.0009872913360595703,0.0,13142.0,8,0.0,16558,1
153,RS3435_gt.nii,0.0009308371227234602,91.21403503417969,0.0032226562034338713,0.9907577633857727,0.00021290734002832323,0.9993859529495239,0.996777355670929,0.009242215193808079,0.9997870922088623,0.0006140575860626996,0.6287329792976379,0.00019975303439423442,0.990155041217804,0.4969902038574219,0.0003994262660853565,-0.0015539457090198994,0.0008283279603347182,-0.00601959228515625,-0.0004011392593383789,0.0004125979920231055,143460.0,25,0.07407407407407407,10240,1
154,RS5174_gt.nii,0.014930449426174164,56.331607818603516,0.17167721688747406,0.9921920895576477,0.004946207161992788,0.9998112916946411,0.8283227682113647,0.0078078871592879295,0.995053768157959,0.00018869851191993803,0.17577466368675232,0.004830917809158564,0.9920066595077515,0.5819346308708191,0.009615384973585606,0.027921490371227264,0.02914019674062729,0.16386926174163818,0.004757523536682129,0.009836362812202529,127624.0,1,0.2857142857142857,3792,3
155,RS4368_gt.nii,0.0,92.26646423339844,0.0,0.9994548559188843,0.0,0.9994537234306335,1.0,0.0005451436736620963,1.0,0.0005462761619128287,1.0,0.0,0.9989091753959656,0.49972742795944214,0.0,-0.0005457096267491579,0.0,-0.0005451440811157227,-0.0005462765693664551,0.0,1412.0,12,0.0,9160,1
156,RS5070_gt.nii,0.0,88.32327270507812,0.0,0.9898175597190857,0.0,0.9988621473312378,1.0,0.010182464495301247,1.0,0.0011378625640645623,1.0,0.0,0.9887027144432068,0.49490877985954285,0.0,-0.0034038573503494263,0.0,-0.010182440280914307,-0.001137852668762207,0.0,149628.0,12,0.0,18896,1
157,PS3417_gt.nii,0.43616998195648193,101.395751953125,0.7680701017379761,0.996935248374939,0.24874180555343628,0.9996927380561829,0.23192988336086273,0.0030647420790046453,0.7512581944465637,0.0003072620602324605,0.05941489711403847,0.23136380314826965,0.9966332912445068,0.8825026750564575,0.37578463554382324,0.4359515607357025,0.43709397315979004,0.765005350112915,0.24843454360961914,0.39270577094088166,50527.0,7,0.2222222222222222,22136,1
158,PS5278_gt.nii,0.2953663170337677,49.76394271850586,0.1859504133462906,0.9990270137786865,0.44701480865478516,0.9965652823448181,0.8140496015548706,0.0009729715529829264,0.5529851913452148,0.003434715559706092,0.0674562081694603,0.15117523074150085,0.9956024289131165,0.592488706111908,0.26264503598213196,0.28644776344299316,0.28830987215042114,0.18497741222381592,0.44358015060424805,0.31463256949931756,44004.0,20,0.15384615384615385,70664,1
159,PS5241_gt.nii,0.0,89.03594207763672,0.0,0.9993477463722229,0.0,0.9984559416770935,1.0,0.0006522468174807727,1.0,0.0015440506394952536,1.0,0.0,0.9978057146072388,0.49967387318611145,0.0,-0.0010035446612164378,0.0,-0.0006522536277770996,-0.0015440583229064941,0.0,19747.0,1,0.0,25888,5
160,RS4343_gt.nii,0.0,101.78899383544922,0.0,0.9986972808837891,0.0,0.9999116659164429,1.0,0.00130271480884403,1.0,8.832993626128882e-05,1.0,0.0,0.998609185218811,0.49934864044189453,0.0,-0.00033921780413948,0.0,-0.0013027191162109375,-8.83340835571289e-05,0.0,19997.0,29,0.0,1480,1
161,RS4626_gt.nii,0.0,90.71161651611328,0.0,0.996688961982727,0.0,0.9975278973579407,1.0,0.0033110303338617086,1.0,0.002472101943567395,1.0,0.0,0.9942331910133362,0.4983444809913635,0.0,-0.0028609796427190304,0.0,-0.0033110380172729492,-0.002472102642059326,0.0,7047.0,33,0.0,41338,2
162,PS4644_gt.nii,0.13007794320583344,51.551414489746094,0.07459593564271927,0.9992597699165344,0.10400866717100143,0.9989343285560608,0.9254040718078613,0.0007402473711408675,0.895991325378418,0.0010656567756086588,0.09059038013219833,0.04541297256946564,0.9981958270072937,0.5369278788566589,0.08688044548034668,0.0871947705745697,0.08808305114507675,0.07385575771331787,0.10294294357299805,0.15267175572519084,10258.0,4,0.2857142857142857,19304,5
163,RS4943_gt.nii,0.4700312316417694,87.38762664794922,0.8005210757255554,0.9903966188430786,0.28103116154670715,0.9990564584732056,0.19947895407676697,0.009603380225598812,0.7189688682556152,0.0009435691172257066,0.09871602058410645,0.26263877749443054,0.9895104169845581,0.8954588174819946,0.41601571440696716,0.47066572308540344,0.4743114709854126,0.7909176349639893,0.28008759021759033,0.4316024663391526,158685.0,14,0.1111111111111111,78304,2
164,PS5182_gt.nii,0.6756617426872253,28.65309715270996,0.645132839679718,0.9931224584579468,0.6052393913269043,0.9941935539245605,0.354867160320282,0.006877518258988857,0.3947606384754181,0.0058064390905201435,0.09358742833137512,0.45406925678253174,0.9875261783599854,0.8191276788711548,0.6245496869087219,0.6185396313667297,0.624867856502533,0.6382553577423096,0.5994329452514648,0.6786849898330991,28833.0,6,0.4,269808,2
165,RS5008_gt.nii,0.5340140461921692,84.028564453125,0.46242430806159973,0.9993072748184204,0.42421385645866394,0.999406635761261,0.5375757217407227,0.0006927140057086945,0.5757861137390137,0.000593362026847899,0.037262167781591415,0.2841056287288666,0.9987154006958008,0.7308657765388489,0.442495733499527,0.44226574897766113,0.4429072141647339,0.46173155307769775,0.42362046241760254,0.541689097184838,1797.0,13,0.13333333333333333,18496,1
166,RS3023_gt.nii,0.0,60.464866638183594,0.0,0.9992623329162598,0.0,0.9960932731628418,1.0,0.0007376858848147094,1.0,0.003906736616045237,1.0,0.0,0.995361328125,0.4996311664581299,0.0,-0.0016976289916783571,0.0,-0.0007376670837402344,-0.003906726837158203,0.0,58205.0,3,0.0,65496,1
167,RS5163_gt.nii,0.5190507769584656,72.50517272949219,0.39633414149284363,0.9998272657394409,0.3128557801246643,0.9998801946640015,0.6036658883094788,0.00017270891112275422,0.6871442198753357,0.00011977583199040964,0.020449602976441383,0.21188755333423615,0.9997075796127319,0.6980807185173035,0.3496818542480469,0.3519856929779053,0.35212984681129456,0.39616143703460693,0.31273603439331055,0.5367243133265513,397.0,2,0.5,3328,1
168,PS5368_gt.nii,0.0,74.97332763671875,0.0,0.9978809952735901,0.0,0.9991317391395569,1.0,0.0021189928520470858,1.0,0.0008682513143867254,1.0,0.0,0.997016429901123,0.49894049763679504,0.0,-0.00135639903601259,0.0,-0.002119004726409912,-0.0008682608604431152,0.0,18629.0,27,0.0,14536,3
169,PS5283_gt.nii,0.5810769200325012,40.464805603027344,0.5675185322761536,0.9966288805007935,0.45947036147117615,0.9978136420249939,0.4324814975261688,0.003371128113940358,0.5405296087265015,0.0021863351576030254,0.071556955575943,0.3403124511241913,0.9944730401039124,0.7820737361907959,0.507810652256012,0.5079129934310913,0.5106446146965027,0.5641474723815918,0.45728397369384766,0.5784124642535414,20785.0,11,0.17391304347826086,84288,6
170,PS5353_gt.nii,0.3314918279647827,41.63712692260742,0.5556769967079163,0.9954331517219543,0.18877030909061432,0.9991471171379089,0.44432300329208374,0.004566863179206848,0.8112297058105469,0.0008529067854396999,0.08312071859836578,0.16401375830173492,0.9945937395095825,0.7755550742149353,0.2818072438240051,0.32181236147880554,0.32387545704841614,0.5511101484298706,0.18791747093200684,0.3121026369559689,61851.0,7,0.3448275862068966,32024,9
171,RS4310_gt.nii,0.7295017838478088,24.197105407714844,0.5909967422485352,0.995262086391449,0.6313064694404602,0.9943904876708984,0.40900328755378723,0.0047379364259541035,0.3686935305595398,0.005609513726085424,0.08217863738536835,0.4393531382083893,0.9897878170013428,0.7931294441223145,0.6104869246482849,0.6056569814682007,0.6108191609382629,0.5862588882446289,0.6256968975067139,0.756991878398683,21593.0,10,0.32,227184,8
172,RS5220_gt.nii,0.00017591696814633906,43.681800842285156,0.00010279605339746922,0.9994587302207947,0.00022045854711905122,0.998839795589447,0.9998971819877625,0.0005412417813204229,0.9997795224189758,0.0011601761216297746,0.6965742111206055,7.011147681623697e-05,0.9982998371124268,0.4997807741165161,0.0001402131310896948,-0.0006418841076083481,0.0001505399268353358,-0.00043845176696777344,-0.0009397268295288086,0.00020478165156401988,12969.0,15,0.1,19456,3
173,PS2481_gt.nii,0.7771684527397156,40.31128692626953,0.8185394406318665,0.9967055320739746,0.6529465913772583,0.998623251914978,0.18146057426929474,0.0032944914419203997,0.3470534384250641,0.001376724918372929,0.0596567802131176,0.5703832507133484,0.9953665137290955,0.9076224565505981,0.7264255285263062,0.7288271188735962,0.7310694456100464,0.8152449131011963,0.6515698432922363,0.7599104671025505,42050.0,18,0.1,126088,1
174,RS5074_gt.nii,0.05388787016272545,103.07279205322266,0.028917910531163216,0.9993415474891663,0.09194266051054001,0.9977646470069885,0.9710820913314819,0.0006584770744666457,0.9080573320388794,0.002235360909253359,0.13111136853694916,0.022493651136755943,0.9971092939376831,0.5141297578811646,0.0439976342022419,0.05034954845905304,0.05156345292925835,0.0282595157623291,0.08970725536346436,0.058521237545883585,29210.0,20,0.1,38592,1
175,PS3782_gt.nii,0.0004863628710154444,60.4400520324707,0.0010047632968053222,0.9854065775871277,0.00011044209531974047,0.9983762502670288,0.9989952445030212,0.01459343172609806,0.9998895525932312,0.0016237474046647549,0.7921440601348877,9.951458923751488e-05,0.9838298559188843,0.4932056665420532,0.00019900937331840396,-0.0045347330160439014,0.00033311883453279734,-0.013588666915893555,-0.0015133023262023926,0.00020815585476888918,214219.0,21,0.09090909090909091,26872,1
176,PS5281_gt.nii,0.0,82.90355682373047,0.0,0.9978830814361572,0.0,0.9995431900024414,1.0,0.0021169299725443125,1.0,0.000456822948763147,1.0,0.0,0.9974281787872314,0.4989415407180786,0.0,-0.0009833931690081954,0.0,-0.0021169185638427734,-0.00045680999755859375,0.0,26885.0,13,0.0,7648,1
177,RS4668_gt.nii,0.27547013759613037,92.17808532714844,0.5796568393707275,0.9983001351356506,0.12992918491363525,0.9998156428337097,0.4203431308269501,0.0016998937353491783,0.8700708150863647,0.00018435956735629588,0.051371071487665176,0.1187414601445198,0.9981168508529663,0.7889784574508667,0.21227684617042542,0.2738374173641205,0.2744345963001251,0.5779569149017334,0.1297447681427002,0.22657476647949543,26965.0,9,0.15384615384615385,7344,2
178,RS3443_gt.nii,0.0,,0.0,0.9999704360961914,0.0,0.9999723434448242,1.0,2.9564722353825346e-05,1.0,2.7657373721012846e-05,1.0,0.0,0.9999427795410156,0.4999852180480957,0.0,-2.85951482510427e-05,0.0,-2.956390380859375e-05,-2.765655517578125e-05,0.0,230.0,2,0.0,464,2
179,RS5058_gt.nii,0.2918289601802826,43.672630310058594,0.34071260690689087,0.9951633810997009,0.20468629896640778,0.9975854754447937,0.6592873930931091,0.00483664171770215,0.7953137159347534,0.0024145517963916063,0.10646089911460876,0.14661574363708496,0.9927810430526733,0.6679379940032959,0.25573650002479553,0.2606496214866638,0.26408180594444275,0.3358759880065918,0.20227181911468506,0.2773715816765198,41035.0,13,0.13333333333333333,61072,1
180,RS5146_gt.nii,0.4262085258960724,35.84689712524414,0.6620094180107117,0.9862456917762756,0.23638689517974854,0.9978007078170776,0.3379906117916107,0.013754289597272873,0.7636131048202515,0.0021993143018335104,0.12598185241222382,0.21093016862869263,0.9841736555099487,0.8241275548934937,0.3483770787715912,0.38963228464126587,0.39558860659599304,0.6482551097869873,0.23418760299682617,0.35904232448264173,227750.0,1,0.6666666666666666,107216,1
181,PS3938_gt.nii,0.057672563940286636,75.07860565185547,0.0389588288962841,0.998872697353363,0.046257954090833664,0.9986515641212463,0.9610411524772644,0.0011272730771452188,0.9537420272827148,0.0013484180672094226,0.14537708461284637,0.021604793146252632,0.9975274801254272,0.5189157724380493,0.04229579493403435,0.04121889919042587,0.042451806366443634,0.03783154487609863,0.04490947723388672,0.06593723006046645,8572.0,19,0.08695652173913043,23512,2
182,RS4954_gt.nii,0.003082167124375701,97.0237045288086,0.005383022595196962,0.9949162602424622,0.0012192691210657358,0.9988487958908081,0.9946169853210449,0.005083752796053886,0.9987807273864746,0.0011512157507240772,0.4926324188709259,0.0009950915118679404,0.9937767386436462,0.500149667263031,0.001988204661756754,0.0001427106763003394,0.0025619042571634054,0.0002993345260620117,6.80685043334961e-05,0.0022468997104956143,63294.0,7,0.18181818181818182,19320,2
183,RS2838_gt.nii,0.5668749213218689,92.7685317993164,0.8152876496315002,0.9984155893325806,0.3707907795906067,0.9997881650924683,0.18471238017082214,0.0015844349982216954,0.6292092204093933,0.0002118312695529312,0.042222362011671066,0.3420557975769043,0.9982060790061951,0.9068516492843628,0.5097489953041077,0.5491277575492859,0.5498191714286804,0.8137032985687256,0.3705790042877197,0.5399706668967302,25321.0,11,0.15384615384615385,19192,1
184,RS5034_gt.nii,0.7173455953598022,95.42012023925781,0.752301037311554,0.9980030059814453,0.5765083432197571,0.9991039037704468,0.24769897758960724,0.001996972132474184,0.4234916567802429,0.0008960745180957019,0.04899756982922554,0.48453477025032043,0.997118353843689,0.8751519918441772,0.6527765989303589,0.6571789979934692,0.6585649847984314,0.7503039836883545,0.5756123065948486,0.703853421305331,22496.0,6,0.2,60408,2
185,RS4868_gt.nii,0.15346859395503998,64.73213958740234,0.08024662733078003,0.9987490177154541,0.14052878320217133,0.9976581335067749,0.91975337266922,0.0012510039377957582,0.8594712018966675,0.002341869054362178,0.11099743098020554,0.05382837355136871,0.9964137077331543,0.5394978523254395,0.10215775668621063,0.10448042303323746,0.10619303584098816,0.0789957046508789,0.13818693161010742,0.18131256952169078,25682.0,30,0.11764705882352941,42656,4
186,RS5041_gt.nii,0.011448250152170658,82.97589874267578,0.07658791542053223,0.9868762493133545,0.0035818598698824644,0.9994239807128906,0.9234120845794678,0.013123723678290844,0.9964181184768677,0.0005760316853411496,0.2927611172199249,0.0034335770178586245,0.986315906047821,0.5317320823669434,0.006843655835837126,0.013811678625643253,0.016562825068831444,0.06346416473388672,0.0030058622360229492,0.0070923257628060865,209412.0,22,0.1875,10328,5
187,RS4297_gt.nii,0.28939899802207947,87.88629150390625,0.7364978194236755,0.9921990633010864,0.1581939160823822,0.9994716644287109,0.2635021507740021,0.007800936233252287,0.8418061137199402,0.0005283342907205224,0.09331361949443817,0.14972002804279327,0.9916911125183105,0.8643484115600586,0.26044607162475586,0.338954895734787,0.34133484959602356,0.7286968231201172,0.15766561031341553,0.26701476707187727,126453.0,18,0.1,33328,1
188,RS4228_gt.nii,0.11010996997356415,60.3406982421875,0.09334992617368698,0.9986935257911682,0.06710122525691986,0.9990869760513306,0.9066500663757324,0.0013064767699688673,0.932898759841919,0.0009130496182478964,0.10578721016645432,0.04062524065375328,0.9977830648422241,0.5460216999053955,0.07807852327823639,0.07805247604846954,0.07914476841688156,0.09204339981079102,0.06618821620941162,0.10325160613609545,3948.0,12,0.2857142857142857,16872,2
189,RS4845_gt.nii,0.0006478548748418689,26.019224166870117,0.00010674636723706499,0.9996964335441589,0.00019642506958916783,0.9994415044784546,0.9998932480812073,0.0003035571426153183,0.9998036026954651,0.0005584861501120031,0.6278013586997986,6.916585698490962e-05,0.9991382956504822,0.49990159273147583,0.0001383221533615142,-0.0002669410896487534,0.00014480215031653643,-0.00019681453704833984,-0.00036209821701049805,0.00024192572880125802,6165.0,1,0.4,9368,2
190,PS5259_gt.nii,0.597381055355072,72.11795806884766,0.6156820058822632,0.9975066184997559,0.4993811845779419,0.998445987701416,0.38431796431541443,0.0024934003595262766,0.5006188154220581,0.0015540322056040168,0.05983048677444458,0.380706787109375,0.9959703087806702,0.8065943121910095,0.5514665246009827,0.5525051951408386,0.5544907450675964,0.613188624382019,0.4978271722793579,0.5948290050879842,17967.0,6,0.25,67504,1
191,RS5088_gt.nii,0.0,,0.0,0.9993501305580139,0.0,0.9968627691268921,1.0,0.0006498803850263357,1.0,0.0031372366938740015,1.0,0.0,0.9962169528007507,0.49967506527900696,0.0,-0.0014278755988925695,0.0,-0.000649869441986084,-0.00313723087310791,0.0,45260.0,4,0.0,52600,4
192,RS5173_gt.nii,0.4264073073863983,60.406951904296875,0.7307329177856445,0.9913662672042847,0.26153799891471863,0.9988647103309631,0.26926708221435547,0.008633708581328392,0.7384620308876038,0.0011352751171216369,0.09804079681634903,0.2385481745004654,0.9902802109718323,0.8610495924949646,0.3852061331272125,0.43363186717033386,0.43716636300086975,0.7220991849899292,0.2604026794433594,0.402516565683625,132586.0,14,0.125,69912,1
193,RS4803_gt.nii,0.0,75.47847747802734,0.0,0.9930405616760254,0.0,0.9992879033088684,1.0,0.0069594127126038074,1.0,0.0007121018134057522,1.0,0.0,0.9923383593559265,0.4965202808380127,0.0,-0.002226164797320962,0.0,-0.006959438323974609,-0.0007120966911315918,0.0,101672.0,4,0.0,11864,5
194,RS5180_gt.nii,0.4240652620792389,58.725616455078125,0.7720285058021545,0.9970322251319885,0.24882175028324127,0.9997089505195618,0.22797150909900665,0.0029677939601242542,0.7511782646179199,0.0002910654875449836,0.058381278067827225,0.23179106414318085,0.9967460632324219,0.8845303654670715,0.37634801864624023,0.43719014525413513,0.4382892847061157,0.7690607309341431,0.24853074550628662,0.39357736786772435,47576.0,7,0.36363636363636365,21336,2
195,PS4442_gt.nii,0.04567524418234825,29.393877029418945,0.02306225150823593,0.999363362789154,0.09081597626209259,0.9973116517066956,0.9769377708435059,0.0006366594461724162,0.9091840386390686,0.0026883778627961874,0.14247821271419525,0.018736353144049644,0.9966785907745361,0.5112128257751465,0.03678351640701294,0.04445574805140495,0.04576484113931656,0.02242565155029297,0.08812761306762695,0.049171615407722344,37925.0,15,0.21052631578947367,46136,3
196,PS4336_gt.nii,0.0,83.82123565673828,0.0,0.9986152648925781,0.0,0.9998176097869873,1.0,0.0013847489608451724,1.0,0.00018240432837046683,1.0,0.0,0.9984333515167236,0.49930763244628906,0.0,-0.0005025775753892958,0.0,-0.001384735107421875,-0.0001823902130126953,0.0,19308.0,15,0.0,3056,1
197,RS5202_gt.nii,0.2676253318786621,83.36005401611328,0.7999876141548157,0.9858270883560181,0.14046135544776917,0.9994129538536072,0.20001238584518433,0.014172936789691448,0.8595386743545532,0.0005870420136488974,0.11746764183044434,0.13569597899913788,0.9852905869483948,0.8929073810577393,0.23896531760692596,0.3315347135066986,0.335212379693985,0.7858147621154785,0.13987433910369873,0.2414883836888605,236707.0,8,0.2,48432,1
198,RS5099_gt.nii,0.004598021507263184,38.79433059692383,0.002308337949216366,0.9997034072875977,0.006593406666070223,0.9991496205329895,0.9976916909217834,0.00029660703148692846,0.9934065937995911,0.0008503947174176574,0.2638658583164215,0.0017126842867583036,0.9988535046577454,0.5010058879852295,0.003419511951506138,0.0033990282099694014,0.0039012576453387737,0.0020117759704589844,0.0057430267333984375,0.005778322535457888,11306.0,1,0.2857142857142857,14296,4
199,PS5262_gt.nii,0.5525016188621521,67.5351791381836,0.5963205695152283,0.9877244830131531,0.4435562193393707,0.9933382868766785,0.4036794602870941,0.012275510467588902,0.5564438104629517,0.006661701016128063,0.12547381222248077,0.3411273956298828,0.9814055562019348,0.7920225262641907,0.5087173581123352,0.5051396489143372,0.5142973065376282,0.5840450525283813,0.4368945360183716,0.553283468842115,94211.0,1,0.2222222222222222,270856,4
200,RS4103_gt.nii,0.6341984868049622,63.32299041748047,0.7182691097259521,0.9969587326049805,0.4445560872554779,0.9990432262420654,0.28173089027404785,0.003041287185624242,0.5554438829421997,0.0009567494853399694,0.06109488382935524,0.3785482943058014,0.9960174560546875,0.8576139211654663,0.5491984486579895,0.5632712841033936,0.5650759935379028,0.7152278423309326,0.4435993432998657,0.6018840301089898,41504.0,8,0.16666666666666666,56664,2
201,PS5365_gt.nii,0.5471275448799133,72.31182098388672,0.4380999207496643,0.9988972544670105,0.5256703495979309,0.9984332323074341,0.5619000792503357,0.0011027734726667404,0.4743296504020691,0.001566764316521585,0.047774046659469604,0.3139799237251282,0.9973371624946594,0.7184985876083374,0.4779067039489746,0.47857263684272766,0.4798918068408966,0.4369971752166748,0.5241036415100098,0.5757934161245811,9446.0,7,0.18181818181818182,46672,2
202,RS4995_gt.nii,0.010277100838720798,87.55569458007812,0.017990075051784515,0.9939556121826172,0.0039929975755512714,0.9986709952354431,0.9820099472999573,0.00604441249743104,0.9960070252418518,0.0013290125643834472,0.3669467568397522,0.003278423799201846,0.9926427602767944,0.5059728622436523,0.0065354215912520885,0.00564119266346097,0.008475513197481632,0.011945724487304688,0.0026639699935913086,0.007408353557287009,75138.0,5,0.19047619047619047,22568,8
203,RS4356_gt.nii,0.8187664151191711,26.419689178466797,0.8716159462928772,0.9934760332107544,0.6802770495414734,0.9979462027549744,0.12838402390480042,0.0065239546820521355,0.3197229504585266,0.002053801668807864,0.07962650060653687,0.6183207631111145,0.9915657639503479,0.9325460195541382,0.7641510367393494,0.7659801244735718,0.7700262069702148,0.8650920391082764,0.6782232522964478,0.8074128342132977,88364.0,9,0.25,263000,3
204,RS5143_gt.nii,0.31876879930496216,83.89279174804688,0.49426671862602234,0.9948843121528625,0.19659531116485596,0.9987142086029053,0.5057333111763,0.005115677136927843,0.803404688835144,0.0012857922120019794,0.09234088659286499,0.16367173194885254,0.9936196208000183,0.7445755004882812,0.28130224347114563,0.309088796377182,0.3117218613624573,0.4891510009765625,0.19530951976776123,0.30946841277227505,65665.0,7,0.2222222222222222,42384,1
205,RS2473_gt.nii,0.12708954513072968,60.835845947265625,0.3331582248210907,0.9978808164596558,0.5932217240333557,0.9938392043113708,0.6668417453765869,0.00211917026899755,0.4067783057689667,0.006160767283290625,0.07386430352926254,0.27120208740234375,0.9917713403701782,0.6655195355415344,0.42668604850769043,0.4408402144908905,0.44456347823143005,0.33103907108306885,0.5870609283447266,0.1051316806506178,1804.0,11,0.10526315789473684,154200,4
206,PS4641_gt.nii,0.6409733891487122,87.5671157836914,0.8746945858001709,0.9959449172019958,0.445331871509552,0.9995319247245789,0.1253053843975067,0.004055100027471781,0.554668128490448,0.0004680872370954603,0.06374764442443848,0.4186250567436218,0.9954952597618103,0.9353197813034058,0.590184211730957,0.6223471760749817,0.6241228580474854,0.8706395626068115,0.44486379623413086,0.6092086556437439,68732.0,28,0.06666666666666667,62216,1
207,RS4908_gt.nii,0.0,91.82373809814453,0.0,0.9994654059410095,0.0,0.9993067979812622,1.0,0.0005346068064682186,1.0,0.0006932147080078721,1.0,0.0,0.998772919178009,0.49973270297050476,0.0,-0.0006087670335546136,0.0,-0.0005345940589904785,-0.000693202018737793,0.0,4190.0,10,0.0,11624,1
208,RS5025_gt.nii,0.0,,0.0,0.9997789263725281,0.0,0.9997686743736267,1.0,0.0002210651437053457,1.0,0.00023131714260671288,1.0,0.0,0.9995477199554443,0.49988946318626404,0.0,-0.00022613305191043764,0.0,-0.00022107362747192383,-0.00023132562637329102,0.0,2063.0,7,0.0,3880,7
209,RS2007_gt.nii,0.00016273393703158945,68.35934448242188,0.00011101243580924347,0.9995715022087097,0.00013915947056375444,0.999462902545929,0.9998890161514282,0.0004284894384909421,0.9998608231544495,0.0005370890721678734,0.6626619100570679,6.175507587613538e-05,0.9990348815917969,0.49984124302864075,0.0001235025265486911,-0.0003554342547431588,0.0001242917205672711,-0.00031751394271850586,-0.0003979206085205078,0.00020149103364900262,3362.0,16,0.1,9008,2
210,PS4468_gt.nii,0.0,71.91454315185547,0.0,0.9967823624610901,0.0,0.9998493194580078,1.0,0.0032176440581679344,1.0,0.0001506884873379022,1.0,0.0,0.9966326355934143,0.49839118123054504,0.0,-0.0006963202613405883,0.0,-0.003217637538909912,-0.0001506805419921875,0.0,50864.0,9,0.0,2520,1
211,PS5333_gt.nii,0.0,78.14270782470703,0.0,0.9997392892837524,0.0,0.9992678761482239,1.0,0.0002607227361295372,1.0,0.0007321357843466103,1.0,0.0,0.999007523059845,0.4998696446418762,0.0,-0.000436903239460662,0.0,-0.0002607107162475586,-0.000732123851776123,0.0,9319.0,3,0.0,12280,3
212,RS4744_gt.nii,0.26987847685813904,52.239830017089844,0.43992695212364197,0.9912021160125732,0.15383243560791016,0.9979498982429504,0.5600730776786804,0.00879786629229784,0.8461675643920898,0.002050121081992984,0.12389519065618515,0.1286391317844391,0.9892051219940186,0.7155645489692688,0.22795440256595612,0.2558080554008484,0.26014426350593567,0.4311290979385376,0.15178227424621582,0.24555490246500863,115770.0,14,0.21052631578947367,60776,2
213,RS5147_gt.nii,0.5422635674476624,57.411224365234375,0.6769720315933228,0.9931215643882751,0.3718389570713043,0.9980474710464478,0.32302799820899963,0.006878431886434555,0.6281610131263733,0.0019525024108588696,0.09156948328018188,0.3158058822154999,0.9912314414978027,0.8350467681884766,0.4800189435482025,0.49785393476486206,0.5017216205596924,0.6700935363769531,0.3698863983154297,0.5041129044232283,98500.0,3,0.2857142857142857,100304,2
214,RS4989_gt.nii,0.8296791315078735,5.0,0.7140511870384216,0.9993562698364258,0.7785001397132874,0.9990941882133484,0.28594881296157837,0.0006437369156628847,0.22149984538555145,0.0009058134164661169,0.029149990528821945,0.5934784412384033,0.9984551072120667,0.8567037582397461,0.744884192943573,0.7448098063468933,0.7455796003341675,0.7134075164794922,0.7775943279266357,0.8709332167148102,6517.0,4,0.3333333333333333,52992,1
215,RS4955_gt.nii,0.5528608560562134,18.973665237426758,0.39996853470802307,0.9977430701255798,0.5749768018722534,0.9954302310943604,0.6000314950942993,0.002256921259686351,0.4250231981277466,0.004569770768284798,0.06986982375383377,0.3086993992328644,0.99321448802948,0.6988558173179626,0.4717651605606079,0.4762956500053406,0.4795546233654022,0.3977116346359253,0.5704070329666138,0.5607695192710747,42164.0,7,0.2222222222222222,127100,2
216,PS4410_gt.nii,0.0,84.49141693115234,0.0,0.9995959997177124,0.0,0.9998945593833923,1.0,0.00040398325654678047,1.0,0.00010542359814280644,1.0,0.0,0.9994906783103943,0.4997979998588562,0.0,-0.00020637191482819617,0.0,-0.00040400028228759766,-0.00010544061660766602,0.0,4304.0,19,0.0,1768,1
217,RS5126_gt.nii,0.6354789733886719,17.11724281311035,0.7023909687995911,0.9957789182662964,0.48616501688957214,0.9983035326004028,0.29760900139808655,0.004221105482429266,0.5138349533081055,0.0016964968526735902,0.07194424420595169,0.40312451124191284,0.9941201210021973,0.8490849733352661,0.5746097564697266,0.5815852284431458,0.5843611359596252,0.6981699466705322,0.48446857929229736,0.6321852168137394,45042.0,9,0.26666666666666666,94856,3
218,PS4339_gt.nii,0.6507307291030884,23.853721618652344,0.8011488318443298,0.9902471303939819,0.4793142080307007,0.997754693031311,0.19885116815567017,0.009752889163792133,0.5206857919692993,0.0022452929988503456,0.09937021136283875,0.42835327982902527,0.988151490688324,0.8956979513168335,0.5997861623764038,0.6144513487815857,0.6196789741516113,0.791395902633667,0.4770689010620117,0.6209578916212622,146032.0,2,0.5714285714285714,185928,7
219,PS1753_gt.nii,0.6147273182868958,92.48242950439453,0.7247047424316406,0.9945471286773682,0.4572300314903259,0.9982485771179199,0.2752952575683594,0.0054528843611478806,0.5427699685096741,0.0017514436040073633,0.07981888204813004,0.3895666003227234,0.9928475022315979,0.8596259355545044,0.5607023239135742,0.5723668336868286,0.5756359696388245,0.7192518711090088,0.4554786682128906,0.6045804781002305,67874.0,16,0.1111111111111111,105672,1
220,RS2938_gt.nii,0.025314936414361,92.37288665771484,0.08465473353862762,0.9929500222206116,0.01108014676719904,0.9991405606269836,0.9153452515602112,0.007049993611872196,0.9889198541641235,0.0008594211540184915,0.22395221889019012,0.009894700720906258,0.9921032786369324,0.5388023853302002,0.01959550939500332,0.028163395822048187,0.03062657080590725,0.07760477066040039,0.010220766067504883,0.021702249723394663,100725.0,8,0.16666666666666666,15640,2
221,RS5132_gt.nii,0.0,78.05767059326172,0.0,0.9997872710227966,0.0,0.9993818998336792,1.0,0.00021274124446790665,1.0,0.0006181123899295926,1.0,0.0,0.9991694092750549,0.4998936355113983,0.0,-0.00036262653884477913,0.0,-0.00021272897720336914,-0.0006181001663208008,0.0,8447.0,5,0.0,10368,1
222,PS5286_gt.nii,0.00043571260175667703,76.8700180053711,0.00010477787145646289,0.9995863437652588,0.0001441545318812132,0.9994309544563293,0.9998952150344849,0.00041365312063135207,0.9998558163642883,0.000569042400456965,0.6651871800422668,6.067961294320412e-05,0.9990177750587463,0.49984556436538696,0.00012135186261730269,-0.0003622669610194862,0.00012289917503949255,-0.0003088712692260742,-0.0004248619079589844,0.00019351717464925012,4177.0,14,0.1111111111111111,9544,2
223,RS4912_gt.nii,0.0,86.46733856201172,0.0,0.9997851252555847,0.0,0.9996089339256287,1.0,0.0002148991625290364,1.0,0.0003910904924850911,1.0,0.0,0.9993941783905029,0.49989256262779236,0.0,-0.00028990517603233457,0.0,-0.0002148747444152832,-0.0003910660743713379,0.0,4378.0,6,0.0,6560,1
224,RS4893_gt.nii,0.038748472929000854,98.70130920410156,0.49857550859451294,0.9939773678779602,0.013668404892086983,0.9999155402183533,0.5014244914054871,0.0060226269997656345,0.986331582069397,8.44388414407149e-05,0.09902408719062805,0.013483059592545033,0.9938944578170776,0.7462764382362366,0.026607370004057884,0.08179743587970734,0.08255138993263245,0.49255287647247314,0.013583898544311523,0.02703224560726009,100180.0,10,0.2222222222222222,2808,4
225,RS5221_gt.nii,0.0,85.74380493164062,0.0,0.9982280731201172,0.0,0.9997220039367676,1.0,0.0017719417810440063,1.0,0.0002780117210932076,1.0,0.0,0.9979510307312012,0.4991140365600586,0.0,-0.000701869314070791,0.0,-0.0017719268798828125,-0.0002779960632324219,0.0,23681.0,12,0.0,4656,3
226,PS3947_gt.nii,0.0,,0.0,0.9996854066848755,0.0,0.9995726346969604,1.0,0.00031460850732401013,1.0,0.0004273804952390492,1.0,0.0,0.999258279800415,0.49984270334243774,0.0,-0.00036668454413302243,0.0,-0.0003145933151245117,-0.0004273653030395508,0.0,4272.0,5,0.0,7168,5
227,RS2688_gt.nii,0.0,60.03623962402344,0.0,0.9996275901794434,0.0,0.9998888373374939,1.0,0.0003723916015587747,1.0,0.0001111444435082376,1.0,0.0,0.9995165467262268,0.4998137950897217,0.0,-0.00020344350195955485,0.0,-0.0003724098205566406,-0.00011116266250610352,0.0,3269.0,14,0.0,1864,7
228,PS5257_gt.nii,0.676064133644104,64.10147857666016,0.8205133676528931,0.9976266026496887,0.49261417984962463,0.9994949698448181,0.17948663234710693,0.0023733682464808226,0.5073858499526978,0.0005050015752203763,0.051037758588790894,0.4446943700313568,0.9971306324005127,0.9090700149536133,0.6156241297721863,0.6345188617706299,0.6357645392417908,0.8181400299072266,0.49210917949676514,0.6507761000025322,36683.0,12,0.14285714285714285,46984,1
229,RS5205_gt.nii,0.012887943536043167,56.11595153808594,0.012032913975417614,0.9907674193382263,0.010998493060469627,0.9915632009506226,0.9879670739173889,0.009232550859451294,0.9890015125274658,0.008436810225248337,0.46694478392601013,0.00577944703400135,0.9824868440628052,0.5014001727104187,0.011492474004626274,0.002678366145119071,0.011504082940518856,0.0028003454208374023,0.0025616884231567383,0.013323764353469795,3686.0,11,0.2,141944,1
230,RS5208_gt.nii,0.0,,0.0,0.9998911619186401,0.0,0.9998335838317871,1.0,0.0001088561984943226,1.0,0.00016643428534734994,1.0,0.0,0.9997247457504272,0.49994558095932007,0.0,-0.00013460090849548578,0.0,-0.00010883808135986328,-0.00016641616821289062,0.0,1795.0,3,0.0,2792,3
231,RS4613_gt.nii,0.026010435074567795,92.12518310546875,0.016897941008210182,0.9992603063583374,0.012028038501739502,0.9994759559631348,0.9831020832061768,0.0007396703585982323,0.9879719614982605,0.0005240188911557198,0.17302003502845764,0.00707624526694417,0.998737096786499,0.5080791115760803,0.014053047634661198,0.013633967377245426,0.014256545342504978,0.016158223152160645,0.011503934860229492,0.021136618141097425,1192.0,7,0.2222222222222222,8936,1
232,RS5000_gt.nii,0.7309237122535706,34.65544509887695,0.7843685746192932,0.9918749332427979,0.6203903555870056,0.996333122253418,0.21563144028186798,0.008125084452331066,0.3796096444129944,0.003666867967694998,0.09237603843212128,0.5299980640411377,0.9884204864501953,0.8881217241287231,0.6928088068962097,0.6919013857841492,0.697577714920044,0.7762434482574463,0.6167235374450684,0.7217928928089565,88641.0,15,0.11764705882352941,279296,1
233,RS3777_gt.nii,0.5873212218284607,80.31936645507812,0.8861889839172363,0.9958610534667969,0.39260396361351013,0.9996551275253296,0.11381099373102188,0.004138946533203125,0.6073960065841675,0.00034489098470658064,0.06396932154893875,0.3737586438655853,0.9955309629440308,0.9410250186920166,0.5441401600837708,0.5882109999656677,0.5898485779762268,0.8820500373840332,0.3922591209411621,0.5508043769924793,71956.0,32,0.058823529411764705,50496,1
234,RS5090_gt.nii,0.0,75.21302795410156,0.0,0.9983729720115662,0.0,0.9987634420394897,1.0,0.0016270100604742765,1.0,0.0012365407310426235,1.0,0.0,0.9971404671669006,0.4991864860057831,0.0,-0.0014184019528329372,0.0,-0.0016270279884338379,-0.001236557960510254,0.0,3291.0,12,0.0,20712,3
235,RS3921_gt.nii,0.13530513644218445,71.44822692871094,0.3296428620815277,1.0001567602157593,1.462499976158142,0.9989927411079407,0.6703571677207947,-0.00015681695367675275,-0.4625000059604645,0.001007242244668305,,0.36800602078437805,0.9991496801376343,0.6648998260498047,0.5380181074142456,0.6942620873451233,0.6943361759185791,0.3297996520996094,1.4614927768707275,0.11373192493077633,9010.0,5,0.36363636363636365,25200,3
236,RS3611_gt.nii,0.24209441244602203,66.1294174194336,0.5070902109146118,0.9971222281455994,0.12911611795425415,0.9995842576026917,0.49290981888771057,0.0028777471743524075,0.8708838820457458,0.00041574411443434656,0.07005560398101807,0.11471834033727646,0.9967103004455566,0.7521061897277832,0.20582479238510132,0.2547397315502167,0.25587794184684753,0.5042123794555664,0.1287003755569458,0.22218770387399422,42192.0,16,0.1111111111111111,14104,1
237,RS4092_gt.nii,0.0,108.59327697753906,0.0,0.9998312592506409,0.0,0.9998235702514648,1.0,0.0001687705225776881,1.0,0.0001764595217537135,1.0,0.0,0.9996548295021057,0.49991562962532043,0.0,-0.0001725721958791837,0.0,-0.00016874074935913086,-0.00017642974853515625,0.0,1774.0,2,0.0,2960,1
238,RS4764_gt.nii,1.0972126895451979e-18,44.11349105834961,0.0,0.9972133636474609,0.0,0.9985678791999817,1.0,0.0027866223827004433,1.0,0.0014321123016998172,1.0,0.0,0.9957892298698425,0.49860668182373047,0.0,-0.001997687853872776,0.0,-0.0027866363525390625,-0.0014321208000183105,0.0,17142.0,9,0.0,23960,5
239,RS5251_gt.nii,0.0,72.31182098388672,0.0,0.9993828535079956,0.0,0.9976568222045898,1.0,0.0006171612185426056,1.0,0.00234319013543427,1.0,0.0,0.9970425367355347,0.4996914267539978,0.0,-0.001202549785375595,0.0,-0.0006171464920043945,-0.0023431777954101562,0.0,32781.0,1,0.0,39288,1
240,RS4848_gt.nii,0.22078180313110352,42.95346450805664,0.12486015260219574,0.9991222620010376,0.2672486901283264,0.9977593421936035,0.8751398324966431,0.0008777175680734217,0.7327513098716736,0.002240652684122324,0.07735760509967804,0.09301639348268509,0.9968865513801575,0.5619912147521973,0.17020127177238464,0.18126317858695984,0.18267104029655457,0.12398242950439453,0.26500797271728516,0.25169732421829116,27941.0,4,0.3333333333333333,42904,1
241,RS5150_gt.nii,0.0,91.468017578125,0.0,0.9954429864883423,0.0,0.9999736547470093,1.0,0.004557013977319002,1.0,2.634610063978471e-05,1.0,0.0,0.9954168796539307,0.49772149324417114,0.0,-0.00034649609006009996,0.0,-0.004557013511657715,-2.6345252990722656e-05,0.0,75847.0,10,0.0,440,2
242,RS4132_gt.nii,0.17650100588798523,89.10667419433594,0.32085826992988586,0.9989909529685974,0.07061666250228882,0.9998375773429871,0.6791417002677917,0.00100904970895499,0.9293833374977112,0.00016242013953160495,0.05310108885169029,0.061434097588062286,0.9988289475440979,0.6599246263504028,0.11575678735971451,0.1501157432794571,0.1505255401134491,0.31984925270080566,0.07045423984527588,0.13254315897964442,14151.0,20,0.14814814814814814,4008,3
243,RS5108_gt.nii,0.5018079280853271,61.32699203491211,0.44757530093193054,0.9966611862182617,0.46628114581108093,0.9964007139205933,0.5524247288703918,0.00333879585377872,0.5337188839912415,0.0035993047058582306,0.07950326800346375,0.29595521092414856,0.9931058883666992,0.7221182584762573,0.4567367732524872,0.45336535573005676,0.45683249831199646,0.44423651695251465,0.4626818895339966,0.5121288406239796,7236.0,16,0.125,108632,3
244,PS4300_gt.nii,1.401280663804511e-18,24.4887638092041,0.0,0.9995896220207214,0.0,0.9992544054985046,1.0,0.0004103858082089573,1.0,0.0007456022431142628,1.0,0.0,0.9988446235656738,0.4997948110103607,0.0,-0.000553158693946898,0.0,-0.00041037797927856445,-0.0007455945014953613,0.0,7707.0,5,0.0,12504,1
245,RS5102_gt.nii,0.21915459632873535,66.4951171875,0.2326461523771286,0.9958896636962891,0.14388883113861084,0.9977172017097473,0.7673538327217102,0.004110346548259258,0.8561111688613892,0.0022828183136880398,0.1173253133893013,0.0975782722234726,0.9936299324035645,0.614267885684967,0.17780649662017822,0.17989453673362732,0.18296223878860474,0.22853577136993408,0.14160609245300293,0.20266040002455216,29291.0,8,0.3076923076923077,49672,2
246,RS4122_gt.nii,0.0,78.44488525390625,0.0,0.9998807907104492,0.0,0.9999809265136719,1.0,0.00011921156692551449,1.0,1.9075760064879432e-05,1.0,0.0,0.9998617172241211,0.4999403953552246,0.0,-4.7687011829111725e-05,0.0,-0.00011920928955078125,-1.9073486328125e-05,0.0,1437.0,11,0.0,320,1
247,RS4117_gt.nii,0.0,83.2261962890625,0.0,0.9998246431350708,0.0,0.9995622038841248,1.0,0.00017537402163725346,1.0,0.00043781325803138316,1.0,0.0,0.9993869662284851,0.4999123215675354,0.0,-0.0002770939900074154,0.0,-0.00017535686492919922,-0.00043779611587524414,0.0,5283.0,0,0.0,7344,1
248,PS4333_gt.nii,0.027435291558504105,57.008331298828125,0.018248174339532852,0.99960857629776,0.01795332133769989,0.9996150135993958,0.9817517995834351,0.0003913982945960015,0.9820466637611389,0.00038496096385642886,0.12774962186813354,0.00913241971284151,0.9992239475250244,0.5089283585548401,0.018099548295140266,0.017711980268359184,0.01810014806687832,0.017856717109680176,0.017568349838256836,0.023540951446787643,475.0,27,0.07142857142857142,6576,1
249,RS4096_gt.nii,0.0,,0.0,0.9998428225517273,0.0,0.9997920393943787,1.0,0.00015715051267761737,1.0,0.00020793367002625018,1.0,0.0,0.9996349811553955,0.49992141127586365,0.0,-0.00018076748528983444,0.0,-0.00015717744827270508,-0.0002079606056213379,0.0,2136.0,4,0.0,3488,4
250,RS5162_gt.nii,0.7544573545455933,44.14748001098633,0.6629788875579834,0.9987874627113342,0.7021921277046204,0.9985469579696655,0.3370211124420166,0.0012125583598390222,0.297807902097702,0.0014530319022014737,0.041012030094861984,0.5174763798713684,0.997345507144928,0.8308831453323364,0.6820223331451416,0.680974006652832,0.6823038458824158,0.6617662906646729,0.7007391452789307,0.7641943406641759,2101.0,3,0.4,72040,1
251,RS4933_gt.nii,0.040482278913259506,66.26270294189453,0.029493184760212898,0.9994473457336426,0.029023470357060432,0.9994564056396484,0.9705067873001099,0.0005526656168513,0.9709765315055847,0.0005436055944301188,0.1204056516289711,0.01484538335353136,0.9989043474197388,0.5144702792167664,0.029256442561745644,0.02870926633477211,0.029257385060191154,0.028940558433532715,0.028479933738708496,0.05159247532128888,2152.0,6,0.16666666666666666,9392,3
252,RS4864_gt.nii,0.0,,0.0,0.9992425441741943,0.0,0.9979972243309021,1.0,0.0007574816700071096,1.0,0.0020027996506541967,1.0,0.0,0.9972427487373352,0.49962127208709717,0.0,-0.0012316995998844504,0.0,-0.0007574558258056641,-0.0020027756690979004,0.0,25874.0,2,0.0,33576,2
253,RS2703_gt.nii,0.0,,0.0,0.9995134472846985,0.0,0.9989237189292908,1.0,0.00048653967678546906,1.0,0.0010762676829472184,1.0,0.0,0.9984382390975952,0.49975672364234924,0.0,-0.0007236344972625375,0.0,-0.00048655271530151367,-0.0010762810707092285,0.0,13455.0,4,0.0,18048,4
254,RS5085_gt.nii,0.0,,0.0,0.9992803931236267,0.0,0.996444046497345,1.0,0.0007196008809842169,1.0,0.003555940231308341,1.0,0.0,0.9957295656204224,0.49964019656181335,0.0,-0.0015996431466192007,0.0,-0.000719606876373291,-0.0035559535026550293,0.0,52317.0,1,0.0,59616,1
255,RS5279_gt.nii,0.4910428822040558,25.2784423828125,0.808119535446167,0.9962957501411438,0.3049432337284088,0.9996128082275391,0.1918804943561554,0.003704233793541789,0.6950567364692688,0.00038716482231393456,0.06341060996055603,0.2843542993068695,0.9959180951118469,0.902207612991333,0.4427972733974457,0.4949641823768616,0.496417760848999,0.804415225982666,0.3045560121536255,0.4561356454979004,61025.0,9,0.18181818181818182,33672,1
256,RS4202_gt.nii,0.004407661035656929,98.04590606689453,0.007129277568310499,0.9995927810668945,0.0021910604555159807,0.9998754262924194,0.9928707480430603,0.0004072104056831449,0.9978089332580566,0.0001245649327756837,0.19289222359657288,0.0016787912463769317,0.9994683265686035,0.5033610463142395,0.003351955208927393,0.0037270793691277504,0.003952300641685724,0.006722092628479004,0.002066493034362793,0.004141930139444981,4317.0,22,0.1,2104,1
257,RS4469_gt.nii,0.06415367126464844,77.93586730957031,0.11863622069358826,0.9944573044776917,0.03206738829612732,0.9986301064491272,0.8813637495040894,0.005542678292840719,0.9679326415061951,0.0013699177652597427,0.1777321994304657,0.025897705927491188,0.9931038022041321,0.5565467476844788,0.05048789083957672,0.05892100930213928,0.06167944520711899,0.11309349536895752,0.03069746494293213,0.05821237296796049,66962.0,8,0.1,25928,6
258,RS2366_gt.nii,0.0005353318993002176,50.88221740722656,0.0,0.9996576905250549,0.0,0.9998101592063904,1.0,0.0003423148300498724,1.0,0.0001898461632663384,1.0,0.0,0.9994679689407349,0.49982884526252747,0.0,-0.0002549257769715041,0.0,-0.00034230947494506836,-0.00018984079360961914,0.0,2106.0,6,0.0,3184,2
259,PS5317_gt.nii,0.0,,0.0,0.9999254941940308,0.0,0.9998173713684082,1.0,7.45194120099768e-05,1.0,0.0001826422376325354,1.0,0.0,0.999742865562439,0.4999627470970154,0.0,-0.00011666358477668837,0.0,-7.450580596923828e-05,-0.00018262863159179688,0.0,2295.0,1,0.0,3064,1
260,RS5235_gt.nii,0.2212439328432083,48.207881927490234,0.12380274385213852,0.9989796280860901,0.39160415530204773,0.9953684210777283,0.8761972784996033,0.0010203922865912318,0.6083958745002747,0.004631557501852512,0.08322936296463013,0.10383176058530807,0.994361162185669,0.5613911747932434,0.18812969326972961,0.2179756909608841,0.2201855331659317,0.12278234958648682,0.3869725465774536,0.23699971891284136,67404.0,6,0.25,88536,3
261,RS5028_gt.nii,0.21761517226696014,66.67082977294922,0.7866426706314087,0.9969606399536133,0.10040770471096039,0.9999077320098877,0.21335729956626892,0.0030393588822335005,0.8995922803878784,9.228161798091605e-05,0.05852122977375984,0.09774578362703323,0.9968699812889099,0.891801655292511,0.17808455228805542,0.28037029504776,0.2810426652431488,0.783603310585022,0.10031545162200928,0.179169816074578,52062.0,15,0.11764705882352941,7232,1
262,RS2958_gt.nii,0.5297899842262268,86.74099731445312,0.6599351763725281,0.9964538812637329,0.3602299690246582,0.9989684820175171,0.3400648236274719,0.0035461464431136847,0.6397700309753418,0.0010314960964024067,0.06829731911420822,0.3038308620452881,0.9954387545585632,0.8281944990158081,0.4660587012767792,0.4855656027793884,0.48757404088974,0.6563889980316162,0.3591984510421753,0.5250308513397735,41551.0,14,0.18181818181818182,50608,4
263,RS5114_gt.nii,0.7427226901054382,75.95393371582031,0.8240464329719543,0.9963455200195312,0.5889223217964172,0.9988792538642883,0.17595355212688446,0.0036544848699122667,0.41107767820358276,0.0011207523057237267,0.062436409294605255,0.5231382250785828,0.9952577352523804,0.9101959466934204,0.6869215369224548,0.6944261193275452,0.6966342926025391,0.8203918933868408,0.5878015756607056,0.733027076054824,48208.0,8,0.16666666666666666,105920,2
264,PS4318_gt.nii,0.13601334393024445,86.8619613647461,0.07133062183856964,0.9991804361343384,0.18031316995620728,0.9976564645767212,0.9286693930625916,0.000819543784018606,0.8196868300437927,0.002343547996133566,0.0968131348490715,0.05386441946029663,0.996841311454773,0.5352555513381958,0.10222267359495163,0.11202157288789749,0.1134101003408432,0.0705111026763916,0.17796969413757324,0.15960851739187937,31303.0,3,0.2222222222222222,42296,6
265,RS4895_gt.nii,0.26290374994277954,48.340457916259766,0.24748744070529938,0.9986464977264404,0.16041158139705658,0.9992132782936096,0.7525125741958618,0.0013534845784306526,0.8395884037017822,0.0007867369567975402,0.06886015087366104,0.10782167315483093,0.9978624582290649,0.6230669617652893,0.19465528428554535,0.19821476936340332,0.19924822449684143,0.2461339235305786,0.15962481498718262,0.23893927281748767,9567.0,3,0.2857142857142857,17512,5
266,PS3038_gt.nii,0.0003847189655061811,32.15586853027344,0.00019379844889044762,0.9994127750396729,0.0005080268019810319,0.9984616041183472,0.9998062252998352,0.0005872339243069291,0.9994919896125793,0.0015384042635560036,0.6350553035736084,0.00014030361489858478,0.9978761672973633,0.4998032748699188,0.00028056788141839206,-0.0006367000751197338,0.0003137750900350511,-0.0003934502601623535,-0.0010303854942321777,0.0004894043948514658,20047.0,1,0.4,25800,2
267,PS5314_gt.nii,0.571999728679657,85.06643676757812,0.788327157497406,0.9939695000648499,0.4036979377269745,0.9988983273506165,0.211672842502594,0.0060305166989564896,0.5963020920753479,0.0011016702046617866,0.08042828738689423,0.36421799659729004,0.9929099678993225,0.8911483287811279,0.5339586138725281,0.5612037777900696,0.5641329884529114,0.7822966575622559,0.40259623527526855,0.5459476349186002,91990.0,13,0.13333333333333333,86440,1
268,RS5089_gt.nii,0.0,,0.0,0.9995874166488647,0.0,0.999306857585907,1.0,0.000412571185734123,1.0,0.0006931301322765648,1.0,0.0,0.9988948702812195,0.4997937083244324,0.0,-0.0005347574478946626,0.0,-0.0004125833511352539,-0.0006931424140930176,0.0,7773.0,7,0.0,11624,7
269,RS5191_gt.nii,0.0,96.7884292602539,0.0,0.998951256275177,0.0,0.9996663331985474,1.0,0.001048735692165792,1.0,0.00033365897252224386,1.0,0.0,0.9986183047294617,0.4994756281375885,0.0,-0.000591540418099612,0.0,-0.001048743724822998,-0.0003336668014526367,0.0,11033.0,9,0.0,5592,1
270,RS5006_gt.nii,0.00029332804842852056,85.9651107788086,0.0005458515370264649,0.9925137162208557,0.0001835492003010586,0.9974709749221802,0.999454140663147,0.007486310321837664,0.9998164772987366,0.002529019257053733,0.787385880947113,0.00013737904373556376,0.9900223612785339,0.49652978777885437,0.0002747203398030251,-0.0040346793830394745,0.0003165290108881891,-0.00694042444229126,-0.0023455023765563965,0.000306998224749396,79532.0,8,0.3333333333333333,42136,1
271,PS5239_gt.nii,0.7086445093154907,23.0,0.6404599547386169,0.9982675909996033,0.6399417519569397,0.9982714653015137,0.35954007506370544,0.0017324128421023488,0.3600582480430603,0.001728526665829122,0.04943789914250374,0.4708053171634674,0.9965556263923645,0.8193637728691101,0.6402007341384888,0.6384702324867249,0.6402007937431335,0.6387275457382202,0.6382131576538086,0.7108723607251006,3044.0,8,0.2,80272,1
272,PS5256_gt.nii,0.0,72.96163177490234,0.0,0.9990102648735046,0.0,0.9984554052352905,1.0,0.000989712541922927,1.0,0.0015445713652297854,1.0,0.0,0.9974687695503235,0.4995051324367523,0.0,-0.0012363987043499947,0.0,-0.0009897351264953613,-0.0015445947647094727,0.0,13981.0,16,0.0,25888,2
273,PS5236_gt.nii,0.12916924059391022,90.92304229736328,0.07584435492753983,0.9977543950080872,0.20723509788513184,0.9928820729255676,0.9241556525230408,0.0022456266451627016,0.7927649021148682,0.007117907516658306,0.14680810272693634,0.058787792921066284,0.9906737208366394,0.5367993712425232,0.11104735732078552,0.12136048823595047,0.12536990642547607,0.07359874248504639,0.2001171112060547,0.13634968469222614,87758.0,17,0.10526315789473684,128856,1
274,RS5083_gt.nii,0.7244092226028442,15.0,0.6393905282020569,0.9966899752616882,0.6514843106269836,0.996510922908783,0.3606094419956207,0.003310039872303605,0.34851565957069397,0.0034890547394752502,0.06712095439434052,0.47642967104911804,0.9932654500007629,0.8180402517318726,0.6453807950019836,0.6420102715492249,0.645409107208252,0.6360805034637451,0.6479952335357666,0.718223128804999,6793.0,21,0.08,160800,2
275,RS5135_gt.nii,0.3777291774749756,82.08715057373047,0.23897801339626312,0.9989478588104248,0.4922730326652527,0.9967585802078247,0.7610219717025757,0.0010521430522203445,0.5077269673347473,0.003241432597860694,0.06222408637404442,0.19172225892543793,0.9957175850868225,0.6189629435539246,0.32175660133361816,0.34110596776008606,0.3429904282093048,0.23792588710784912,0.4890315532684326,0.40825028746646225,40892.0,6,0.4,71312,2
276,PS5276_gt.nii,0.22563552856445312,90.64215087890625,0.4748556613922119,0.9933385252952576,0.128528892993927,0.9989073872566223,0.5251443386077881,0.006661459803581238,0.871471107006073,0.0010926026152446866,0.10589871555566788,0.11253335326910019,0.9922680258750916,0.7340971231460571,0.20230108499526978,0.24426405131816864,0.24704791605472565,0.46819424629211426,0.12743628025054932,0.21569205955823056,93841.0,12,0.14285714285714285,34640,1
277,RS4946_gt.nii,0.4169985353946686,60.406951904296875,0.40543100237846375,0.9983050227165222,0.26565974950790405,0.9991000294685364,0.5945689678192139,0.0016949739074334502,0.734340250492096,0.000899958482477814,0.06073137745261192,0.1911781132221222,0.9974097013473511,0.7018679976463318,0.3209899663925171,0.32694506645202637,0.3281869888305664,0.4037359952926636,0.26475977897644043,0.39245802051693507,13491.0,12,0.2,25336,4
278,RS4240_gt.nii,0.0,78.28665161132812,0.0,0.999537467956543,0.0,0.9998888373374939,1.0,0.00046252383617684245,1.0,0.00011115446250187233,1.0,0.0,0.9994264245033264,0.4997687339782715,0.0,-0.000226741234655492,0.0,-0.00046253204345703125,-0.00011116266250610352,0.0,5150.0,45,0.0,1864,1
279,RS5379_gt.nii,0.0,86.9232406616211,0.0,0.9998313784599304,0.0,0.9997953772544861,1.0,0.00016859642346389592,1.0,0.00020459762890823185,1.0,0.0,0.999626874923706,0.4999156892299652,0.0,-0.0001857267488958314,0.0,-0.00016862154006958008,-0.00020462274551391602,0.0,1441.0,7,0.0,3432,1
280,RS3867_gt.nii,0.4234209954738617,63.0015869140625,0.7255370020866394,0.9976871013641357,0.23878252506256104,0.9997249841690063,0.2744629979133606,0.0023128846660256386,0.761217474937439,0.00027501615113578737,0.053443439304828644,0.219000443816185,0.9974152445793152,0.86161208152771,0.3593115210533142,0.4153243899345398,0.416227787733078,0.7232241630554199,0.23850750923156738,0.372880316457637,38306.0,11,0.15384615384615385,16760,1
281,RS5064_gt.nii,0.4875541627407074,41.388404846191406,0.6523748636245728,0.9966116547584534,0.31056028604507446,0.9991846084594727,0.34762513637542725,0.0033883266150951385,0.6894397139549255,0.0008153960225172341,0.0672236755490303,0.26646432280540466,0.9958081841468811,0.8244932889938354,0.4208003580570221,0.4483528733253479,0.4501130282878876,0.6489865779876709,0.30974483489990234,0.4516357143488522,47625.0,13,0.38461538461538464,39160,5
282,RS5131_gt.nii,8.105369488475844e-05,89.1672592163086,4.302926026866771e-05,0.9995946288108826,0.00014721036131959409,0.9986143112182617,0.9999569654464722,0.0004053963057231158,0.9998527765274048,0.0013857134617865086,0.7542359232902527,3.329781611682847e-05,0.9982100129127502,0.4998188316822052,6.659341306658462e-05,-0.0006699199439026415,7.958865171531215e-05,-0.0003623366355895996,-0.0012384653091430664,9.64785335262904e-05,17860.0,8,0.2,23240,1
283,PS4273_gt.nii,0.0,76.42807006835938,0.0,0.9989498257637024,0.0,0.9987765550613403,1.0,0.001050146296620369,1.0,0.0012234168825671077,1.0,0.0,0.9977290034294128,0.4994749128818512,0.0,-0.0011334755690768361,0.0,-0.0010501742362976074,-0.001223444938659668,0.0,7273.0,7,0.0,20504,5
284,RS3914_gt.nii,0.0,90.291748046875,0.0,0.9998366236686707,0.0,0.9999575614929199,1.0,0.0001633832580409944,1.0,4.244544106768444e-05,1.0,0.0,0.9997941851615906,0.4999183118343353,0.0,-8.32758960314095e-05,0.0,-0.0001633763313293457,-4.2438507080078125e-05,0.0,1531.0,13,0.0,712,2
285,RS5168_gt.nii,0.6460734605789185,46.054317474365234,0.6798100471496582,0.9962589144706726,0.46806952357292175,0.9984461069107056,0.3201899826526642,0.0037411139346659184,0.5319304466247559,0.0015539212618023157,0.06906009465456009,0.3835188150405884,0.9947338700294495,0.8380345106124878,0.5544106960296631,0.5616019368171692,0.5640907287597656,0.6760690212249756,0.4665156602859497,0.6173857369112741,42714.0,6,0.3157894736842105,80852,6
286,RS4734_gt.nii,0.2538670301437378,67.65352630615234,0.16557414829730988,0.9973371028900146,0.2427206039428711,0.9957057237625122,0.8344258666038513,0.002662904094904661,0.7572793960571289,0.004294279031455517,0.11254508793354034,0.10917562991380692,0.9930714964866638,0.581455647945404,0.19685904681682587,0.19708459079265594,0.20047008991241455,0.1629112958908081,0.2384263277053833,0.2758874450490927,35248.0,9,0.1111111111111111,86040,6
287,PS3286_gt.nii,0.0,76.5636978149414,0.0,0.9998586177825928,0.0,0.9999058246612549,1.0,0.00014139553240966052,1.0,9.418865374755114e-05,1.0,0.0,0.9997644424438477,0.4999293088912964,0.0,-0.00011540301056811586,0.0,-0.00014138221740722656,-9.417533874511719e-05,0.0,405.0,7,0.0,1580,6
288,RS2687_gt.nii,0.00021159542666282505,52.769290924072266,0.0001085010590031743,0.9993003606796265,0.0003414134553167969,0.9978013038635254,0.9998915195465088,0.0006996269221417606,0.9996585845947266,0.002198681700974703,0.7174833416938782,8.234180131694302e-05,0.9971047639846802,0.49970442056655884,0.0001646700402488932,-0.001047797384671867,0.00019246745796408504,-0.0005911588668823242,-0.0018572807312011719,0.00024850894632206757,30308.0,6,0.2222222222222222,36866,2
289,RS4801_gt.nii,0.0,,0.0,0.9998975396156311,0.0,0.999753475189209,1.0,0.00010248564649373293,1.0,0.00024655007291585207,1.0,0.0,0.9996510148048401,0.49994876980781555,0.0,-0.0001589586172485724,0.0,-0.00010246038436889648,-0.0002465248107910156,0.0,3013.0,1,0.0,4136,1
290,RS3915_gt.nii,0.05040521174669266,94.57801055908203,0.2822261452674866,0.9868913888931274,0.02282715030014515,0.9992114901542664,0.7177738547325134,0.01310863345861435,0.9771728515625,0.0007885263185016811,0.17730414867401123,0.021574627608060837,0.9861276149749756,0.6345587968826294,0.042237989604473114,0.07701285928487778,0.08026468008756638,0.2691175937652588,0.022038698196411133,0.04456447173039016,204178.0,7,0.11764705882352941,18184,5
291,RS5159_gt.nii,0.6906499862670898,78.82258605957031,0.8399379849433899,0.9967783689498901,0.5184340476989746,0.999337375164032,0.1600620299577713,0.0032216471154242754,0.4815659821033478,0.0006626287940889597,0.05832008272409439,0.47182056307792664,0.9961333870887756,0.9183582067489624,0.6411386728286743,0.6582003831863403,0.6598882079124451,0.8367164134979248,0.5177714824676514,0.6729726277160343,48374.0,4,0.25,68992,2
292,PS5254_gt.nii,0.7128142714500427,11.575837135314941,0.6935779452323914,0.996902346611023,0.5895575284957886,0.9980319738388062,0.30642205476760864,0.00309766991995275,0.4104424715042114,0.001968002412468195,0.06264320760965347,0.4677298367023468,0.994968831539154,0.8452401161193848,0.637351393699646,0.6369606852531433,0.6394560933113098,0.6904802322387695,0.5875895023345947,0.6949588453268248,28711.0,2,0.5,106944,1
293,RS5154_gt.nii,0.6131911277770996,50.2493782043457,0.5187107920646667,0.9992027878761292,0.5098190307617188,0.9992306232452393,0.48128920793533325,0.0007972327875904739,0.49018096923828125,0.0007693743682466447,0.03772452846169472,0.34610018134117126,0.998435914516449,0.758956789970398,0.514226496219635,0.513462483882904,0.5142456889152527,0.5179135799407959,0.509049654006958,0.6082063408653005,1442.0,18,0.1,26776,1
294,PS5308_gt.nii,8.77213252288757e-19,34.5513916015625,0.0,0.9996750354766846,0.0,0.9993684887886047,1.0,0.0003249908913858235,1.0,0.0006315375212579966,1.0,0.0,0.999043881893158,0.4998375177383423,0.0,-0.00045303854858502746,0.0,-0.0003249645233154297,-0.0006315112113952637,0.0,6921.0,17,0.0,10592,1
295,RS4820_gt.nii,0.0,74.40900421142578,0.0,0.9994465708732605,0.0,0.9997948408126831,1.0,0.0005534233641810715,1.0,0.00020515349751804024,1.0,0.0,0.9992416501045227,0.49972328543663025,0.0,-0.00033695215824991465,0.0,-0.000553429126739502,-0.00020515918731689453,0.0,3728.0,3,0.0,3440,4
296,PS3348_gt.nii,0.0,98.85923767089844,0.0,0.9989783763885498,0.0,0.9960954785346985,1.0,0.0010216148803010583,1.0,0.003904501209035516,1.0,0.0,0.9950818419456482,0.4994891881942749,0.0,-0.001997222425416112,0.0,-0.0010216236114501953,-0.0039045214653015137,0.0,52235.0,3,0.0,65440,4
297,RS5071_gt.nii,0.4791520833969116,21.63330841064453,0.42691394686698914,0.9971590638160706,0.4309301972389221,0.9971122145652771,0.5730860829353333,0.002840935019776225,0.5690698027610779,0.002887764945626259,0.07542288303375244,0.2730036973953247,0.9942998886108398,0.7120364904403687,0.4289126694202423,0.42605307698249817,0.42891737818717957,0.4240729808807373,0.4280424118041992,0.4779472437381884,1050.0,12,0.15384615384615385,84120,1
298,PS5273_gt.nii,0.0,76.08547973632812,0.0,0.999325156211853,0.0,0.9984439611434937,1.0,0.0006748202140443027,1.0,0.001556014409288764,1.0,0.0,0.9977712631225586,0.4996625781059265,0.0,-0.0010247096652165055,0.0,-0.0006748437881469727,-0.0015560388565063477,0.0,19942.0,4,0.0,26088,4
299,RS5120_gt.nii,0.2023196667432785,90.77995300292969,0.27654367685317993,0.9974515438079834,0.12096010893583298,0.9990810751914978,0.7234563231468201,0.0025484650395810604,0.8790398836135864,0.0009189032716676593,0.08758861571550369,0.09188428521156311,0.996538519859314,0.6369975805282593,0.16830407083034515,0.1813579797744751,0.1828954666852951,0.27399516105651855,0.1200411319732666,0.18614670616001142,27623.0,12,0.14285714285714285,21248,1


==> figs/adapt/ploras/FLAIR/atlas-mix-192-mb-tta_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4854_gt.nii,0.09006061404943466,98.15752410888672,0.1282292753458023,0.9986681938171387,0.04092412069439888,0.9996132850646973,0.8717707395553589,0.0013318001292645931,0.9590758681297302,0.0003867152554448694,0.09248722344636917,0.032016392797231674,0.9982826113700867,0.5634487271308899,0.06204628944396973,0.07172234356403351,0.07244080305099487,0.12689745426177979,0.040537357330322266,0.07812435955240399,14525.0,4,0.25,7432,2
1,RS3833_gt.nii,0.2765007019042969,93.74966430664062,0.5080337524414062,0.9985211491584778,0.13077004253864288,0.9997842907905579,0.49196621775627136,0.001478842576034367,0.8692299723625183,0.00021571842080447823,0.051191139966249466,0.1160714253783226,0.9983064532279968,0.7532774209976196,0.20800000429153442,0.25716322660446167,0.2577510476112366,0.5065548419952393,0.13055431842803955,0.22611436017090392,22611.0,14,0.125,7344,1
2,RS4830_gt.nii,0.7316563129425049,67.06713104248047,0.6900507807731628,0.9975499510765076,0.573084831237793,0.9985212683677673,0.30994924902915955,0.002450047992169857,0.42691516876220703,0.0014787138206884265,0.05623548477888107,0.45576542615890503,0.9960913062095642,0.8438003659248352,0.6261522769927979,0.6269264221191406,0.6288542151451111,0.6876007318496704,0.5716061592102051,0.7052213889459626,25996.0,9,0.18181818181818182,79584,1
3,RS5107_gt.nii,0.5824787616729736,62.366249084472656,0.8466811776161194,0.9936467409133911,0.38688087463378906,0.999269962310791,0.1533188372850418,0.006353277713060379,0.6131191253662109,0.0007300568395294249,0.07971847057342529,0.36155158281326294,0.9929541349411011,0.9201639890670776,0.5310876369476318,0.5696431398391724,0.5723327398300171,0.8403279781341553,0.3861508369445801,0.5401859204028275,108696.0,5,0.4,79064,2
4,PS3313_gt.nii,0.0,88.81694793701172,0.0,0.9992048740386963,0.0,0.997501790523529,1.0,0.0007951438892632723,1.0,0.002498223911970854,1.0,0.0,0.9967105984687805,0.49960243701934814,0.0,-0.001409413875080645,0.0,-0.0007951259613037109,-0.0024982094764709473,0.0,32362.0,4,0.0,41880,2
5,RS4634_gt.nii,0.7350892424583435,9.165151596069336,0.7089963555335999,0.9975127577781677,0.5755559802055359,0.9986141324043274,0.29100361466407776,0.00248721637763083,0.4244440495967865,0.0013858438469469547,0.055917464196681976,0.4655721187591553,0.9961467981338501,0.8532545566558838,0.6353452205657959,0.6369116306304932,0.6388012766838074,0.7065091133117676,0.5741701126098633,0.7141842622535033,24422.0,2,0.6666666666666666,79432,2
6,RS2234_gt.nii,0.0005463319830596447,73.75635528564453,0.001618704991415143,0.9982386827468872,0.00030457883258350194,0.999668538570404,0.9983813166618347,0.0017613049130886793,0.9996954202651978,0.0003314491477794945,0.5106560587882996,0.00025641024694778025,0.9979084134101868,0.49992868304252625,0.0005126890609972179,-6.190079147927463e-05,0.0007021561614237726,-0.00014263391494750977,-2.6881694793701172e-05,0.0005667863215567731,23016.0,17,0.10526315789473684,5560,1
7,PS5315_gt.nii,0.007749235723167658,81.2957534790039,0.00853029265999794,0.9974693059921265,0.00481198076158762,0.9985761642456055,0.99146968126297,0.0025306830648332834,0.9951879978179932,0.0014238153817132115,0.3526068925857544,0.0030860016122460365,0.9960527420043945,0.5029997825622559,0.006153014954179525,0.004508621525019407,0.006406840402632952,0.005999565124511719,0.0033881664276123047,0.007401390017149562,15585.0,12,0.16666666666666666,24032,1
8,RS5183_gt.nii,0.7769076824188232,81.66730499267578,0.9087205529212952,0.9957947731018066,0.6099162697792053,0.9993371963500977,0.09127945452928543,0.004205215722322464,0.39008376002311707,0.0006628045812249184,0.06369385123252869,0.5747067928314209,0.9951692819595337,0.9522576332092285,0.7299222946166992,0.7423470616340637,0.7444753050804138,0.904515266418457,0.6092534065246582,0.7474883289197084,73190.0,15,0.11764705882352941,120520,1
9,PS5366_gt.nii,0.6454796195030212,91.3509750366211,0.7723681330680847,0.9978458285331726,0.45986637473106384,0.9994586110115051,0.2276318371295929,0.002154148416593671,0.5401336550712585,0.0005413973121903837,0.050162333995103836,0.4049789607524872,0.9973117113113403,0.8851069808006287,0.576491117477417,0.5947928428649902,0.5959749221801758,0.7702139616012573,0.4593249559402466,0.6248180828219297,30289.0,7,0.15384615384615385,39744,3
10,RS5073_gt.nii,0.03711176663637161,76.78118896484375,0.136946901679039,0.9979192614555359,0.017427291721105576,0.999767005443573,0.8630530834197998,0.0020807627588510513,0.9825727343559265,0.00023301102919504046,0.10973633825778961,0.015702689066529274,0.9976872801780701,0.5674330592155457,0.03091985359787941,0.04815522953867912,0.04885298013687134,0.1348661184310913,0.017194271087646484,0.03320815450643777,30502.0,7,0.2222222222222222,4520,1
11,PS5292_gt.nii,0.15855485200881958,80.70316314697266,0.3304039239883423,0.9962195158004761,0.08720645308494568,0.9992657899856567,0.6695960760116577,0.003780499566346407,0.9127935171127319,0.0007342076860368252,0.09663106501102448,0.07410898804664612,0.9954924583435059,0.6633117198944092,0.13799156248569489,0.1680591106414795,0.16974496841430664,0.32662343978881836,0.0864722728729248,0.15370356263172597,49522.0,9,0.2857142857142857,18320,6
12,PS5293_gt.nii,0.3115970194339752,112.1922378540039,0.8071168661117554,0.9963772296905518,0.15974153578281403,0.9998348355293274,0.19288310408592224,0.003622759599238634,0.8402584791183472,0.00016516070172656327,0.06278985738754272,0.1538676768541336,0.9962158799171448,0.9017470479011536,0.26669901609420776,0.35807639360427856,0.359068363904953,0.8034940958023071,0.159576416015625,0.27248374420278737,61353.0,20,0.09090909090909091,14304,1
13,RS5050_gt.nii,0.1759050488471985,88.56636047363281,0.7800125479698181,0.9932829737663269,0.08102108538150787,0.9998318552970886,0.2199874222278595,0.006717055570334196,0.9189789295196533,0.00016812091052997857,0.08491764962673187,0.07921107858419418,0.9931211471557617,0.8866477608680725,0.1467944234609604,0.2500464618206024,0.25139105319976807,0.773295521736145,0.08085298538208008,0.14808185669112822,113592.0,8,0.3076923076923077,12728,2
14,PS5198_gt.nii,0.8806067705154419,43.56258773803711,0.8333101272583008,0.9982479810714722,0.8043005466461182,0.9985591769218445,0.16668985784053802,0.0017520077526569366,0.19569946825504303,0.0014407964190468192,0.04384258762001991,0.6928327679634094,0.9968349933624268,0.9157790541648865,0.8185483813285828,0.8170828819274902,0.8186768889427185,0.831558108329773,0.8028597831726074,0.8778893127952532,13369.0,10,0.16666666666666666,143728,1
15,RS2599_gt.nii,0.3334970772266388,85.79801940917969,0.2295394241809845,0.9975582957267761,0.4227038323879242,0.9940203428268433,0.7704605460166931,0.0024416802916675806,0.5772961378097534,0.0059796590358018875,0.09349492192268372,0.1747557371854782,0.9916226267814636,0.6135488748550415,0.29751843214035034,0.3076314926147461,0.31149187684059143,0.227097749710083,0.41672420501708984,0.35465497312949085,69888.0,18,0.1111111111111111,129664,1
16,RS5087_gt.nii,0.453104704618454,71.98956298828125,0.475566565990448,0.9993966221809387,0.2847953736782074,0.9997349381446838,0.524433434009552,0.0006033845129422843,0.715204656124115,0.0002650469250511378,0.03439442068338394,0.21672941744327545,0.9991320967674255,0.7374815940856934,0.3562491834163666,0.36761587858200073,0.36802059412002563,0.4749631881713867,0.28453028202056885,0.42973708068902994,5855.0,22,0.14814814814814814,8472,2
17,RS0446_gt.nii,0.625545859336853,21.0,0.4557308852672577,0.9983997941017151,0.7560420036315918,0.9941028952598572,0.5442690849304199,0.0016002057818695903,0.2439579963684082,0.00589710334315896,0.055941373109817505,0.397305428981781,0.9925581812858582,0.7270653247833252,0.5686737298965454,0.5836641192436218,0.5869852304458618,0.4541306495666504,0.7501449584960938,0.6481857021913331,75173.0,1,0.4,180600,2
18,PS2224_gt.nii,0.4499240815639496,39.08323669433594,0.8779869079589844,0.9935741424560547,0.2666471004486084,0.9996733069419861,0.12201311439275742,0.006425865460187197,0.7333528995513916,0.00032668697531335056,0.07880830019712448,0.257119357585907,0.9932673573493958,0.9357805252075195,0.4090611934661865,0.4817826449871063,0.48385190963745117,0.8715610504150391,0.26632046699523926,0.41225535684157244,111158.0,4,0.3333333333333333,44528,1
19,RS5172_gt.nii,0.6651017665863037,66.24989318847656,0.7333753108978271,0.9947566390037537,0.5484262108802795,0.9976781010627747,0.26662465929985046,0.005243376828730106,0.45157381892204285,0.0023219245485961437,0.07796331495046616,0.4572561979293823,0.9925065636634827,0.8640660047531128,0.6275577545166016,0.6305837631225586,0.6341941952705383,0.7281320095062256,0.5461043119430542,0.6570961508038675,54641.0,4,0.3333333333333333,144424,1
20,PS5247_gt.nii,0.7174304127693176,85.32877349853516,0.8914300799369812,0.9958937168121338,0.5302696824073792,0.9994333982467651,0.1085699126124382,0.004106306936591864,0.46973031759262085,0.0005665819044224918,0.06355687230825424,0.49810078740119934,0.9953532814979553,0.9436619281768799,0.6649763584136963,0.6855787038803101,0.6875305771827698,0.8873238563537598,0.5297031402587891,0.6783065350423454,72768.0,8,0.16666666666666666,86792,2
21,RS5106_gt.nii,0.5052345991134644,76.40026092529297,0.6308234333992004,0.9960426688194275,0.3589547276496887,0.9986997246742249,0.3691765367984772,0.00395735539495945,0.6410452723503113,0.0013002872001379728,0.07339117676019669,0.29663941264152527,0.9947642087936401,0.813433051109314,0.45755112171173096,0.4734990894794464,0.4758540093898773,0.6268661022186279,0.3576544523239136,0.47159987779418505,52010.0,8,0.2,58728,1
22,RS5010_gt.nii,0.26979881525039673,90.34931945800781,0.7830605506896973,0.9926402568817139,0.13436397910118103,0.999681293964386,0.21693944931030273,0.007359735667705536,0.8656359910964966,0.0003187297552358359,0.08837875723838806,0.12954188883304596,0.9923349618911743,0.8878504037857056,0.22937066853046417,0.32245776057243347,0.32436883449554443,0.7757008075714111,0.13404524326324463,0.23277565938710598,124409.0,10,0.2857142857142857,24440,2
23,RS3886_gt.nii,0.0,66.07003784179688,0.0,0.9988870024681091,0.0,0.999603807926178,1.0,0.0011130208149552345,1.0,0.0003962156770285219,1.0,0.0,0.998491644859314,0.49944350123405457,0.0,-0.000664075487293303,0.0,-0.0011129975318908691,-0.0003961920738220215,0.0,10402.0,8,0.0,6640,1
24,RS5097_gt.nii,0.7778857946395874,13.0,0.8062950968742371,0.9932159781455994,0.6398971080780029,0.997092604637146,0.19370488822460175,0.006783999502658844,0.36010289192199707,0.0029074193444103003,0.0840199887752533,0.5546336770057678,0.9904624819755554,0.8997555375099182,0.713523268699646,0.7136387825012207,0.7182937264442444,0.7995110750198364,0.6369897127151489,0.7613638534514708,79586.0,2,0.6666666666666666,247144,2
25,PS4485_gt.nii,0.3738674223423004,79.43424224853516,0.5901964902877808,0.9959593415260315,0.24019140005111694,0.9991102814674377,0.40980347990989685,0.0040406822226941586,0.7598085999488831,0.0008897311636246741,0.07641927152872086,0.20585885643959045,0.9950830340385437,0.7930779457092285,0.3414310812950134,0.37452375888824463,0.37651047110557556,0.586155891418457,0.2393016815185547,0.37290411460558553,52123.0,3,0.5,36232,1
26,PS3482_gt.nii,0.0,74.77230072021484,0.0,0.9992155432701111,0.0,0.9997532963752747,1.0,0.0007844712818041444,1.0,0.000246718293055892,1.0,0.0,0.9989691972732544,0.49960777163505554,0.0,-0.0004399357130751014,0.0,-0.000784456729888916,-0.0002467036247253418,0.0,7459.0,9,0.0,4136,5
27,RS4258_gt.nii,0.5948683619499207,34.71310806274414,0.6234377026557922,0.9941293001174927,0.4150983989238739,0.9974750280380249,0.3765622675418854,0.005870691034942865,0.5849015712738037,0.0025249940808862448,0.08845584839582443,0.3318866491317749,0.9916684627532959,0.8087835311889648,0.4983707368373871,0.504768967628479,0.508712112903595,0.6175670623779297,0.4125734567642212,0.5624762043630059,64352.0,7,0.3333333333333333,111376,15
28,RS5260_gt.nii,0.44826623797416687,81.24653625488281,0.4409978687763214,0.9968340992927551,0.358996719121933,0.9977504014968872,0.559002161026001,0.003165882546454668,0.6410032510757446,0.0022495780140161514,0.07811041176319122,0.24672317504882812,0.9946082830429077,0.7189159989356995,0.39579465985298157,0.39521554112434387,0.3978904187679291,0.4378319978713989,0.3567471504211426,0.4374395582492378,17005.0,8,0.18181818181818182,67184,2
29,RS4656_gt.nii,0.5742283463478088,77.82672882080078,0.8243132829666138,0.9966634511947632,0.380736380815506,0.9995614886283875,0.17568670213222504,0.00333654647693038,0.6192635893821716,0.00043848383938893676,0.05981571972370148,0.3521597683429718,0.9962356090545654,0.9104883670806885,0.5208848714828491,0.5587626695632935,0.5602196455001831,0.820976734161377,0.3802978992462158,0.5318347998512827,56042.0,6,0.25,41648,1
30,RS3779_gt.nii,0.1266288459300995,59.17770004272461,0.48788759112358093,0.9989373683929443,0.05346997454762459,0.9999369382858276,0.5121123790740967,0.001062643132172525,0.9465300440788269,6.307291187113151e-05,0.04458830505609512,0.050628457218408585,0.9988744854927063,0.7434124946594238,0.09637746959924698,0.16124457120895386,0.1615157425403595,0.48682498931884766,0.05340695381164551,0.103515625,16782.0,8,0.2,2064,1
31,RS4190_gt.nii,0.3191341757774353,69.32819366455078,0.7652069926261902,0.9963382482528687,0.16498646140098572,0.9997772574424744,0.2347930371761322,0.003661753609776497,0.8350135087966919,0.0002227648365078494,0.06470026820898056,0.1570366770029068,0.9961199164390564,0.880772590637207,0.2714463174343109,0.3542245328426361,0.35531505942344666,0.7615451812744141,0.1647636890411377,0.27468968016671197,62190.0,12,0.14285714285714285,15848,1
32,PS5309_gt.nii,0.5216188430786133,82.35259246826172,0.4767698347568512,0.9965940713882446,0.4711749851703644,0.996669352054596,0.5232301950454712,0.0034059532918035984,0.528825044631958,0.0033306251280009747,0.077933669090271,0.3105781078338623,0.9933062791824341,0.7366819381713867,0.473955899477005,0.4705960154533386,0.4739641547203064,0.47336387634277344,0.4678443670272827,0.5240635617800613,1178.0,3,0.4,106112,1
33,RS4865_gt.nii,0.6107500195503235,36.75047302246094,0.5483964681625366,0.9979050159454346,0.47804901003837585,0.9984191060066223,0.4516035318374634,0.002094957046210766,0.5219510197639465,0.001580898999236524,0.058209892362356186,0.3430138826370239,0.9963377714157104,0.7731507420539856,0.5108121037483215,0.5101913213729858,0.5120159983634949,0.5463014841079712,0.4764680862426758,0.6075568181818182,9408.0,6,0.25,58496,1
34,RS5127_gt.nii,0.3349941670894623,94.58329772949219,0.7691331505775452,0.9958362579345703,0.17844316363334656,0.9997274875640869,0.23086683452129364,0.004163744393736124,0.821556806564331,0.0002725210797507316,0.06853437423706055,0.16937124729156494,0.9955700039863586,0.8824846744537354,0.2896791696548462,0.36918163299560547,0.37046802043914795,0.7649693489074707,0.17817068099975586,0.2962130466650379,69605.0,8,0.16666666666666666,19704,2
35,RS5109_gt.nii,0.6558727025985718,72.31182098388672,0.7646501064300537,0.9954222440719604,0.5111478567123413,0.998522162437439,0.23534990847110748,0.004577742423862219,0.4888521730899811,0.001477821497246623,0.07181723415851593,0.4416631758213043,0.9939866662025452,0.8800361752510071,0.6127133965492249,0.6224034428596497,0.6251794099807739,0.7600723505020142,0.5096700191497803,0.6350185202130919,61689.0,5,0.2857142857142857,104368,1
36,RS4299_gt.nii,0.0,107.14476013183594,0.0,0.9966115355491638,0.0,0.9998999834060669,1.0,0.0033884444274008274,1.0,9.999777103075758e-05,1.0,0.0,0.996512234210968,0.4983057677745819,0.0,-0.0005820969236083329,0.0,-0.0033884644508361816,-0.00010001659393310547,0.0,54090.0,10,0.0,1672,1
37,PS5268_gt.nii,0.0013688462786376476,51.437828063964844,0.0006978042656555772,0.9983847141265869,0.0005539143458008766,0.9987175464630127,0.9993022084236145,0.0016152693424373865,0.9994460940361023,0.0012824373552575707,0.603391170501709,0.0003088898374699056,0.9971064329147339,0.4995412528514862,0.0006175889284349978,-0.00081755401333794,0.0006217103800736368,-0.0009174942970275879,-0.0007285475730895996,0.0008087561330673424,2100.0,11,0.09523809523809523,21496,5
38,PS5329_gt.nii,0.18991310894489288,68.12670135498047,0.36426636576652527,0.9961879849433899,0.09864123165607452,0.9992696642875671,0.6357336640357971,0.0038120246026664972,0.9013587832450867,0.0007303213933482766,0.09280453622341156,0.08415389060974121,0.995465099811554,0.6802271604537964,0.15524344146251678,0.18786275386810303,0.1895565390586853,0.3604543209075928,0.09791088104248047,0.16528749763571024,52886.0,5,0.2857142857142857,19192,1
39,PS4394_gt.nii,0.7293432354927063,50.12983322143555,0.6462962031364441,0.9980167150497437,0.6749287247657776,0.9977470636367798,0.3537037670612335,0.001983264461159706,0.3250712752342224,0.0022529452107846737,0.05248823016881943,0.49287402629852295,0.9957900047302246,0.8221564292907715,0.6603022217750549,0.6583415865898132,0.6604573130607605,0.644312858581543,0.6726758480072021,0.7506629414369836,6957.0,19,0.24,106216,3
40,RS5101_gt.nii,0.02380676567554474,107.18675231933594,0.04063047468662262,0.9959533214569092,0.01350250281393528,0.9986885786056519,0.9593695402145386,0.004046704154461622,0.9864975214004517,0.0013114293105900288,0.2398863434791565,0.010238305665552616,0.9946527481079102,0.5182918906211853,0.020269090309739113,0.02111860364675522,0.023422490805387497,0.036583781242370605,0.012191057205200195,0.02263718303674883,44929.0,29,0.06451612903225806,22840,1
41,PS4066_gt.nii,0.0,80.99197387695312,0.0,0.9973296523094177,0.0,0.9999082088470459,1.0,0.0026703537441790104,1.0,9.179784683510661e-05,1.0,0.0,0.9972383379936218,0.49866482615470886,0.0,-0.0004951087757945061,0.0,-0.0026703476905822754,-9.179115295410156e-05,0.0,42607.0,15,0.0,1536,2
42,RS4515_gt.nii,0.4983408451080322,43.046485900878906,0.6449052095413208,0.9969049692153931,0.34445005655288696,0.9991025924682617,0.3550947904586792,0.003095007501542568,0.655549943447113,0.0008974017691798508,0.06478805094957352,0.2895366847515106,0.9960196018218994,0.8209050893783569,0.44905534386634827,0.4695696234703064,0.47131478786468506,0.6418101787567139,0.3435525894165039,0.485912726753321,38642.0,6,0.25,42200,1
43,RS5148_gt.nii,0.08349993079900742,82.85529327392578,0.07634156942367554,0.9983686208724976,0.07297709584236145,0.9984460473060608,0.9236584305763245,0.0016313770320266485,0.9270228743553162,0.0015539409359917045,0.12753982841968536,0.038756757974624634,0.9968201518058777,0.5373550653457642,0.07462143152952194,0.0730481892824173,0.07464037835597992,0.07471013069152832,0.07142317295074463,0.08997364788555653,1124.0,11,0.15384615384615385,28176,1
44,RS5103_gt.nii,0.42099449038505554,102.84940338134766,0.8374631404876709,0.9964348077774048,0.23335471749305725,0.9997887015342712,0.1625368446111679,0.003565216436982155,0.7666452527046204,0.00021132627443876117,0.06125033646821976,0.22324399650096893,0.9962290525436401,0.9169489741325378,0.36500319838523865,0.4409283697605133,0.4420700967311859,0.8338979482650757,0.23314344882965088,0.36560869434083665,63101.0,6,0.25,21712,1
45,PS5291_gt.nii,0.8168335556983948,30.08321762084961,0.8311160206794739,0.9971445798873901,0.716986894607544,0.998528003692627,0.1688840091228485,0.002855442464351654,0.28301313519477844,0.0014719974715262651,0.05536896362900734,0.6258107423782349,0.9957119226455688,0.9141303300857544,0.7698445320129395,0.7698264122009277,0.7719451189041138,0.8282606601715088,0.7155148983001709,0.8008746326576119,34075.0,2,0.5,144768,1
46,RS5345_gt.nii,0.5368578433990479,54.922672271728516,0.7969303131103516,0.9979974627494812,0.3255888819694519,0.9997532367706299,0.20306965708732605,0.002002519788220525,0.6744111180305481,0.000246779847657308,0.04773513227701187,0.3006458282470703,0.9977538585662842,0.8974639177322388,0.46230238676071167,0.5085503458976746,0.5093836188316345,0.7949278354644775,0.32534217834472656,0.48253060495040656,33674.0,5,0.3076923076923077,20328,4
47,PS5295_gt.nii,0.21104158461093903,104.12012481689453,0.5801646709442139,0.9963454008102417,0.11230728775262833,0.999664306640625,0.41983532905578613,0.0036545887123793364,0.8876926898956299,0.00033570342930033803,0.07353171706199646,0.10386599600315094,0.9960139989852905,0.7882550358772278,0.1881858855485916,0.2540723383426666,0.25525814294815063,0.5765100717544556,0.11197161674499512,0.19863663155736655,56012.0,12,0.14285714285714285,13360,1
48,RS4514_gt.nii,0.038010627031326294,84.72897338867188,0.13622449338436127,0.9987903237342834,0.0129863815382123,0.9998989701271057,0.8637754917144775,0.0012096983846276999,0.9870136380195618,0.00010103447857545689,0.08611884713172913,0.011998382396996021,0.9986895322799683,0.5675073862075806,0.02371225506067276,0.04170985519886017,0.042060233652591705,0.13501477241516113,0.012885332107543945,0.02731038715286657,17555.0,9,0.2608695652173913,1960,7
49,RS5082_gt.nii,0.44504880905151367,51.10480499267578,0.8125932216644287,0.9976944923400879,0.2527844309806824,0.9998197555541992,0.1874067634344101,0.0023055130150169134,0.7472155690193176,0.00018026366888079792,0.05057181045413017,0.2388591468334198,0.9975169897079468,0.9051438570022583,0.38561147451400757,0.4524179995059967,0.4532228112220764,0.8102877140045166,0.25260424613952637,0.3947579001404134,39659.0,4,0.3333333333333333,16088,1
50,PS4290_gt.nii,0.11018706113100052,83.40863037109375,0.18675373494625092,0.9989979863166809,0.056213848292827606,0.9997398853302002,0.8132462501525879,0.001002035802230239,0.9437861442565918,0.00026009269640780985,0.06824999302625656,0.04515925422310829,0.9987384676933289,0.5928758382797241,0.08641602098941803,0.10194855183362961,0.10246046632528305,0.18575167655944824,0.0559537410736084,0.10069409516145257,11844.0,8,0.2,5360,1
51,PS5298_gt.nii,0.1610727459192276,93.70699310302734,0.4154795706272125,0.9975635409355164,0.07890702784061432,0.9997057318687439,0.5845203995704651,0.002436430659145117,0.9210929870605469,0.00029427127446979284,0.07113107293844223,0.07102272659540176,0.9972712993621826,0.7065215706825256,0.1326259970664978,0.180195614695549,0.18106423318386078,0.41304314136505127,0.0786128044128418,0.1471917909035473,35525.0,4,0.3333333333333333,8424,4
52,PS5310_gt.nii,0.09812857955694199,64.75646209716797,0.16982226073741913,0.9976215958595276,0.06204267963767052,0.9992296695709229,0.8301777243614197,0.00237840018235147,0.9379573464393616,0.0007703149458393455,0.10582071542739868,0.047604434192180634,0.9968554377555847,0.583721935749054,0.09088245779275894,0.10129007697105408,0.10264613479375839,0.1674438714981079,0.061272382736206055,0.10294548222755753,25225.0,7,0.15384615384615385,15528,3
53,RS2440_gt.nii,0.0,80.78550720214844,0.0,0.9975534081459045,0.0,0.9998480081558228,1.0,0.0024466051254421473,1.0,0.0001520060613984242,1.0,0.0,0.9974021315574646,0.49877670407295227,0.0,-0.0006098350859247148,0.0,-0.002446591854095459,-0.0001519918441772461,0.0,37379.0,13,0.0,2544,2
54,RS5062_gt.nii,0.1768556535243988,80.36541748046875,0.4423970878124237,0.9963287711143494,0.0796961709856987,0.99959796667099,0.5576029419898987,0.0036712426226586103,0.9203038215637207,0.00040202660602517426,0.08349049836397171,0.07242143154144287,0.9959309697151184,0.7193629145622253,0.13506151735782623,0.18651644885540009,0.18776941299438477,0.4387258291244507,0.07929408550262451,0.1474391778813571,55679.0,3,0.2857142857142857,12048,5
55,RS3623_gt.nii,0.0,90.71930694580078,0.0,0.9969343543052673,0.0,0.9994480609893799,1.0,0.0030656636226922274,1.0,0.000551961304154247,1.0,0.0,0.9963857531547546,0.49846717715263367,0.0,-0.0013008180540055037,0.0,-0.003065645694732666,-0.0005519390106201172,0.0,38878.0,0,0.0,9232,9
56,PS4205_gt.nii,0.021749982610344887,85.35807037353516,0.17027243971824646,0.996560275554657,0.007311827968806028,0.9998761415481567,0.8297275900840759,0.0034396997652947903,0.9926881790161133,0.00012387036986183375,0.12444426119327545,0.007060269825160503,0.9964373707771301,0.5834163427352905,0.01402154378592968,0.034629274159669876,0.03528459742665291,0.16683268547058105,0.007187962532043457,0.014471533642059385,56456.0,5,0.3333333333333333,2496,3
57,PS3620_gt.nii,0.5240635871887207,101.70791625976562,0.8252398371696472,0.9969266653060913,0.3249570429325104,0.9996858239173889,0.17476019263267517,0.003073350992053747,0.6750429272651672,0.0003141733759548515,0.05751597136259079,0.30403465032577515,0.9966194033622742,0.9110832214355469,0.4662984311580658,0.5166338086128235,0.5178489089012146,0.8221664428710938,0.3246428966522217,0.47696231772462583,52525.0,15,0.11764705882352941,30024,1
58,RS4832_gt.nii,0.07140308618545532,71.67984008789062,0.28262805938720703,0.9901224374771118,0.029750846326351166,0.9992241859436035,0.717371940612793,0.009877586737275124,0.9702491760253906,0.0007758361753076315,0.1575019508600235,0.027661975473165512,0.9893650412559509,0.6363752484321594,0.05383477360010147,0.08889851719141006,0.09169745445251465,0.27275049686431885,0.02897500991821289,0.05816131859821597,151049.0,1,0.2222222222222222,17960,9
59,RS4925_gt.nii,0.4618500769138336,62.0,0.3733849823474884,0.9958503246307373,0.4569111466407776,0.9941510558128357,0.626615047454834,0.004149670712649822,0.5430888533592224,0.0058489348739385605,0.0953676849603653,0.2586110830307007,0.9900841116905212,0.6846176385879517,0.410946786403656,0.4081030786037445,0.4130420982837677,0.3692352771759033,0.4510622024536133,0.4646544717888356,29245.0,4,0.18181818181818182,155416,4
60,RS5223_gt.nii,0.447699636220932,66.63705444335938,0.44877198338508606,0.9974477291107178,0.31442925333976746,0.9985605478286743,0.5512279868125916,0.002552294870838523,0.6855707168579102,0.0014394326135516167,0.07012520730495453,0.22682584822177887,0.9960202574729919,0.7231098413467407,0.36977678537368774,0.3737141489982605,0.37564218044281006,0.44621968269348145,0.31298983097076416,0.4118716948600145,22423.0,7,0.2857142857142857,43648,3
61,RS4068_gt.nii,0.007159630302339792,94.9613037109375,0.11391129344701767,0.9976711273193359,0.002883903682231903,0.9999474883079529,0.8860887289047241,0.002328891074284911,0.9971160888671875,5.251512993709184e-05,0.1250976175069809,0.002820627996698022,0.9976188540458679,0.5557911992073059,0.00562538905069232,0.017774507403373718,0.01812482252717018,0.11158239841461182,0.0028313398361206055,0.005827746260959258,37592.0,15,0.10526315789473684,992,2
62,RS4751_gt.nii,0.30404365062713623,68.3008041381836,0.33299654722213745,0.9992409944534302,0.1534317582845688,0.9997243285179138,0.6670034527778625,0.0007590209715999663,0.84656822681427,0.0002756801259238273,0.045566752552986145,0.11736277490854263,0.998965859413147,0.6661187410354614,0.21007102727890015,0.2255752682685852,0.226035937666893,0.33223748207092285,0.15315604209899902,0.2750521609538003,7033.0,13,0.10526315789473684,6928,3
63,RS3918_gt.nii,0.0,86.24325561523438,0.0,0.9992194771766663,0.0,0.9999890327453613,1.0,0.0007805313798598945,1.0,1.0975821169267874e-05,1.0,0.0,0.9992085099220276,0.49960973858833313,0.0,-9.255795157514513e-05,0.0,-0.0007805228233337402,-1.0967254638671875e-05,0.0,12786.0,19,0.0,184,1
64,RS4077_gt.nii,0.44631537795066833,36.64558792114258,0.28632116317749023,0.9981880784034729,0.43243345618247986,0.9965645670890808,0.7136788368225098,0.0018119136802852154,0.5675665736198425,0.0034354401286691427,0.07368865609169006,0.20811325311660767,0.9947722554206848,0.6422545909881592,0.344526082277298,0.34936216473579407,0.35187333822250366,0.28450918197631836,0.4289979934692383,0.46687799394375185,35411.0,6,0.1111111111111111,80504,6
65,RS5224_gt.nii,0.21281345188617706,100.24394989013672,0.6150615811347961,0.9975780844688416,0.09762275218963623,0.9998356699943542,0.38493841886520386,0.0024219334591180086,0.9023772478103638,0.00016435369616374373,0.059045836329460144,0.09200167655944824,0.9974151849746704,0.8063198328018188,0.16850097477436066,0.24434992671012878,0.24503877758979797,0.6126396656036377,0.0974583625793457,0.17702751702187663,39118.0,7,0.3333333333333333,7144,2
66,RS3360_gt.nii,0.0,80.40802001953125,0.0,0.9988059401512146,0.0,0.999938428401947,1.0,0.0011940737022086978,1.0,6.158552423585206e-05,1.0,0.0,0.9987444877624512,0.4994029700756073,0.0,-0.0002711782872211188,0.0,-0.0011940598487854004,-6.157159805297852e-05,0.0,18679.0,5,0.0,1032,2
67,RS4856_gt.nii,0.39918914437294006,67.64239501953125,0.7386188507080078,0.99723881483078,0.19884367287158966,0.9997568726539612,0.2613811790943146,0.002761181676760316,0.8011563420295715,0.00024313005269505084,0.05761886388063431,0.18577158451080322,0.9969990849494934,0.8679288625717163,0.31333452463150024,0.38228490948677063,0.3832358121871948,0.7358577251434326,0.19860053062438965,0.31859658854527806,48972.0,11,0.15384615384615385,15552,1
68,PS5264_gt.nii,0.011668706312775612,94.21040344238281,0.06524725258350372,0.9985714554786682,0.0039484621956944466,0.9999187588691711,0.9347527623176575,0.001428549294359982,0.996051549911499,8.123842417262495e-05,0.1288951188325882,0.0037370678037405014,0.9984904527664185,0.5319093465805054,0.00744630815461278,0.015709908679127693,0.01605074293911457,0.06381869316101074,0.0038672685623168945,0.007972473984558576,22276.0,6,0.2,1456,2
69,RS3239_gt.nii,0.32123029232025146,54.55087661743164,0.2065543681383133,0.9987590909004211,0.19244065880775452,0.9988639950752258,0.7934456467628479,0.0012408948969095945,0.8075593113899231,0.0011360194766893983,0.07193370908498764,0.1106470450758934,0.9976266026496887,0.6026567220687866,0.19924789667129517,0.19818530976772308,0.19937266409397125,0.20531344413757324,0.19130468368530273,0.3501678741827178,3499.0,5,0.19047619047619047,23984,13
70,RS4257_gt.nii,0.3416115939617157,59.44745635986328,0.43482619524002075,0.9975259900093079,0.2203051745891571,0.9990900158882141,0.5651738047599792,0.0024739874061197042,0.7796947956085205,0.0009100059396587312,0.07013915479183197,0.17126433551311493,0.9966228604316711,0.7161760926246643,0.29244351387023926,0.3079870045185089,0.3095068037509918,0.4323521852493286,0.21939516067504883,0.32928835580803467,25723.0,15,0.11764705882352941,26928,1
71,RS5021_gt.nii,0.25140008330345154,83.52006530761719,0.1583205908536911,0.9963271021842957,0.3316584527492523,0.9903681874275208,0.8416793942451477,0.0036729178391397,0.6683415174484253,0.009631809778511524,0.13217973709106445,0.12002715468406677,0.9867894053459167,0.577323853969574,0.21432901918888092,0.22316063940525055,0.2291470319032669,0.15464770793914795,0.3220266103744507,0.25158850038074076,105463.0,8,0.3333333333333333,190948,1
72,RS5209_gt.nii,0.0,82.85529327392578,0.0,0.9994438290596008,0.0,0.9999690055847168,1.0,0.0005561881698668003,1.0,3.101166294072755e-05,1.0,0.0,0.9994128346443176,0.4997219145298004,0.0,-0.0001313328684773296,0.0,-0.0005561709403991699,-3.0994415283203125e-05,0.0,8613.0,5,0.0,520,1
73,RS4815_gt.nii,0.6913759112358093,39.824615478515625,0.6563220620155334,0.9956821799278259,0.608727216720581,0.9964796304702759,0.34367793798446655,0.004317815415561199,0.39127278327941895,0.0035203793086111546,0.0750245749950409,0.46159225702285767,0.9922440052032471,0.8260021209716797,0.6316292881965637,0.6281698942184448,0.6320767998695374,0.6520042419433594,0.6052068471908569,0.6729502461152398,23628.0,14,0.125,169976,1
74,PS5270_gt.nii,0.8714911937713623,16.248077392578125,0.8937017321586609,0.9967900514602661,0.7647901177406311,0.9987561106681824,0.10629827529191971,0.00320992898195982,0.23520991206169128,0.0012438598787412047,0.056542541831731796,0.7010214328765869,0.9956000447273254,0.9452458620071411,0.8242358565330505,0.824579656124115,0.826737105846405,0.8904917240142822,0.7635462284088135,0.8590401838336563,45871.0,2,0.5,193672,1
75,PS4471_gt.nii,0.3371528089046478,46.96168899536133,0.3141596019268036,0.9965232014656067,0.2372160702943802,0.9976369142532349,0.6858404278755188,0.0034768027253448963,0.762783944606781,0.0023630911018699408,0.09518624097108841,0.1562826931476593,0.9941827654838562,0.655341386795044,0.2703191637992859,0.27011993527412415,0.27299031615257263,0.3106827735900879,0.23485302925109863,0.31753949922275015,17897.0,11,0.19047619047619047,57544,5
76,RS4646_gt.nii,0.0005745475646108389,75.67925262451172,0.0009124087519012392,0.9998123049736023,0.0003174603043589741,0.999934732913971,0.9990875720977783,0.0001877072936622426,0.9996825456619263,6.527934601763263e-05,0.3120579123497009,0.00023557126405648887,0.9997470378875732,0.5003623366355896,0.0004710315552074462,0.0004274996172171086,0.0005381947266869247,0.0007246732711791992,0.0002522468566894531,0.000657030223390276,1726.0,6,0.25,1096,1
77,RS4800_gt.nii,0.16409851610660553,62.77260971069336,0.5891389846801758,0.9947816729545593,0.07575853914022446,0.9997002482414246,0.41086098551750183,0.005218298174440861,0.9242414832115173,0.0002997741394210607,0.08601893484592438,0.0719568133354187,0.9944874048233032,0.7919603586196899,0.13425318896770477,0.2099093347787857,0.21126359701156616,0.5839207172393799,0.07545876502990723,0.14030659662098044,83381.0,18,0.25,12172,3
78,PS5272_gt.nii,0.3540650010108948,52.12485122680664,0.26281845569610596,0.9956889152526855,0.3122814893722534,0.994515597820282,0.737181544303894,0.004311069380491972,0.6877185106277466,0.005484374240040779,0.11353427171707153,0.16646836698055267,0.9902705550193787,0.6292536854743958,0.2854228615760803,0.2816191017627716,0.2864844501018524,0.2585073709487915,0.3067970275878906,0.3335328391727158,21375.0,2,0.3076923076923077,124040,5
79,PS1513_gt.nii,0.5771476626396179,38.24524688720703,0.45874205231666565,0.9958973526954651,0.5182114839553833,0.9947991967201233,0.541257917881012,0.004102635197341442,0.4817884862422943,0.0052007995545864105,0.08639825880527496,0.3215859830379486,0.9907795190811157,0.7273197174072266,0.4866667687892914,0.48294395208358765,0.4875709116458893,0.4546394348144531,0.5130107402801514,0.572623342547908,17966.0,7,0.2,159848,2
80,RS4948_gt.nii,0.5871723294258118,105.31974792480469,0.8198447227478027,0.9970651268959045,0.3740174174308777,0.9996137022972107,0.18015527725219727,0.0029348786920309067,0.6259825825691223,0.0003863169113174081,0.056453656405210495,0.3456122875213623,0.9966868758201599,0.9084548950195312,0.513687789440155,0.5524698495864868,0.5537474155426025,0.8169097900390625,0.3736311197280884,0.5299623608842033,51075.0,9,0.18181818181818182,35808,1
81,RS4961_gt.nii,0.23166880011558533,97.85704040527344,0.7562774419784546,0.9909960627555847,0.11331624537706375,0.9996259212493896,0.24372254312038422,0.009003967046737671,0.8866837620735168,0.00037405668990686536,0.09837851673364639,0.10932395607233047,0.9906394481658936,0.8736367225646973,0.19710014760494232,0.2905145585536957,0.29274308681488037,0.7472734451293945,0.11294221878051758,0.2013990105578803,150267.0,4,0.4,25488,3
82,RS5149_gt.nii,0.0,69.40172576904297,0.0,0.9994849562644958,0.0,0.9997543096542358,1.0,0.0005150510114617646,1.0,0.0002456976508256048,1.0,0.0,0.9992395043373108,0.4997424781322479,0.0,-0.0003557341988198459,0.0,-0.0005150437355041504,-0.00024569034576416016,0.0,3227.0,4,0.0,4120,3
83,PS4245_gt.nii,0.0,70.60453033447266,0.0,0.9958055019378662,0.0,0.9997807145118713,1.0,0.0041945199482142925,1.0,0.0002193111286032945,1.0,0.0,0.9955880045890808,0.4979027509689331,0.0,-0.0009591167327016592,0.0,-0.004194498062133789,-0.0002192854881286621,0.0,65891.0,15,0.0,3664,1
84,RS4808_gt.nii,0.15810348093509674,94.70108795166016,0.30350130796432495,0.9987586140632629,0.08181176334619522,0.9997459053993225,0.696498692035675,0.001241361373104155,0.918188214302063,0.0002540803689043969,0.060110270977020264,0.06887973099946976,0.9985053539276123,0.651129961013794,0.12888209521770477,0.1570083349943161,0.1575753092765808,0.3022599220275879,0.08155763149261475,0.14946418499717992,16030.0,11,0.13333333333333333,6112,2
85,RS4264_gt.nii,0.059050749987363815,54.08327102661133,0.06143888086080551,0.9975283145904541,0.027196506038308144,0.9989429116249084,0.9385611414909363,0.002471660729497671,0.9728034734725952,0.0010570889571681619,0.1670645922422409,0.019213857129216194,0.9964767098426819,0.5294836163520813,0.037703290581703186,0.03926026448607445,0.040876924991607666,0.0589672327041626,0.026139378547668457,0.058425832492431884,16380.0,6,0.15384615384615385,18848,10
86,RS4917_gt.nii,0.820918083190918,22.44994354248047,0.8787792921066284,0.9957048296928406,0.689248263835907,0.9986819624900818,0.12122070789337158,0.004295159596949816,0.310751736164093,0.0013180595124140382,0.06534355878829956,0.6294065713882446,0.9944508671760559,0.9372420310974121,0.7725592851638794,0.7756184339523315,0.7782654166221619,0.8744840621948242,0.6879302263259888,0.7973424774967852,66928.0,5,0.2857142857142857,179928,1
87,RS4448_gt.nii,0.49651482701301575,79.08223724365234,0.704643964767456,0.9968888759613037,0.3160002529621124,0.999396026134491,0.29535606503486633,0.003111138939857483,0.6839997172355652,0.0006039736326783895,0.06230675056576729,0.2790403664112091,0.9962939620018005,0.8507664203643799,0.4363276958465576,0.4703837037086487,0.47187674045562744,0.7015328407287598,0.3153963088989258,0.4785007704926182,43295.0,6,0.125,34152,5
88,PS5364_gt.nii,0.46955952048301697,71.80529022216797,0.8106503486633301,0.9959453344345093,0.28584203124046326,0.9996195435523987,0.18934963643550873,0.004054660443216562,0.7141579985618591,0.00038046648842282593,0.06605169922113419,0.2679518759250641,0.9955751299858093,0.9032978415489197,0.42265307903289795,0.4798458516597748,0.4813708961009979,0.8065956830978394,0.28546154499053955,0.43297375675201966,67244.0,9,0.18181818181818182,33520,1
89,RS4716_gt.nii,0.079285629093647,82.46089172363281,0.6258445978164673,0.9986541867256165,0.03177802637219429,0.9999735355377197,0.3741554021835327,0.001345789059996605,0.9682219624519348,2.6441608497407287e-05,0.04431730508804321,0.031185556203126907,0.9986279010772705,0.8122494220733643,0.060484860092401505,0.140814870595932,0.14102520048618317,0.6244988441467285,0.03175151348114014,0.062117528711543295,22320.0,18,0.1,1184,1
90,PS1557_gt.nii,0.06835752725601196,65.20812225341797,0.24567098915576935,0.9990076422691345,0.026548154652118683,0.9999168515205383,0.7543290257453918,0.0009923478355631232,0.9734518527984619,8.3173654275015e-05,0.05975796654820442,0.02454717457294464,0.9989246726036072,0.6223393082618713,0.04791809618473053,0.08046996593475342,0.08075959235429764,0.24467861652374268,0.02646505832672119,0.0526346298765289,15011.0,9,0.3076923076923077,1848,2
91,RS5105_gt.nii,0.7109850645065308,57.1751708984375,0.8639447093009949,0.9964370131492615,0.5138490796089172,0.9994051456451416,0.13605526089668274,0.003563013393431902,0.48615092039108276,0.0005948439356870949,0.060343850404024124,0.47538048028945923,0.9958619475364685,0.9301908612251282,0.6444174647331238,0.6645258069038391,0.6662861108779907,0.8603817224502563,0.5132541656494141,0.6605278216725028,63811.0,1,0.6666666666666666,72816,2
92,PS5269_gt.nii,0.5684866309165955,68.59300231933594,0.7233648300170898,0.9983528852462769,0.3834759593009949,0.9996076822280884,0.27663519978523254,0.0016471196431666613,0.6165240406990051,0.0003922914620488882,0.045544859021902084,0.3344309628009796,0.9979639649391174,0.8608588576316833,0.5012338161468506,0.525812029838562,0.526681125164032,0.7217177152633667,0.3830835819244385,0.5573089161633872,21572.0,10,0.2857142857142857,23728,2
93,PS5297_gt.nii,0.5408291220664978,73.7834701538086,0.7347964644432068,0.991299033164978,0.3737568259239197,0.9981128573417664,0.2652035057544708,0.008700991980731487,0.6262431740760803,0.0018871311331167817,0.0981387048959732,0.3293311595916748,0.9894989728927612,0.86304771900177,0.49548399448394775,0.5196276307106018,0.5240564942359924,0.72609543800354,0.37186968326568604,0.5116343711466412,127515.0,10,0.26666666666666666,117736,2
94,RS5119_gt.nii,0.0038515280466526747,91.3509750366211,0.26323530077934265,0.9800472259521484,0.0010683919535949826,0.9999390840530396,0.7367647290229797,0.01995278149843216,0.9989315867424011,6.094099808251485e-05,0.21587984263896942,0.0010652067139744759,0.9799891114234924,0.6216412782669067,0.0021281465888023376,0.015655517578125,0.016770165413618088,0.24328255653381348,0.0010074377059936523,0.002137849490618543,333656.0,2,0.2857142857142857,1360,6
95,RS4602_gt.nii,0.5427960753440857,72.99314880371094,0.5055632591247559,0.9977599382400513,0.4370763301849365,0.9982981085777283,0.49443671107292175,0.002240052679553628,0.5629236698150635,0.001701905275695026,0.06241016089916229,0.3061922788619995,0.9960724711418152,0.7516615986824036,0.468831866979599,0.4681175649166107,0.4700741767883301,0.5033231973648071,0.43537449836730957,0.5603082851637765,3914.0,5,0.36363636363636365,57520,3
96,RS4879_gt.nii,0.0,93.69044494628906,0.0,0.9985217452049255,0.0,0.9999823570251465,1.0,0.0014782808721065521,1.0,1.766909372236114e-05,1.0,0.0,0.998504102230072,0.49926087260246277,0.0,-0.0001616164663573727,0.0,-0.0014782547950744629,-1.7642974853515625e-05,0.0,24298.0,8,0.0,296,1
97,RS4093_gt.nii,0.014225134626030922,68.73863220214844,0.07698675245046616,0.9988383054733276,0.0047492594458162785,0.9999334812164307,0.9230132699012756,0.0011617186246439815,0.9952507615089417,6.653684249613434e-05,0.1094004213809967,0.004493404645472765,0.9987719058990479,0.5379125475883484,0.008946608752012253,0.018843239173293114,0.019121455028653145,0.07582509517669678,0.004682779312133789,0.00986161921425163,17633.0,7,0.13333333333333333,1208,4
98,PS4344_gt.nii,0.6056330800056458,30.675724029541016,0.6485745906829834,0.9960189461708069,0.47598499059677124,0.9980366230010986,0.351425439119339,0.0039810738526284695,0.5240150094032288,0.0019633688498288393,0.07265423238277435,0.3783937990665436,0.9940924644470215,0.8222967386245728,0.5490358471870422,0.5527669191360474,0.5556183457374573,0.6445934772491455,0.47402167320251465,0.5798963870012783,39948.0,13,0.13333333333333333,93024,1
99,RS5319_gt.nii,0.293495237827301,101.43470764160156,0.38910973072052,0.9958639144897461,0.16716980934143066,0.9986928701400757,0.61089026927948,0.004136070143431425,0.8328301906585693,0.001307110651396215,0.09346400201320648,0.13241682946681976,0.994572103023529,0.6924868226051331,0.2338658720254898,0.2526910901069641,0.2550439238548279,0.3849736452102661,0.16586267948150635,0.2669419503529073,47277.0,15,0.08695652173913043,35720,4
100,RS3939_gt.nii,0.07249271124601364,75.19308471679688,0.20883604884147644,0.9958348870277405,0.032610200345516205,0.9994661211967468,0.7911639213562012,0.00416510971263051,0.9673898220062256,0.0005338511546142399,0.12374832481145859,0.029024463146924973,0.995306134223938,0.6023354530334473,0.056411609053611755,0.08102529495954514,0.08252384513616562,0.20467090606689453,0.032076358795166016,0.06526199057388411,58290.0,7,0.2,11272,7
101,RS4688_gt.nii,0.0,84.2991714477539,0.0,0.9972729682922363,0.0,0.9999682307243347,1.0,0.002727058483287692,1.0,3.1796378607396036e-05,1.0,0.0,0.9972413182258606,0.49863648414611816,0.0,-0.00029446661937981844,0.0,-0.002727031707763672,-3.17692756652832e-05,0.0,45139.0,18,0.0,532,1
102,RS2723_gt.nii,0.3554404377937317,110.04340362548828,0.2674028277397156,0.9993516802787781,0.35788601636886597,0.9990103840827942,0.7325971722602844,0.0006483005126938224,0.642113983631134,0.0009896004339680076,0.046928562223911285,0.18070563673973083,0.9983639717102051,0.6333772540092468,0.30609768629074097,0.30855104327201843,0.3093537390232086,0.26675450801849365,0.35689640045166016,0.3803480555381039,6164.0,11,0.15384615384615385,22640,1
103,RS4880_gt.nii,0.5447877645492554,54.230987548828125,0.5913817882537842,0.9972779750823975,0.30275216698646545,0.9991818070411682,0.4086182117462158,0.002722030272707343,0.6972478628158569,0.0008182218298316002,0.06353376060724258,0.2503763735294342,0.9964683651924133,0.7943298816680908,0.400481641292572,0.42158788442611694,0.4231336712837219,0.5886597633361816,0.30193400382995605,0.451754285844728,42342.0,5,0.2857142857142857,33464,1
104,RS5228_gt.nii,0.8763271570205688,46.44351577758789,0.9112425446510315,0.9973370432853699,0.7560967803001404,0.9991944432258606,0.08875743299722672,0.0026629630010575056,0.243903249502182,0.0008055708603933454,0.051286205649375916,0.704232931137085,0.9965640902519226,0.9542897939682007,0.8264514803886414,0.8283973336219788,0.8300527334213257,0.9085795879364014,0.755291223526001,0.8573829066876554,42962.0,5,0.2857142857142857,150624,1
105,RS3284_gt.nii,0.6073405146598816,77.51612854003906,0.49248915910720825,0.998727560043335,0.4725359082221985,0.998825192451477,0.5075108408927917,0.0012724578846246004,0.5274640917778015,0.0011748337419703603,0.048371315002441406,0.3177889287471771,0.9975584745407104,0.7456083297729492,0.48230624198913574,0.48118653893470764,0.48240938782691956,0.49121665954589844,0.4713611602783203,0.5919250515735757,797.0,11,0.15384615384615385,38744,1
106,RS2895_gt.nii,0.3299110233783722,56.97367858886719,0.24439845979213715,0.9967473149299622,0.33575963973999023,0.9949260950088501,0.7556015253067017,0.0032526650466024876,0.6642403602600098,0.005073908716440201,0.10343189537525177,0.16474464535713196,0.9917198419570923,0.6205728650093079,0.28288543224334717,0.282388836145401,0.28645965456962585,0.24114573001861572,0.33068573474884033,0.33246375053085,33396.0,6,0.4444444444444444,112112,2
107,PS4413_gt.nii,0.2987254559993744,31.38471031188965,0.35161513090133667,0.9972936511039734,0.16850388050079346,0.9989869594573975,0.6483848690986633,0.002706331666558981,0.8314961194992065,0.0010130543960258365,0.08065574616193771,0.12855783104896545,0.9962881207466125,0.674454391002655,0.22782675921916962,0.24174165725708008,0.2434101700782776,0.34890878200531006,0.16749083995819092,0.26962302082263345,28277.0,8,0.3157894736842105,26128,5
108,RS4977_gt.nii,0.4964580833911896,92.00543212890625,0.6587318181991577,0.9980915188789368,0.28381404280662537,0.9996075630187988,0.3412681818008423,0.0019084643572568893,0.7161859273910522,0.0003924085758626461,0.0510764941573143,0.24743273854255676,0.9977023601531982,0.8284116983413696,0.396707147359848,0.43146026134490967,0.43238565325737,0.6568233966827393,0.2834216356277466,0.4271366945268266,29932.0,4,0.3076923076923077,19240,4
109,RS5057_gt.nii,0.7540907263755798,43.17406463623047,0.7897384166717529,0.9978210926055908,0.5743685960769653,0.9992160797119141,0.21026159822940826,0.0021788834128528833,0.4256313741207123,0.0007839249446988106,0.04990503191947937,0.49818554520606995,0.9970492720603943,0.8937797546386719,0.6650518774986267,0.6721101403236389,0.6734990477561951,0.7875595092773438,0.5735846757888794,0.7207308935995483,30669.0,5,0.42105263157894735,62232,6
110,RS4863_gt.nii,0.34874871373176575,84.12252807617188,0.4846493899822235,0.992276668548584,0.19094742834568024,0.9980504512786865,0.5153505802154541,0.0077233025804162025,0.809052586555481,0.0019495525630190969,0.11208784580230713,0.15872031450271606,0.9903746247291565,0.7384630441665649,0.2739579379558563,0.3002299666404724,0.30420807003974915,0.4769260883331299,0.18899786472320557,0.3085000278457044,102553.0,2,0.631578947368421,62864,9
111,PS5351_gt.nii,0.01612667180597782,83.49850463867188,0.10442478209733963,0.9965075254440308,0.007993225939571857,0.9997578859329224,0.895575225353241,0.0034924617502838373,0.992006778717041,0.00024213182041421533,0.15460467338562012,0.007480427157133818,0.9962671995162964,0.5504661798477173,0.014849771745502949,0.027970269322395325,0.02889101766049862,0.10093235969543457,0.007751107215881348,0.01564545801083912,53649.0,9,0.16666666666666666,4520,2
112,RS5007_gt.nii,0.006275740452110767,86.8158950805664,0.1144859790802002,0.9969801306724548,0.0019306540489196777,0.9999547004699707,0.8855140209197998,0.0030198446474969387,0.9980693459510803,4.5317428885027766e-05,0.13971932232379913,0.001902247779071331,0.9969351291656494,0.5557330846786499,0.0037972722202539444,0.014496592804789543,0.014867172576487064,0.1114661693572998,0.0018854141235351562,0.0038741302972802026,49676.0,12,0.125,856,2
113,RS5012_gt.nii,0.5385932326316833,95.14566802978516,0.8115071654319763,0.9979981184005737,0.3331146538257599,0.9997673034667969,0.18849283456802368,0.0020019016228616238,0.6668853759765625,0.00023267889628186822,0.04731746390461922,0.3091912269592285,0.9977685809135437,0.9047526121139526,0.4723392724990845,0.5191047191619873,0.5199277997016907,0.8095052242279053,0.3328819274902344,0.4808862357938239,35052.0,9,0.2857142857142857,20648,2
114,RS4974_gt.nii,0.26872798800468445,65.91130828857422,0.7839266657829285,0.9953281283378601,0.13012906908988953,0.9998065233230591,0.21607333421707153,0.004671860486268997,0.8698709011077881,0.000193501720787026,0.07166587561368942,0.12562328577041626,0.9951398372650146,0.8896273970603943,0.22320662438869476,0.3182026147842407,0.3193926215171814,0.7792547941207886,0.129935622215271,0.22647309000927932,79706.0,23,0.08,14944,1
115,PS4305_gt.nii,0.5625964999198914,71.10203552246094,0.5620251893997192,0.9982540011405945,0.43490031361579895,0.9989521503448486,0.43797481060028076,0.0017459909431636333,0.5650996565818787,0.0010478608310222626,0.05279446765780449,0.3248169422149658,0.9972135424613953,0.7801395654678345,0.4903574585914612,0.493029922246933,0.4943934977054596,0.560279130935669,0.4338524341583252,0.5794077108371656,9447.0,10,0.14285714285714285,40016,2
116,RS4459_gt.nii,0.09005937725305557,82.34925079345703,0.16036821901798248,0.9995204210281372,0.03951767086982727,0.9998966455459595,0.8396317958831787,0.0004795783606823534,0.9604823589324951,0.00010334644321119413,0.05184966325759888,0.032743100076913834,0.9994171857833862,0.5799443125724792,0.0634099617600441,0.07938452810049057,0.07960765808820724,0.1598886251449585,0.039414286613464355,0.07986488116781276,5771.0,14,0.1111111111111111,2064,2
117,RS4898_gt.nii,0.13209737837314606,77.26832580566406,0.2840314209461212,0.9971189498901367,0.05114506930112839,0.9996075630187988,0.7159686088562012,0.0028810747899115086,0.948854923248291,0.0003924358170479536,0.09149911254644394,0.04530429095029831,0.9967292547225952,0.6405751705169678,0.0866815373301506,0.11945342272520065,0.12052720040082932,0.28115034103393555,0.05075263977050781,0.09995010171573332,41078.0,10,0.27586206896551724,9168,9
118,RS5033_gt.nii,0.06844673305749893,74.49832153320312,0.06718750298023224,0.9990063905715942,0.042035654187202454,0.999394416809082,0.932812511920929,0.0009935981361195445,0.9579643607139587,0.0006055551930330694,0.10842375457286835,0.026544174179434776,0.9984021186828613,0.533096969127655,0.05171560123562813,0.05236811563372612,0.05314386636018753,0.06619393825531006,0.041430115699768066,0.07533364250012882,4131.0,10,0.125,10880,3
119,PS4183_gt.nii,0.5592321753501892,27.94637680053711,0.44262486696243286,0.9975059628486633,0.5009056329727173,0.9968500137329102,0.5573751330375671,0.0024940550792962313,0.4990943670272827,0.003149962518364191,0.06982314586639404,0.3071598708629608,0.9943856596946716,0.7200654149055481,0.46996527910232544,0.4680572748184204,0.4708644151687622,0.4401308298110962,0.49775564670562744,0.5575970410329679,13596.0,8,0.42857142857142855,94344,3
120,PS5356_gt.nii,0.7594767808914185,86.97700500488281,0.7953801155090332,0.9959952235221863,0.62433260679245,0.998283863067627,0.204619899392128,0.004004749935120344,0.37566739320755005,0.0017161602154374123,0.06625660508871078,0.5379320383071899,0.9943304657936096,0.8956876993179321,0.6995524168014526,0.7019425630569458,0.7046855688095093,0.7913753986358643,0.6226165294647217,0.7547282975402629,45508.0,11,0.15384615384615385,139224,1
121,PS3544_gt.nii,0.12948909401893616,101.29264831542969,0.15824680030345917,0.9986757636070251,0.06662743538618088,0.9994967579841614,0.8417531847953796,0.0013242521090433002,0.9333725571632385,0.0005032403278164566,0.08381053060293198,0.04919304698705673,0.9981740117073059,0.5784612894058228,0.09377311170101166,0.10186450183391571,0.10268192738294601,0.1569225788116455,0.06612420082092285,0.13495104299702002,10108.0,8,0.14285714285714285,10016,3
122,RS4114_gt.nii,0.0,62.65780258178711,0.0,0.9975382685661316,0.0,0.9997342228889465,1.0,0.0024617284070700407,1.0,0.00026577553944662213,1.0,0.0,0.9972738027572632,0.4987691342830658,0.0,-0.000808867858722806,0.0,-0.002461731433868408,-0.0002657771110534668,0.0,34573.0,7,0.0,4448,7
123,RS4142_gt.nii,0.0,86.84468841552734,0.0,0.999722957611084,0.0,0.9999508857727051,1.0,0.0002770560095086694,1.0,4.9127836973639205e-05,1.0,0.0,0.9996738433837891,0.499861478805542,0.0,-0.0001166668880614452,0.0,-0.0002770423889160156,-4.9114227294921875e-05,0.0,3267.0,9,0.0,824,1
124,RS5009_gt.nii,0.0,68.38859558105469,0.0,0.999652087688446,0.0,0.9998888373374939,1.0,0.00034789135679602623,1.0,0.0001111417223000899,1.0,0.0,0.9995410442352295,0.499826043844223,0.0,-0.00019663480634335428,0.0,-0.0003479123115539551,-0.00011116266250610352,0.0,2837.0,5,0.0,1864,2
125,RS5204_gt.nii,3.5398915140750083e-19,85.39553833007812,0.0,0.994641900062561,0.0,0.9999328851699829,1.0,0.005358099937438965,1.0,6.711679452564567e-05,1.0,0.0,0.9945755004882812,0.4973209500312805,0.0,-0.0005996820400469005,0.0,-0.005358099937438965,-6.711483001708984e-05,0.0,88483.0,6,0.0,1120,1
126,PS3801_gt.nii,0.3302007019519806,92.0665512084961,0.7495548725128174,0.9950186014175415,0.16787637770175934,0.9996626377105713,0.250445157289505,0.004981392528861761,0.8321236371994019,0.00033735253964550793,0.07537702471017838,0.1589600294828415,0.99468994140625,0.8722867369651794,0.2743149399757385,0.3531927168369293,0.3547288477420807,0.7445734739303589,0.16753900051116943,0.28051411483452865,84439.0,15,0.11764705882352941,22464,1
127,RS4872_gt.nii,0.21309474110603333,67.31047058105469,0.3615556061267853,0.9960132837295532,0.1160331442952156,0.9990730881690979,0.6384444236755371,0.00398669671267271,0.883966863155365,0.0009269138681702316,0.09502867609262466,0.09630150347948074,0.9950963258743286,0.6787844300270081,0.1756843477487564,0.20287534594535828,0.20482294261455536,0.3575688600540161,0.11510622501373291,0.20295860727845172,48636.0,4,0.5,24248,2
128,RS5133_gt.nii,0.026927469298243523,78.56844329833984,0.04661325737833977,0.9972276091575623,0.010894776321947575,0.9993740916252136,0.9533867239952087,0.002772417850792408,0.989105224609375,0.0006259331712499261,0.19606323540210724,0.008909461088478565,0.9966052174568176,0.5219204425811768,0.01766156777739525,0.021217789500951767,0.022535327821969986,0.043840885162353516,0.010268926620483398,0.019242333132892364,35168.0,13,0.23529411764705882,10984,2
129,RS5195_gt.nii,0.4128657877445221,78.16935729980469,0.4286044239997864,0.997944176197052,0.2738642692565918,0.9989652633666992,0.5713955760002136,0.0020558407995849848,0.7261357307434082,0.0010347402421757579,0.06477119773626328,0.20061799883842468,0.9969160556793213,0.7132743000984192,0.334191232919693,0.3411378562450409,0.3426068127155304,0.4265486001968384,0.272829532623291,0.39455492927789004,16975.0,6,0.2,30296,2
130,RS5156_gt.nii,0.31817930936813354,93.1557846069336,0.8503705859184265,0.9944406151771545,0.16806145012378693,0.9998013377189636,0.14962942898273468,0.005559385754168034,0.8319385647773743,0.000198676876607351,0.07480692863464355,0.16323432326316833,0.9942505955696106,0.9224056005477905,0.28065595030784607,0.37657979130744934,0.3780403733253479,0.844811201095581,0.16786277294158936,0.282858195101053,95219.0,6,0.25,22128,1
131,RS3975_gt.nii,0.2415810525417328,80.5090103149414,0.23986344039440155,0.9981120824813843,0.12614279985427856,0.9991354942321777,0.7601365447044373,0.0018879142589867115,0.8738572001457214,0.0008645236375741661,0.08148794621229172,0.09011799842119217,0.997251570224762,0.6189877390861511,0.1653362363576889,0.17266488075256348,0.17394553124904633,0.23797547817230225,0.12527823448181152,0.21265103718017367,15713.0,3,0.18181818181818182,19040,4
132,RS5020_gt.nii,0.5221186280250549,68.5401382446289,0.4099157750606537,0.9982328414916992,0.47817713022232056,0.9976702332496643,0.5900841951370239,0.0017671382520347834,0.5218228697776794,0.002329757437109947,0.061613138765096664,0.28322187066078186,0.9959179162979126,0.7040743231773376,0.44142305850982666,0.440699964761734,0.4427328109741211,0.4081486463546753,0.47584736347198486,0.5234438469573292,11454.0,12,0.14285714285714285,66016,1
133,PS1583_gt.nii,0.0004861693305429071,74.11477661132812,0.0003537735901772976,0.9988711476325989,0.0003170242125634104,0.9989883303642273,0.9996462464332581,0.0011288609821349382,0.9996829628944397,0.001011678366921842,0.6411104202270508,0.00016722407599445432,0.9978617429733276,0.4996124505996704,0.00033439224353060126,-0.0007337694987654686,0.0003348951868247241,-0.0007750988006591797,-0.0006946325302124023,0.0004536347484217291,723.0,7,0.2,16960,2
134,PS4323_gt.nii,0.0006749111926183105,89.28494262695312,0.003239329205825925,0.9972037076950073,0.00036234973231330514,0.9996873140335083,0.9967606663703918,0.0027962729800492525,0.9996376633644104,0.00031266623409464955,0.48170074820518494,0.0003260014927946031,0.9968928098678589,0.5002214908599854,0.0006517905276268721,0.000148366394569166,0.0010834067361429334,0.0004429817199707031,4.971027374267578e-05,0.0006898230806687226,40970.0,6,0.25,5248,1
135,RS5160_gt.nii,0.4882626533508301,79.35616302490234,0.48980286717414856,0.9948757886886597,0.39673152565956116,0.996484100818634,0.5101971626281738,0.005124237854033709,0.6032684445381165,0.0035158763639628887,0.09279181063175201,0.2807227075099945,0.991424560546875,0.7423393130302429,0.43838173151016235,0.4365583658218384,0.4408176839351654,0.48467862606048584,0.3932156562805176,0.4692623978338264,30410.0,8,0.2222222222222222,114640,1
136,PS4484_gt.nii,,,,0.998956024646759,0.0,1.0,,0.0010439753532409668,1.0,0.0,,0.0,0.998956024646759,,0.0,,,,0.0,0.0,17515.0,5,0.0,0,0
137,RS4457_gt.nii,0.0,88.05509185791016,0.0,0.9983307719230652,0.0,0.9999445676803589,1.0,0.0016692011849954724,1.0,5.540558777283877e-05,1.0,0.0,0.9982755780220032,0.4991653859615326,0.0,-0.000304110290016979,0.0,-0.0016692280769348145,-5.543231964111328e-05,0.0,26612.0,5,0.0,928,1
138,RS2437_gt.nii,0.5181936621665955,78.03204345703125,0.446515828371048,0.9969820380210876,0.4393686354160309,0.9970679879188538,0.5534841418266296,0.0030179491732269526,0.5606313347816467,0.002932036528363824,0.07596718519926071,0.28445008397102356,0.9940816164016724,0.721748948097229,0.4429134130477905,0.43995311856269836,0.4429278075695038,0.443497896194458,0.43643665313720703,0.5042283028026877,7222.0,10,0.2222222222222222,88400,4
139,PS2501_gt.nii,0.017743417993187904,73.61386108398438,0.011415878310799599,0.9871436953544617,0.030231811106204987,0.9660352468490601,0.9885841012001038,0.012856283225119114,0.9697681665420532,0.03396476060152054,0.5148555636405945,0.008355962112545967,0.9540500044822693,0.49927979707717896,0.016573436558246613,-0.0023188269697129726,0.01857747696340084,-0.0014404058456420898,-0.003732919692993164,0.01818438846735782,358955.0,5,0.6666666666666666,569032,1
140,RS5003_gt.nii,0.7897104620933533,68.36666107177734,0.8940067291259766,0.9960214495658875,0.6371937990188599,0.9991689324378967,0.10599330067634583,0.003978529945015907,0.36280620098114014,0.0008310502744279802,0.06253828853368759,0.592437744140625,0.9952303171157837,0.9450141191482544,0.7440639138221741,0.7525827288627625,0.7547552585601807,0.8900282382965088,0.6363627910614014,0.7664925950941469,64609.0,9,0.18181818181818182,130112,1
141,PS5250_gt.nii,0.40381860733032227,47.21758270263672,0.4718540906906128,0.995209276676178,0.26040059328079224,0.9981065392494202,0.5281459093093872,0.004790741018950939,0.7395994067192078,0.0018934629624709487,0.09153825789690018,0.20163175463676453,0.9933450818061829,0.7335317134857178,0.33559659123420715,0.34747546911239624,0.3505297303199768,0.46706342697143555,0.2585071325302124,0.37766021562981317,50874.0,0,0.42105263157894735,59760,8
142,RS4858_gt.nii,0.0628223568201065,93.71124267578125,0.09191974252462387,0.9992571473121643,0.026486443355679512,0.9998002052307129,0.9080802798271179,0.0007428371463902295,0.9735135436058044,0.0001997683575609699,0.08248185366392136,0.02099331095814705,0.9990577101707458,0.5455884337425232,0.04112330824136734,0.0489564873278141,0.04934193938970566,0.09117686748504639,0.026286602020263672,0.05784489378039417,7271.0,12,0.1,3688,4
143,RS4115_gt.nii,0.2025725394487381,80.08120727539062,0.4326086938381195,0.9975718259811401,0.08904600143432617,0.9996880292892456,0.5673912763595581,0.002428194275125861,0.9109539985656738,0.000311967363813892,0.06969735771417618,0.0797339528799057,0.9972620010375977,0.715090274810791,0.14769184589385986,0.19537568092346191,0.1962704211473465,0.43018054962158203,0.08873403072357178,0.16320505197547824,36227.0,14,0.1111111111111111,9200,2
144,RS4195_gt.nii,0.0,84.11896514892578,0.0,0.9994935393333435,0.0,0.9996717572212219,1.0,0.000506447977386415,1.0,0.00032823014771565795,1.0,0.0,0.9991656541824341,0.49974676966667175,0.0,-0.0004077149787917733,0.0,-0.0005064606666564941,-0.00032824277877807617,0.0,351.0,9,0.0,5504,5
145,RS4987_gt.nii,0.2757640480995178,100.42608642578125,0.5932223200798035,0.997897744178772,0.12549924850463867,0.999792754650116,0.40677767992019653,0.0021022516302764416,0.8745007514953613,0.00020726652292069048,0.056184981018304825,0.1155550479888916,0.9976920485496521,0.7955600023269653,0.2071705013513565,0.2721444368362427,0.27285337448120117,0.5911200046539307,0.12529206275939941,0.22167207080886864,33694.0,8,0.3076923076923077,8528,3
146,RS4436_gt.nii,0.0,71.86375427246094,0.0,0.9980462193489075,0.0,0.9997415542602539,1.0,0.001953807892277837,1.0,0.0002584737667348236,1.0,0.0,0.9977887272834778,0.49902310967445374,0.0,-0.0007106392877176404,0.0,-0.0019537806510925293,-0.00025844573974609375,0.0,28289.0,16,0.0,4328,1
147,PS5300_gt.nii,0.12796181440353394,51.97114562988281,0.19251985847949982,0.9985865950584412,0.0685792863368988,0.9995630979537964,0.8074801564216614,0.0014133936492726207,0.9314206838607788,0.0004369090311229229,0.07892125099897385,0.053259674459695816,0.9981511235237122,0.5955532193183899,0.10113304108381271,0.11411594599485397,0.1149037629365921,0.19110643863677979,0.06814241409301758,0.12225024520106487,15026.0,15,0.09523809523809523,9064,3
148,RS4427_gt.nii,0.4437868893146515,56.95083999633789,0.77787846326828,0.9928075671195984,0.27455249428749084,0.999217689037323,0.22212156653404236,0.007192420307546854,0.7254474759101868,0.0007822912884876132,0.08772211521863937,0.2545929551124573,0.9920580983161926,0.8853430151939392,0.40585747361183167,0.45933738350868225,0.4621346890926361,0.7706860303878784,0.27377021312713623,0.42069016519223124,112148.0,6,0.25,58504,1
149,RS4082_gt.nii,0.050686314702034,71.40164947509766,0.2301897257566452,0.9976587295532227,0.020575106143951416,0.9998351335525513,0.7698102593421936,0.002341293729841709,0.9794248938560486,0.0001648431789362803,0.09161259979009628,0.01925051398575306,0.9974947571754456,0.6139242053031921,0.03777385875582695,0.06819417327642441,0.06881989538669586,0.22784841060638428,0.02041029930114746,0.040983606557377046,35770.0,10,0.125,3584,3
150,RS5212_gt.nii,0.1405239999294281,78.60025787353516,0.29651162028312683,0.9973254203796387,0.06784875690937042,0.9995371103286743,0.7034883499145508,0.002674605930224061,0.9321512579917908,0.00046290570753626525,0.08673673868179321,0.05844121053814888,0.9968655705451965,0.646918535232544,0.1104288250207901,0.1407141089439392,0.14183774590492249,0.2938370704650879,0.06738591194152832,0.12403807786581543,36119.0,11,0.2222222222222222,11008,3
151,RS3552_gt.nii,8.908963686338635e-33,65.91812896728516,0.0,0.9988885521888733,0.0,0.9995407462120056,1.0,0.0011114211520180106,1.0,0.00045922750723548234,1.0,0.0,0.9984303712844849,0.49944427609443665,0.0,-0.0007144194678403437,0.0,-0.001111447811126709,-0.00045925378799438477,0.0,9211.0,14,0.0,7696,1
152,RS3998_gt.nii,0.009585652500391006,108.33281707763672,0.015158835798501968,0.9964391589164734,0.00418801000341773,0.9990245699882507,0.9848411679267883,0.003560838755220175,0.9958119988441467,0.0009754575439728796,0.3264433443546295,0.00329223508015275,0.9954707026481628,0.5057989954948425,0.006562863476574421,0.0061040292493999004,0.007967770099639893,0.011597990989685059,0.003212571144104004,0.007316184507760694,40565.0,23,0.08,16558,1
153,RS3435_gt.nii,0.04735550284385681,87.61849212646484,0.15703125298023224,0.9959355592727661,0.023051779717206955,0.9994833469390869,0.842968761920929,0.004064417909830809,0.9769482016563416,0.0005166554474271834,0.13858628273010254,0.020513344556093216,0.9954235553741455,0.576483428478241,0.04020201042294502,0.05871223658323288,0.06016518920660019,0.15296685695648193,0.022535085678100586,0.042760839793109864,58707.0,7,0.2222222222222222,10240,1
154,RS5174_gt.nii,0.0,44.01191711425781,0.0,0.9965559244155884,0.0,0.9997732043266296,1.0,0.003444079076871276,1.0,0.00022680175607092679,1.0,0.0,0.9963306784629822,0.4982779622077942,0.0,-0.000883811735548079,0.0,-0.003444075584411621,-0.00022679567337036133,0.0,52929.0,16,0.0,3792,3
155,RS4368_gt.nii,0.0,86.99425506591797,0.0,0.9996384382247925,0.0,0.9994538426399231,1.0,0.0003615803725551814,1.0,0.0005461759283207357,1.0,0.0,0.9990926384925842,0.49981921911239624,0.0,-0.0004443945363163948,0.0,-0.00036156177520751953,-0.0005461573600769043,0.0,4490.0,8,0.0,9160,1
156,RS5070_gt.nii,0.09220247715711594,89.07300567626953,0.23512913286685944,0.9945985674858093,0.04678713530302048,0.9991336464881897,0.7648708820343018,0.005401436239480972,0.9532128572463989,0.0008663697517476976,0.1316172033548355,0.04060686379671097,0.9937431812286377,0.6148638725280762,0.0780445784330368,0.10270964354276657,0.10488574206829071,0.22972774505615234,0.045920729637145996,0.08267661589705896,75889.0,12,0.14285714285714285,18896,1
157,PS3417_gt.nii,0.49561113119125366,99.9234619140625,0.7964853644371033,0.9974250793457031,0.2901076078414917,0.9997305274009705,0.20351463556289673,0.002574920654296875,0.7098923921585083,0.000269495154498145,0.053799182176589966,0.2700868546962738,0.9971599578857422,0.8969552516937256,0.4253045618534088,0.47969314455986023,0.4806937277317047,0.7939105033874512,0.2898380756378174,0.4387458006718925,44308.0,27,0.06896551724137931,22136,1
158,PS5278_gt.nii,0.32171371579170227,64.56779479980469,0.2820672392845154,0.9972031116485596,0.29901885986328125,0.9969640970230103,0.7179327607154846,0.00279686669819057,0.7009811401367188,0.0030359248630702496,0.09055957198143005,0.1697929948568344,0.99419105052948,0.6396352052688599,0.29029580950737,0.28750520944595337,0.29041939973831177,0.2792704105377197,0.2959829568862915,0.3261419139484083,5301.0,11,0.16666666666666666,70664,1
159,PS5241_gt.nii,0.21015048027038574,77.07139587402344,0.2565281093120575,0.9975234866142273,0.13799193501472473,0.9988495111465454,0.7434718608856201,0.002476520137861371,0.8620080351829529,0.0011505108559504151,0.08946436643600464,0.09857064485549927,0.996380090713501,0.6270257830619812,0.1794525384902954,0.186453178524971,0.188145712018013,0.2540515661239624,0.13684141635894775,0.22708543486809485,17591.0,16,0.23076923076923078,25888,5
160,RS4343_gt.nii,0.0,111.57776641845703,0.0,0.9955774545669556,0.0,0.999911367893219,1.0,0.00442251842468977,1.0,8.860670641297475e-05,1.0,0.0,0.9954896569252014,0.4977887272834778,0.0,-0.0006259910296648741,0.0,-0.004422545433044434,-8.863210678100586e-05,0.0,72334.0,20,0.0,1480,1
161,RS4626_gt.nii,0.2188442349433899,85.44413757324219,0.1766897290945053,0.9981052279472351,0.1872100532054901,0.9979667067527771,0.8233102560043335,0.0018947914941236377,0.8127899765968323,0.0020333128049969673,0.09383776783943176,0.09998767822980881,0.9960812926292419,0.5873974561691284,0.1817978173494339,0.17991095781326294,0.1818738430738449,0.17479491233825684,0.18517673015594482,0.23299732040321552,8736.0,10,0.2857142857142857,41338,2
162,PS4644_gt.nii,0.049916863441467285,46.14108657836914,0.040716949850320816,0.9984807372093201,0.029947420582175255,0.9988945126533508,0.9592830538749695,0.0015192823484539986,0.9700525999069214,0.0011054881615564227,0.16189396381378174,0.017558753490447998,0.9973787069320679,0.5195988416671753,0.03451152518391609,0.033623453229665756,0.03491944447159767,0.039197683334350586,0.02884197235107422,0.050156339735817755,2220.0,15,0.17391304347826086,19304,5
163,RS4943_gt.nii,0.539222002029419,77.80680084228516,0.7557468414306641,0.9932514429092407,0.3443143665790558,0.9988481998443604,0.24425317347049713,0.006748583167791367,0.6556856036186218,0.001151797827333212,0.08633812516927719,0.3098357021808624,0.992142915725708,0.8744991421699524,0.4730909466743469,0.5069794654846191,0.5101122260093689,0.7489982843399048,0.34316253662109375,0.495310793335928,107167.0,6,0.2,78304,2
164,PS5182_gt.nii,0.7376469969749451,13.03840446472168,0.6283579468727112,0.9962791800498962,0.7340587377548218,0.9939398765563965,0.3716420531272888,0.003720814362168312,0.2659412920475006,0.006060101091861725,0.07145281136035919,0.5118392705917358,0.9903623461723328,0.8123185634613037,0.6771080493927002,0.6743404269218445,0.6791551113128662,0.6246371269226074,0.7279986143112183,0.7464731678965815,29874.0,4,0.5,269808,2
165,RS5008_gt.nii,0.2943061292171478,109.87354278564453,0.805092990398407,0.994720995426178,0.14406926929950714,0.9997838139533997,0.19490700960159302,0.005278983153402805,0.855930745601654,0.00021620673942379653,0.07490961253643036,0.13921375572681427,0.9945119619369507,0.8999069929122925,0.24440322816371918,0.33919861912727356,0.3405718207359314,0.799813985824585,0.1438530683517456,0.24534348252312813,91607.0,4,0.3333333333333333,18496,1
166,RS3023_gt.nii,0.46948719024658203,72.59476470947266,0.5224593877792358,0.9961829781532288,0.34914496541023254,0.9981247782707214,0.47754061222076416,0.0038170218467712402,0.6508550047874451,0.0018752089235931635,0.07874386757612228,0.26467880606651306,0.9943336248397827,0.7593212127685547,0.41857078671455383,0.42439231276512146,0.4270996153354645,0.5186424255371094,0.34726977348327637,0.4502707361523228,34439.0,13,0.13333333333333333,65496,1
167,RS5163_gt.nii,0.010387727059423923,82.22103118896484,0.07361778616905212,0.9971742630004883,0.005142305511981249,0.9998157024383545,0.9263821840286255,0.002825760981068015,0.994857668876648,0.00018428445036988705,0.16382165253162384,0.00482977507635951,0.9969910383224487,0.5353960394859314,0.009613120928406715,0.018734684213995934,0.01945674978196621,0.07079207897186279,0.004958033561706543,0.010233276945888938,43365.0,15,0.11764705882352941,3328,1
168,PS5368_gt.nii,0.47489506006240845,70.86466217041016,0.6139240264892578,0.9987690448760986,0.30191487073898315,0.9996649026870728,0.3860759437084198,0.0012309487210586667,0.6980851292610168,0.00033509163768030703,0.04285882040858269,0.25373896956443787,0.9984356164932251,0.8063465356826782,0.404771625995636,0.429855614900589,0.43052616715431213,0.6126930713653564,0.30157971382141113,0.47607361963190187,13960.0,9,0.26666666666666666,14536,3
169,PS5283_gt.nii,0.6325984001159668,40.074928283691406,0.6812476515769958,0.9961409568786621,0.4712820053100586,0.9983868598937988,0.31875237822532654,0.0038590594194829464,0.5287179946899414,0.0016131127486005425,0.06999588757753372,0.38613516092300415,0.9945589303970337,0.8386943340301514,0.5571392774581909,0.5640464425086975,0.5666213631629944,0.6773886680603027,0.4696688652038574,0.6173006735146932,41423.0,13,0.32,84288,6
170,PS5353_gt.nii,0.6384707093238831,38.88444519042969,0.6245003938674927,0.9985915422439575,0.4588610529899597,0.9992814064025879,0.3754996359348297,0.0014084640424698591,0.5411389470100403,0.000718612689524889,0.04533723369240761,0.3596360385417938,0.9978774785995483,0.8115459680557251,0.5290181040763855,0.5342891216278076,0.5353119373321533,0.6230919361114502,0.4581425189971924,0.6401318737596825,10302.0,5,0.38461538461538464,32024,9
171,RS4310_gt.nii,0.6443508267402649,23.021728515625,0.47767889499664307,0.9954757690429688,0.5917272567749023,0.9928489923477173,0.5223211050033569,0.004524220712482929,0.40827277302742004,0.007151036057621241,0.0886891707777977,0.3592696785926819,0.9884641766548157,0.7365773320198059,0.5286216139793396,0.525922954082489,0.531653642654419,0.4731546640396118,0.5845762491226196,0.6847074782718425,59341.0,0,0.5333333333333333,227184,8
172,RS5220_gt.nii,0.6041765213012695,66.39276885986328,0.8238075375556946,0.9985060095787048,0.39031755924224854,0.9997951984405518,0.17619243264198303,0.0014939943794161081,0.6096824407577515,0.00020482605032157153,0.04084594175219536,0.3602445423603058,0.9983034133911133,0.9111567735671997,0.5296761393547058,0.5663877129554749,0.5670507550239563,0.8223135471343994,0.3901127576828003,0.5504687982965278,25732.0,12,0.21052631578947367,19456,3
173,PS2481_gt.nii,0.7219398021697998,42.915611267089844,0.9090397357940674,0.9941301941871643,0.5397441983222961,0.9993076324462891,0.09096027910709381,0.005869812332093716,0.46025580167770386,0.0006923693581484258,0.07437946647405624,0.5120874643325806,0.9934906959533691,0.9515849351882935,0.6773251891136169,0.6977502703666687,0.7004633545875549,0.9031698703765869,0.5390517711639404,0.6855080351429101,104824.0,7,0.2222222222222222,126088,1
174,RS5074_gt.nii,0.682817280292511,59.79377746582031,0.8544517159461975,0.9979270100593567,0.48726245760917664,0.9996638298034668,0.14554829895496368,0.0020729899406433105,0.512737512588501,0.00033615523716434836,0.04694325476884842,0.44991880655288696,0.9975969791412354,0.9261893630027771,0.6206124424934387,0.6442403197288513,0.6452458500862122,0.8523787260055542,0.4869263172149658,0.631656578039997,37058.0,6,0.25,38592,1
175,PS3782_gt.nii,0.5400025248527527,83.12039184570312,0.4937853515148163,0.9988686442375183,0.41182494163513184,0.9991876482963562,0.5062146186828613,0.0011313797440379858,0.5881750583648682,0.0008123620646074414,0.045679789036512375,0.28957074880599976,0.9980596303939819,0.7463269829750061,0.44909632205963135,0.449985533952713,0.4509469270706177,0.4926539659500122,0.4110126495361328,0.5245908120502886,5386.0,7,0.2222222222222222,26872,1
176,PS5281_gt.nii,0.0,66.22310638427734,0.0,0.9993835091590881,0.0,0.9995438456535339,1.0,0.0006164738442748785,1.0,0.0004561373789329082,1.0,0.0,0.9989279508590698,0.49969175457954407,0.0,-0.000530279881786555,0.0,-0.0006164908409118652,-0.00045615434646606445,0.0,1723.0,11,0.0,7648,1
177,RS4668_gt.nii,0.29994407296180725,91.50846862792969,0.6079792976379395,0.9984506964683533,0.14664827287197113,0.9998281002044678,0.39202070236206055,0.001549326116219163,0.8533517122268677,0.0001719137653708458,0.04805465042591095,0.13397946953773499,0.9982797503471375,0.8032150268554688,0.23629964888095856,0.2980397045612335,0.29859524965286255,0.6064300537109375,0.1464763879776001,0.2579210351500448,24011.0,10,0.14285714285714285,7344,2
178,RS3443_gt.nii,0.0,134.149169921875,0.0,0.99797523021698,0.0,0.9999722838401794,1.0,0.0020247662905603647,1.0,2.771266554191243e-05,1.0,0.0,0.997947633266449,0.49898761510849,0.0,-0.00023687901557423174,0.0,-0.0020247697830200195,-2.771615982055664e-05,0.0,33243.0,8,0.0,464,2
179,RS5058_gt.nii,0.6445789337158203,35.45419692993164,0.7194949984550476,0.9973095059394836,0.49418553709983826,0.9989734888076782,0.28050497174263,0.0026905129197984934,0.5058144927024841,0.001026527606882155,0.057626884430646896,0.41435402631759644,0.9962981939315796,0.8584022521972656,0.58592689037323,0.5945574641227722,0.5962918996810913,0.7168045043945312,0.49315905570983887,0.6254367923252653,31511.0,4,0.3333333333333333,61072,1
180,RS5146_gt.nii,0.6087590456008911,19.10497283935547,0.6150574684143066,0.9945394396781921,0.4201003909111023,0.9975167512893677,0.38494253158569336,0.0054605877958238125,0.5798996090888977,0.0024832366034388542,0.0861101746559143,0.3326405882835388,0.9921143054962158,0.8047984838485718,0.49922025203704834,0.5045573711395264,0.5083167552947998,0.6095969676971436,0.4176170825958252,0.5357271970266263,78561.0,0,1.0,107216,1
181,PS3938_gt.nii,0.0,73.51870727539062,0.0,0.9981313943862915,0.0,0.9985959529876709,1.0,0.001868601655587554,1.0,0.0014040443347766995,1.0,0.0,0.9967325925827026,0.49906569719314575,0.0,-0.001619752962142229,0.0,-0.001868605613708496,-0.0014040470123291016,0.0,2865.0,19,0.0,23512,2
182,RS4954_gt.nii,0.06199485808610916,89.46842956542969,0.06620083004236221,0.998062014579773,0.03788955882191658,0.9989225268363953,0.933799147605896,0.0019380118465051055,0.9621104598045349,0.0010774952825158834,0.1460999995470047,0.02469255030155182,0.9969888925552368,0.5321314334869385,0.048195041716098785,0.04863791540265083,0.05008313059806824,0.06426286697387695,0.03681206703186035,0.06205424288001553,11944.0,17,0.09523809523809523,19320,2
183,RS2838_gt.nii,0.48396360874176025,96.44583892822266,0.850197970867157,0.9975510835647583,0.2844863533973694,0.999828040599823,0.14980199933052063,0.0024489164352416992,0.7155136466026306,0.00017195120744872838,0.05093571916222572,0.2709070146083832,0.9973825216293335,0.9238744974136353,0.42632073163986206,0.49094530940055847,0.49180251359939575,0.8477489948272705,0.2843143939971924,0.4299661392113203,43265.0,10,0.16666666666666666,19192,1
184,RS5034_gt.nii,0.808245837688446,50.38055419921875,0.8666898608207703,0.9982925057411194,0.6471650004386902,0.9995176792144775,0.13331015408039093,0.0017075029900297523,0.3528350293636322,0.0004823219496756792,0.042499735951423645,0.5885758399963379,0.997818648815155,0.9324911832809448,0.7410107254981995,0.7479099035263062,0.7489267587661743,0.8649823665618896,0.6466827392578125,0.7686547990456964,29589.0,6,0.2,60408,2
185,RS4868_gt.nii,0.2691273093223572,68.65201568603516,0.3225572109222412,0.9952219724655151,0.14681434631347656,0.9982679486274719,0.6774427890777588,0.004778016358613968,0.8531856536865234,0.0017320706974714994,0.10850293934345245,0.11221393942832947,0.9935117363929749,0.6588895916938782,0.20178480446338654,0.21471871435642242,0.21761439740657806,0.31777918338775635,0.1450822353363037,0.24182294321317468,50354.0,16,0.16666666666666666,42656,4
186,RS5041_gt.nii,0.06312909722328186,82.76321411132812,0.4725019335746765,0.9898543953895569,0.027887307107448578,0.9996718764305115,0.5274980664253235,0.01014559157192707,0.9721127152442932,0.0003281487734057009,0.12780576944351196,0.027045300230383873,0.989535927772522,0.7311781644821167,0.052666228264570236,0.112881138920784,0.11479026824235916,0.4623563289642334,0.02755916118621826,0.05501380981906319,163764.0,5,0.26666666666666666,10328,5
187,RS4297_gt.nii,0.3815634250640869,90.71163177490234,0.800137996673584,0.9942590594291687,0.2171703577041626,0.9996000528335571,0.19986197352409363,0.005740960594266653,0.7828296422958374,0.00039995380211621523,0.07809032499790192,0.20599594712257385,0.9938734173774719,0.8971985578536987,0.3416196405887604,0.4149720072746277,0.41685280203819275,0.7943971157073975,0.21677041053771973,0.34869991042883014,95549.0,9,0.18181818181818182,33328,1
188,RS4228_gt.nii,0.11104073375463486,75.77598571777344,0.10964912176132202,0.9983469247817993,0.06259304285049438,0.9991030097007751,0.890350878238678,0.0016530686989426613,0.9374069571495056,0.0008969611371867359,0.10935761779546738,0.04150029271841049,0.9974532127380371,0.5539979934692383,0.07969328761100769,0.08162679523229599,0.08284486830234528,0.10799598693847656,0.06169605255126953,0.09983271275160542,10502.0,15,0.21052631578947367,16872,2
189,RS4845_gt.nii,0.05300595983862877,53.40412139892578,0.0730145201086998,0.9984760880470276,0.02607005462050438,0.9994815587997437,0.926985502243042,0.0015239283675327897,0.9739299416542053,0.000518417451530695,0.12623164057731628,0.019587067887187004,0.997959315776825,0.5357453227043152,0.038421571254730225,0.042739931493997574,0.043629031628370285,0.07149064540863037,0.025551557540893555,0.045750978228152904,15469.0,17,0.19047619047619047,9368,2
190,PS5259_gt.nii,0.5391354560852051,70.34912872314453,0.7753170132637024,0.9946631789207458,0.3698362112045288,0.9990882873535156,0.2246829867362976,0.0053368364460766315,0.6301637887954712,0.0009117138688452542,0.07661019265651703,0.33403539657592773,0.9937806129455566,0.8849900960922241,0.5007894039154053,0.5329770445823669,0.5354813933372498,0.7699801921844482,0.36892449855804443,0.5165591673781195,80863.0,8,0.2,67504,1
191,RS5088_gt.nii,0.5752388834953308,27.658634185791016,0.8245817422866821,0.9957016110420227,0.3762992024421692,0.9994462132453918,0.17541825771331787,0.004298394545912743,0.6237007975578308,0.0005537765682674944,0.06733796745538712,0.3484082818031311,0.9951651096343994,0.9101417064666748,0.5167697072029114,0.5551736354827881,0.557036280632019,0.8202834129333496,0.37574541568756104,0.5313365184368491,72740.0,6,0.4,52600,4
192,RS5173_gt.nii,0.8020280599594116,36.013885498046875,0.8209749460220337,0.9980958700180054,0.6433879733085632,0.9992499947547913,0.1790250539779663,0.0019041371997445822,0.3566119968891144,0.0007499996572732925,0.045946914702653885,0.5642271041870117,0.9973577857017517,0.9095354080200195,0.721413254737854,0.725510835647583,0.7267773747444153,0.8190708160400391,0.6426379680633545,0.7675262936193259,28309.0,3,0.4,69912,1
193,RS4803_gt.nii,0.10661421716213226,79.62537384033203,0.21282872557640076,0.9973620176315308,0.05400838330388069,0.9994418025016785,0.7871713042259216,0.002638000063598156,0.9459916353225708,0.0005582032608799636,0.10017876327037811,0.04501613602042198,0.9968072175979614,0.605095386505127,0.08615395426750183,0.10599401593208313,0.10721256583929062,0.2101907730102539,0.05345022678375244,0.10289323553382233,32314.0,7,0.35294117647058826,11864,5
194,RS5180_gt.nii,0.48284682631492615,44.78839111328125,0.8466441631317139,0.9972650408744812,0.2827315330505371,0.9998041987419128,0.15335583686828613,0.0027349803131073713,0.7172684669494629,0.00019577193597797304,0.05377962440252304,0.26895761489868164,0.9970734715461731,0.9219546318054199,0.423903226852417,0.48829755187034607,0.4892576038837433,0.8439092636108398,0.2825357913970947,0.4261734278602857,48645.0,10,0.2857142857142857,21336,2
195,PS4442_gt.nii,0.18780671060085297,36.13862228393555,0.1164817065000534,0.9989466667175293,0.23368264734745026,0.9975670576095581,0.8835182785987854,0.001053309184499085,0.7663173675537109,0.002432939363643527,0.08683618158102036,0.08428613841533661,0.9965199828147888,0.5577141642570496,0.15546844899654388,0.1633792668581009,0.1649841070175171,0.11542832851409912,0.23124969005584717,0.19474189632367597,26011.0,9,0.42857142857142855,46136,3
196,PS4336_gt.nii,0.11760430037975311,82.51666259765625,0.5160340070724487,0.9981801509857178,0.0491231344640255,0.9999116659164429,0.4839659631252289,0.0018198228208348155,0.9508768916130066,8.832427556626499e-05,0.05605626478791237,0.04695967957377434,0.9980923533439636,0.7571070790290833,0.08970676362514496,0.15879040956497192,0.1592143476009369,0.5142141580581665,0.049034833908081055,0.09436333173767353,29254.0,14,0.125,3056,1
197,RS5202_gt.nii,0.524406909942627,86.35623931884766,0.8345928192138672,0.9950727224349976,0.32903262972831726,0.9995189905166626,0.16540716588497162,0.004927256144583225,0.6709674000740051,0.0004810149548575282,0.07135368138551712,0.3088897168636322,0.9946094751358032,0.9148327708244324,0.47198739647865295,0.5220995545387268,0.5240308046340942,0.8296655416488647,0.32855165004730225,0.4798770063633773,84286.0,13,0.13333333333333333,48432,1
198,RS5099_gt.nii,0.5314150452613831,29.283950805664062,0.5385422706604004,0.9991504549980164,0.35091158747673035,0.9996062517166138,0.461457759141922,0.0008495536749251187,0.649088442325592,0.00039372671744786203,0.03820047155022621,0.26979008316993713,0.9987579584121704,0.7688463926315308,0.42493653297424316,0.43413233757019043,0.43471914529800415,0.5376927852630615,0.3505178689956665,0.4797034175519487,9371.0,1,0.2222222222222222,14296,4
199,PS5262_gt.nii,0.6345937848091125,71.11258697509766,0.5474015474319458,0.9941288232803345,0.6047295928001404,0.992584764957428,0.4525984227657318,0.005871191620826721,0.3952704071998596,0.00741523876786232,0.09384513646364212,0.4031536281108856,0.986916720867157,0.7707651853561401,0.5746393203735352,0.5687388777732849,0.5753520131111145,0.5415303707122803,0.5973143577575684,0.6354159300758341,22961.0,1,0.2857142857142857,270856,4
200,RS4103_gt.nii,0.7507485747337341,14.456831932067871,0.780389666557312,0.9978975057601929,0.557102382183075,0.9992547631263733,0.219610333442688,0.002102502388879657,0.44289764761924744,0.0007452460704371333,0.04934408515691757,0.4815996587276459,0.9971628785133362,0.8891435861587524,0.6501076817512512,0.6580316424369812,0.6593610048294067,0.7782871723175049,0.5563571453094482,0.6974818413394427,33061.0,10,0.14285714285714285,56664,2
201,PS5365_gt.nii,0.621001124382019,86.75252532958984,0.766755223274231,0.9972361922264099,0.43627631664276123,0.999347984790802,0.23324477672576904,0.0027638073079288006,0.5637236833572388,0.0006520440801978111,0.056637536734342575,0.3851601481437683,0.996595025062561,0.881995677947998,0.5561236143112183,0.5768995881080627,0.5783745646476746,0.7639913558959961,0.435624361038208,0.5910254504616096,40630.0,11,0.26666666666666666,46672,2
202,RS4995_gt.nii,0.09026268124580383,80.30939483642578,0.1539347767829895,0.9951893091201782,0.04132024943828583,0.9988561868667603,0.8460652232170105,0.004810665268450975,0.958679735660553,0.0011438230285421014,0.15022414922714233,0.03367290645837784,0.9940577149391174,0.5745620727539062,0.06515195220708847,0.07740332186222076,0.07975351810455322,0.1491241455078125,0.0401763916015625,0.07389445472528874,59558.0,0,0.25,22568,8
203,RS4356_gt.nii,0.8413403630256653,9.433980941772461,0.8546159863471985,0.9946645498275757,0.718382716178894,0.9976776242256165,0.1453840285539627,0.005335463676601648,0.28161725401878357,0.002322352258488536,0.07322730869054794,0.6401508450508118,0.9924691319465637,0.9246402978897095,0.7805999517440796,0.779830813407898,0.78354412317276,0.849280595779419,0.7160604000091553,0.8266345473101572,64343.0,1,0.8,263000,3
204,RS5143_gt.nii,0.5344052910804749,79.46068572998047,0.6251179575920105,0.9972525835037231,0.36558443307876587,0.9990488290786743,0.3748820424079895,0.0027474432718008757,0.6344155669212341,0.0009511669632047415,0.062173351645469666,0.2998460829257965,0.9963124394416809,0.8111852407455444,0.4613562822341919,0.47637906670570374,0.47805166244506836,0.6223704814910889,0.36463332176208496,0.5054898930639422,35107.0,16,0.1111111111111111,42384,1
205,RS2473_gt.nii,0.12782785296440125,63.80594253540039,0.32734110951423645,1.0010579824447632,1.5346914529800415,0.9938054084777832,0.6726588606834412,-0.0010579307563602924,-0.5346913933753967,0.006194576155394316,,0.3694789707660675,0.9948657751083374,0.6641995310783386,0.53959059715271,0.7084891200065613,0.708778977394104,0.32839906215667725,1.5284967422485352,0.11271188513563095,54085.0,7,0.13333333333333333,154200,4
206,PS4641_gt.nii,0.750968337059021,62.33778762817383,0.8825864791870117,0.9974956512451172,0.5674324035644531,0.9995620846748352,0.11741352826356888,0.0025043373461812735,0.4325675964355469,0.00043793796794489026,0.05057429149746895,0.5276048183441162,0.9970695376396179,0.9400410652160645,0.6907608509063721,0.7064005136489868,0.7076780200004578,0.8800821304321289,0.5669944286346436,0.7043800067986633,45987.0,6,0.25,62216,1
207,RS4908_gt.nii,0.10497058928012848,74.73285675048828,0.21988987922668457,0.997408390045166,0.0555579699575901,0.9994580149650574,0.7801101207733154,0.0025916174054145813,0.9444420337677002,0.0005419811350293458,0.09793123602867126,0.04641028493642807,0.996869683265686,0.6086491346359253,0.08870380371809006,0.10933837294578552,0.11052888631820679,0.21729826927185059,0.05501604080200195,0.1018184715278746,33313.0,13,0.14285714285714285,11624,1
208,RS5025_gt.nii,0.03248530998826027,86.54074096679688,0.09845361113548279,0.9981154799461365,0.0119404848664999,0.9997910857200623,0.9015464186668396,0.0018845386803150177,0.9880595207214355,0.0002088953769998625,0.12153737992048264,0.010763595812022686,0.9979074001312256,0.5482845306396484,0.02129794843494892,0.0336587056517601,0.03428678587079048,0.09656906127929688,0.011731624603271484,0.024894102313457154,26564.0,12,0.15384615384615385,3880,7
209,RS2007_gt.nii,0.24826522171497345,76.55716705322266,0.6327708959579468,0.9973795413970947,0.1148267537355423,0.9998022317886353,0.3672291338443756,0.0026204350870102644,0.8851732611656189,0.0001977572828764096,0.06046156957745552,0.10765279084444046,0.9971837997436523,0.8150752186775208,0.1943800300359726,0.2687629461288452,0.26955339312553406,0.6301504373550415,0.11462903022766113,0.20252624846772904,43001.0,11,0.26666666666666666,9008,2
210,PS4468_gt.nii,0.0,82.75868225097656,0.0,0.9908137917518616,0.0,0.9998484253883362,1.0,0.009186217561364174,1.0,0.00015159609029069543,1.0,0.0,0.9906649589538574,0.4954068958759308,0.0,-0.0011800824431702495,0.0,-0.009186208248138428,-0.00015157461166381836,0.0,150985.0,4,0.0,2520,1
211,PS5333_gt.nii,0.2948177456855774,92.91931915283203,0.6953583359718323,0.9971272349357605,0.1505969911813736,0.9997762441635132,0.3046416938304901,0.0028727815952152014,0.8494030237197876,0.00022373712272383273,0.06039363145828247,0.14127592742443085,0.9969063401222229,0.8462427854537964,0.24757541716098785,0.3226938247680664,0.32360294461250305,0.6924855709075928,0.15037322044372559,0.25972959408696183,46519.0,7,0.42857142857142855,12280,3
212,RS4744_gt.nii,0.45633938908576965,63.90343475341797,0.3872252106666565,0.9974463582038879,0.3553803861141205,0.9977713823318481,0.6127747893333435,0.002553653670474887,0.6446195840835571,0.0022285927552729845,0.07510833442211151,0.22746075689792633,0.995235800743103,0.6923357844352722,0.3706200122833252,0.3685748875141144,0.3709612488746643,0.38467156887054443,0.353151798248291,0.43871929906324275,5287.0,4,0.5,60776,2
213,RS5147_gt.nii,0.619208037853241,43.5660400390625,0.7118858695030212,0.9947189688682556,0.4477476179599762,0.9982609748840332,0.28811413049697876,0.005281013436615467,0.5522523522377014,0.001739045139402151,0.07929978519678116,0.37905773520469666,0.9930280447006226,0.8533024191856384,0.5497344136238098,0.561383843421936,0.5645752549171448,0.7066048383712769,0.446008563041687,0.5769844572564452,76615.0,1,0.4,100304,2
214,RS4989_gt.nii,0.811671793460846,52.627933502197266,0.8650928735733032,0.9984696507453918,0.6417262554168701,0.9995720386505127,0.13490715622901917,0.0015303549589589238,0.3582737147808075,0.00042793573811650276,0.04036187753081322,0.5833481550216675,0.9980483651161194,0.9317812919616699,0.7368539571762085,0.7441781759262085,0.7450857758522034,0.8635625839233398,0.6412982940673828,0.7740219832171138,25044.0,8,0.2,52992,1
215,RS4955_gt.nii,0.5111570954322815,39.30457305908203,0.3406845033168793,0.9981498718261719,0.5843116641044617,0.9949830174446106,0.6593155264854431,0.0018501372542232275,0.41568833589553833,0.005016969982534647,0.06863477826118469,0.27422183752059937,0.9931690692901611,0.6694172024726868,0.4304145872592926,0.4430406093597412,0.44616803526878357,0.33883440494537354,0.5792946815490723,0.5273920880834064,59264.0,0,0.5,127100,2
216,PS4410_gt.nii,0.0,77.58866119384766,0.0,0.9996508955955505,0.0,0.9998945593833923,1.0,0.0003490815870463848,1.0,0.00010541780648054555,1.0,0.0,0.9995455741882324,0.49982544779777527,0.0,-0.00019183172844350338,0.0,-0.0003491044044494629,-0.00010544061660766602,0.0,3383.0,9,0.0,1768,1
217,RS5126_gt.nii,0.7458676099777222,26.326786041259766,0.8016150593757629,0.9967260956764221,0.5819798707962036,0.9988695383071899,0.19838492572307587,0.003273877315223217,0.418020099401474,0.0011304436484351754,0.06006849929690361,0.5087106823921204,0.995622992515564,0.8991705775260925,0.6743647456169128,0.6809670329093933,0.6830254793167114,0.7983411550521851,0.5808494091033936,0.7223723773649435,44785.0,2,0.6666666666666666,94856,3
218,PS4339_gt.nii,0.7345266342163086,69.98571014404297,0.7566800117492676,0.9944281578063965,0.6034692525863647,0.9972654581069946,0.24331998825073242,0.005571839865297079,0.39653071761131287,0.002734512323513627,0.07902945578098297,0.5053956508636475,0.9917933940887451,0.875554084777832,0.6714456081390381,0.6717267036437988,0.6757463216781616,0.7511081695556641,0.6007347106933594,0.7095223806077601,62841.0,2,0.7058823529411765,185928,7
219,PS1753_gt.nii,0.680412232875824,66.0378646850586,0.6263059377670288,0.9973495602607727,0.5996466279029846,0.9976306557655334,0.3736940622329712,0.002650444395840168,0.400353342294693,0.002369314432144165,0.06107937917113304,0.4416351318359375,0.9950125217437744,0.8118277788162231,0.6126863956451416,0.6103239059448242,0.6128313541412354,0.6236555576324463,0.5972772836685181,0.6814313734575052,8785.0,9,0.18181818181818182,105672,1
220,RS2938_gt.nii,0.15608002245426178,92.70382690429688,0.35632991790771484,0.995369017124176,0.06698639690876007,0.9993969798088074,0.6436700820922852,0.0046310084871947765,0.9330136179924011,0.0006030303193256259,0.10233525186777115,0.05975574627518654,0.994773268699646,0.675849437713623,0.11277267336845398,0.15279710292816162,0.15449678897857666,0.3516988754272461,0.06638336181640625,0.12478448758424576,68032.0,9,0.3076923076923077,15640,2
221,RS5132_gt.nii,0.0757676437497139,101.27684783935547,0.2017746865749359,0.9968036413192749,0.03756846487522125,0.9995050430297852,0.7982252836227417,0.003196367062628269,0.9624315500259399,0.0004949307767674327,0.11179160326719284,0.03270743042230606,0.9963123202323914,0.5992891788482666,0.06334307044744492,0.0858021005988121,0.08706529438495636,0.1985783576965332,0.037073493003845215,0.06824780608749552,44384.0,16,0.1111111111111111,10368,1
222,PS5286_gt.nii,0.03314194455742836,69.41325378417969,0.021689020097255707,0.9995332956314087,0.0257687047123909,0.9994432330131531,0.9783110022544861,0.0004667314642574638,0.9742313027381897,0.000556795159354806,0.12792512774467468,0.011917098425328732,0.99897700548172,0.5106111764907837,0.023553507402539253,0.023131243884563446,0.02364102378487587,0.021222352981567383,0.02521193027496338,0.036091012117513734,3041.0,5,0.2222222222222222,9544,2
223,RS4912_gt.nii,0.0,93.77445983886719,0.0,0.9992876648902893,0.0,0.9996086955070496,1.0,0.0007123156101442873,1.0,0.0003912850806955248,1.0,0.0,0.9988969564437866,0.49964383244514465,0.0,-0.0005279379547573626,0.0,-0.0007123351097106934,-0.00039130449295043945,0.0,3964.0,10,0.0,6560,1
224,RS4893_gt.nii,0.044328223913908005,100.17034149169922,0.5170940160751343,0.9943798184394836,0.01516813412308693,0.9999186992645264,0.4829059839248657,0.005620168522000313,0.9848318696022034,8.128770423354581e-05,0.09441088140010834,0.014956274069845676,0.9942999482154846,0.7557369470596313,0.029471760615706444,0.08784376829862595,0.08856269717216492,0.5114738941192627,0.015086889266967773,0.02987008979541457,93821.0,9,0.25,2808,4
225,RS5221_gt.nii,0.011545628309249878,83.48353576660156,0.07667525857686996,0.9962623119354248,0.005662352312356234,0.9997428059577942,0.9233247637748718,0.0037377120461314917,0.9943376183509827,0.0002572069352027029,0.18085625767707825,0.005300904158502817,0.9960070848464966,0.5364688038825989,0.01054590567946434,0.019855428487062454,0.020836561918258667,0.07293760776519775,0.0054051876068115234,0.011240023298647733,57041.0,13,0.10526315789473684,4656,3
226,PS3947_gt.nii,0.03492056205868721,89.66604614257812,0.0464564748108387,0.9982576370239258,0.0112678911536932,0.9995918869972229,0.9535435438156128,0.0017423921963199973,0.988732099533081,0.0004081166407559067,0.16224148869514465,0.009151368401944637,0.9978509545326233,0.5223570466041565,0.018136760219931602,0.02203598991036415,0.02287939004600048,0.04471409320831299,0.01085972785949707,0.022854397584159775,20597.0,8,0.1111111111111111,7168,5
227,RS2688_gt.nii,0.011102051474153996,77.58285522460938,0.03648068755865097,0.9990416169166565,0.00421183044090867,0.9998928308486938,0.9635193347930908,0.0009583703358657658,0.9957881569862366,0.00010715305688790977,0.13947775959968567,0.0037902011536061764,0.9989346861839294,0.5177611708641052,0.007551779504865408,0.012075085192918777,0.012395583093166351,0.03552234172821045,0.0041046142578125,0.009102469714209223,13217.0,16,0.06666666666666667,1864,7
228,PS5257_gt.nii,0.5277202725410461,94.82904815673828,0.7959944009780884,0.9956700801849365,0.34048616886138916,0.999424934387207,0.20400561392307281,0.004329945892095566,0.6595138311386108,0.000575075508095324,0.06868793070316315,0.31315889954566956,0.9951108694076538,0.8958322405815125,0.4769550561904907,0.5187442302703857,0.5206006765365601,0.7916644811630249,0.3399111032485962,0.4954691184653295,69170.0,7,0.2222222222222222,46984,1
229,RS5205_gt.nii,0.05874299257993698,56.191192626953125,0.03869131579995155,0.9960914254188538,0.07788745313882828,0.9918324947357178,0.9613086581230164,0.00390856247395277,0.9221125245094299,0.008167499676346779,0.24117910861968994,0.026536015793681145,0.9879913330078125,0.5173913836479187,0.05170011520385742,0.04924481734633446,0.054895974695682526,0.0347827672958374,0.06971991062164307,0.06408812700931799,81309.0,15,0.18181818181818182,141944,1
230,RS5208_gt.nii,0.074336476624012,58.0,0.35064470767974854,0.9983730316162109,0.03463035076856613,0.9998917579650879,0.6493552923202515,0.001626941142603755,0.9653696417808533,0.00010824561468325555,0.06377304345369339,0.03254329785704613,0.998265266418457,0.6745088696479797,0.06303521990776062,0.10976715385913849,0.11019504815340042,0.3490177392959595,0.034522056579589844,0.06878139600238874,24877.0,11,0.11764705882352941,2792,3
231,RS4613_gt.nii,0.0,93.20514678955078,0.0,0.9985739588737488,0.0,0.999466598033905,1.0,0.0014260257594287395,1.0,0.0005333872977644205,1.0,0.0,0.998042106628418,0.4992869794368744,0.0,-0.000872137607075274,0.0,-0.0014260411262512207,-0.0005334019660949707,0.0,12398.0,14,0.0,8936,1
232,RS5000_gt.nii,0.798614501953125,13.152946472167969,0.768607497215271,0.9955055713653564,0.7432673573493958,0.9960804581642151,0.231392502784729,0.004494445398449898,0.25673261284828186,0.003919543698430061,0.07103681564331055,0.6073618531227112,0.9917283058166504,0.8820565342903137,0.755725085735321,0.7516284584999084,0.755831241607666,0.7641130685806274,0.7393478155136108,0.7839413072931312,29288.0,6,0.25,279296,1
233,RS3777_gt.nii,0.6394752264022827,62.40351867675781,0.8894367814064026,0.9966487884521484,0.44482409954071045,0.9996652007102966,0.11056321114301682,0.0033512248191982508,0.5551759004592896,0.0003347875317558646,0.05783244967460632,0.42151644825935364,0.9963260889053345,0.9430427551269531,0.5930517911911011,0.6275791525840759,0.6290014982223511,0.8860855102539062,0.4444892406463623,0.5997035731453293,59254.0,17,0.10526315789473684,50496,1
234,RS5090_gt.nii,0.0,71.812255859375,0.0,0.9960867166519165,0.0,0.9987606406211853,1.0,0.003913286607712507,1.0,0.0012393754441291094,1.0,0.0,0.9948570132255554,0.49804335832595825,0.0,-0.0022022787015885115,0.0,-0.003913283348083496,-0.0012393593788146973,0.0,41601.0,12,0.0,20712,3
235,RS3921_gt.nii,0.516156792640686,62.0709342956543,0.13428571820259094,0.9979883432388306,0.09125475585460663,0.9986968040466309,0.8657143115997314,0.002011638367548585,0.9087452292442322,0.0013032153947278857,0.10904789716005325,0.05745428800582886,0.9966910481452942,0.5661370158195496,0.10866528749465942,0.10907912254333496,0.11069873720407486,0.13227403163909912,0.0899515151977539,0.333445871559633,39613.0,10,0.3333333333333333,25200,3
236,RS3611_gt.nii,0.244810551404953,87.03102111816406,0.5308423042297363,0.9969725608825684,0.12856309115886688,0.9996042251586914,0.46915769577026367,0.0030274211894720793,0.8714368939399719,0.00039577772258780897,0.0702160894870758,0.11544570326805115,0.9965807199478149,0.7639074325561523,0.20699474215507507,0.26009348034858704,0.26124075055122375,0.5278148651123047,0.1281672716140747,0.2216236216976245,45379.0,19,0.09523809523809523,14104,1
237,RS4092_gt.nii,0.0,125.26651763916016,0.0,0.9971342086791992,0.0,0.9998230338096619,1.0,0.0028658201918005943,1.0,0.00017693672270979732,1.0,0.0,0.9969582557678223,0.4985671043395996,0.0,-0.0007120876689441502,0.0,-0.0028657913208007812,-0.00017696619033813477,0.0,43467.0,10,0.0,2960,1
238,RS4764_gt.nii,0.41268908977508545,36.157955169677734,0.4756677746772766,0.9976367950439453,0.22352318465709686,0.9992489218711853,0.5243322253227234,0.002363182371482253,0.7764768004417419,0.000751095823943615,0.06584430485963821,0.179336279630661,0.9968913793563843,0.7366522550582886,0.3041308522224426,0.324713796377182,0.32607173919677734,0.47330451011657715,0.22277212142944336,0.3545717574588557,29924.0,7,0.35294117647058826,23960,5
239,RS5251_gt.nii,0.6384235620498657,82.31159210205078,0.5806098580360413,0.9987080693244934,0.5133565664291382,0.9990152716636658,0.41939014196395874,0.0012919161235913634,0.48664340376853943,0.0009847137844190001,0.045046258717775345,0.3744910657405853,0.9977290034294128,0.7896589636802673,0.5449159741401672,0.5448176264762878,0.5459486246109009,0.5793179273605347,0.5123717784881592,0.6321112866129077,6604.0,10,0.16666666666666666,39288,1
240,RS4848_gt.nii,0.12063441425561905,69.42621612548828,0.09141338616609573,0.9979130625724792,0.10096537321805954,0.9976711273193359,0.9085866212844849,0.002086909720674157,0.8990346193313599,0.0023289003875106573,0.1312621384859085,0.05039382353425026,0.9955949187278748,0.5446632504463196,0.09595224261283875,0.09386612474918365,0.09607073664665222,0.08932650089263916,0.09863650798797607,0.12725090036014405,8866.0,12,0.18181818181818182,42904,1
241,RS5150_gt.nii,0.008527988567948341,90.3548583984375,0.3863636255264282,0.995212733745575,0.0021121948957443237,0.9999838471412659,0.6136363744735718,0.004787272773683071,0.9978877902030945,1.6170830349437892e-05,0.10016357898712158,0.002105132909491658,0.9951967597007751,0.6907881498336792,0.004201421048492193,0.02828061580657959,0.028567031025886536,0.3815762996673584,0.0020960569381713867,0.004209692197211698,80350.0,14,0.21052631578947367,440,2
242,RS4132_gt.nii,0.2685944736003876,75.11325073242188,0.6040419340133667,0.9988637566566467,0.1127147451043129,0.9999052882194519,0.3959580957889557,0.001136216800659895,0.8872852325439453,9.471382509218529e-05,0.04156843200325966,0.10495968163013458,0.9987694621086121,0.8014528751373291,0.1899792104959488,0.2605748772621155,0.2609299421310425,0.6029057502746582,0.11261999607086182,0.19993393343793872,18964.0,2,0.6,4008,3
243,RS5108_gt.nii,0.3711038827896118,60.835845947265625,0.35708630084991455,0.9948447346687317,0.3110197186470032,0.9958059787750244,0.6429136991500854,0.0051552667282521725,0.6889802813529968,0.004194026347249746,0.10726567357778549,0.1993750035762787,0.9907152652740479,0.6759655475616455,0.3324648439884186,0.3286053240299225,0.3332579731941223,0.351931095123291,0.3068256378173828,0.36390671319749335,16078.0,5,0.18181818181818182,108632,3
244,PS4300_gt.nii,0.0,63.22499084472656,0.0,0.9995702505111694,0.0,0.9992544054985046,1.0,0.00042977178236469626,1.0,0.0007456166786141694,1.0,0.0,0.9988252520561218,0.4997851252555847,0.0,-0.000566078640986234,0.0,-0.0004297494888305664,-0.0007455945014953613,0.0,7384.0,8,0.0,12504,1
245,RS5102_gt.nii,0.3154457211494446,59.69755935668945,0.24524883925914764,0.9979729056358337,0.26430895924568176,0.9977592825889587,0.7547511458396912,0.0020270757377147675,0.7356910109519958,0.002240733942016959,0.08333807438611984,0.14575257897377014,0.9957443475723267,0.6216108798980713,0.2544224262237549,0.25246918201446533,0.2546006143093109,0.24322175979614258,0.2620682716369629,0.3113530644584164,6500.0,8,0.3076923076923077,49672,2
246,RS4122_gt.nii,0.0,85.58270263671875,0.0,0.9993276000022888,0.0,0.9999809265136719,1.0,0.0006724128033965826,1.0,1.9086319298367016e-05,1.0,0.0,0.9993085265159607,0.4996638000011444,0.0,-0.0001132867400883697,0.0,-0.0006723999977111816,-1.9073486328125e-05,0.0,10718.0,13,0.0,320,1
247,RS4117_gt.nii,0.27813565731048584,114.78152465820312,0.6266340017318726,0.9982076287269592,0.13277553021907806,0.9998362064361572,0.37336599826812744,0.001792381051927805,0.8672244548797607,0.00016377428255509585,0.05076683312654495,0.1230415478348732,0.9980449676513672,0.8124208450317383,0.2191219925880432,0.28785645961761475,0.28844699263572693,0.6248416900634766,0.13261175155639648,0.232271740776258,29050.0,12,0.14285714285714285,7344,1
248,PS4333_gt.nii,0.0,72.69112396240234,0.0,0.9984319806098938,0.0,0.9996074438095093,1.0,0.0015680379001423717,1.0,0.00039257548633031547,1.0,0.0,0.9980406165122986,0.4992159903049469,0.0,-0.0007845847867429256,0.0,-0.0015680193901062012,-0.00039255619049072266,0.0,19021.0,25,0.0,6576,1
249,RS4096_gt.nii,0.06228642910718918,54.442630767822266,0.24197247624397278,0.9979960322380066,0.024493586272001266,0.99984210729599,0.7580274939537048,0.0020039670635014772,0.9755064249038696,0.00015791902842465788,0.08341322839260101,0.022748099640011787,0.9978388547897339,0.6199842691421509,0.04448426887392998,0.07641854137182236,0.07698554545640945,0.23996853828430176,0.024335741996765137,0.04872557226568138,30371.0,18,0.15384615384615385,3488,4
250,RS5162_gt.nii,0.8136305212974548,56.64803695678711,0.8259716629981995,0.9982806444168091,0.6744460463523865,0.9992488026618958,0.17402832210063934,0.0017193473177030683,0.3255539834499359,0.0007512137526646256,0.043633874505758286,0.5905301570892334,0.9975407719612122,0.9121261835098267,0.7425576448440552,0.7451808452606201,0.7463734149932861,0.8242523670196533,0.6736948490142822,0.7974349352703101,22138.0,13,0.13333333333333333,72040,1
251,RS4933_gt.nii,0.31239134073257446,89.92913818359375,0.25223594903945923,0.9994475245475769,0.203644797205925,0.9995810985565186,0.7477640509605408,0.000552486686501652,0.7963551878929138,0.00041889387648552656,0.04470854997634888,0.12698327004909515,0.9990292191505432,0.6258417367935181,0.2253507673740387,0.22616055607795715,0.22664187848567963,0.25168347358703613,0.20322585105895996,0.36011248764916015,267.0,7,0.3333333333333333,9392,3
252,RS4864_gt.nii,0.27651920914649963,94.49603271484375,0.46440911293029785,0.9945653080940247,0.14628952741622925,0.998921275138855,0.5355908870697021,0.005434720311313868,0.8537104725837708,0.0010787236969918013,0.09761760383844376,0.12517158687114716,0.9935042858123779,0.7294871807098389,0.22249333560466766,0.25816279649734497,0.26064953207969666,0.45897436141967773,0.14521074295043945,0.24522693674708268,75424.0,6,0.4444444444444444,33576,2
253,RS2703_gt.nii,0.21144114434719086,63.819271087646484,0.3224180042743683,0.997092604637146,0.10668255388736725,0.9992687106132507,0.6775820255279541,0.002907423535361886,0.893317461013794,0.0007312826928682625,0.08672478049993515,0.08714469522237778,0.9963667988777161,0.659755289554596,0.1603184938430786,0.18399062752723694,0.1854625940322876,0.3195105791091919,0.10595130920410156,0.184753619507239,36082.0,9,0.25,18048,4
254,RS5085_gt.nii,0.593568742275238,51.46261215209961,0.7002482414245605,0.9966589212417603,0.4277210235595703,0.9989286065101624,0.29975175857543945,0.003341089701279998,0.5722789764404297,0.001071367645636201,0.06461148709058762,0.3615280091762543,0.9956056475639343,0.8484535813331604,0.5310621857643127,0.5452845692634583,0.5472759008407593,0.6969071626663208,0.4266495704650879,0.5492280468631798,47383.0,6,0.25,59616,1
255,RS5279_gt.nii,0.5991561412811279,81.74839782714844,0.7990912199020386,0.9976646304130554,0.4076262414455414,0.9995951652526855,0.20090876519680023,0.0023353479336947203,0.592373788356781,0.0004048181581310928,0.051287826150655746,0.36973369121551514,0.9972661137580872,0.8983778953552246,0.5398621559143066,0.5696104764938354,0.5707281231880188,0.7967557907104492,0.4072214365005493,0.5556484837220829,38563.0,4,0.3333333333333333,33672,1
256,RS4202_gt.nii,0.012935260310769081,98.73702239990234,0.1943916380405426,0.9963158369064331,0.00657440023496747,0.9998986124992371,0.8056083917617798,0.0036841481924057007,0.9934256076812744,0.00010140589438378811,0.12100864201784134,0.006400024984031916,0.996215283870697,0.5953537225723267,0.01271865051239729,0.03513471782207489,0.035749245434999466,0.19070744514465332,0.006473064422607422,0.013067718900266785,59671.0,12,0.14285714285714285,2104,1
257,RS4469_gt.nii,0.25172945857048035,72.33740997314453,0.49764734506607056,0.9947085380554199,0.1270705759525299,0.9992189407348633,0.5023526549339294,0.005291473586112261,0.8729294538497925,0.0007810778915882111,0.0934772789478302,0.11262405663728714,0.9939403533935547,0.7461779117584229,0.20244763791561127,0.2493579238653183,0.25146836042404175,0.4923558235168457,0.1262894868850708,0.22244058855473092,77293.0,7,0.4,25928,6
258,RS2366_gt.nii,0.31413042545318604,91.20718383789062,0.3775125741958618,0.999657392501831,0.17297452688217163,0.9998818039894104,0.6224874258041382,0.00034261291148141026,0.8270254731178284,0.00011818535858765244,0.02924431674182415,0.1345873922109604,0.999539315700531,0.6885849833488464,0.23724465072155,0.2553355097770691,0.2555387616157532,0.37716996669769287,0.17285633087158203,0.2932422542083435,3834.0,10,0.14285714285714285,3184,2
259,PS5317_gt.nii,0.0,68.41783142089844,0.0,0.998809814453125,0.0,0.9998171329498291,1.0,0.0011901644757017493,1.0,0.00018284621182829142,1.0,0.0,0.9986274242401123,0.4994049072265625,0.0,-0.0004664944426622242,0.0,-0.001190185546875,-0.00018286705017089844,0.0,16419.0,17,0.0,3064,1
260,RS5235_gt.nii,0.3270932137966156,59.64059066772461,0.21777582168579102,0.9982085824012756,0.39207354187965393,0.9958599209785461,0.782224178314209,0.0017913939664140344,0.6079264879226685,0.004140054807066917,0.083155058324337,0.16280227899551392,0.9940901398658752,0.6079921722412109,0.2800171375274658,0.2894608676433563,0.2922056317329407,0.21598434448242188,0.38793349266052246,0.3344376604454312,44598.0,8,0.16666666666666666,88536,3
261,RS5028_gt.nii,0.2523069381713867,89.04239654541016,0.7910674810409546,0.9974440932273865,0.11775481700897217,0.9999096989631653,0.2089325189590454,0.0025559356436133385,0.8822451829910278,9.032418165588751e-05,0.05378429964184761,0.11420301347970963,0.9973551034927368,0.8942557573318481,0.20499497652053833,0.30459776520729065,0.30520814657211304,0.7885115146636963,0.11766457557678223,0.20499498351727102,44374.0,14,0.125,7232,1
262,RS2958_gt.nii,0.6604858040809631,90.87353515625,0.7642269730567932,0.9973388910293579,0.46492841839790344,0.9992852807044983,0.2357729971408844,0.002661089412868023,0.535071611404419,0.0007147465948946774,0.05572125315666199,0.4066064655780792,0.9966357350349426,0.880782961845398,0.5781381726264954,0.5945833325386047,0.5960795283317566,0.7615659236907959,0.4642137289047241,0.6448794477606963,34276.0,15,0.17391304347826086,50608,4
263,RS5114_gt.nii,0.7369577288627625,26.973995208740234,0.8446657657623291,0.9959882497787476,0.5722299218177795,0.9990100860595703,0.1553342193365097,0.004011745564639568,0.42777010798454285,0.000989900203421712,0.06447339057922363,0.517745852470398,0.9950329065322876,0.9203270077705383,0.6822563409805298,0.6929756999015808,0.6952287554740906,0.8406540155410767,0.5712399482727051,0.7118946166485643,61413.0,3,0.2857142857142857,105920,2
264,PS4318_gt.nii,0.3147955536842346,53.49766540527344,0.2895781993865967,0.9975835680961609,0.23246721923351288,0.9982033371925354,0.7104218006134033,0.002416444243863225,0.7675327658653259,0.0017966425511986017,0.0837029367685318,0.14803892374038696,0.995798647403717,0.6435809135437012,0.2578987777233124,0.25737088918685913,0.2594560384750366,0.28716182708740234,0.23067057132720947,0.32496252371287193,6273.0,8,0.2,42296,6
265,RS4895_gt.nii,0.19214266538619995,83.9404525756836,0.2569095492362976,0.9976087808609009,0.10093101859092712,0.9992222785949707,0.7430904507637024,0.002391211688518524,0.8990690112113953,0.0007777014980092645,0.08798746764659882,0.07812391221523285,0.9968356490135193,0.6272591352462769,0.14492566883563995,0.1596585512161255,0.16102838516235352,0.2545182704925537,0.10015332698822021,0.1663001090431922,27397.0,1,0.18181818181818182,17512,5
266,PS3038_gt.nii,0.07457008212804794,67.31120300292969,0.0832945704460144,0.9967419505119324,0.03788386285305023,0.9985855221748352,0.9167054295539856,0.0032580529805272818,0.9621161222457886,0.0014144920278340578,0.16511888802051544,0.026736503466963768,0.9953372478485107,0.5400182604789734,0.052080556750297546,0.05402667447924614,0.05617401748895645,0.08003652095794678,0.036469340324401855,0.06209008696657132,28742.0,25,0.06896551724137931,25800,2
267,PS5314_gt.nii,0.6952383518218994,50.15974426269531,0.8277302384376526,0.9962871670722961,0.5358713269233704,0.9991053342819214,0.1722697764635086,0.003712829202413559,0.464128702878952,0.0008946930756792426,0.06277032196521759,0.4821036458015442,0.9954187273979187,0.9120087027549744,0.6505666971206665,0.6639503836631775,0.6660006642341614,0.8240174055099487,0.5349767208099365,0.6643299505111373,57760.0,5,0.2857142857142857,86440,1
268,RS5089_gt.nii,0.2577836513519287,67.44627380371094,0.4158637225627899,0.9980771541595459,0.13039490580558777,0.9995943903923035,0.5841362476348877,0.0019228667952120304,0.8696050643920898,0.00040561179048381746,0.0636688619852066,0.11020929366350174,0.997673749923706,0.7069704532623291,0.19853787124156952,0.23196525871753693,0.23286586999893188,0.4139409065246582,0.12998926639556885,0.24490209489069584,23931.0,5,0.4,11624,7
269,RS5191_gt.nii,0.12166185677051544,96.23409271240234,0.6689913868904114,0.9962656497955322,0.05636413022875786,0.9998892545700073,0.33100858330726624,0.003734343219548464,0.943635880947113,0.00011076639930251986,0.06951911747455597,0.05483487993478775,0.9961565732955933,0.8326284885406494,0.10396865010261536,0.19345012307167053,0.19418320059776306,0.6652569770812988,0.05625343322753906,0.10657360586852788,61355.0,3,0.4,5592,1
270,RS5006_gt.nii,0.1926298588514328,85.06497192382812,0.24010346829891205,0.995765745639801,0.12493516504764557,0.9980822801589966,0.7598965167999268,0.004234279040247202,0.8750648498535156,0.0019177374197170138,0.11722953617572784,0.08953335136175156,0.9938678741455078,0.6179345846176147,0.16435174643993378,0.170340895652771,0.17319747805595398,0.2358691692352295,0.12301743030548096,0.18810601764481671,37261.0,8,0.2,42136,1
271,PS5239_gt.nii,0.33329445123672485,73.96585845947266,0.2327461689710617,0.9981363415718079,0.3751606345176697,0.9963181018829346,0.7672538161277771,0.0018636344466358423,0.6248393654823303,0.003681919537484646,0.08213362097740173,0.1677275151014328,0.9944742918014526,0.6154412627220154,0.2872716784477234,0.2928616404533386,0.29549482464790344,0.23088252544403076,0.371478796005249,0.34471115703241756,33200.0,13,0.13333333333333333,80272,1
272,PS5256_gt.nii,0.3981127440929413,72.86288452148438,0.6616193056106567,0.9964320063591003,0.22273950278759003,0.9994754791259766,0.33838072419166565,0.0035680155269801617,0.7772604823112488,0.0005245408974587917,0.0684119239449501,0.19996030628681183,0.9959153532981873,0.8290256261825562,0.33327820897102356,0.3823988139629364,0.3838863968849182,0.6580512523651123,0.222214937210083,0.3617203256496626,53919.0,10,0.2857142857142857,25888,2
273,PS5236_gt.nii,0.30850517749786377,91.99348449707031,0.1964208036661148,0.9978196620941162,0.41081660985946655,0.9938054084777832,0.8035792112350464,0.0021803348790854216,0.5891833901405334,0.006194570101797581,0.09531565755605698,0.15324997901916504,0.9916645884513855,0.5971202254295349,0.2657706141471863,0.280346155166626,0.28406500816345215,0.19424045085906982,0.40462207794189453,0.3162485005997601,71046.0,16,0.11764705882352941,128856,1
274,RS5083_gt.nii,0.639615535736084,36.117156982421875,0.5089489817619324,0.9970143437385559,0.6225865483283997,0.9952563643455505,0.49105098843574524,0.0029856618493795395,0.37741345167160034,0.004743608646094799,0.07114294916391373,0.3889482915401459,0.9923365116119385,0.7529816627502441,0.5600615739822388,0.5591116547584534,0.5629074573516846,0.5059633255004883,0.6178429126739502,0.6411955968190544,24238.0,6,0.25,160800,2
275,RS5135_gt.nii,0.4765671491622925,66.87301635742188,0.4375,0.9971622228622437,0.3968985080718994,0.9975978136062622,0.5625,0.002837799023836851,0.6031014919281006,0.002402176149189472,0.07453490793704987,0.2627948224544525,0.994783341884613,0.7173311114311218,0.41621142625808716,0.4140925407409668,0.41670504212379456,0.43466222286224365,0.3944963216781616,0.4723900370959194,7710.0,21,0.15384615384615385,71312,2
276,PS5276_gt.nii,0.3368566036224365,86.67266082763672,0.488308310508728,0.9961421489715576,0.20753328502178192,0.9989383220672607,0.511691689491272,0.003857829375192523,0.7924667000770569,0.0010616498766466975,0.0816289409995079,0.17046256363391876,0.9950936436653137,0.7422252297401428,0.291273832321167,0.3162677586078644,0.3183397948741913,0.48445045948028564,0.20647156238555908,0.3121597431118165,49692.0,14,0.125,34640,1
277,RS4946_gt.nii,0.3323863744735718,43.863426208496094,0.515708863735199,0.9964113235473633,0.1785387247800827,0.9992654323577881,0.484291136264801,0.0035886717960238457,0.8214612603187561,0.0007345531485043466,0.07699600607156754,0.1529027670621872,0.9956853985786438,0.7560601234436035,0.2652483284473419,0.30175668001174927,0.3034369647502899,0.512120246887207,0.1778041124343872,0.29434557332732597,49924.0,3,0.36363636363636365,25336,4
278,RS4240_gt.nii,0.0,78.46974182128906,0.0,0.9967025518417358,0.0,0.99988853931427,1.0,0.0032974567729979753,1.0,0.00011147058830829337,1.0,0.0,0.9965918064117432,0.4983512759208679,0.0,-0.0006062751053832471,0.0,-0.00329744815826416,-0.00011146068572998047,0.0,52707.0,11,0.0,1864,1
279,RS5379_gt.nii,0.0,79.07433319091797,0.0,0.9967139363288879,0.0,0.9997947812080383,1.0,0.00328608020208776,1.0,0.00020523743296507746,1.0,0.0,0.9965100288391113,0.49835696816444397,0.0,-0.0008212348911911249,0.0,-0.0032860636711120605,-0.00020521879196166992,0.0,50851.0,10,0.0,3432,1
280,RS3867_gt.nii,0.5298938751220703,72.92462158203125,0.7739856839179993,0.9983400702476501,0.31799572706222534,0.9997736811637878,0.22601431608200073,0.0016599190421402454,0.6820042729377747,0.00022633271873928607,0.044260624796152115,0.29097598791122437,0.9981159567832947,0.8861628770828247,0.45078450441360474,0.4954003393650055,0.4961089789867401,0.7723257541656494,0.3177694082260132,0.46839625196338625,28473.0,10,0.16666666666666666,16760,1
281,RS5064_gt.nii,0.5506685972213745,30.34798240661621,0.6813330054283142,0.9972105026245117,0.36364006996154785,0.9992529153823853,0.3186669945716858,0.002789511578157544,0.6363599300384521,0.0007470735581591725,0.060137707740068436,0.31078264117240906,0.9964731931686401,0.8392717838287354,0.4741940200328827,0.49622443318367004,0.49775493144989014,0.6785435676574707,0.3628929853439331,0.5063144611122181,39887.0,3,0.625,39160,5
282,RS5131_gt.nii,0.37888726592063904,92.6498794555664,0.5854991674423218,0.9973258972167969,0.23296067118644714,0.9994238018989563,0.4145008623600006,0.00267411139793694,0.7670392990112305,0.0005761774955317378,0.06330318003892899,0.19997942447662354,0.9967554211616516,0.7914125323295593,0.333304762840271,0.3680211007595062,0.36932137608528137,0.5828250646591187,0.23238444328308105,0.3616190071223557,36666.0,20,0.09090909090909091,23240,1
283,PS4273_gt.nii,0.11254727840423584,52.370792388916016,0.08344713598489761,0.9990139603614807,0.09383568912744522,0.9988786578178406,0.9165528416633606,0.0009860526770353317,0.906164288520813,0.0011213688412681222,0.09804490953683853,0.04620952159166336,0.9978950023651123,0.5412305593490601,0.08833703398704529,0.08743753284215927,0.0884890928864479,0.08246111869812012,0.09271430969238281,0.12943490430441032,6636.0,1,0.18181818181818182,20504,5
284,RS3914_gt.nii,0.0,83.95832061767578,0.0,0.9997339248657227,0.0,0.9999575614929199,1.0,0.00026608642656356096,1.0,4.2449803004274145e-05,1.0,0.0,0.9996914863586426,0.49986696243286133,0.0,-0.00010627943265717477,0.0,-0.00026607513427734375,-4.2438507080078125e-05,0.0,3254.0,4,0.0,712,2
285,RS5168_gt.nii,0.7239962220191956,26.248809814453125,0.7414163947105408,0.9969175457954407,0.5380527973175049,0.9987455010414124,0.25858357548713684,0.0030824674759060144,0.4619472026824951,0.0012544848723337054,0.06057323142886162,0.4530373811721802,0.9956862330436707,0.8691669702529907,0.6235729455947876,0.6295526027679443,0.6316020488739014,0.7383339405059814,0.5367982387542725,0.6750639083773466,42258.0,7,0.2857142857142857,80852,6
286,RS4734_gt.nii,0.1386086344718933,68.86434936523438,0.08406554907560349,0.9969596862792969,0.12475206702947617,0.9952864646911621,0.9159344434738159,0.0030402890406548977,0.8752479553222656,0.004713552538305521,0.15978631377220154,0.05287821963429451,0.9922780394554138,0.5405126214027405,0.10044507682323456,0.09862125664949417,0.10240776836872101,0.08102524280548096,0.12003850936889648,0.1403743704695642,35469.0,10,0.09523809523809523,86040,6
287,PS3286_gt.nii,0.0,103.00485229492188,0.0,0.999663770198822,0.0,0.9999057650566101,1.0,0.00033620186150074005,1.0,9.420701098861173e-05,1.0,0.0,0.9995696544647217,0.499831885099411,0.0,-0.00017796788597479463,0.0,-0.0003362298011779785,-9.423494338989258e-05,0.0,2863.0,1,0.0,1580,6
288,RS2687_gt.nii,0.32982587814331055,71.94303131103516,0.19711929559707642,0.999249279499054,0.36639103293418884,0.9982336759567261,0.8028807044029236,0.0007507011760026217,0.6336089372634888,0.0017663260223343968,0.05812564864754677,0.1470070630311966,0.9974867105484009,0.5981842875480652,0.25633156299591064,0.26758334040641785,0.2687428891658783,0.19636857509613037,0.3646247386932373,0.3518446789968045,21192.0,8,0.16666666666666666,36866,2
289,RS4801_gt.nii,0.1777312308549881,117.39250183105469,0.6893133521080017,0.9979586005210876,0.07686293870210648,0.9999232292175293,0.3106866478919983,0.0020414257887750864,0.9231370687484741,7.676168024772778e-05,0.051610901951789856,0.07428928464651108,0.9978824853897095,0.8436359763145447,0.13830406963825226,0.2297237068414688,0.23017960786819458,0.6872719526290894,0.07678616046905518,0.14067202842058518,34508.0,9,0.18181818181818182,4136,1
290,RS3915_gt.nii,0.2810923755168915,87.18314361572266,0.49268588423728943,0.9966362118721008,0.13712824881076813,0.9994480013847351,0.507314145565033,0.003363798139616847,0.8628717660903931,0.0005520024569705129,0.07632192969322205,0.12016148865222931,0.9960899949073792,0.7446610331535339,0.2145431488752365,0.2585145831108093,0.2599252760410309,0.48932206630706787,0.13657629489898682,0.23897676651817867,48838.0,13,0.38461538461538464,18184,5
291,RS5159_gt.nii,0.7009360790252686,29.137603759765625,0.8931905031204224,0.9964924454689026,0.5125511288642883,0.999557614326477,0.10680948197841644,0.003507554065436125,0.4874488413333893,0.0004423969076015055,0.058970265090465546,0.48295024037361145,0.9960676431655884,0.9448415040969849,0.6513370871543884,0.6749921441078186,0.6766135096549988,0.8896830081939697,0.5121088027954102,0.6563213922453044,63939.0,9,0.15384615384615385,68992,2
292,PS5254_gt.nii,0.766456663608551,8.246211051940918,0.7883284687995911,0.9968152046203613,0.6135969758033752,0.9986395835876465,0.21167153120040894,0.003184771165251732,0.38640299439430237,0.001360411522909999,0.05976197123527527,0.5268034934997559,0.9954862594604492,0.8925718069076538,0.6900737285614014,0.6933208107948303,0.6954969167709351,0.7851436138153076,0.612236499786377,0.7297822520958939,46295.0,2,0.5,106944,1
293,RS5154_gt.nii,0.5212065577507019,81.42510986328125,0.7724454998970032,0.9973634481430054,0.3189556896686554,0.9996353983879089,0.2275545299053192,0.002636527642607689,0.681044340133667,0.0003645802498795092,0.055198147892951965,0.2915603518486023,0.997004508972168,0.8849045038223267,0.45148545503616333,0.495231568813324,0.4963626563549042,0.7698090076446533,0.3185911178588867,0.4712731415551125,43545.0,6,0.25,26776,1
294,PS5308_gt.nii,0.001632438157685101,96.36077880859375,0.0017938066739588976,0.9987024664878845,0.0008726003579795361,0.9993689656257629,0.9982061982154846,0.0012975182617083192,0.9991273880004883,0.0006310188909992576,0.45952439308166504,0.000587380607612431,0.9980731010437012,0.5002481341362,0.0011740715708583593,0.000346257264027372,0.0012511099921539426,0.0004962682723999023,0.0002415180206298828,0.001440922190201729,9414.0,10,0.16666666666666666,10592,1
295,RS4820_gt.nii,0.0,104.3762435913086,0.0,0.9997530579566956,0.0,0.9997949004173279,1.0,0.0002469330793246627,1.0,0.00020509060414042324,1.0,0.0,0.999548077583313,0.4998765289783478,0.0,-0.00022504145454149693,0.0,-0.00024694204330444336,-0.00020509958267211914,0.0,1413.0,1,0.0,3440,4
296,PS3348_gt.nii,0.02107730135321617,68.05291748046875,0.010207824409008026,0.9989327788352966,0.03610225394368172,0.9961349964141846,0.9897921681404114,0.0010672115022316575,0.9638977646827698,0.003864974481984973,0.24433663487434387,0.008021615445613861,0.9950762391090393,0.5045703053474426,0.015915561467409134,0.017165910452604294,0.019197016954421997,0.009140610694885254,0.03223729133605957,0.023876755906637594,50716.0,3,0.36363636363636365,65440,4
297,RS5071_gt.nii,0.6641788482666016,61.423095703125,0.6629220247268677,0.9973649382591248,0.5590364336967468,0.998299777507782,0.3370779752731323,0.0026350414846092463,0.44096359610557556,0.0017001985106617212,0.059307754039764404,0.43530017137527466,0.9956880807876587,0.8301434516906738,0.6065632700920105,0.6066315174102783,0.6087672710418701,0.6602869033813477,0.5573362112045288,0.6390158937513608,23208.0,15,0.11764705882352941,84120,1
298,PS5273_gt.nii,0.29465585947036743,67.14908599853516,0.22899417579174042,0.9988628029823303,0.23874035477638245,0.9987993240356445,0.7710058093070984,0.0011371771106496453,0.7612596154212952,0.0012006786419078708,0.06583122164011002,0.13235262036323547,0.9976657032966614,0.613928496837616,0.23376572132110596,0.23264800012111664,0.2338164895772934,0.22785699367523193,0.2375396490097046,0.3399630103855456,6223.0,9,0.375,26088,4
299,RS5120_gt.nii,0.42650341987609863,70.00714111328125,0.5436276197433472,0.9981669187545776,0.2732929587364197,0.9994205832481384,0.45637235045433044,0.0018330782186239958,0.7267070412635803,0.0005794460303150117,0.054881490767002106,0.22229278087615967,0.9975912570953369,0.7708972692489624,0.3637308180332184,0.3843887150287628,0.38544726371765137,0.5417945384979248,0.2727135419845581,0.3930114660950631,23272.0,8,0.2,21248,1


==> figs/adapt/ploras/FLAIR/atlas-mix-192-mb-upl_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4854_gt.nii,0.0,86.22586822509766,0.0,0.9995155334472656,0.0,0.9995567798614502,1.0,0.0004844427458010614,1.0,0.0004431963316164911,1.0,0.0,0.999072790145874,0.4997577667236328,0.0,-0.00046336083323694766,0.0,-0.000484466552734375,-0.0004432201385498047,0.0,1259.0,13,0.0,7432,2
1,RS3833_gt.nii,0.0,131.12855529785156,0.0,0.9978888630867004,0.0,0.9995613098144531,1.0,0.0021111073438078165,1.0,0.00043866215855814517,1.0,0.0,0.9974520802497864,0.4989444315433502,0.0,-0.0009623215883038938,0.0,-0.0021111369132995605,-0.000438690185546875,0.0,26274.0,21,0.0,7344,1
2,RS4830_gt.nii,0.4223102331161499,88.86984252929688,0.27950340509414673,0.9984258413314819,0.4583651125431061,0.9965723752975464,0.7204965949058533,0.0015741753159090877,0.5416349172592163,0.003427644958719611,0.0698074996471405,0.2101087123155594,0.995015561580658,0.6389646530151367,0.3472559452056885,0.35558462142944336,0.3579310178756714,0.27792930603027344,0.4549374580383301,0.47492874147299646,36075.0,17,0.11764705882352941,79584,1
3,RS5107_gt.nii,0.38947170972824097,29.137603759765625,0.24161438643932343,0.9990846514701843,0.5555135607719421,0.9964187145233154,0.7583855986595154,0.0009153707651421428,0.44448643922805786,0.003581294557079673,0.05798190459609032,0.20247167348861694,0.995514988899231,0.6203495264053345,0.33675915002822876,0.36448535323143005,0.3663605749607086,0.24069905281066895,0.5519323348999023,0.4186087280456672,47883.0,21,0.18181818181818182,79064,2
4,PS3313_gt.nii,0.0,83.58526611328125,0.0,0.9993788599967957,0.0,0.9975022077560425,1.0,0.0006211408181115985,1.0,0.0024977901484817266,1.0,0.0,0.9968841671943665,0.4996894299983978,0.0,-0.0012455839896574616,0.0,-0.0006211400032043457,-0.0024977922439575195,0.0,35274.0,3,0.0,41880,2
5,RS4634_gt.nii,0.24858853220939636,65.0076904296875,0.16169805824756622,0.9980140924453735,0.27919310331344604,0.9960201382637024,0.838301956653595,0.0019858921878039837,0.720806896686554,0.003979866858571768,0.09976615011692047,0.11407560110092163,0.9940545558929443,0.5798560976982117,0.20478969812393188,0.20965424180030823,0.21247348189353943,0.15971219539642334,0.27521324157714844,0.28337562051847764,42638.0,11,0.16666666666666666,79432,2
6,RS2234_gt.nii,0.04076986759901047,70.26236724853516,0.050359711050987244,0.9992905855178833,0.02299228124320507,0.9996850490570068,0.9496402740478516,0.0007094111642800272,0.9770077466964722,0.00031494113500230014,0.10609680414199829,0.01603849232196808,0.9989761114120483,0.5248251557350159,0.031570639461278915,0.033554982393980026,0.03402770310640335,0.04965031147003174,0.022677302360534668,0.038580778504994834,5773.0,12,0.15384615384615385,5560,1
7,PS5315_gt.nii,0.0,95.36273193359375,0.0,0.9994204640388489,0.0,0.998566746711731,1.0,0.0005795316537842155,1.0,0.0014332482824102044,1.0,0.0,0.9979888796806335,0.49971023201942444,0.0,-0.0009113795240409672,0.0,-0.000579535961151123,-0.001433253288269043,0.0,17387.0,18,0.0,24032,1
8,RS5183_gt.nii,0.5854306221008301,45.63490676879883,0.41822105646133423,0.9989680647850037,0.7456985116004944,0.9958038330078125,0.5817789435386658,0.001031957333907485,0.2543014883995056,0.0041961451061069965,0.04732263460755348,0.3660182058811188,0.9947962164878845,0.708594560623169,0.5358906388282776,0.5561894178390503,0.5584504008293152,0.4171891212463379,0.7415022850036621,0.6169551274204998,56446.0,8,0.2857142857142857,120520,1
9,PS5366_gt.nii,0.2458317130804062,91.8319091796875,0.1673208475112915,0.9990439414978027,0.2935723066329956,0.9980247616767883,0.8326791524887085,0.0009560583857819438,0.7064276933670044,0.0019752229563891888,0.07027814537286758,0.11929106712341309,0.9970736503601074,0.5831823945045471,0.21315468847751617,0.22025324404239655,0.22163206338882446,0.16636478900909424,0.2915971279144287,0.2744531572430871,19510.0,25,0.13793103448275862,39744,3
10,RS5073_gt.nii,0.18697914481163025,97.62889099121094,0.45287612080574036,0.9989114999771118,0.10081757605075836,0.9998524188995361,0.547123908996582,0.0010884952498599887,0.8991824388504028,0.000147580896737054,0.04673459753394127,0.0898713618516922,0.9987643957138062,0.7258937954902649,0.16492104530334473,0.21326382458209991,0.2136770337820053,0.4517875909805298,0.1006699800491333,0.18585436716905757,15250.0,13,0.13333333333333333,4520,1
11,PS5292_gt.nii,0.0,76.84757232666016,0.0,0.9987104535102844,0.0,0.9989066123962402,1.0,0.0012895241379737854,1.0,0.0010933654848486185,1.0,0.0,0.9976199269294739,0.4993552267551422,0.0,-0.0011874010087922215,0.0,-0.0012895464897155762,-0.0010933876037597656,0.0,565.0,3,0.0,18320,6
12,PS5293_gt.nii,0.15487805008888245,119.10877227783203,0.1703719198703766,0.9988555908203125,0.1127144917845726,0.9992917776107788,0.829628050327301,0.0011444311821833253,0.8872855305671692,0.0007082410156726837,0.0757497102022171,0.07277233898639679,0.9981492161750793,0.5846137404441833,0.13567154109477997,0.137675479054451,0.13857626914978027,0.1692274808883667,0.1120063066482544,0.1671238513235496,5778.0,18,0.1,14304,1
13,RS5050_gt.nii,0.13417379558086395,90.60904693603516,0.11517912894487381,0.9991540908813477,0.09369207918643951,0.999328076839447,0.8848208785057068,0.0008458952070213854,0.9063079357147217,0.0006718941149301827,0.07893466204404831,0.05447991192340851,0.9984834790229797,0.5571666359901428,0.10333039611577988,0.10312758386135101,0.10388153046369553,0.11433327198028564,0.09302020072937012,0.1335702245911348,1455.0,27,0.07142857142857142,12728,2
14,PS5198_gt.nii,0.21782203018665314,83.76156616210938,0.12445034831762314,0.9986742734909058,0.447869211435318,0.9924814105033875,0.8755496740341187,0.001325699151493609,0.5521308183670044,0.007518606260418892,0.0935552716255188,0.10789665579795837,0.9911849498748779,0.5615622997283936,0.1947774738073349,0.23284763097763062,0.2360878586769104,0.12312459945678711,0.44035065174102783,0.23809333652796635,109238.0,12,0.5,143728,1
15,RS2599_gt.nii,0.34448134899139404,19.211963653564453,0.2153797447681427,0.9984022378921509,0.5121777057647705,0.9939162135124207,0.7846202254295349,0.0015977724688127637,0.4878223240375519,0.00608377018943429,0.07929982990026474,0.17871792614459991,0.9923505783081055,0.6068909764289856,0.30324122309684753,0.3289282023906708,0.33213356137275696,0.2137819528579712,0.5060939788818359,0.36684027663752733,85473.0,18,0.11764705882352941,129664,1
16,RS5087_gt.nii,0.06351950764656067,88.50338745117188,0.09289424121379852,0.9988499283790588,0.039208848029375076,0.9995414018630981,0.9071057438850403,0.0011500563705340028,0.9607911705970764,0.0004586103605106473,0.10012655705213547,0.028353208675980568,0.9983924627304077,0.5458720922470093,0.05514293536543846,0.05962473154067993,0.06035127490758896,0.09174418449401855,0.038750290870666504,0.06847050635113973,10092.0,12,0.125,8472,2
17,RS0446_gt.nii,0.1029532253742218,79.93497467041016,0.054595790803432465,0.9984847903251648,0.28165796399116516,0.989801824092865,0.9454042315483093,0.0015151883708313107,0.7183420658111572,0.01019817590713501,0.14280259609222412,0.04792293533682823,0.9883242249488831,0.5265402793884277,0.09146270900964737,0.12003853172063828,0.12400539964437485,0.05308055877685547,0.27145981788635254,0.11233202886910357,153577.0,26,0.09090909090909091,180600,2
18,PS2224_gt.nii,0.3368288576602936,113.42420196533203,0.24200503528118134,0.9989491105079651,0.37997180223464966,0.9979848265647888,0.7579949498176575,0.0010508771520107985,0.6200281977653503,0.002015182515606284,0.06182301044464111,0.17349304258823395,0.9969401359558105,0.6204770803451538,0.2956865429878235,0.3017784357070923,0.30324098467826843,0.24095416069030762,0.3779566287994385,0.3575018661358547,18221.0,17,0.125,44528,1
19,RS5172_gt.nii,0.1912427544593811,82.05486297607422,0.1062358021736145,0.9987952709197998,0.43365082144737244,0.9922899007797241,0.8937641978263855,0.001204728614538908,0.5663491487503052,0.007710086647421122,0.09624159336090088,0.09329206496477127,0.9911118149757385,0.5525155067443848,0.17066265642642975,0.2115112841129303,0.21463747322559357,0.10503101348876953,0.42594075202941895,0.1977636709309445,112573.0,24,0.09523809523809523,144424,1
20,PS5247_gt.nii,0.26327115297317505,83.28265380859375,0.1577564775943756,0.9989371299743652,0.43560701608657837,0.9956347346305847,0.8422435522079468,0.0010628849267959595,0.5643929839134216,0.0043652779422700405,0.0758550614118576,0.13098381459712982,0.9945855140686035,0.5783467888832092,0.23162809014320374,0.2599477171897888,0.26214465498924255,0.15669357776641846,0.4312417507171631,0.28379848897824667,58865.0,25,0.1,86792,2
21,RS5106_gt.nii,0.11200091242790222,79.93278503417969,0.06284906715154648,0.9990083575248718,0.18209175765514374,0.9967155456542969,0.9371509552001953,0.0009916566777974367,0.8179082274436951,0.0032844289671629667,0.11159418523311615,0.04901270940899849,0.9957313537597656,0.5309287309646606,0.09344540536403656,0.10516919195652008,0.10697802156209946,0.06185746192932129,0.17880725860595703,0.11158642581815434,38947.0,19,0.14285714285714285,58728,1
22,RS5010_gt.nii,0.15791696310043335,90.0466537475586,0.09905891865491867,0.9992894530296326,0.16900523006916046,0.9986864328384399,0.9009410738945007,0.0007105687982402742,0.8309947848320007,0.0013135562185198069,0.07808064669370651,0.06661347299814224,0.9979780316352844,0.5491741895675659,0.12490648776292801,0.12842194736003876,0.12938885390758514,0.09834837913513184,0.16769170761108398,0.17584891955692755,12489.0,24,0.07142857142857142,24440,2
23,RS3886_gt.nii,0.0,121.75077056884766,0.0,0.9988358020782471,0.0,0.9996037483215332,1.0,0.0011641818564385176,1.0,0.00039623596239835024,1.0,0.0,0.9984405040740967,0.49941790103912354,0.0,-0.0006791838677600026,0.0,-0.0011641979217529297,-0.0003962516784667969,0.0,11260.0,50,0.0,6640,1
24,RS5097_gt.nii,0.2843957245349884,28.23118782043457,0.16269057989120483,0.997025728225708,0.44988977909088135,0.9875996112823486,0.8373094201087952,0.0029742761980742216,0.5501102209091187,0.012400404550135136,0.11910601705312729,0.1356961876153946,0.9847351908683777,0.5798581838607788,0.23896564543247223,0.2643372416496277,0.2705417275428772,0.15971636772155762,0.43748939037323,0.29760116056162894,173658.0,7,0.6666666666666666,247144,2
25,PS4485_gt.nii,0.0,95.13306427001953,0.0,0.9988081455230713,0.0,0.9978378415107727,1.0,0.0011918654199689627,1.0,0.0021621668711304665,1.0,0.0,0.9966511130332947,0.49940407276153564,0.0,-0.001605307450518012,0.0,-0.001191854476928711,-0.002162158489227295,0.0,19022.0,19,0.0,36232,1
26,PS3482_gt.nii,0.0,133.63943481445312,0.0,0.9966927170753479,0.0,0.9997526407241821,1.0,0.00330726383253932,1.0,0.00024734262842684984,1.0,0.0,0.9964470267295837,0.49834635853767395,0.0,-0.0009044486214406788,0.0,-0.0033072829246520996,-0.0002473592758178711,0.0,49774.0,18,0.0,4136,5
27,RS4258_gt.nii,0.2056516706943512,29.593894958496094,0.10957477241754532,0.9977395534515381,0.24468682706356049,0.9940712451934814,0.8904252052307129,0.0022604321129620075,0.7553131580352783,0.005928737111389637,0.12559069693088531,0.08187966048717499,0.9918434619903564,0.5536571741104126,0.15136556327342987,0.16006925702095032,0.16374218463897705,0.1073143482208252,0.23875808715820312,0.22999726732188122,76419.0,6,0.14285714285714285,111376,15
28,RS5260_gt.nii,0.21587543189525604,81.85963439941406,0.12165098637342453,0.9991603493690491,0.3680868446826935,0.9964780211448669,0.8783490061759949,0.0008396752527914941,0.6319131851196289,0.0035219909623265266,0.07670614868402481,0.1006341204047203,0.9956463575363159,0.5604056715965271,0.182865709066391,0.20986555516719818,0.211608424782753,0.1208113431930542,0.3645648956298828,0.2380196578085184,49781.0,26,0.07407407407407407,67184,2
29,RS4656_gt.nii,0.547776997089386,90.46546936035156,0.3849644660949707,0.999480128288269,0.648243248462677,0.9984709620475769,0.6150355339050293,0.00051985087338835,0.351756751537323,0.0015290271257981658,0.035445764660835266,0.31844362616539,0.9979546666145325,0.6922222971916199,0.48305991291999817,0.49862387776374817,0.49955040216445923,0.38444459438323975,0.6467142105102539,0.5892319000367512,18642.0,11,0.15384615384615385,41648,1
30,RS3779_gt.nii,0.0,96.1779556274414,0.0,0.9996212720870972,0.0,0.9998769164085388,1.0,0.00037871490349061787,1.0,0.0001230705966008827,1.0,0.0,0.9994983077049255,0.4998106360435486,0.0,-0.0002158904098905623,0.0,-0.00037872791290283203,-0.00012308359146118164,0.0,3746.0,34,0.0,2064,1
31,RS4190_gt.nii,0.027386242523789406,84.88197326660156,0.01167339738458395,0.9995697736740112,0.025013521313667297,0.9990659952163696,0.9883266091346741,0.00043021547026000917,0.9749864935874939,0.0009339993121102452,0.1610560417175293,0.008022897876799107,0.9986366033554077,0.505621612071991,0.01591808721423149,0.016453886404633522,0.017087796702980995,0.011243224143981934,0.024079561233520508,0.022042178005480757,9320.0,22,0.09090909090909091,15848,1
32,PS5309_gt.nii,0.17290759086608887,26.981475830078125,0.09684107452630997,0.9988080263137817,0.3408517837524414,0.9942774176597595,0.9031589031219482,0.0011920026736333966,0.6591482162475586,0.005722553934901953,0.09986502677202225,0.08156591653823853,0.9931032657623291,0.5478245615959167,0.15082930028438568,0.17903853952884674,0.181682288646698,0.0956491231918335,0.3351292610168457,0.18627753104323394,81564.0,10,0.2857142857142857,106112,1
33,RS4865_gt.nii,0.3417087197303772,86.24384307861328,0.23582808673381805,0.9983742833137512,0.3366686999797821,0.9973291158676147,0.7641718983650208,0.0016257225070148706,0.6633312702178955,0.002670910442247987,0.07666270434856415,0.16101358830928802,0.9957155585289001,0.6171011924743652,0.2773672640323639,0.2796838879585266,0.2817728519439697,0.23420238494873047,0.33399784564971924,0.38718459681719947,24934.0,11,0.18181818181818182,58496,1
34,RS5127_gt.nii,0.3090241551399231,106.22522735595703,0.2174685299396515,0.9994587898254395,0.32087764143943787,0.999080240726471,0.7825314402580261,0.0005411901511251926,0.6791223883628845,0.0009197760955430567,0.04751615226268768,0.1489243358373642,0.9985404014587402,0.6084636449813843,0.25924134254455566,0.26345324516296387,0.26416054368019104,0.21692728996276855,0.3199578523635864,0.34966746909298624,8211.0,13,0.11764705882352941,19704,2
35,RS5109_gt.nii,0.14357389509677887,24.062408447265625,0.07361451536417007,0.999053418636322,0.3274238109588623,0.9942290782928467,0.9263854622840881,0.000946568965446204,0.6725761890411377,0.005770946387201548,0.10184667259454727,0.06394506990909576,0.9932964444160461,0.5363339781761169,0.12020370364189148,0.15288510918617249,0.1552518755197525,0.07266795635223389,0.321652889251709,0.14508271017448449,83746.0,18,0.1111111111111111,104368,1
36,RS4299_gt.nii,0.0,64.71282196044922,0.0,0.9997637867927551,0.0,0.9999003410339355,1.0,0.00023623675224371254,1.0,9.968251106329262e-05,1.0,0.0,0.9996641278266907,0.49988189339637756,0.0,-0.00015345578140113503,0.0,-0.00023621320724487305,-9.965896606445312e-05,0.0,1210.0,13,0.0,1672,1
37,PS5268_gt.nii,0.5708678960800171,43.4603271484375,0.4343598783016205,0.9994142651557922,0.4875463545322418,0.9992744326591492,0.5656400918960571,0.0005857104551978409,0.5124536752700806,0.0007255611126311123,0.03542112186551094,0.2982114255428314,0.9986903071403503,0.7168870568275452,0.4594188928604126,0.4595326781272888,0.46018537878990173,0.43377411365509033,0.4868208169937134,0.63015455220355,5360.0,3,0.15384615384615385,21496,5
38,PS5329_gt.nii,0.007944784127175808,101.83049774169922,0.004116298630833626,0.9995788335800171,0.01106907706707716,0.9988602995872498,0.9958837032318115,0.0004211713676340878,0.9889309406280518,0.0011397084454074502,0.24234603345394135,0.00300952373072505,0.9984400868415833,0.5018475651741028,0.006000987719744444,0.006057250313460827,0.006750083528459072,0.0036951303482055664,0.009929418563842773,0.009404761904761905,14906.0,20,0.1111111111111111,19192,1
39,PS4394_gt.nii,0.3842778205871582,71.58910369873047,0.29236650466918945,0.9974176287651062,0.4190540313720703,0.9955001473426819,0.7076334953308105,0.002582388464361429,0.5809459686279297,0.004499880131334066,0.0859081819653511,0.20804330706596375,0.9929539561271667,0.6448920965194702,0.34443020820617676,0.3465994894504547,0.3500247895717621,0.28978419303894043,0.4145541191101074,0.41034111405485046,38497.0,13,0.1111111111111111,106216,3
40,RS5101_gt.nii,0.02953517809510231,106.27323150634766,0.01619965024292469,0.9995036721229553,0.04259728267788887,0.9986599683761597,0.9838003516197205,0.0004963479586876929,0.9574027061462402,0.001340010087005794,0.14896492660045624,0.01187572255730629,0.9981650114059448,0.5078516602516174,0.02347268909215927,0.025453398004174232,0.026269013062119484,0.015703320503234863,0.041257262229919434,0.03396676764894887,15274.0,25,0.07692307692307693,22840,1
41,PS4066_gt.nii,0.003860127180814743,46.130245208740234,0.001953125,0.9998809695243835,0.001500000013038516,0.9999086260795593,0.998046875,0.00011904137500096112,0.9984999895095825,9.138481254922226e-05,0.19797217845916748,0.0008491367334499955,0.9997895956039429,0.5009170770645142,0.001696832594461739,0.0016073326114565134,0.0017116330564022064,0.0018341541290283203,0.0014085769653320312,0.003952569169960474,186.0,12,0.125,1536,2
42,RS4515_gt.nii,0.16473747789859772,47.16725540161133,0.09623222798109055,0.9992444515228271,0.2431008666753769,0.9977244734764099,0.9037677645683289,0.0007555415504612029,0.7568991184234619,0.002275527222082019,0.08139555156230927,0.07404638826847076,0.9969730973243713,0.5477383136749268,0.1378830373287201,0.15163511037826538,0.1529514193534851,0.09547662734985352,0.24082529544830322,0.18337397272645173,29082.0,23,0.11764705882352941,42200,1
43,RS5148_gt.nii,0.0007936003967188299,83.02409362792969,0.000425894366344437,0.9994361996650696,0.0012691697338595986,0.9983203411102295,0.9995741248130798,0.000563793524634093,0.9987308382987976,0.0016796517884358764,0.5350043177604675,0.0003189877315890044,0.9977584481239319,0.4999310374259949,0.0006377720274031162,-0.00023791829880792648,0.0007352089742198586,-0.0001379251480102539,-0.00041049718856811523,0.0008634646519158122,21143.0,24,0.08,28176,1
44,RS5103_gt.nii,0.5120314955711365,107.73184204101562,0.39637067914009094,0.9994170665740967,0.46840471029281616,0.9992179870605469,0.6036293506622314,0.0005829129368066788,0.5315952897071838,0.0007820348837412894,0.036933135241270065,0.2733885943889618,0.9986366629600525,0.6978938579559326,0.42938753962516785,0.4302085041999817,0.4308850169181824,0.39578771591186523,0.4676227569580078,0.5463433214829863,4862.0,21,0.1111111111111111,21712,1
45,PS5291_gt.nii,0.4005325138568878,16.309507369995117,0.24990329146385193,0.9989615678787231,0.6768568754196167,0.9935068488121033,0.7500966787338257,0.0010384520282968879,0.3231431245803833,0.006493154913187027,0.06055814400315285,0.2232658565044403,0.9924980401992798,0.6244324445724487,0.365032434463501,0.4084482491016388,0.41127699613571167,0.24886488914489746,0.6703636646270752,0.4234737772367335,95531.0,13,0.2857142857142857,144768,1
46,RS5345_gt.nii,0.5594026446342468,57.91886901855469,0.42094647884368896,0.9995057582855225,0.5081655383110046,0.9992976784706116,0.579053521156311,0.0004942445084452629,0.491834431886673,0.0007023111684247851,0.03313033655285835,0.2990912199020386,0.9988047480583191,0.7102261185646057,0.4604622423648834,0.46191346645355225,0.4625045955181122,0.4204522371292114,0.5074632167816162,0.6079789690575154,5323.0,13,0.09523809523809523,20328,4
47,PS5295_gt.nii,0.027544843032956123,114.22346496582031,0.01856287382543087,0.9995177984237671,0.02976476214826107,0.9992180466651917,0.9814371466636658,0.00048222794430330396,0.9702352285385132,0.0007819244056008756,0.1387995183467865,0.011565006338059902,0.9987366199493408,0.509040355682373,0.022865572944283485,0.02289166860282421,0.023505734279751778,0.018080711364746094,0.02898275852203369,0.03166900778955434,6368.0,17,0.13333333333333333,13360,1
48,RS4514_gt.nii,0.0,87.03218078613281,0.0,0.9995034337043762,0.0,0.9998831152915955,1.0,0.0004965647240169346,1.0,0.00011688313679769635,1.0,0.0,0.9993866682052612,0.4997517168521881,0.0,-0.00024091500381473452,0.0,-0.0004965662956237793,-0.00011688470840454102,0.0,4961.0,26,0.0,1960,7
49,RS5082_gt.nii,0.00015293637989088893,98.50888061523438,6.215812754817307e-05,0.999498724937439,0.00011900511890416965,0.9990406632423401,0.9999378323554993,0.0005012789042666554,0.9998809695243835,0.0009593404247425497,0.739649772644043,4.083299427293241e-05,0.9985403418540955,0.49978044629096985,8.166264888131991e-05,-0.0006074608536437154,8.600659930380061e-05,-0.00043910741806030273,-0.000840306282043457,0.00011894142134998513,9759.0,7,0.2222222222222222,16088,1
50,PS4290_gt.nii,0.0001909672428155318,95.06208038330078,0.00037313433131203055,0.9989228248596191,0.00011069294123444706,0.9996802806854248,0.999626874923706,0.0010771616362035275,0.9998893141746521,0.00031970598502084613,0.6295292973518372,8.537522080587223e-05,0.9986038208007812,0.49964797496795654,0.00017073587514460087,-0.0003836025425698608,0.0002032322227023542,-0.0007040500640869141,-0.00020903348922729492,0.00020402958428972201,11567.0,15,0.125,5360,1
51,PS5298_gt.nii,0.000204123294679448,91.91844177246094,0.00011870844900840893,0.999681830406189,0.00018740630184765905,0.9994977712631226,0.9998812675476074,0.000318150530802086,0.9998126029968262,0.0005022096447646618,0.6207411885261536,7.267970067914575e-05,0.9991799592971802,0.49990028142929077,0.0001453488366678357,-0.0002505694283172488,0.0001491533184889704,-0.00019943714141845703,-0.0003148317337036133,0.00027063599458728013,4642.0,12,0.1,8424,4
52,PS5310_gt.nii,0.014522305689752102,70.00714111328125,0.01880474016070366,0.9982892870903015,0.010080784559249878,0.999090313911438,0.9811952710151672,0.001710686949081719,0.9899192452430725,0.0009097069851122797,0.23172356188297272,0.006606035865843296,0.9973827600479126,0.5085470080375671,0.013125365599989891,0.01252081897109747,0.013768316246569157,0.017094016075134277,0.009171128273010254,0.015495237337154077,11683.0,20,0.08,15528,3
53,RS2440_gt.nii,0.0,128.70761108398438,0.0,0.999405562877655,0.0,0.9998482465744019,1.0,0.000594408018514514,1.0,0.00015172439452726394,1.0,0.0,0.999254047870636,0.4997027814388275,0.0,-0.00030031014466658235,0.0,-0.0005944371223449707,-0.00015175342559814453,0.0,6309.0,7,0.0,2544,2
54,RS5062_gt.nii,0.1179312914609909,98.15190887451172,0.08233731985092163,0.9993610382080078,0.08475735038518906,0.9993405342102051,0.9176626801490784,0.0006389438058249652,0.9152426719665527,0.0006594489677809179,0.08096028864383698,0.04358523711562157,0.9987025260925293,0.5408492088317871,0.08352980762720108,0.08288945257663727,0.08353856950998306,0.08169841766357422,0.08409786224365234,0.14482808964157967,2923.0,24,0.06060606060606061,12048,5
55,RS3623_gt.nii,0.0,83.48053741455078,0.0,0.9995773434638977,0.0,0.9994494915008545,1.0,0.0004226506862323731,1.0,0.0005505026201717556,1.0,0.0,0.9990273118019104,0.49978867173194885,0.0,-0.0004823591443710029,0.0,-0.0004226565361022949,-0.0005505084991455078,0.0,5440.0,4,0.0,9232,9
56,PS4205_gt.nii,0.0,91.70059967041016,0.0,0.9993268847465515,0.0,0.9998511075973511,1.0,0.0006730961613357067,1.0,0.0001488733832957223,1.0,0.0,0.9991782307624817,0.49966344237327576,0.0,-0.0003165534872096032,0.0,-0.0006731152534484863,-0.00014889240264892578,0.0,8887.0,15,0.0,2496,3
57,PS3620_gt.nii,0.48997652530670166,85.8021011352539,0.33576473593711853,0.9995021224021912,0.5473152995109558,0.9988099932670593,0.6642352938652039,0.0004978745128028095,0.4526847302913666,0.001190001843497157,0.037079427391290665,0.2627860903739929,0.9983143210411072,0.6676334142684937,0.4162004888057709,0.42789918184280396,0.4286830723285675,0.3352668285369873,0.5461252927780151,0.5392639349523911,13982.0,14,0.125,30024,1
58,RS4832_gt.nii,0.012516491115093231,80.42262268066406,0.010077950544655323,0.9986449480056763,0.007907037623226643,0.9989388585090637,0.989922046661377,0.0013550721341744065,0.9920929670333862,0.0010611588368192315,0.26829567551612854,0.004450454842299223,0.9975866675376892,0.5043614506721497,0.008861471898853779,0.007727597840130329,0.00892674271017313,0.008722901344299316,0.006845951080322266,0.015502548070746434,149.0,27,0.09090909090909091,17960,9
59,RS4925_gt.nii,0.06500173360109329,66.23518371582031,0.036173880100250244,0.9973623752593994,0.11365842074155807,0.9910451769828796,0.9638261198997498,0.002637620549649,0.8863415718078613,0.008954819291830063,0.21261757612228394,0.028214676305651665,0.9884583950042725,0.5167680978775024,0.05488090589642525,0.05925678461790085,0.06412071734666824,0.03353619575500488,0.10470354557037354,0.06792151935437105,113478.0,21,0.1,155416,4
60,RS5223_gt.nii,0.06689222902059555,34.77067565917969,0.03037939965724945,0.9992654919624329,0.09737827628850937,0.9974753856658936,0.9696205854415894,0.0007345115882344544,0.9026217460632324,0.0025246369186788797,0.1345670521259308,0.023704392835497856,0.9967448115348816,0.5148224234580994,0.04631100967526436,0.05302759259939194,0.05439019575715065,0.02964484691619873,0.09485363960266113,0.06913091079714301,34332.0,0,0.4,43648,3
61,RS4068_gt.nii,0.0,70.71350860595703,0.0,0.9999266862869263,0.0,0.9999408721923828,1.0,7.331804954446852e-05,1.0,5.913214408792555e-05,1.0,0.0,0.9998675584793091,0.49996334314346313,0.0,-6.584415677934885e-05,0.0,-7.331371307373047e-05,-5.91278076171875e-05,0.0,474.0,12,0.0,992,2
62,RS4751_gt.nii,0.004678917117416859,82.3953857421875,0.018331408500671387,0.9968242645263672,0.0023789454717189074,0.9995933175086975,0.9816685914993286,0.0031757354736328125,0.9976210594177246,0.00040666520362719893,0.2938923239707947,0.0021101252641528845,0.9964202046394348,0.5075778365135193,0.004211363848298788,0.0054672881960868835,0.006603742949664593,0.015155673027038574,0.0019723176956176758,0.00471838311784812,44090.0,12,0.1111111111111111,6928,3
63,RS3918_gt.nii,0.0,93.51148986816406,0.0,0.9999004602432251,0.0,0.9999890327453613,1.0,9.954084816854447e-05,1.0,1.0968346032314003e-05,1.0,0.0,0.9998894929885864,0.49995023012161255,0.0,-3.304237543488853e-05,0.0,-9.953975677490234e-05,-1.0967254638671875e-05,0.0,1361.0,29,0.0,184,1
64,RS4077_gt.nii,0.3482331931591034,48.41487503051758,0.23268409073352814,0.997590184211731,0.3176638185977936,0.9963051080703735,0.7673159241676331,0.002409815788269043,0.6823362112045288,0.0036948847118765116,0.09236721694469452,0.15514327585697174,0.993919849395752,0.6151371598243713,0.2686130404472351,0.26888465881347656,0.27187371253967285,0.23027431964874268,0.3139688968658447,0.35988126915207347,30051.0,5,0.11764705882352941,80504,6
65,RS5224_gt.nii,0.011508072726428509,86.18352508544922,0.00937849935144186,0.9995297193527222,0.00842343457043171,0.9995779991149902,0.9906215071678162,0.00047030209680087864,0.9915765523910522,0.0004220221599098295,0.18295685946941376,0.004457454662770033,0.999108076095581,0.5044541358947754,0.008875347673892975,0.008442639373242855,0.00888814777135849,0.008908271789550781,0.008001446723937988,0.013726695349313665,762.0,6,0.2,7144,2
66,RS3360_gt.nii,0.0,98.97979736328125,0.0,0.9996788501739502,0.0,0.9999384880065918,1.0,0.0003211695875506848,1.0,6.153175490908325e-05,1.0,0.0,0.999617338180542,0.4998394250869751,0.0,-0.00014057783118914813,0.0,-0.0003211498260498047,-6.151199340820312e-05,0.0,4035.0,22,0.0,1032,2
67,RS4856_gt.nii,0.32763880491256714,102.956298828125,0.21457047760486603,0.9994021058082581,0.249794140458107,0.9992713332176208,0.7854295372962952,0.0005979120032861829,0.7502058744430542,0.0007286509498953819,0.05014006048440933,0.13048408925533295,0.9986745715141296,0.6069862842559814,0.23084639012813568,0.23085317015647888,0.2315133810043335,0.2139725685119629,0.24906551837921143,0.3460720767435831,3853.0,34,0.058823529411764705,15552,1
68,PS5264_gt.nii,0.001788908732123673,107.54812622070312,0.0006868132040835917,0.9999184608459473,0.0007304602186195552,0.9999132752418518,0.9993131756782532,8.154623355949298e-05,0.9992695450782776,8.673183765495196e-05,0.2562536895275116,0.00035410764394328,0.9998317360877991,0.5003026127815247,0.0007079645874910057,0.0006242014933377504,0.0007083005621097982,0.0006052255630493164,0.0006437301635742188,0.002002002002002002,557.0,9,0.15384615384615385,1456,2
69,RS3239_gt.nii,0.02678675390779972,64.03124237060547,0.014384590089321136,0.999010443687439,0.020386455580592155,0.9985895752906799,0.9856154322624207,0.0009895403636619449,0.9796135425567627,0.001410416909493506,0.20778527855873108,0.008505498059093952,0.9976028800010681,0.5066975355148315,0.01686752960085869,0.01594318076968193,0.017124567180871964,0.013395071029663086,0.01897597312927246,0.039044816659121774,14122.0,9,0.11764705882352941,23984,13
70,RS4257_gt.nii,0.34902048110961914,103.44273376464844,0.3278743326663971,0.998633086681366,0.27829787135124207,0.9989191889762878,0.6721256971359253,0.0013669019099324942,0.7217020988464355,0.0010808282531797886,0.06065186485648155,0.17720375955104828,0.9975565075874329,0.6632537245750427,0.3010587692260742,0.30085447430610657,0.3020707368850708,0.32650744915008545,0.2772170305252075,0.3751513735154773,1675.0,10,0.16666666666666666,26928,1
71,RS5021_gt.nii,0.04723638296127319,41.73008346557617,0.02416888438165188,0.998167097568512,0.13179689645767212,0.9888704419136047,0.9758310914039612,0.0018329017329961061,0.8682031035423279,0.01112954132258892,0.21592268347740173,0.020849427208304405,0.9870816469192505,0.5111680030822754,0.04084721580147743,0.05191554129123688,0.05643920600414276,0.02233600616455078,0.12066733837127686,0.051484861331131886,166508.0,21,0.125,190948,1
72,RS5209_gt.nii,0.0,77.89030456542969,0.0,0.999931812286377,0.0,0.9999690055847168,1.0,6.818982365075499e-05,1.0,3.0996528948890045e-05,1.0,0.0,0.9999008178710938,0.4999659061431885,0.0,-4.597442602971569e-05,0.0,-6.818771362304688e-05,-3.0994415283203125e-05,0.0,426.0,8,0.0,520,1
73,RS4815_gt.nii,0.18532007932662964,36.013885498046875,0.09672541916370392,0.9981550574302673,0.349214106798172,0.9908228516578674,0.9032745957374573,0.0018449182389304042,0.6507859230041504,0.009177152067422867,0.12134964019060135,0.08195299655199051,0.9890223741531372,0.547440230846405,0.15149085223674774,0.179618701338768,0.18378759920597076,0.09488046169281006,0.3400369882583618,0.18348818392343963,128719.0,21,0.11764705882352941,169976,1
74,PS5270_gt.nii,0.35139700770378113,22.494443893432617,0.21315936744213104,0.9986980557441711,0.6565989255905151,0.9908827543258667,0.7868406176567078,0.00130195333622396,0.34340107440948486,0.00911725964397192,0.07248750329017639,0.19177936017513275,0.9896299839019775,0.6059287190437317,0.32183700799942017,0.3703698217868805,0.3741125762462616,0.21185743808746338,0.6474816799163818,0.3755663106566474,137258.0,3,0.5,193672,1
75,PS4471_gt.nii,0.3095850646495819,68.88395690917969,0.18420687317848206,0.9987131357192993,0.33005356788635254,0.9971965551376343,0.8157931566238403,0.001286867307499051,0.6699464321136475,0.0028034469578415155,0.07713478058576584,0.13407538831233978,0.9959194660186768,0.5914599895477295,0.23644880950450897,0.2446642518043518,0.24657277762889862,0.18291997909545898,0.3272501230239868,0.33167495854063017,32048.0,18,0.15384615384615385,57544,5
76,RS4646_gt.nii,0.0,86.1440200805664,0.0,0.9999479651451111,0.0,0.9999346733093262,1.0,5.203825276112184e-05,1.0,6.533008854603395e-05,1.0,0.0,0.9998826384544373,0.49997398257255554,0.0,-5.8306635764893144e-05,0.0,-5.2034854888916016e-05,-6.532669067382812e-05,0.0,551.0,7,0.0,1096,1
77,RS4800_gt.nii,0.11374354362487793,59.338016510009766,0.09571146965026855,0.9991639256477356,0.07673560827970505,0.9993433356285095,0.9042885303497314,0.0008360848878510296,0.9232643842697144,0.0006566625670529902,0.08547479659318924,0.044484324753284454,0.9985084533691406,0.5474376678466797,0.08517950028181076,0.08495891839265823,0.08569993078708649,0.09487533569335938,0.07607889175415039,0.11941369413694138,674.0,22,0.07142857142857142,12172,3
78,PS5272_gt.nii,0.14012113213539124,46.57252502441406,0.0741938054561615,0.99824059009552,0.23902033269405365,0.9931394457817078,0.9258061647415161,0.0017594241071492434,0.7609796524047852,0.006860563065856695,0.1334427148103714,0.06001695618033409,0.9914087653160095,0.536217212677002,0.11323773115873337,0.129677876830101,0.13316841423511505,0.0724344253540039,0.23215973377227783,0.15580611847562936,98724.0,10,0.23529411764705882,124040,5
79,PS1513_gt.nii,0.26510825753211975,35.05709457397461,0.15214453637599945,0.9971127510070801,0.3363855183124542,0.9918869137763977,0.8478554487228394,0.002887220121920109,0.6636145114898682,0.008113060146570206,0.12107796967029572,0.11702097207307816,0.9890621900558472,0.5746286511421204,0.20952332019805908,0.22135281562805176,0.2262282520532608,0.14925730228424072,0.3282724618911743,0.2782608695652174,99282.0,12,0.25,159848,2
80,RS4948_gt.nii,0.520601212978363,104.86753845214844,0.43875670433044434,0.9987825155258179,0.43529215455055237,0.9987995624542236,0.5612432956695557,0.0012174603762105107,0.5647078156471252,0.0012004571035504341,0.050040800124406815,0.2796049118041992,0.997587263584137,0.7187696099281311,0.437017560005188,0.4358120560646057,0.4370209872722626,0.4375392198562622,0.4340916872024536,0.5331546083887607,778.0,25,0.07407407407407407,35808,1
81,RS4961_gt.nii,0.14074163138866425,100.13191223144531,0.0763104185461998,0.9994768500328064,0.1816229373216629,0.9985958337783813,0.923689603805542,0.0005231699324212968,0.8183770775794983,0.001404168433509767,0.07646716386079788,0.05678500607609749,0.9980743527412415,0.5378936529159546,0.10746747255325317,0.11686867475509644,0.11772732436656952,0.07578730583190918,0.18021881580352783,0.16100993377483444,16994.0,26,0.06451612903225806,25488,3
82,RS5149_gt.nii,0.0,101.800048828125,0.0,0.9998012185096741,0.0,0.9997543692588806,1.0,0.00019877069280482829,1.0,0.0002456199435982853,1.0,0.0,0.9995557069778442,0.49990060925483704,0.0,-0.00022095712483860552,0.0,-0.00019878149032592773,-0.00024563074111938477,0.0,2078.0,8,0.0,4120,3
83,PS4245_gt.nii,0.0,62.699283599853516,0.0,0.9997729659080505,0.0,0.9997815489768982,1.0,0.00022702406567987055,1.0,0.0002184409968322143,1.0,0.0,0.9995546340942383,0.49988648295402527,0.0,-0.00022269118926487863,0.0,-0.0002270340919494629,-0.00021845102310180664,0.0,658.0,7,0.0,3664,1
84,RS4808_gt.nii,0.0,98.64329528808594,0.0,0.9997672438621521,0.0,0.999635636806488,1.0,0.00023278134176507592,1.0,0.00036438836832530797,1.0,0.0,0.9994029998779297,0.49988362193107605,0.0,-0.0002912435447797179,0.0,-0.0002327561378479004,-0.0003643631935119629,0.0,3262.0,12,0.0,6112,2
85,RS4264_gt.nii,0.010966944508254528,60.460731506347656,0.0038200339768081903,0.9990772008895874,0.004634099081158638,0.9988798499107361,0.9961799383163452,0.0009228225680999458,0.9953659176826477,0.0011201741872355342,0.32953423261642456,0.0020983300637453794,0.9979590773582458,0.5014486312866211,0.0041878726333379745,0.003190702758729458,0.004207423888146877,0.0028972625732421875,0.003513932228088379,0.011799410029498525,11056.0,4,0.26666666666666666,18848,10
86,RS4917_gt.nii,0.3939504027366638,25.15949058532715,0.24495910108089447,0.9985236525535583,0.6426988244056702,0.9918692708015442,0.7550408840179443,0.001476325560361147,0.35730117559432983,0.00813070498406887,0.07204032689332962,0.21559841930866241,0.9904420375823975,0.6217413544654846,0.3547198176383972,0.39307302236557007,0.39678069949150085,0.24348270893096924,0.6345680952072144,0.41353912553950084,116522.0,19,0.13333333333333333,179928,1
87,RS4448_gt.nii,0.11799716204404831,27.670377731323242,0.06327594071626663,0.9994224309921265,0.18265573680400848,0.9980918169021606,0.936724066734314,0.0005775525933131576,0.8173442482948303,0.001908157835714519,0.08720757812261581,0.04931313171982765,0.9975168108940125,0.5313491821289062,0.09399125725030899,0.10645459592342377,0.10750680416822433,0.0626983642578125,0.18074750900268555,0.1388772854342727,26169.0,1,0.18181818181818182,34152,5
88,PS5364_gt.nii,0.1824527382850647,91.32360076904297,0.10059665888547897,0.9995738863945007,0.3209289014339447,0.9982019066810608,0.8994033336639404,0.00042613051482476294,0.6790710687637329,0.0017980869160965085,0.06110621243715286,0.08294183015823364,0.9977777600288391,0.5500852465629578,0.15317873656749725,0.17879457771778107,0.1796785295009613,0.10017049312591553,0.3191307783126831,0.20298579340235973,25050.0,13,0.18181818181818182,33520,1
89,RS4716_gt.nii,0.0,99.59214782714844,0.0,0.9999164938926697,0.0,0.9999294281005859,1.0,8.351200085598975e-05,1.0,7.057779293972999e-05,1.0,0.0,0.9998459219932556,0.49995824694633484,0.0,-7.677299436181784e-05,0.0,-8.350610733032227e-05,-7.05718994140625e-05,0.0,84.0,24,0.0,1184,1
90,PS1557_gt.nii,0.0,87.20808410644531,0.0,0.9988493323326111,0.0,0.9998897314071655,1.0,0.0011506752343848348,1.0,0.000110276261693798,1.0,0.0,0.9987393021583557,0.49942466616630554,0.0,-0.00035621924325823784,0.0,-0.001150667667388916,-0.00011026859283447266,0.0,16768.0,11,0.0,1848,2
91,RS5105_gt.nii,0.7312362790107727,65.7221450805664,0.5833058953285217,0.9990512728691101,0.7282671928405762,0.9981851577758789,0.41669413447380066,0.0009487320785410702,0.27173280715942383,0.0018148329108953476,0.03876613453030586,0.47904449701309204,0.9972468614578247,0.7911785840988159,0.6477756500244141,0.6504266262054443,0.6517688035964966,0.5823571681976318,0.7264523506164551,0.781591005281269,17984.0,11,0.26666666666666666,72816,2
92,PS5269_gt.nii,0.12417465448379517,87.38676452636719,0.12285064160823822,0.9984203577041626,0.09921715408563614,0.9987572431564331,0.8771493434906006,0.0015796710504218936,0.9007828235626221,0.0012427277397364378,0.10184557735919952,0.05807582661509514,0.9971820116043091,0.560635507106781,0.10977630317211151,0.10900207608938217,0.11040330678224564,0.12127101421356201,0.09797441959381104,0.13484757366887173,3210.0,14,0.1111111111111111,23728,2
93,PS5297_gt.nii,0.24662141501903534,78.97467803955078,0.15183120965957642,0.9980760812759399,0.35804274678230286,0.9940301179885864,0.8481687903404236,0.0019238896202296019,0.6419572830200195,0.005969885271042585,0.10117819905281067,0.11934279650449753,0.9921374917030334,0.5749536752700806,0.21323727071285248,0.22973525524139404,0.2331567406654358,0.14990735054016113,0.3520728349685669,0.2618254253052018,74115.0,16,0.11764705882352941,117736,2
94,RS5119_gt.nii,0.0,88.63971710205078,0.0,0.996286928653717,0.0,0.9999186396598816,1.0,0.0037130743730813265,1.0,8.136440737871453e-05,1.0,0.0,0.9962061643600464,0.4981434643268585,0.0,-0.0005496472003869712,0.0,-0.003713071346282959,-8.13603401184082e-05,0.0,59975.0,2,0.0,1360,6
95,RS4602_gt.nii,0.07953406125307083,105.53648376464844,0.04951321333646774,0.9980154633522034,0.07904743403196335,0.9967342615127563,0.9504867792129517,0.0019845457281917334,0.920952558517456,0.0032657182309776545,0.16680754721164703,0.03139987587928772,0.9947635531425476,0.5237643122673035,0.06088787689805031,0.06001502647995949,0.06256110966205597,0.047528624534606934,0.07578170299530029,0.08113844532129172,29685.0,13,0.21052631578947367,57520,3
96,RS4879_gt.nii,0.0,148.1114501953125,0.0,0.9980294108390808,0.0,0.9999822974205017,1.0,0.0019705642480403185,1.0,1.7677810319582932e-05,1.0,0.0,0.9980118274688721,0.4990147054195404,0.0,-0.00018664206436369568,0.0,-0.0019705891609191895,-1.7702579498291016e-05,0.0,32557.0,15,0.0,296,1
97,RS4093_gt.nii,0.0,63.20124816894531,0.0,0.9998794198036194,0.0,0.9999279975891113,1.0,0.00012058887659804896,1.0,7.20110911061056e-05,1.0,0.0,0.9998074173927307,0.4999397099018097,0.0,-9.318657248513773e-05,0.0,-0.00012058019638061523,-7.200241088867188e-05,0.0,69.0,12,0.0,1208,4
98,PS4344_gt.nii,0.14247697591781616,32.77193832397461,0.07692638784646988,0.9989303350448608,0.2862170934677124,0.9948742389678955,0.9230735898017883,0.0010696352692320943,0.7137829065322876,0.005125770345330238,0.1054811030626297,0.06454405933618546,0.9938181638717651,0.5379283428192139,0.12126141786575317,0.14602284133434296,0.14838343858718872,0.07585668563842773,0.2810913324356079,0.15179347941369875,73848.0,31,0.06451612903225806,93024,1
99,RS5319_gt.nii,0.10397465527057648,103.39390563964844,0.05708286538720131,0.9990718960762024,0.11600387096405029,0.9979903697967529,0.9429171085357666,0.0009281130041927099,0.8839961290359497,0.0020096495281904936,0.11308962851762772,0.03977915644645691,0.9970663189888,0.5280773639678955,0.07651462405920029,0.08000823110342026,0.0813746452331543,0.056154727935791016,0.11399424076080322,0.12495020988448693,24221.0,19,0.08695652173913043,35720,4
100,RS3939_gt.nii,0.0,89.78557586669922,0.0,0.9989678859710693,0.0,0.9993274211883545,1.0,0.0010320921428501606,1.0,0.0006725572166033089,1.0,0.0,0.9982967376708984,0.49948394298553467,0.0,-0.0008331512799486518,0.0,-0.001032114028930664,-0.0006725788116455078,0.0,2414.0,4,0.0,11272,7
101,RS4688_gt.nii,0.0,77.59510040283203,0.0,0.999308705329895,0.0,0.9999682903289795,1.0,0.0006913166143931448,1.0,3.1731608032714576e-05,1.0,0.0,0.9992769956588745,0.4996543526649475,0.0,-0.00014811003347858787,0.0,-0.0006912946701049805,-3.170967102050781e-05,0.0,10986.0,9,0.0,532,1
102,RS2723_gt.nii,0.013977128081023693,103.10407257080078,0.007508833892643452,0.9996327757835388,0.026885971426963806,0.9986602067947388,0.9924911856651306,0.0003672429593279958,0.973114013671875,0.0013398213777691126,0.18109434843063354,0.005904213059693575,0.998293936252594,0.5035707950592041,0.011739115230739117,0.013507042080163956,0.014208529144525528,0.007141590118408203,0.02554619312286377,0.01638080555020235,17242.0,16,0.14285714285714285,22640,1
103,RS4880_gt.nii,0.35659119486808777,94.06912231445312,0.2135429084300995,0.9987308979034424,0.2516551613807678,0.9984286427497864,0.7864570617675781,0.0012691301526501775,0.7483448386192322,0.0015713345492258668,0.07157369703054428,0.13060642778873444,0.9971647262573242,0.6061369180679321,0.23103782534599304,0.23040451109409332,0.2318171113729477,0.21227383613586426,0.2500838041305542,0.39868332961392544,9424.0,26,0.07692307692307693,33464,1
104,RS5228_gt.nii,0.3837403655052185,20.639766693115234,0.2372397482395172,0.9989231824874878,0.6662067770957947,0.993130087852478,0.7627602219581604,0.0010768292704597116,0.33379319310188293,0.006869941484183073,0.06311917304992676,0.21203598380088806,0.9920848608016968,0.6180814504623413,0.3498839735984802,0.3946022391319275,0.397555947303772,0.23616290092468262,0.6593368053436279,0.4096573387290924,102752.0,10,0.18181818181818182,150624,1
105,RS3284_gt.nii,0.0002950142661575228,35.22782897949219,0.000154862689669244,0.9990329146385193,0.0003705075941979885,0.9976888298988342,0.9998451471328735,0.0009671133593656123,0.9996294975280762,0.0023111954797059298,0.7141703963279724,0.00010922595538431779,0.9967261552810669,0.4995938837528229,0.00021842804562766105,-0.0012555178254842758,0.0002395366464043036,-0.000812232494354248,-0.0019406676292419434,0.0003553555035683615,29905.0,21,0.09090909090909091,38744,1
106,RS2895_gt.nii,0.008110340684652328,77.05841827392578,0.003978164866566658,0.9984120726585388,0.016574380919337273,0.9933335185050964,0.9960218071937561,0.0015879288548603654,0.9834256172180176,0.00666650477796793,0.3871627449989319,0.003218473866581917,0.9917668700218201,0.5011951327323914,0.00641629658639431,0.004866431932896376,0.00812007486820221,0.002390265464782715,0.009907841682434082,0.00844577001372911,92611.0,20,0.125,112112,2
107,PS4413_gt.nii,0.19571904838085175,38.275970458984375,0.11148958653211594,0.9991791844367981,0.17481845617294312,0.9986149072647095,0.8885104060173035,0.0008208422223106027,0.8251815438270569,0.0013850975083187222,0.07902348041534424,0.07304779440164566,0.9977967143058777,0.5553343892097473,0.13615012168884277,0.13854114711284637,0.13960815966129303,0.11066877841949463,0.1734333038330078,0.22989503590876806,14528.0,10,0.21052631578947367,26128,5
108,RS4977_gt.nii,0.21669968962669373,82.29216003417969,0.2652286887168884,0.9981018900871277,0.13825146853923798,0.9991555213928223,0.7347713112831116,0.001898081274703145,0.8617485165596008,0.0008444887935183942,0.07799763977527618,0.09996473789215088,0.9972614645957947,0.6316652894020081,0.18175989389419556,0.19021952152252197,0.191489577293396,0.2633305788040161,0.13740694522857666,0.23238234021721807,14507.0,12,0.1,19240,4
109,RS5057_gt.nii,0.3177095651626587,76.88985443115234,0.19138063490390778,0.9989261627197266,0.3988747000694275,0.996995210647583,0.8086193799972534,0.001073826919309795,0.6011252999305725,0.003004772588610649,0.0696864053606987,0.14853893220424652,0.9959307312965393,0.5951533913612366,0.25865718722343445,0.2744753956794739,0.2762913107872009,0.19030678272247314,0.3958699703216553,0.35225222560705094,38090.0,7,0.3333333333333333,62232,6
110,RS4863_gt.nii,0.1951431930065155,72.58098602294922,0.11092199385166168,0.9980619549751282,0.17713254690170288,0.9966608285903931,0.8890780210494995,0.001938035013154149,0.8228674530982971,0.003339198185130954,0.11675038188695908,0.0732019692659378,0.9947378635406494,0.5544919967651367,0.13641788065433502,0.13762517273426056,0.14017094671726227,0.10898399353027344,0.17379331588745117,0.2254445522146783,33104.0,10,0.08333333333333333,62864,9
111,PS5351_gt.nii,0.1825815588235855,84.31488800048828,0.26216813921928406,0.9994179010391235,0.10823895037174225,0.9998010993003845,0.7378318309783936,0.0005820769583806396,0.891761064529419,0.00019891129340976477,0.044999800622463226,0.08296576142311096,0.9992192983627319,0.630793035030365,0.1532195508480072,0.1681123822927475,0.1684541553258896,0.26158607006073,0.10804009437561035,0.19298102760361535,5593.0,9,0.15384615384615385,4520,2
112,RS5007_gt.nii,0.0,102.70345306396484,0.0,0.9997252225875854,0.0,0.9999489784240723,1.0,0.0002747914404608309,1.0,5.1035600336035714e-05,1.0,0.0,0.9996742010116577,0.4998626112937927,0.0,-0.00011842358799185604,0.0,-0.0002747774124145508,-5.1021575927734375e-05,0.0,3314.0,8,0.0,856,2
113,RS5012_gt.nii,0.36065447330474854,96.33794403076172,0.22065091133117676,0.9996957778930664,0.47192874550819397,0.9990403056144714,0.7793490886688232,0.0003042388998437673,0.5280712842941284,0.000959710159804672,0.03580227494239807,0.17695952951908112,0.9987369775772095,0.6101733446121216,0.30070623755455017,0.3221435248851776,0.3226941227912903,0.22034668922424316,0.4709690809249878,0.40787824529991046,12296.0,14,0.11764705882352941,20648,2
114,RS4974_gt.nii,0.5133988857269287,67.21530151367188,0.5637714266777039,0.9990478754043579,0.34549927711486816,0.9996109008789062,0.43622857332229614,0.0009521382162347436,0.6545007228851318,0.0003891282540280372,0.03947348892688751,0.27261844277381897,0.998660147190094,0.7814096212387085,0.4284370243549347,0.4407206177711487,0.4413418471813202,0.562819242477417,0.3451101779937744,0.5323181904340684,7904.0,11,0.15384615384615385,14944,1
115,PS4305_gt.nii,0.03329409286379814,73.5238037109375,0.018642542883753777,0.9991160035133362,0.04799897223711014,0.9976571798324585,0.9813574552536011,0.0008840188384056091,0.9520010352134705,0.002342844847589731,0.17881572246551514,0.013610158115625381,0.9967774152755737,0.5088792443275452,0.02685481868684292,0.028474293649196625,0.029913589358329773,0.017758488655090332,0.04565620422363281,0.03815954372234584,29085.0,26,0.07407407407407407,40016,2
116,RS4459_gt.nii,0.0,105.6233901977539,0.0,0.9998151063919067,0.0,0.9998769760131836,1.0,0.00018491635273676366,1.0,0.0001230467314599082,1.0,0.0,0.9996920824050903,0.49990755319595337,0.0,-0.00015084215556271374,0.0,-0.00018489360809326172,-0.00012302398681640625,0.0,325.0,11,0.0,2064,2
117,RS4898_gt.nii,0.004000405315309763,89.10274505615234,0.004581151995807886,0.9986592531204224,0.0018646776443347335,0.9994553327560425,0.9954188466072083,0.0013407643418759108,0.9981353282928467,0.0005446832510642707,0.3510779142379761,0.001327014178968966,0.9981160163879395,0.5016201734542847,0.0026505112182348967,0.002068161964416504,0.00292273354716599,0.003240346908569336,0.0013200044631958008,0.0039941039418002,10003.0,8,0.15384615384615385,9168,9
118,RS5033_gt.nii,0.0,103.1782455444336,0.0,0.9996340870857239,0.0,0.9993512630462646,1.0,0.00036591177922673523,1.0,0.0006487357895821333,1.0,0.0,0.9989858269691467,0.49981704354286194,0.0,-0.0004872166318818927,0.0,-0.00036591291427612305,-0.0006487369537353516,0.0,7238.0,12,0.0,10880,3
119,PS4183_gt.nii,0.49600833654403687,27.874719619750977,0.3328351676464081,0.9984679222106934,0.5512815713882446,0.9962355494499207,0.6671648621559143,0.0015320503152906895,0.448718398809433,0.003764475928619504,0.06353546679019928,0.26188668608665466,0.9947248697280884,0.6656515598297119,0.41507163643836975,0.42590388655662537,0.4283525347709656,0.33130311965942383,0.5475170612335205,0.5397030009281221,47014.0,14,0.21052631578947367,94344,3
120,PS5356_gt.nii,0.17888981103897095,20.976177215576172,0.09821582585573196,0.9986913800239563,0.38575902581214905,0.9925007820129395,0.9017841815948486,0.001308631501160562,0.6142410039901733,0.007499207742512226,0.10348411649465561,0.08493325859308243,0.9912188649177551,0.5484536290168762,0.15656863152980804,0.1914578080177307,0.19464747607707977,0.09690725803375244,0.3782597780227661,0.19837084641999667,110075.0,15,0.2,139224,1
121,PS3544_gt.nii,0.0,128.2842559814453,0.0,0.9976404905319214,0.0,0.9994015693664551,1.0,0.00235948758199811,1.0,0.0005984112503938377,1.0,0.0,0.9970449209213257,0.4988202452659607,0.0,-0.001188252354040742,0.0,-0.0023595094680786133,-0.0005984306335449219,0.0,25548.0,16,0.0,10016,3
122,RS4114_gt.nii,0.025301845744252205,55.9213752746582,0.013714028522372246,0.9996874332427979,0.01150075439363718,0.9997384548187256,0.9862859845161438,0.0003125900402665138,0.9884992241859436,0.00026156826061196625,0.13116882741451263,0.006294500082731247,0.999426007270813,0.5067007541656494,0.012510254047811031,0.012272784486413002,0.012558729387819767,0.013401508331298828,0.011239171028137207,0.03245544027666933,1391.0,13,0.07407407407407407,4448,7
123,RS4142_gt.nii,0.0,52.264705657958984,0.0,0.9999369978904724,0.0,0.9999508857727051,1.0,6.300520180957392e-05,1.0,4.911732321488671e-05,1.0,0.0,0.9998878836631775,0.4999684989452362,0.0,-5.562954902416095e-05,0.0,-6.300210952758789e-05,-4.9114227294921875e-05,0.0,324.0,6,0.0,824,1
124,RS5009_gt.nii,0.0015347885200753808,74.04859161376953,0.0005364806856960058,0.9997329115867615,0.00022311467910185456,0.9998889565467834,0.9994634985923767,0.00026711809914559126,0.9997768998146057,0.00011107312457170337,0.4137168228626251,0.0001576044160174206,0.9996218681335449,0.5001347064971924,0.00031515915179625154,0.00017372335423715413,0.0003459721338003874,0.0002694129943847656,0.00011205673217773438,0.0005589714924538849,1490.0,4,0.25,1864,2
125,RS5204_gt.nii,0.0,87.88629150390625,0.0,0.9996543526649475,0.0,0.9999332427978516,1.0,0.0003456704143900424,1.0,6.678028148598969e-05,1.0,0.0,0.9995875954627991,0.49982717633247375,0.0,-0.0001519340876257047,0.0,-0.00034564733505249023,-6.67572021484375e-05,0.0,4388.0,27,0.0,1120,1
126,PS3801_gt.nii,0.5499459505081177,88.2975082397461,0.4084312617778778,0.9993816614151001,0.46966981887817383,0.9992070198059082,0.5915687084197998,0.00061833206564188,0.5303301811218262,0.0007930094725452363,0.037452101707458496,0.27952107787132263,0.9985904097557068,0.7039064764976501,0.43691515922546387,0.4372802674770355,0.4379815459251404,0.4078129529953003,0.46887683868408203,0.5842832579761829,4206.0,14,0.125,22464,1
127,RS4872_gt.nii,0.001550800516270101,50.417259216308594,0.0007835697615519166,0.9989252090454102,0.001054091495461762,0.9985542893409729,0.9992164373397827,0.0010747946798801422,0.9989458918571472,0.0014457141514867544,0.5395005941390991,0.00044966157292947173,0.9974825978279114,0.4998543858528137,0.0008989189518615603,-0.0003377131652086973,0.0009088202496059239,-0.0002912282943725586,-0.0003916025161743164,0.0014313156804399412,11207.0,37,0.05128205128205128,24248,2
128,RS5133_gt.nii,0.18528544902801514,79.71198272705078,0.1563182771205902,0.9994420409202576,0.15507586300373077,0.9994472861289978,0.8436816930770874,0.0005579667631536722,0.8449241518974304,0.0005527210305444896,0.05637633800506592,0.08441909402608871,0.9988900423049927,0.5778801441192627,0.15569458901882172,0.15514050424098969,0.1556958258152008,0.1557602882385254,0.15452313423156738,0.20569032644504343,1353.0,12,0.14285714285714285,10984,2
129,RS5195_gt.nii,0.03802939131855965,82.03596496582031,0.01769210398197174,0.9993508458137512,0.04698869213461876,0.9982249736785889,0.9823079109191895,0.0006491342792287469,0.9530113339424133,0.0017750411061570048,0.160757377743721,0.013020137324929237,0.9975782036781311,0.5085214972496033,0.02570558525621891,0.027759231626987457,0.028832774609327316,0.017042994499206543,0.04521369934082031,0.041603601505801995,23079.0,8,0.16666666666666666,30296,2
130,RS5156_gt.nii,0.4982127249240875,75.3753890991211,0.3341015875339508,0.9996904134750366,0.587678849697113,0.9991210699081421,0.6658983826637268,0.0003095775900874287,0.41232115030288696,0.0008789334679022431,0.0295412577688694,0.27065715193748474,0.9988125562667847,0.6668959856033325,0.4260112941265106,0.4425709843635559,0.4431076943874359,0.33379197120666504,0.5867998600006104,0.5533475543579955,11109.0,10,0.16666666666666666,22128,1
131,RS3975_gt.nii,0.04564572498202324,85.04851531982422,0.022478992119431496,0.9993407726287842,0.037298474460840225,0.9988898634910583,0.9775210022926331,0.0006592005956918001,0.9627014994621277,0.0011101209092885256,0.14621087908744812,0.014225413091480732,0.9982321858406067,0.5109098553657532,0.02805177867412567,0.02810021862387657,0.028955692425370216,0.021819710731506348,0.036188364028930664,0.05651657203221973,12094.0,17,0.08,19040,4
132,RS5020_gt.nii,0.09980513155460358,96.00521087646484,0.06492365151643753,0.9980893135070801,0.1183454841375351,0.9963126182556152,0.9350763559341431,0.0019106946419924498,0.8816545009613037,0.003687354503199458,0.14643079042434692,0.043758805841207504,0.9944174289703369,0.5315064787864685,0.0838484987616539,0.0849996954202652,0.08765512704849243,0.06301295757293701,0.11465811729431152,0.11043260931179305,37228.0,15,0.125,66016,1
133,PS1583_gt.nii,0.0,66.62581634521484,0.0,0.9994781017303467,0.0,0.9989885687828064,1.0,0.0005218894220888615,1.0,0.001011422136798501,1.0,0.0,0.998467743396759,0.49973905086517334,0.0,-0.0007265332387760282,0.0,-0.0005218982696533203,-0.0010114312171936035,0.0,10905.0,28,0.0,16960,2
134,PS4323_gt.nii,0.10142762213945389,86.11213684082031,0.05659298598766327,0.9998658299446106,0.11660777032375336,0.9997048377990723,0.9434069991111755,0.00013415241846814752,0.8833922147750854,0.00029514741618186235,0.04643050953745842,0.03961056098341942,0.9995707869529724,0.5282294154167175,0.07620269060134888,0.0810362696647644,0.08123534917831421,0.05645883083343506,0.11631262302398682,0.12036474164133738,3383.0,9,0.18181818181818182,5248,1
135,RS5160_gt.nii,0.11298735439777374,30.675724029541016,0.05712665617465973,0.9988552927970886,0.25559067726135254,0.9935474395751953,0.9428733587265015,0.0011447209399193525,0.7444093227386475,0.006452580448240042,0.12400263547897339,0.04897766932845116,0.9924203753471375,0.527990996837616,0.09338171780109406,0.11809840053319931,0.12083476781845093,0.055981993675231934,0.24913811683654785,0.11465938337097537,94672.0,42,0.05263157894736842,114640,1
136,PS4484_gt.nii,,,,0.999283492565155,0.0,1.0,,0.0007165074348449707,1.0,0.0,,0.0,0.999283492565155,,0.0,,,,0.0,0.0,12021.0,15,0.0,0,0
137,RS4457_gt.nii,0.0,71.00210571289062,0.0,0.9998634457588196,0.0,0.9999446868896484,1.0,0.00013656179362442344,1.0,5.532066643354483e-05,1.0,0.0,0.999808132648468,0.4999317228794098,0.0,-8.69177165441215e-05,0.0,-0.00013655424118041992,-5.53131103515625e-05,0.0,900.0,6,0.0,928,1
138,RS2437_gt.nii,0.1213437095284462,82.82723236083984,0.06229637935757637,0.9988476037979126,0.22260399162769318,0.995051920413971,0.9377036094665527,0.0011523885186761618,0.777396023273468,0.00494810426607728,0.11972595751285553,0.051165081560611725,0.9939128756523132,0.5305719971656799,0.09734927862882614,0.11536181718111038,0.11776002496480942,0.06114399433135986,0.21765589714050293,0.1329920185469167,66525.0,9,0.26666666666666666,88400,4
139,PS2501_gt.nii,0.0,106.30474853515625,0.0,0.996718168258667,0.0,0.9659751653671265,1.0,0.003281860612332821,1.0,0.03402482718229294,1.0,0.0,0.9629124999046326,0.4983590841293335,0.0,-0.010567152872681618,0.0,-0.003281831741333008,-0.034024834632873535,0.0,520908.0,19,0.0,569032,1
140,RS5003_gt.nii,0.3331557810306549,19.406171798706055,0.19998155534267426,0.9990832805633545,0.6303141713142395,0.9937803149223328,0.8000184297561646,0.0009167360258288682,0.3696857988834381,0.00621967064216733,0.06341185420751572,0.17898784577846527,0.9928860068321228,0.599532425403595,0.30362966656684875,0.3524702191352844,0.3550369143486023,0.19906485080718994,0.6240944862365723,0.357346407652322,93277.0,11,0.25,130112,1
141,PS5250_gt.nii,0.219731867313385,46.957427978515625,0.12153614312410355,0.9989088177680969,0.28476768732070923,0.9968661665916443,0.878463864326477,0.0010911946883425117,0.7152323126792908,0.003133829217404127,0.08655279129743576,0.0931129977107048,0.9957836270332336,0.5602225065231323,0.17036297917366028,0.18417757749557495,0.18603646755218506,0.12044501304626465,0.2816338539123535,0.2520037472676174,40814.0,3,0.21052631578947367,59760,8
142,RS4858_gt.nii,0.0029863943345844746,113.43940734863281,0.007863340899348259,0.9983662366867065,0.0010571209713816643,0.9997815489768982,0.9921366572380066,0.0016337648266926408,0.9989428520202637,0.0002184505865443498,0.31310638785362244,0.0009327158331871033,0.998148500919342,0.5031147599220276,0.0018636933527886868,0.0022857298608869314,0.0028831411618739367,0.006229519844055176,0.0008386373519897461,0.0022098605501790747,21796.0,15,0.09090909090909091,3688,4
143,RS4115_gt.nii,0.0,45.12205505371094,0.0,0.9996618032455444,0.0,0.9994514584541321,1.0,0.00033820339012891054,1.0,0.0005485481233336031,1.0,0.0,0.9991136193275452,0.4998309016227722,0.0,-0.0004307212948333472,0.0,-0.0003381967544555664,-0.0005485415458679199,0.0,6173.0,16,0.0,9200,2
144,RS4195_gt.nii,0.0,125.39936065673828,0.0,0.9990535974502563,0.0,0.9996716380119324,1.0,0.0009464150061830878,1.0,0.00032837464823387563,1.0,0.0,0.9987258315086365,0.4995267987251282,0.0,-0.0005574753158725798,0.0,-0.0009464025497436523,-0.00032836198806762695,0.0,7730.0,13,0.0,5504,5
145,RS4987_gt.nii,0.08964213728904724,104.72750091552734,0.056754220277071,0.9995801448822021,0.06432748585939407,0.9995203018188477,0.9432457685470581,0.00041983008850365877,0.9356725215911865,0.0004796748689841479,0.07919935137033463,0.031089413911104202,0.999100923538208,0.528167188167572,0.06030401214957237,0.05997355282306671,0.06042231619358063,0.05633437633514404,0.06384778022766113,0.10975056689342404,3130.0,9,0.14285714285714285,8528,3
146,RS4436_gt.nii,0.0,67.74215698242188,0.0,0.9996708035469055,0.0,0.9997419714927673,1.0,0.0003292217734269798,1.0,0.0002580538275651634,1.0,0.0,0.9994128942489624,0.49983540177345276,0.0,-0.0002914737560786307,0.0,-0.0003291964530944824,-0.000258028507232666,0.0,1040.0,17,0.0,4328,1
147,PS5300_gt.nii,0.04141029343008995,68.00735473632812,0.022175639867782593,0.9996920824050903,0.037472035735845566,0.9994715452194214,0.977824330329895,0.0003079051384702325,0.9625279903411865,0.0005284449434839189,0.10541321337223053,0.014128066599369049,0.9991639852523804,0.5109338760375977,0.027862489223480225,0.02842310257256031,0.028826488181948662,0.021867752075195312,0.03694355487823486,0.05065524193548387,5586.0,10,0.125,9064,3
148,RS4427_gt.nii,0.0007404869538731873,46.91693878173828,0.0005640640156343579,0.9974045157432556,0.0007599134114570916,0.9965057969093323,0.9994359612464905,0.0025954749435186386,0.9992401003837585,0.0034941874910146,0.6820315718650818,0.00032385645317845047,0.9939284324645996,0.49898427724838257,0.0006475031841546297,-0.0023567848838865757,0.000654705916531384,-0.0020314455032348633,-0.0027343034744262695,0.0007849666983824929,20126.0,11,0.25,58504,1
149,RS4082_gt.nii,0.0,90.00555419921875,0.0,0.9993566870689392,0.0,0.9997862577438354,1.0,0.0006433311500586569,1.0,0.0002137605333700776,1.0,0.0,0.9991431832313538,0.4996783435344696,0.0,-0.0003708352742251009,0.0,-0.000643312931060791,-0.00021374225616455078,0.0,5954.0,20,0.0,3584,3
150,RS5212_gt.nii,0.0,93.49813079833984,0.0,0.9996387362480164,0.0,0.9993436336517334,1.0,0.00036126235499978065,1.0,0.0006563648930750787,1.0,0.0,0.998982846736908,0.4998193681240082,0.0,-0.0004869496333412826,0.0,-0.0003612637519836426,-0.0006563663482666016,0.0,7612.0,7,0.0,11008,3
151,RS3552_gt.nii,0.03095085173845291,95.96353149414062,0.0697765052318573,0.9975213408470154,0.012754435651004314,0.999572217464447,0.9302234649658203,0.0024786635767668486,0.9872455596923828,0.00042778317583724856,0.15858538448810577,0.010900896973907948,0.9970957636833191,0.5336489081382751,0.02156669832766056,0.02880203165113926,0.02983219549059868,0.06729781627655029,0.012326598167419434,0.023994638069705095,33238.0,19,0.09523809523809523,7696,1
152,RS3998_gt.nii,0.00035442141233943403,99.8995590209961,6.03937660343945e-05,0.9996417164802551,0.00016650016186758876,0.9990127682685852,0.9999396204948425,0.00035827950341627,0.9998335242271423,0.0009872275404632092,0.70888352394104,4.43203462054953e-05,0.9986552000045776,0.4998510479927063,8.863676339387894e-05,-0.0004944521933794022,0.00010027747339336202,-0.00029790401458740234,-0.0008207559585571289,0.0001389274798555154,13654.0,18,0.1,16558,1
153,RS3435_gt.nii,0.01591099053621292,90.44335174560547,0.0069335936568677425,0.9997711181640625,0.01816321350634098,0.9993937611579895,0.9930664300918579,0.00022890233958605677,0.9818367958068848,0.0006062609027139843,0.1537613570690155,0.0050433301366865635,0.9991651177406311,0.5033523440361023,0.010036044754087925,0.010849605314433575,0.011222136206924915,0.00670468807220459,0.01755702495574951,0.01618418053339412,7728.0,16,0.1111111111111111,10240,1
154,RS5174_gt.nii,0.0,67.4473876953125,0.0,0.9997879862785339,0.0,0.9997739195823669,1.0,0.00021200203627813607,1.0,0.00022606873244512826,1.0,0.0,0.9995620250701904,0.49989399313926697,0.0,-0.00021892241784371436,0.0,-0.00021201372146606445,-0.00022608041763305664,0.0,1284.0,12,0.0,3792,3
155,RS4368_gt.nii,0.001186239649541676,62.31370544433594,0.0005458515370264649,0.9997429847717285,0.0011587485205382109,0.9994542002677917,0.999454140663147,0.00025703635765239596,0.9988412261009216,0.0005458209197968245,0.4069335460662842,0.0003711952595040202,0.9991974234580994,0.5001444220542908,0.000742115022148937,0.0004207408055663109,0.0007953016320243478,0.00028884410858154297,0.0006129741668701172,0.0012274456855284155,6235.0,19,0.1,9160,1
156,RS5070_gt.nii,0.2878696024417877,87.34414672851562,0.23777519166469574,0.9991788268089294,0.2461378276348114,0.9991405606269836,0.7622247934341431,0.0008211443782784045,0.7538621425628662,0.0008594207465648651,0.05550496652722359,0.13758152723312378,0.9983212947845459,0.6184769868850708,0.241884246468544,0.24108031392097473,0.2419203817844391,0.2369539737701416,0.24527835845947266,0.30885031792404194,2495.0,19,0.09523809523809523,18896,1
157,PS3417_gt.nii,0.34290945529937744,116.12493133544922,0.30741778016090393,0.9989519715309143,0.27929407358169556,0.9990848898887634,0.6925821900367737,0.0010480403434485197,0.7207059264183044,0.00091512780636549,0.0551665835082531,0.17142784595489502,0.9980395436286926,0.6531848907470703,0.29268187284469604,0.2920391857624054,0.2930186986923218,0.3063697814941406,0.278378963470459,0.37067298526568077,655.0,22,0.08333333333333333,22136,1
158,PS5278_gt.nii,0.005271009635180235,65.03498840332031,0.0028869013767689466,0.998821496963501,0.010254863649606705,0.9957952499389648,0.9971131086349487,0.0011785196838900447,0.9897451400756836,0.004204729106277227,0.38985416293144226,0.002257811138406396,0.9946267008781433,0.5008541941642761,0.004505449440330267,0.003214955795556307,0.005441027693450451,0.001708388328552246,0.00605010986328125,0.005547925646918046,53989.0,28,0.06896551724137931,70664,1
159,PS5241_gt.nii,0.0,67.71263122558594,0.0,0.9993798732757568,0.0,0.9984560012817383,1.0,0.0006201299256645143,1.0,0.0015440010465681553,1.0,0.0,0.9978377819061279,0.4996899366378784,0.0,-0.0009785097790881991,0.0,-0.0006201267242431641,-0.0015439987182617188,0.0,20285.0,11,0.0,25888,5
160,RS4343_gt.nii,0.0,115.88356018066406,0.0,0.9994141459465027,0.0,0.9999117255210876,1.0,0.0005858461372554302,1.0,8.826657722238451e-05,1.0,0.0,0.9993259906768799,0.49970707297325134,0.0,-0.00022739972337149084,0.0,-0.0005858540534973145,-8.827447891235352e-05,0.0,7971.0,11,0.0,1480,1
161,RS4626_gt.nii,0.22722239792346954,103.89418029785156,0.1913493573665619,0.9978716373443604,0.1817137598991394,0.9980023503303528,0.8086506128311157,0.00212836149148643,0.8182862401008606,0.0019976471085101366,0.09540345519781113,0.10278333723545074,0.9958844184875488,0.5946105122566223,0.18640711903572083,0.1844073086977005,0.18646933138370514,0.18922102451324463,0.1797161102294922,0.2326744322861513,3440.0,13,0.26666666666666666,41338,2
162,PS4644_gt.nii,0.07271406799554825,64.16191101074219,0.05952134355902672,0.9985565543174744,0.045346908271312714,0.9989162683486938,0.9404786825180054,0.0014434375334531069,0.9546530842781067,0.0010837591253221035,0.1347433179616928,0.026418045163154602,0.9974761009216309,0.5290389657020569,0.051476188004016876,0.050702184438705444,0.051952946931123734,0.05807793140411377,0.04426312446594238,0.07565681174688879,1252.0,15,0.16,19304,5
163,RS4943_gt.nii,0.390951007604599,88.57539367675781,0.25934818387031555,0.9985186457633972,0.4508380591869354,0.9965338706970215,0.7406518459320068,0.0014813540037721395,0.549161970615387,0.0034661372192204,0.0702662393450737,0.19708660244941711,0.9950687289237976,0.6289334297180176,0.3292770981788635,0.33965036273002625,0.34194156527519226,0.25786685943603516,0.4473719596862793,0.4348002954620877,38373.0,7,0.2222222222222222,78304,2
164,PS5182_gt.nii,0.15563397109508514,31.685958862304688,0.08446747064590454,0.9977389574050903,0.37911301851272583,0.985223650932312,0.9155325293540955,0.002261045388877392,0.6208869814872742,0.014776364900171757,0.1406051069498062,0.07420261949300766,0.9830518960952759,0.5411032438278198,0.13815386593341827,0.1730630248785019,0.17894892394542694,0.08220648765563965,0.3643367290496826,0.17154298359841327,218400.0,16,0.36363636363636365,269808,2
165,RS5008_gt.nii,0.48323795199394226,115.10604095458984,0.3619701564311981,0.9994816184043884,0.435249000787735,0.9992959499359131,0.6380298733711243,0.0005183570319786668,0.5647510290145874,0.0007040398777462542,0.036463454365730286,0.24629363417625427,0.9987788200378418,0.6807258725166321,0.39524173736572266,0.39631685614585876,0.3969220817089081,0.36145174503326416,0.4345449209213257,0.5200605895832524,4035.0,18,0.1,18496,1
166,RS3023_gt.nii,0.04364437982439995,55.20869445800781,0.021161597222089767,0.9992380738258362,0.0981655940413475,0.9961755275726318,0.9788383841514587,0.000761920353397727,0.9018344283103943,0.0038244721945375204,0.15948575735092163,0.017717214301228523,0.9954198002815247,0.5101998448371887,0.03481755778193474,0.04386944696307182,0.04557785391807556,0.02039968967437744,0.09434115886688232,0.045197371639138444,56223.0,15,0.125,65496,1
167,RS5163_gt.nii,0.0,87.12405395507812,0.0,0.999748706817627,0.0,0.9998015761375427,1.0,0.00025128343258984387,1.0,0.00019841411267407238,1.0,0.0,0.9995504021644592,0.4998743534088135,0.0,-0.00022328943305183202,0.0,-0.0002512931823730469,-0.0001984238624572754,0.0,80.0,30,0.0,3328,1
168,PS5368_gt.nii,0.06381147354841232,88.73246765136719,0.10711337625980377,0.9977430105209351,0.03952779993414879,0.9992245435714722,0.8928866386413574,0.0022569780703634024,0.9604722261428833,0.0007754292455501854,0.1267589032649994,0.029731329530477524,0.9969713687896729,0.5524281859397888,0.0577457994222641,0.06374506652355194,0.06506885588169098,0.10485637187957764,0.03875231742858887,0.06765300136870234,22499.0,16,0.09090909090909091,14536,3
169,PS5283_gt.nii,0.3990723490715027,49.932952880859375,0.25091353058815,0.9987429976463318,0.5019699931144714,0.9962271451950073,0.7490864396095276,0.0012569993268698454,0.49803000688552856,0.0037728522438555956,0.06610080599784851,0.20090053975582123,0.9949859380722046,0.6248282790184021,0.3345831334590912,0.35267290472984314,0.35489585995674133,0.2496565580368042,0.498197078704834,0.44670919229469414,49928.0,6,0.23529411764705882,84288,6
170,PS5353_gt.nii,0.09864315390586853,80.60397338867188,0.13087059557437897,0.9963940382003784,0.06490228325128555,0.9983345866203308,0.8691294193267822,0.003605990204960108,0.9350976943969727,0.0016653860220685601,0.14236216247081757,0.04535370692610741,0.9947419166564941,0.5636323094367981,0.08677197992801666,0.08970963954925537,0.09216181933879852,0.1272646188735962,0.06323683261871338,0.10589483791090785,26972.0,4,0.09090909090909091,32024,9
171,RS4310_gt.nii,0.2976765036582947,52.89612579345703,0.17443129420280457,0.9958035945892334,0.3632963299751282,0.9887476563453674,0.825568675994873,0.004196426831185818,0.6367036700248718,0.011252366937696934,0.1342783123254776,0.13359178602695465,0.9846811890602112,0.5851174592971802,0.2356964647769928,0.24480636417865753,0.25173449516296387,0.17023491859436035,0.3520439863204956,0.344057267632414,145969.0,10,0.16666666666666666,227184,8
172,RS5220_gt.nii,0.16593845188617706,105.51303100585938,0.15691816806793213,0.9987878799438477,0.13066552579402924,0.9990209341049194,0.8430818319320679,0.0012120951432734728,0.8693344593048096,0.0009790584444999695,0.08078891038894653,0.07677026838064194,0.9978116154670715,0.5778530240058899,0.1425935924053192,0.1421019732952118,0.14319145679473877,0.15570604801177979,0.12968647480010986,0.180266887104393,1370.0,17,0.09090909090909091,19456,3
173,PS2481_gt.nii,0.6275837421417236,17.233688354492188,0.4838446080684662,0.998147189617157,0.6641446352005005,0.9960995316505432,0.5161553621292114,0.0018527873326092958,0.3358553349971771,0.0039004855789244175,0.05827554315328598,0.38873064517974854,0.9942820072174072,0.7409958839416504,0.5598359107971191,0.5641208291053772,0.5668710470199585,0.4819917678833008,0.6602442264556885,0.6272987604559219,35075.0,4,0.4,126088,1
174,RS5074_gt.nii,0.5878569483757019,104.2544937133789,0.4462842047214508,0.9993442893028259,0.6107663512229919,0.9987241625785828,0.5537158250808716,0.0006557289161719382,0.38923364877700806,0.0012758360244333744,0.036915864795446396,0.3474620580673218,0.99807208776474,0.7228142619132996,0.5157281756401062,0.5211586356163025,0.5220875144004822,0.4456285238265991,0.6094905138015747,0.6291391938046794,12599.0,9,0.18181818181818182,38592,1
175,PS3782_gt.nii,0.30688539147377014,84.69799041748047,0.2155403345823288,0.9991893768310547,0.29901909828186035,0.9987421035766602,0.78445965051651,0.0008106102468445897,0.7009809017181396,0.0012579181930050254,0.05778270214796066,0.14318911731243134,0.9979342222213745,0.60736483335495,0.250508189201355,0.25286000967025757,0.2538713812828064,0.2147296667098999,0.2977612018585205,0.3361968887856977,10746.0,14,0.125,26872,1
176,PS5281_gt.nii,0.018888186663389206,86.95401000976562,0.008760460652410984,0.9998411536216736,0.024533137679100037,0.999548077583313,0.9912395477294922,0.00015885918401181698,0.9754668474197388,0.00045193638652563095,0.1186734288930893,0.006497284863144159,0.9993893504142761,0.5043008327484131,0.012910685501992702,0.014392250217497349,0.014660203829407692,0.008601665496826172,0.02408123016357422,0.020924422236102434,5870.0,4,0.3333333333333333,7648,1
177,RS4668_gt.nii,0.12632960081100464,120.2705307006836,0.2256263643503189,0.998623788356781,0.06698738783597946,0.9996605515480042,0.7743736505508423,0.0013762180460616946,0.9330126047134399,0.00033947211341001093,0.07244197279214859,0.05446537211537361,0.9982854127883911,0.6121250987052917,0.10330423712730408,0.12225303798913956,0.12293950468301773,0.2242501974105835,0.06664788722991943,0.12398054620276842,16118.0,21,0.08333333333333333,7344,2
178,RS3443_gt.nii,0.0,129.1239776611328,0.0,0.9989110231399536,0.0,0.9999722838401794,1.0,0.0010889474069699645,1.0,2.768670310615562e-05,1.0,0.0,0.9988834261894226,0.4994555115699768,0.0,-0.00017363570805173367,0.0,-0.0010889768600463867,-2.771615982055664e-05,0.0,17543.0,18,0.0,464,2
179,RS5058_gt.nii,0.241738423705101,83.02770233154297,0.14363373816013336,0.9990062117576599,0.34557202458381653,0.9968779683113098,0.8563662767410278,0.0009937698487192392,0.6544280052185059,0.0031220465898513794,0.07679238170385361,0.11291900277137756,0.9958925247192383,0.5713199973106384,0.20292402803897858,0.22101368010044098,0.2227909415960312,0.14263999462127686,0.34245002269744873,0.25285732816395945,39619.0,14,0.13333333333333333,61072,1
180,RS5146_gt.nii,0.11728843301534653,75.3923110961914,0.05701574310660362,0.9979231357574463,0.1500711888074875,0.9939591288566589,0.9429842829704285,0.002076844684779644,0.8499287962913513,0.00604087533429265,0.1602674126625061,0.04309877008199692,0.9919102191925049,0.5274694561958313,0.0826360285282135,0.08895429968833923,0.09250091761350632,0.0549389123916626,0.14403033256530762,0.13058059554834023,73996.0,6,0.5,107216,1
181,PS3938_gt.nii,0.0004253509105183184,63.64588928222656,0.0002551888464950025,0.9991072416305542,0.0004009891126770526,0.9985976815223694,0.9997448325157166,0.0008927577873691916,0.999599039554596,0.0014023174298927188,0.6515845656394958,0.00015596974117215723,0.9977074265480042,0.4996812045574188,0.00031189084984362125,-0.000799009227193892,0.0003198874182999134,-0.0006375908851623535,-0.0010013580322265625,0.0005245213742460005,13478.0,10,0.18181818181818182,23512,2
182,RS4954_gt.nii,0.19172194600105286,30.516382217407227,0.10025879740715027,0.9995225667953491,0.19490842521190643,0.9989632964134216,0.8997411727905273,0.00047744656330905855,0.8050915598869324,0.0010367216309532523,0.06455227732658386,0.07089784741401672,0.9984869956970215,0.5498906970024109,0.1324082314968109,0.13908551633358002,0.1397901475429535,0.09978139400482178,0.19387173652648926,0.22162471395881006,11798.0,9,0.2,19320,2
183,RS2838_gt.nii,0.2111746370792389,102.15674591064453,0.1864839494228363,0.9990972280502319,0.19130852818489075,0.9990683794021606,0.8135160207748413,0.0009027913911268115,0.8086914420127869,0.0009316462092101574,0.06505143642425537,0.10428018122911453,0.9981676340103149,0.5927906036376953,0.18886543810367584,0.18796372413635254,0.1888808310031891,0.18558120727539062,0.190376877784729,0.23046459963295662,1575.0,27,0.07407407407407407,19192,1
184,RS5034_gt.nii,0.21021755039691925,99.36296844482422,0.1209111362695694,0.9991240501403809,0.3328017592430115,0.9968305826187134,0.8790888786315918,0.0008759447373449802,0.6671982407569885,0.003169391071423888,0.07843858003616333,0.09732048958539963,0.9959619641304016,0.5600175857543945,0.17737841606140137,0.1989157795906067,0.20059770345687866,0.12003517150878906,0.3296322822570801,0.2273689453368198,42388.0,20,0.10526315789473684,60408,2
185,RS4868_gt.nii,0.04287120699882507,73.08077239990234,0.022153975442051888,0.9987908601760864,0.04461967200040817,0.9975106716156006,0.9778460264205933,0.0012091145617887378,0.9553803205490112,0.0024893118534237146,0.1893760859966278,0.015026235952973366,0.9963077902793884,0.5104724168777466,0.029607582837343216,0.029705461114645004,0.03144047036767006,0.020944833755493164,0.042130351066589355,0.0559900462140064,29684.0,16,0.2,42656,4
186,RS5041_gt.nii,0.0,92.31468200683594,0.0,0.9975675344467163,0.0,0.9993829131126404,1.0,0.0024324727710336447,1.0,0.0006170968990772963,1.0,0.0,0.9969534277915955,0.49878376722335815,0.0,-0.0012251823209226131,0.0,-0.0024324655532836914,-0.0006170868873596191,0.0,27750.0,13,0.0,10328,5
187,RS4297_gt.nii,0.26203304529190063,24.351591110229492,0.1567750871181488,0.9993885159492493,0.33788153529167175,0.998323380947113,0.8432249426841736,0.0006115066935308278,0.6621184945106506,0.0016766147455200553,0.058781903237104416,0.1199302226305008,0.997714638710022,0.5780817866325378,0.21417444944381714,0.22913524508476257,0.23015518486499786,0.15616357326507568,0.3362048864364624,0.26552495172273605,18046.0,10,0.16666666666666666,33328,1
188,RS4228_gt.nii,0.1321127861738205,53.828895568847656,0.07219061255455017,0.9994087815284729,0.10946346819400787,0.9990663528442383,0.9278094172477722,0.0005912169581279159,0.8905365467071533,0.0009336703224107623,0.08298604935407639,0.04548000544309616,0.9984763264656067,0.5357996821403503,0.08700310438871384,0.08815139532089233,0.08889451622962952,0.07159936428070068,0.10852980613708496,0.13608178314060668,8659.0,9,0.3076923076923077,16872,2
189,RS4845_gt.nii,0.15598013997077942,81.22161102294922,0.09158838540315628,0.9996432662010193,0.1254386007785797,0.9994925856590271,0.9084116220474243,0.00035675420076586306,0.8745614290237427,0.0005074423970654607,0.05874374508857727,0.055895764380693436,0.999136209487915,0.5456158518791199,0.10587364435195923,0.10675987601280212,0.10718543827533722,0.09123170375823975,0.1249312162399292,0.16759449164957516,4193.0,12,0.125,9368,2
190,PS5259_gt.nii,0.08147558569908142,18.867961883544922,0.04087165370583534,0.9993371963500977,0.19943617284297943,0.9961377382278442,0.9591283202171326,0.0006627882248722017,0.8005638122558594,0.0038622873835265636,0.11296012997627258,0.035111162811517715,0.9954807758331299,0.5201044082641602,0.06784036755561829,0.08867808431386948,0.09028447419404984,0.04020881652832031,0.19557392597198486,0.08445832185385864,56440.0,18,0.16666666666666666,67504,1
191,RS5088_gt.nii,0.5444782972335815,54.21438217163086,0.3792775571346283,0.9992213845252991,0.6050588488578796,0.9980500936508179,0.6207224130630493,0.0007786127971485257,0.39494115114212036,0.001949923811480403,0.04334506392478943,0.3040139079093933,0.9972777366638184,0.6892494559288025,0.4662740230560303,0.4777824878692627,0.47904619574546814,0.378498911857605,0.6031088829040527,0.5759570413996189,21244.0,25,0.0625,52600,4
192,RS5173_gt.nii,0.34460580348968506,88.97752380371094,0.36099669337272644,0.9959521889686584,0.27176791429519653,0.9973223805427551,0.639003336429596,0.004047810565680265,0.7282320857048035,0.0026775989681482315,0.0957517996430397,0.18349571526050568,0.9933062791824341,0.6784744262695312,0.3100910484790802,0.3099217414855957,0.31322088837623596,0.3569488525390625,0.26909029483795166,0.36446607409760784,17241.0,21,0.08695652173913043,69912,1
193,RS4803_gt.nii,0.0,70.91683959960938,0.0,0.999595046043396,0.0,0.9992925524711609,1.0,0.00040494228596799076,1.0,0.0007074357708916068,1.0,0.0,0.9988881945610046,0.499797523021698,0.0,-0.0005352295120246708,0.0,-0.0004049539566040039,-0.0007074475288391113,0.0,8216.0,22,0.0,11864,5
194,RS5180_gt.nii,0.6827025413513184,47.489471435546875,0.58009934425354,0.9995259046554565,0.6090743541717529,0.9994653463363647,0.4199006259441376,0.0004741022130474448,0.39092564582824707,0.0005346455727703869,0.027793310582637787,0.4227117598056793,0.9989925026893616,0.7898126244544983,0.5942338705062866,0.5939065217971802,0.5944103002548218,0.5796252489089966,0.6085397005081177,0.721144322088213,1802.0,9,0.15384615384615385,21336,2
195,PS4442_gt.nii,0.41145870089530945,75.52417755126953,0.3154369592666626,0.9988499283790588,0.4306258261203766,0.9981136918067932,0.6845630407333374,0.0011500752298161387,0.569374144077301,0.0018862931756302714,0.05694328993558884,0.22259782254695892,0.9969705939292908,0.6571434736251831,0.3641390800476074,0.36707931756973267,0.368558406829834,0.3142869472503662,0.4287395477294922,0.4463699659540533,15996.0,11,0.11764705882352941,46136,3
196,PS4336_gt.nii,0.0,82.50757598876953,0.0,0.9991380572319031,0.0,0.9998176693916321,1.0,0.0008619209402240813,1.0,0.0001823088969103992,1.0,0.0,0.9989560842514038,0.49956902861595154,0.0,-0.00039640365866944194,0.0,-0.0008619427680969238,-0.00018233060836791992,0.0,10538.0,14,0.0,3056,1
197,RS5202_gt.nii,0.11283202469348907,27.101470947265625,0.05713164806365967,0.999326229095459,0.19710785150527954,0.9972758889198303,0.9428683519363403,0.0006737489020451903,0.8028921484947205,0.0027241255156695843,0.09795968234539032,0.04634607955813408,0.9966063499450684,0.5282289385795593,0.08858652412891388,0.10475923120975494,0.10611831396818161,0.05645787715911865,0.19438374042510986,0.12004338394793926,38078.0,7,0.2857142857142857,48432,1
198,RS5099_gt.nii,0.13031473755836487,87.28141784667969,0.07127867639064789,0.9996505975723267,0.14819662272930145,0.9992083311080933,0.9287213087081909,0.0003494021366350353,0.8518033623695374,0.000791695318184793,0.06543215364217758,0.05056319013237953,0.9988595247268677,0.5354646444320679,0.0962592139840126,0.10225128382444382,0.10277771949768066,0.07092928886413574,0.14740490913391113,0.15246502580983018,9361.0,22,0.06666666666666667,14296,4
199,PS5262_gt.nii,0.14011405408382416,57.75811767578125,0.07494757324457169,0.9974009394645691,0.3211974501609802,0.9850092530250549,0.9250524044036865,0.002599058672785759,0.6788025498390198,0.014990773051977158,0.15698719024658203,0.06469975411891937,0.9825085997581482,0.5361742377281189,0.12153614312410355,0.14884082973003387,0.15515466034412384,0.07234847545623779,0.30620670318603516,0.15271654905737025,223786.0,10,0.2,270856,4
200,RS4103_gt.nii,0.448448121547699,59.44745635986328,0.3155619204044342,0.998589038848877,0.431147962808609,0.9976826310157776,0.6844381093978882,0.0014109582407400012,0.5688520073890686,0.0023173755034804344,0.06267661601305008,0.22279953956604004,0.996282160282135,0.6570754647254944,0.364408940076828,0.36703887581825256,0.368854820728302,0.31415092945098877,0.428830623626709,0.48940100994895513,20665.0,7,0.18181818181818182,56664,2
201,PS5365_gt.nii,0.18843869864940643,85.97819519042969,0.10837332904338837,0.9992907643318176,0.29886552691459656,0.9975171089172363,0.8916266560554504,0.000709241721779108,0.7011345028877258,0.00248289224691689,0.07484232634305954,0.08640541136264801,0.9968123435974121,0.5538320541381836,0.1590666025876999,0.17863304913043976,0.17996959388256073,0.10766410827636719,0.2963826656341553,0.21390057725244752,33175.0,25,0.07142857142857142,46672,2
202,RS4995_gt.nii,0.0,108.80211639404297,0.0,0.9994007349014282,0.0,0.9986540079116821,1.0,0.0005992366932332516,1.0,0.0013459631009027362,1.0,0.0,0.9980564117431641,0.4997003674507141,0.0,-0.0008980815182439983,0.0,-0.0005992650985717773,-0.001345992088317871,0.0,17165.0,5,0.0,22568,8
203,RS4356_gt.nii,0.4353858530521393,24.919872283935547,0.27821671962738037,0.9973207116127014,0.6231721043586731,0.9886055588722229,0.7217832803726196,0.002679267432540655,0.3768278956413269,0.011394435539841652,0.08936408162117004,0.2381511926651001,0.9860480427742004,0.6377687454223633,0.3846883773803711,0.4105699360370636,0.4163855314254761,0.27553749084472656,0.611777663230896,0.4630299348526988,163409.0,5,0.25,263000,3
204,RS5143_gt.nii,0.15880843997001648,84.34774017333984,0.0865892767906189,0.9993411898612976,0.24974481761455536,0.9976904392242432,0.9134107232093811,0.0006588055402971804,0.7502551674842834,0.0023095570504665375,0.08022895455360413,0.06871501356363297,0.9970353245735168,0.5429652333259583,0.12859369814395905,0.14581571519374847,0.14705516397953033,0.0859304666519165,0.24743521213531494,0.18337163985210353,29694.0,24,0.1,42384,1
205,RS2473_gt.nii,0.00018787737644743174,65.80440521240234,0.34637483954429626,1.0026495456695557,5.701430320739746,0.9939891695976257,0.6536251902580261,-0.0026495191268622875,-4.701430320739746,0.00601084902882576,,0.4848625063896179,0.9966176748275757,0.6745122075080872,0.6530739665031433,1.4099079370498657,1.4052871465682983,0.3490244150161743,5.6954193115234375,0.00018074398743829286,88211.0,12,0.10526315789473684,154200,4
206,PS4641_gt.nii,0.7017101645469666,96.60745239257812,0.6246463656425476,0.9988377094268799,0.6667066812515259,0.9986032247543335,0.37535360455513,0.0011623093159869313,0.3332933187484741,0.0013968002749606967,0.04135224223136902,0.47600558400154114,0.997450053691864,0.8117420673370361,0.6449915766716003,0.6440575122833252,0.6453339457511902,0.6234841346740723,0.6653099060058594,0.7438677755553216,5437.0,20,0.09090909090909091,62216,1
207,RS4908_gt.nii,0.028174011036753654,86.56211853027344,0.011355815455317497,0.9995884895324707,0.0187740009278059,0.9993147253990173,0.9886441826820374,0.0004114975454285741,0.9812260270118713,0.0006852637743577361,0.15992245078086853,0.007126275449991226,0.9989038109779358,0.5054721236228943,0.01415170170366764,0.014070142060518265,0.014601167291402817,0.010944247245788574,0.018088698387145996,0.024189114898295765,5980.0,20,0.09090909090909091,11624,1
208,RS5025_gt.nii,0.0,79.3753662109375,0.0,0.9995238184928894,0.0,0.9997686147689819,1.0,0.0004761724267154932,1.0,0.00023137616517487913,1.0,0.0,0.9992926716804504,0.4997619092464447,0.0,-0.00033192613045684993,0.0,-0.0004761815071105957,-0.0002313852310180664,0.0,2216.0,29,0.0,3880,7
209,RS2007_gt.nii,0.0,118.2455062866211,0.0,0.9986433386802673,0.0,0.999462366104126,1.0,0.0013566744746640325,1.0,0.000537647632881999,1.0,0.0,0.9981071352958679,0.49932166934013367,0.0,-0.0008540567359887064,0.0,-0.001356661319732666,-0.0005376338958740234,0.0,12201.0,14,0.0,9008,2
210,PS4468_gt.nii,0.0,83.25983428955078,0.0,0.9973776936531067,0.0,0.9998493790626526,1.0,0.002622283063828945,1.0,0.00015059855650179088,1.0,0.0,0.9972279071807861,0.49868884682655334,0.0,-0.0006284202681854367,0.0,-0.0026223063468933105,-0.0001506209373474121,0.0,40877.0,18,0.0,2520,1
211,PS5333_gt.nii,0.017382867634296417,95.1052017211914,0.017508143559098244,0.9990268349647522,0.013006654568016529,0.9992801547050476,0.9824918508529663,0.0009731620666570961,0.9869933724403381,0.0007198392995633185,0.1907861977815628,0.007518797181546688,0.9983084201812744,0.5082674622535706,0.014925372786819935,0.014253499917685986,0.015090472996234894,0.016534924507141113,0.012286782264709473,0.019479931140708527,2840.0,20,0.07692307692307693,12280,3
212,RS4744_gt.nii,0.27581286430358887,42.76154708862305,0.15529155731201172,0.9988902807235718,0.33720389008522034,0.9969348907470703,0.8447084426879883,0.0011097458191215992,0.6627960801124573,0.00306509668007493,0.07794515043497086,0.11897588521242142,0.9958342909812927,0.5770909190177917,0.21265138685703278,0.22697605192661285,0.22883380949497223,0.1541818380355835,0.33413875102996826,0.3033653691620327,39776.0,20,0.08695652173913043,60776,2
213,RS5147_gt.nii,0.33057618141174316,27.92848014831543,0.1892746090888977,0.998823344707489,0.4917374551296234,0.9951418042182922,0.8107253909111023,0.0011766566894948483,0.5082625150680542,0.0048581697046756744,0.07308350503444672,0.1583046317100525,0.9939833879470825,0.5940489768981934,0.27333852648735046,0.3026235103607178,0.3050793409347534,0.18809795379638672,0.48687922954559326,0.3526385199769675,63222.0,1,0.4,100304,2
214,RS4989_gt.nii,0.5466809272766113,97.64732360839844,0.3854166567325592,0.9993144869804382,0.6404716372489929,0.998055100440979,0.6145833134651184,0.0006855325773358345,0.3595283627510071,0.0019449008395895362,0.040467143058776855,0.31686240434646606,0.9973754286766052,0.6923655867576599,0.481238454580307,0.49564212560653687,0.49683845043182373,0.3847311735153198,0.6385266780853271,0.5941613696199217,24661.0,33,0.058823529411764705,52992,1
215,RS4955_gt.nii,0.4290928542613983,71.49054718017578,0.3092997670173645,0.9971266984939575,0.45106881856918335,0.9947401285171509,0.6907002329826355,0.002873313380405307,0.5489311814308167,0.005259896162897348,0.08791001886129379,0.22471575438976288,0.9919158816337585,0.6532132625579834,0.366968035697937,0.3696047067642212,0.3735176920890808,0.3064265251159668,0.44580888748168945,0.4479234318919843,47942.0,8,0.4,127100,2
216,PS4410_gt.nii,0.0,123.86080932617188,0.0,0.9983082413673401,0.0,0.9998944401741028,1.0,0.001691758050583303,1.0,0.0001055595712387003,1.0,0.0,0.9982030391693115,0.49915412068367004,0.0,-0.0004225887532811612,0.0,-0.0016917586326599121,-0.0001055598258972168,0.0,25907.0,13,0.0,1768,1
217,RS5126_gt.nii,0.40187808871269226,68.07569122314453,0.25484946370124817,0.9987555146217346,0.5379770994186401,0.9957756996154785,0.7451505661010742,0.0012444881722331047,0.46202293038368225,0.004224289674311876,0.0653156265616417,0.20908689498901367,0.994549572467804,0.6268025040626526,0.345859169960022,0.3679162561893463,0.37027445435523987,0.2536050081253052,0.5337527990341187,0.44307184750733136,56618.0,19,0.16666666666666666,94856,3
218,PS4339_gt.nii,0.36102741956710815,78.79815673828125,0.2178800404071808,0.9976206421852112,0.5064573287963867,0.9912908673286438,0.7821199893951416,0.0023793813306838274,0.49354270100593567,0.008709109388291836,0.0946136936545372,0.1797209531068802,0.9889793992042542,0.6077503561973572,0.3046838343143463,0.3275134563446045,0.3321850895881653,0.21550071239471436,0.49774813652038574,0.36898722070919143,114156.0,6,0.14285714285714285,185928,7
219,PS1753_gt.nii,0.21854814887046814,95.84153747558594,0.13590165972709656,0.9981485605239868,0.317531555891037,0.9945427179336548,0.8640983700752258,0.0018514181720092893,0.6824684143066406,0.0054572708904743195,0.1045198068022728,0.10517951101064682,0.9927176833152771,0.5670251250267029,0.19033923745155334,0.2045327126979828,0.207733154296875,0.13405025005340576,0.31207430362701416,0.2401766078252653,65875.0,16,0.13333333333333333,105672,1
220,RS2938_gt.nii,0.01745310053229332,108.540771484375,0.010677749291062355,0.9992833733558655,0.013712127692997456,0.9990770816802979,0.9893222451210022,0.000716639042366296,0.9862878918647766,0.0009229326387867332,0.20575633645057678,0.006039346102625132,0.9983617663383484,0.5049805641174316,0.012006183154881,0.011286920867860317,0.012100192718207836,0.009961128234863281,0.012789249420166016,0.02361759298543346,7148.0,17,0.10526315789473684,15640,2
221,RS5132_gt.nii,0.12358279526233673,99.90921020507812,0.10474537312984467,0.9992897510528564,0.08357060700654984,0.9994463324546814,0.8952546119689941,0.0007102706586010754,0.9164294004440308,0.0005536791868507862,0.07608025521039963,0.048749830573797226,0.9987369179725647,0.5520175695419312,0.09296751022338867,0.09293370693922043,0.09356085956096649,0.1040351390838623,0.08301699161529541,0.11932099104543208,1281.0,23,0.08,10368,1
222,PS5286_gt.nii,0.000511718331836164,114.02914428710938,0.00020955574291292578,0.9997564554214478,0.0004894762532785535,0.9994311332702637,0.9997904300689697,0.0002435639180475846,0.9995105266571045,0.0005688860546797514,0.519298255443573,0.0001467566762585193,0.9991878271102905,0.499983012676239,0.0002934702788479626,-5.196713755140081e-05,0.0003202694933861494,-3.3974647521972656e-05,-7.939338684082031e-05,0.0005345449685954831,7029.0,13,0.125,9544,2
223,RS4912_gt.nii,0.0006669334252364933,107.85664367675781,0.0003048780490644276,0.9997509121894836,0.000478583388030529,0.9996089935302734,0.9996951222419739,0.00024906598264351487,0.9995214343070984,0.00039098464185371995,0.4743589758872986,0.00018627177632879466,0.9993601441383362,0.5000278949737549,0.00037247416912578046,6.992185808485374e-05,0.00038198110996745527,5.5789947509765625e-05,8.761882781982422e-05,0.0007047216349541931,3802.0,10,0.18181818181818182,6560,1
224,RS4893_gt.nii,0.15999384224414825,100.46890258789062,0.26139602065086365,0.9994339942932129,0.0717637836933136,0.9998763203620911,0.7386040091514587,0.0005659812013618648,0.928236186504364,0.00012369544128887355,0.0444638729095459,0.059665095061063766,0.9993104934692383,0.6304150223731995,0.11261122673749924,0.13669632375240326,0.1369626522064209,0.2608300447463989,0.07164013385772705,0.14295452332262149,6869.0,36,0.045454545454545456,2808,4
225,RS5221_gt.nii,0.0,89.29165649414062,0.0,0.9997147917747498,0.0,0.999722421169281,1.0,0.00028522778302431107,1.0,0.00027759838849306107,1.0,0.0,0.9994373321533203,0.4998573958873749,0.0,-0.00028138721245341003,0.0,-0.00028520822525024414,-0.00027757883071899414,0.0,1255.0,25,0.0,4656,3
226,PS3947_gt.nii,0.0,92.08365631103516,0.0,0.9994498491287231,0.0,0.9995725154876709,1.0,0.0005501474952325225,1.0,0.00042748116538859904,1.0,0.0,0.9990228414535522,0.4997249245643616,0.0,-0.00048495124792680144,0.0,-0.0005501508712768555,-0.00042748451232910156,0.0,322.0,8,0.0,7168,5
227,RS2688_gt.nii,0.0,107.40763092041016,0.0,0.999567985534668,0.0,0.9998888373374939,1.0,0.000432002852903679,1.0,0.00011115107190562412,1.0,0.0,0.9994569420814514,0.499783992767334,0.0,-0.00021912914235144854,0.0,-0.00043201446533203125,-0.00011116266250610352,0.0,4269.0,10,0.0,1864,7
228,PS5257_gt.nii,0.4034125506877899,22.29349708557129,0.2531287372112274,0.9994759559631348,0.5756534337997437,0.9979058504104614,0.746871292591095,0.0005240214522928,0.42434656620025635,0.0020941654220223427,0.043520014733076096,0.21332353353500366,0.9973858594894409,0.6263023614883423,0.35163503885269165,0.3806360065937042,0.38172560930252075,0.25260472297668457,0.5735592842102051,0.4492586646519974,28849.0,13,0.13333333333333333,46984,1
229,RS5205_gt.nii,0.0002596576523501426,55.67045593261719,0.000140900636324659,0.9977423548698425,0.0005322404904291034,0.9915216565132141,0.999859094619751,0.0022576728370040655,0.9994677305221558,0.008478319272398949,0.8001295328140259,0.00011141999129904434,0.9893020987510681,0.4989416301250458,0.0002228151570307091,-0.0041012242436409,0.00027384853456169367,-0.0021167397499084473,-0.00794607400894165,0.000288904618140321,114244.0,13,0.16666666666666666,141944,1
230,RS5208_gt.nii,0.0,79.7822036743164,0.0,0.9997806549072266,0.0,0.9998335242271423,1.0,0.00021932198433205485,1.0,0.00016645266441628337,1.0,0.0,0.9996142983436584,0.4998903274536133,0.0,-0.00019106734544038773,0.0,-0.0002193450927734375,-0.00016647577285766602,0.0,58.0,9,0.0,2792,3
231,RS4613_gt.nii,0.0,93.7229995727539,0.0,0.9994075894355774,0.0,0.9994670748710632,1.0,0.0005924280849285424,1.0,0.0005329426494427025,1.0,0.0,0.9988752603530884,0.4997037947177887,0.0,-0.0005618987488560379,0.0,-0.0005924105644226074,-0.0005329251289367676,0.0,1580.0,10,0.0,8936,1
232,RS5000_gt.nii,0.24176718294620514,21.494184494018555,0.1315593421459198,0.9980477690696716,0.5328924655914307,0.9854831099510193,0.8684406280517578,0.0019522460643202066,0.4671075642108917,0.014516888186335564,0.1085885763168335,0.1179567500948906,0.9836230278015137,0.5648035407066345,0.2110220342874527,0.2592009902000427,0.2647772431373596,0.12960708141326904,0.5183756351470947,0.23973145692447714,211835.0,9,0.5,279296,1
233,RS3777_gt.nii,0.6805427670478821,114.05787658691406,0.6223264932632446,0.9988980889320374,0.6303153038024902,0.9988598823547363,0.377673476934433,0.0011018896475434303,0.36968469619750977,0.001140108215622604,0.04037968069314957,0.4559171199798584,0.9977647066116333,0.8106123208999634,0.6262954473495483,0.6251872777938843,0.6263081431388855,0.6212246417999268,0.6291751861572266,0.6807178676255564,1799.0,17,0.1111111111111111,50496,1
234,RS5090_gt.nii,0.0,89.55445098876953,0.0,0.999426543712616,0.0,0.9987647533416748,1.0,0.0005734489532187581,1.0,0.001235238858498633,1.0,0.0,0.9981927275657654,0.499713271856308,0.0,-0.0008416331838816404,0.0,-0.0005734562873840332,-0.0012352466583251953,0.0,14363.0,8,0.0,20712,3
235,RS3921_gt.nii,0.15358242392539978,81.78141021728516,0.33293649554252625,1.000207543373108,1.707366704940796,0.9989977478981018,0.6670634746551514,-0.00020749741815961897,-0.7073667049407959,0.001002247678115964,,0.38620880246162415,0.9992052316665649,0.6665720343589783,0.5572159290313721,0.753966212272644,0.75395268201828,0.33314406871795654,1.706364393234253,0.13317855635289153,9560.0,23,0.07407407407407407,25200,3
236,RS3611_gt.nii,0.0,113.90522003173828,0.0,0.9997056722640991,0.0,0.9991590976715088,1.0,0.0002943367580883205,1.0,0.0008409112342633307,1.0,0.0,0.9988652467727661,0.49985283613204956,0.0,-0.000497504894156009,0.0,-0.0002943277359008789,-0.0008409023284912109,0.0,10622.0,21,0.0,14104,1
237,RS4092_gt.nii,0.0,114.39667510986328,0.0,0.9997237920761108,0.0,0.9998235106468201,1.0,0.00027619703905656934,1.0,0.00017647848289925605,1.0,0.0,0.9995474219322205,0.4998618960380554,0.0,-0.00022077780158724636,0.0,-0.00027620792388916016,-0.00017648935317993164,0.0,28.0,20,0.0,2960,1
238,RS4764_gt.nii,0.37699776887893677,75.24559020996094,0.3764190375804901,0.9980944991111755,0.2202872335910797,0.9991072416305542,0.6235809922218323,0.0019054803997278214,0.7797127366065979,0.0008927315357141197,0.06642311811447144,0.1613907665014267,0.9972066879272461,0.6872567534446716,0.2779267132282257,0.2866465151309967,0.28795886039733887,0.37451350688934326,0.21939444541931152,0.36369868537785305,15234.0,12,0.2857142857142857,23960,5
239,RS5251_gt.nii,0.3713473677635193,90.02777099609375,0.22994299232959747,0.999347448348999,0.45269593596458435,0.9981945753097534,0.7700570225715637,0.0006525299977511168,0.547304093837738,0.0018054264364764094,0.05057740584015846,0.17992432415485382,0.9975457191467285,0.61464524269104,0.30497604608535767,0.32153522968292236,0.3226364254951477,0.22929048538208008,0.45089054107666016,0.4244203800709403,22999.0,29,0.06451612903225806,39288,1
240,RS4848_gt.nii,0.0005093486979603767,100.2022933959961,0.0002796942135319114,0.9989604353904724,0.0006893382524140179,0.997440755367279,0.9997203350067139,0.0010395407443866134,0.9993106722831726,0.002559217857196927,0.6584045886993408,0.000199004978640005,0.9964065551757812,0.4996200501918793,0.0003979307657573372,-0.001191982300952077,0.00043909443775191903,-0.0007598996162414551,-0.0018699169158935547,0.0006080721578960703,31039.0,17,0.1111111111111111,42904,1
241,RS5150_gt.nii,1.7364191962325408e-18,96.70185852050781,0.0,0.999758780002594,0.0,0.9999737739562988,1.0,0.0002412263274891302,1.0,2.623237196530681e-05,1.0,0.0,0.9997325539588928,0.499879390001297,0.0,-7.954834291012958e-05,0.0,-0.00024121999740600586,-2.6226043701171875e-05,0.0,3444.0,18,0.0,440,2
242,RS4132_gt.nii,0.0,110.03680419921875,0.0,0.9966273903846741,0.0,0.9997602701187134,1.0,0.0033725807443261147,1.0,0.00023970364418346435,1.0,0.0,0.9963893294334412,0.49831369519233704,0.0,-0.0008991217473521829,0.0,-0.0033726096153259277,-0.0002397298812866211,0.0,50894.0,14,0.0,4008,3
243,RS5108_gt.nii,0.02490263059735298,64.96922302246094,0.01216032076627016,0.9987858533859253,0.061273712664842606,0.993595540523529,0.9878396987915039,0.0012141403276473284,0.9387263059616089,0.006404463667422533,0.24011413753032684,0.010250640101730824,0.9923974871635437,0.5054730772972107,0.020293261855840683,0.024507317692041397,0.02729666605591774,0.010946154594421387,0.05486929416656494,0.025485202762665433,93446.0,17,0.1111111111111111,108632,3
244,PS4300_gt.nii,0.19295619428157806,50.635955810546875,0.10020793229341507,0.9996857643127441,0.19214844703674316,0.999329149723053,0.8997920751571655,0.00031423146720044315,0.8078515529632568,0.0006708726286888123,0.05302940681576729,0.07050416618585587,0.9990153908729553,0.5499468445777893,0.13172142207622528,0.13830184936523438,0.13876165449619293,0.09989368915557861,0.19147753715515137,0.18881856540084388,7558.0,6,0.25,12504,1
245,RS5102_gt.nii,0.05707063898444176,25.01999282836914,0.026030762121081352,0.9991620182991028,0.08445460349321365,0.9971137642860413,0.9739692211151123,0.0008379592327401042,0.9155454039573669,0.0028862468898296356,0.15212556719779968,0.020301779732108116,0.9962809085845947,0.5125963687896729,0.039795637130737305,0.04533139616250992,0.04688728600740433,0.025192737579345703,0.08156836032867432,0.057687159810832514,39924.0,18,0.21052631578947367,49672,2
246,RS4122_gt.nii,0.0,82.22530364990234,0.0,0.9998161196708679,0.0,0.9999809265136719,1.0,0.00018388383614365011,1.0,1.9076993339695036e-05,1.0,0.0,0.9997970461845398,0.49990805983543396,0.0,-5.922795753576793e-05,0.0,-0.00018388032913208008,-1.9073486328125e-05,0.0,2522.0,18,0.0,320,1
247,RS4117_gt.nii,0.23510003089904785,115.33126068115234,0.2632080614566803,0.9992824792861938,0.13840755820274353,0.9996771812438965,0.7367919683456421,0.0007175367791205645,0.8615924119949341,0.0003227894485462457,0.049621015787124634,0.09975744783878326,0.9989602565765381,0.6312452554702759,0.18141718208789825,0.1903836727142334,0.1908664107322693,0.26249051094055176,0.1380847692489624,0.22893349914135133,6311.0,56,0.03508771929824561,7344,1
248,PS4333_gt.nii,0.10877201706171036,77.10382843017578,0.3237530291080475,0.9979860186576843,0.05929536372423172,0.9997343420982361,0.6762469410896301,0.0020139957778155804,0.9407046437263489,0.0002656303404364735,0.07310565561056137,0.05276070535182953,0.9977217316627502,0.6608695387840271,0.1002330482006073,0.13781209290027618,0.1385534405708313,0.3217390775680542,0.05902969837188721,0.10788486875443397,28798.0,14,0.125,6576,1
249,RS4096_gt.nii,0.0,57.9741325378418,0.0,0.9995917081832886,0.0,0.9997920393943787,1.0,0.0004083171079400927,1.0,0.00020798591140192002,1.0,0.0,0.9993838667869568,0.4997958540916443,0.0,-0.0002914175856858492,0.0,-0.0004082918167114258,-0.0002079606056213379,0.0,2077.0,32,0.0,3488,4
250,RS5162_gt.nii,0.49747589230537415,26.803905487060547,0.33459189534187317,0.99922114610672,0.6494409441947937,0.9971364736557007,0.6654081344604492,0.0007788604125380516,0.3505590856075287,0.0028635431081056595,0.04602626711130142,0.28340643644332886,0.9963672757148743,0.6669065356254578,0.4416472017765045,0.4645814895629883,0.46615198254585266,0.3338130712509155,0.6465773582458496,0.5448832425345299,38624.0,30,0.06896551724137931,72040,1
251,RS4933_gt.nii,6.140243203844875e-05,109.67063903808594,0.00010647359158610925,0.9983043670654297,3.51704002241604e-05,0.9994392991065979,0.9998935461044312,0.001695628510788083,0.9999648332595825,0.0005606974591501057,0.7996024489402771,2.643823972903192e-05,0.9977455735206604,0.49920541048049927,5.287508247420192e-05,-0.0009138620807789266,6.119410682003945e-05,-0.0015891790390014648,-0.0005255341529846191,6.751054852320675e-05,16735.0,14,0.1,9392,3
252,RS4864_gt.nii,0.0057957046665251255,95.92105865478516,0.0024124374613165855,0.9990888833999634,0.005281690042465925,0.9980016946792603,0.9975875616073608,0.0009110922110266984,0.9947183132171631,0.0019982841331511736,0.38065746426582336,0.0016587823629379272,0.9970942735671997,0.5007506608963013,0.003312070621177554,0.002220253460109234,0.003569558262825012,0.001501321792602539,0.003283381462097168,0.005660772940107624,23130.0,19,0.18181818181818182,33576,2
253,RS2703_gt.nii,0.08211847394704819,66.4868392944336,0.06665558367967606,0.9988030195236206,0.056577153503894806,0.9989947080612183,0.9333444237709045,0.0011969568440690637,0.9434228539466858,0.0010053144069388509,0.11817004531621933,0.031568173319101334,0.9978002905845642,0.5327293276786804,0.06120424345135689,0.060312990099191666,0.06140995770692825,0.06545865535736084,0.055571913719177246,0.08992711642683611,155.0,26,0.12121212121212122,18048,4
254,RS5085_gt.nii,0.2143728882074356,48.21825408935547,0.11829039454460144,0.9991899132728577,0.3424132168292999,0.996863067150116,0.881709635257721,0.0008101043058559299,0.6575868129730225,0.003136909333989024,0.07642953097820282,0.09639278799295425,0.9960597157478333,0.5587401390075684,0.1758362352848053,0.19964538514614105,0.20125654339790344,0.11748027801513672,0.3392763137817383,0.2292140674770851,43102.0,16,0.13333333333333333,59616,1
255,RS5279_gt.nii,0.43132609128952026,13.304134368896484,0.28355905413627625,0.9994950294494629,0.5303560495376587,0.9985605478286743,0.7164409756660461,0.0005049707251600921,0.4696439504623413,0.0014394470490515232,0.04049098119139671,0.2266479879617691,0.9980581402778625,0.6415270566940308,0.36954039335250854,0.3869263529777527,0.3877979516983032,0.2830541133880615,0.528916597366333,0.4614789753504108,16906.0,10,0.18181818181818182,33672,1
256,RS4202_gt.nii,0.0,95.34149169921875,0.0,0.9993435740470886,0.0,0.9998745322227478,1.0,0.0006564486538991332,1.0,0.00012549053644761443,1.0,0.0,0.999218225479126,0.4996717870235443,0.0,-0.00028701586415991187,0.0,-0.000656425952911377,-0.00012546777725219727,0.0,8472.0,26,0.0,2104,1
257,RS4469_gt.nii,0.019551249220967293,82.14163970947266,0.009333538822829723,0.9991902709007263,0.017528610303997993,0.998467743396759,0.9906664490699768,0.0008097288082353771,0.9824714064598083,0.0015322658000513911,0.227528914809227,0.006127823144197464,0.9976605176925659,0.5042619109153748,0.012181003578007221,0.011676892638206482,0.012790776789188385,0.008523821830749512,0.015996336936950684,0.021477701353450188,16185.0,11,0.1,25928,6
258,RS2366_gt.nii,0.0005738410400226712,107.31028747558594,0.0021984924096614122,0.9986485242843628,0.0003086827928200364,0.9998103976249695,0.9978014826774597,0.0013514937600120902,0.9996913075447083,0.00018962025933433324,0.43954962491989136,0.00027075113030150533,0.9984593987464905,0.5004234910011292,0.0005413556937128305,0.00031756231328472495,0.0008237941074185073,0.0008469820022583008,0.00011909008026123047,0.0005984184654840778,19031.0,16,0.1,3184,2
259,PS5317_gt.nii,0.0,72.61542510986328,0.0,0.9998399615287781,0.0,0.9998173713684082,1.0,0.00016006770601961762,1.0,0.00018265786638949066,1.0,0.0,0.9996573328971863,0.49991998076438904,0.0,-0.00017099014075938612,0.0,-0.00016003847122192383,-0.00018262863159179688,0.0,860.0,20,0.0,3064,1
260,RS5235_gt.nii,0.007202941924333572,54.17794418334961,0.0035804645158350468,0.999043345451355,0.019469352439045906,0.9947366118431091,0.9964195489883423,0.0009566364460624754,0.9805306196212769,0.005263369996100664,0.3407542109489441,0.003033463843166828,0.9937901496887207,0.5013118982315063,0.0060485792346298695,0.006105248350650072,0.00834921095520258,0.0026237964630126953,0.0142059326171875,0.007891755977942916,79565.0,13,0.2857142857142857,88536,3
261,RS5028_gt.nii,0.20810262858867645,112.13563537597656,0.3931139409542084,0.9987829327583313,0.12226379662752151,0.9997380375862122,0.606886088848114,0.0012170553673058748,0.8777362108230591,0.0002619678562041372,0.05270863324403763,0.10285073518753052,0.9985218644142151,0.6959484219551086,0.18651795387268066,0.2186598777770996,0.21923412382602692,0.3918968439102173,0.12200188636779785,0.2118164208016689,15402.0,10,0.16666666666666666,7232,1
262,RS2958_gt.nii,0.09850657731294632,90.57648468017578,0.07218226045370102,0.9978627562522888,0.09271103143692017,0.9971946477890015,0.9278177618980408,0.002137253526598215,0.9072889685630798,0.0028053245041519403,0.1468106508255005,0.04230114445090294,0.9950704574584961,0.535022497177124,0.0811687558889389,0.07935644686222076,0.08180520683526993,0.07004499435424805,0.0899057388305664,0.10708213636630122,17444.0,25,0.06666666666666667,50608,4
263,RS5114_gt.nii,0.3780917525291443,55.36830520629883,0.23178814351558685,0.9989780187606812,0.590324342250824,0.9951379895210266,0.768211841583252,0.0010219961404800415,0.40967562794685364,0.004862022586166859,0.06226653978228569,0.19966980814933777,0.9941344857215881,0.6153830885887146,0.332874596118927,0.36756616830825806,0.36990565061569214,0.2307661771774292,0.5854623317718506,0.4091799235006375,69935.0,3,0.4,105920,2
264,PS4318_gt.nii,0.025853309780359268,60.79631042480469,0.012956308200955391,0.9991589188575745,0.037475209683179855,0.9975094795227051,0.9870436787605286,0.0008410557056777179,0.9625247716903687,0.002490545390173793,0.20305028557777405,0.009721310809254646,0.9966726899147034,0.506057620048523,0.01925543323159218,0.02058757096529007,0.022034980356693268,0.012115240097045898,0.034984707832336426,0.03082114735658043,33548.0,15,0.17391304347826086,42296,6
265,RS4895_gt.nii,0.0004386445798445493,61.814239501953125,0.0,0.9995822310447693,0.0,0.9989557862281799,1.0,0.00041778781451284885,1.0,0.0010442323982715607,1.0,0.0,0.9985388517379761,0.49979111552238464,0.0,-0.0006605055532418191,0.0,-0.0004177689552307129,-0.0010442137718200684,0.0,12629.0,6,0.0,17512,5
266,PS3038_gt.nii,0.00034688497544266284,77.78656005859375,0.00019379844889044762,0.9992434978485107,0.0003944150812458247,0.9984613060951233,0.9998062252998352,0.0007564733386971056,0.9996055960655212,0.0015386644518002868,0.6639127135276794,0.00012996465375181288,0.997707188129425,0.49971863627433777,0.0002598955179564655,-0.0008023966802284122,0.00027647247770801187,-0.0005627274513244629,-0.0011442899703979492,0.00042977479800584495,17212.0,14,0.1111111111111111,25800,2
267,PS5314_gt.nii,0.27216947078704834,87.68124389648438,0.15354003012180328,0.9991183280944824,0.4742032289505005,0.9956315755844116,0.8464599847793579,0.0008816845947876573,0.5257967710494995,0.004368440248072147,0.0704401358962059,0.131203293800354,0.9947617053985596,0.5763291716575623,0.23197118937969208,0.2678137421607971,0.26983174681663513,0.1526583433151245,0.4698348045349121,0.2708903130995632,59654.0,25,0.09090909090909091,86440,1
268,RS5089_gt.nii,0.0009844942251220345,85.02583312988281,0.000516173429787159,0.9995540976524353,0.0008019246160984039,0.9993072152137756,0.9994838237762451,0.00044591326150111854,0.9991980791091919,0.000692795729264617,0.4821731746196747,0.0003141361230518669,0.9988619089126587,0.5000351071357727,0.0006280749221332371,8.756377064855769e-05,0.0006433756207115948,7.021427154541016e-05,0.00010919570922851562,0.0014391940513312545,7208.0,13,0.07692307692307693,11624,7
269,RS5191_gt.nii,0.0,97.51306915283203,0.0,0.9997335076332092,0.0,0.9996666312217712,1.0,0.00026652158703655005,1.0,0.0003333979984745383,1.0,0.0,0.99940025806427,0.4998667538166046,0.0,-0.0002980902208946645,0.0,-0.0002664923667907715,-0.00033336877822875977,0.0,2086.0,18,0.0,5592,1
270,RS5006_gt.nii,0.00013867381494492292,85.53362274169922,7.119802467059344e-05,0.9992978572845459,0.0002552539808675647,0.9974868893623352,0.9999287724494934,0.0007021179189905524,0.9997447729110718,0.0025130829308182,0.7585262060165405,5.5673088354524225e-05,0.9967883229255676,0.49968454241752625,0.00011133997759316117,-0.001193528063595295,0.00013480942288879305,-0.0006309151649475098,-0.0022578835487365723,0.00016536214309337448,34022.0,19,0.09523809523809523,42136,1
271,PS5239_gt.nii,1.8906450350186788e-05,101.87246704101562,1.2457643606467173e-05,0.9976028800010681,2.4983761250041425e-05,0.9952040314674377,0.9999875426292419,0.0023971451446413994,0.9999750256538391,0.004795966204255819,0.9327634572982788,8.31275883683702e-06,0.9928297996520996,0.4988076686859131,1.662537943047937e-05,-0.003373025916516781,1.764196167641785e-05,-0.002384662628173828,-0.004770994186401367,2.076605995161508e-05,45287.0,24,0.07692307692307693,80272,1
272,PS5256_gt.nii,0.10228458791971207,96.75897979736328,0.05469715595245361,0.9992658495903015,0.10325215011835098,0.9985401630401611,0.9453028440475464,0.0007341507589444518,0.8967478275299072,0.0014598381239920855,0.10382527112960815,0.037081651389598846,0.9978083372116089,0.5269814729690552,0.07151153683662415,0.07411490380764008,0.0751505047082901,0.05396294593811035,0.1017923355102539,0.11701028798082883,16581.0,22,0.08695652173913043,25888,2
273,PS5236_gt.nii,0.0333586223423481,94.3559799194336,0.017849382013082504,0.9983174204826355,0.07587753981351852,0.9924430251121521,0.9821506142616272,0.001682568108662963,0.9241224527359009,0.007556979078799486,0.2349041849374771,0.014662008732557297,0.9907870292663574,0.5080834031105042,0.028900280594825745,0.033234406262636185,0.03680172935128212,0.0161668062210083,0.06832051277160645,0.03657877158942714,105354.0,13,0.2,128856,1
274,RS5083_gt.nii,0.21059785783290863,81.33264923095703,0.11944029480218887,0.998004138469696,0.36673668026924133,0.9915339350700378,0.8805596828460693,0.001995857572183013,0.6332632899284363,0.008466087281703949,0.11447074264287949,0.09901837259531021,0.9895836114883423,0.558722198009491,0.1801942139863968,0.2051265388727188,0.2092919945716858,0.11744439601898193,0.35827064514160156,0.2374702482148929,117753.0,18,0.2222222222222222,160800,2
275,RS5135_gt.nii,0.1391640454530716,56.621551513671875,0.0749102532863617,0.9991371035575867,0.27038517594337463,0.996063232421875,0.9250897169113159,0.0008628686191514134,0.729614794254303,0.003936754539608955,0.09692443162202835,0.06231408938765526,0.9952086806297302,0.537023663520813,0.11731763929128647,0.14046283066272736,0.1423187255859375,0.07404732704162598,0.26644837856292725,0.157811553743667,56679.0,13,0.125,71312,2
276,PS5276_gt.nii,0.05196329206228256,90.21086120605469,0.026818707585334778,0.9994229674339294,0.08772426843643188,0.9979894161224365,0.9731813073158264,0.0005770318675786257,0.9122757315635681,0.0020106013398617506,0.1279192864894867,0.0209701806306839,0.9974148273468018,0.5131208300590515,0.04107892885804176,0.04742646962404251,0.048504140228033066,0.026241660118103027,0.08571362495422363,0.056955428851695175,26060.0,21,0.09523809523809523,34640,1
277,RS4946_gt.nii,0.018248869106173515,75.19607543945312,0.006788759026676416,0.9993400573730469,0.01532020978629589,0.9984990954399109,0.9932112693786621,0.0006599259213544428,0.9846798181533813,0.0015008955961093307,0.23768769204616547,0.004726443439722061,0.9978411793708801,0.5030643939971924,0.009408418089151382,0.009203057736158371,0.01019829511642456,0.006128787994384766,0.013819336891174316,0.016866879137043392,18461.0,15,0.17391304347826086,25336,4
278,RS4240_gt.nii,0.0,77.04544067382812,0.0,0.9987165331840515,0.0,0.9998887777328491,1.0,0.0012834902154281735,1.0,0.00011124582670163363,1.0,0.0,0.9986055493354797,0.49935826659202576,0.0,-0.00037786626489833,0.0,-0.0012834668159484863,-0.0001112222671508789,0.0,18922.0,19,0.0,1864,1
279,RS5379_gt.nii,0.0,78.05125427246094,0.0,0.9998813271522522,0.0,0.9997954368591309,1.0,0.00011869712761836126,1.0,0.00020458741346374154,1.0,0.0,0.9996767640113831,0.4999406635761261,0.0,-0.00015583305503241718,0.0,-0.00011867284774780273,-0.00020456314086914062,0.0,2278.0,11,0.0,3432,1
280,RS3867_gt.nii,0.20147232711315155,120.03749084472656,0.23132458329200745,0.9986427426338196,0.14561502635478973,0.9992309212684631,0.7686754465103149,0.0013572423486039042,0.8543849587440491,0.0007691071950830519,0.07114849984645844,0.09813202172517776,0.9978762269020081,0.6149836778640747,0.17872536182403564,0.18250980973243713,0.1835329234600067,0.22996735572814941,0.14484596252441406,0.2185456595264938,8564.0,11,0.18181818181818182,16760,1
281,RS5064_gt.nii,0.4707789421081543,72.11795806884766,0.4174412786960602,0.9985049962997437,0.3951413929462433,0.9986369013786316,0.5825587511062622,0.0014949764590710402,0.6048585772514343,0.0013631220208480954,0.05646521598100662,0.2546935975551605,0.9971487522125244,0.7079731225967407,0.40598535537719727,0.4047105610370636,0.4061383008956909,0.41594624519348145,0.39377832412719727,0.5096492595479345,1356.0,15,0.16666666666666666,39160,5
282,RS5131_gt.nii,0.0,93.07255554199219,0.0,0.999533474445343,0.0,0.9986141324043274,1.0,0.00046651612501591444,1.0,0.0013858575839549303,1.0,0.0,0.9981489181518555,0.4997667372226715,0.0,-0.000804067705757916,0.0,-0.0004665255546569824,-0.0013858675956726074,0.0,16837.0,15,0.0,23240,1
283,PS4273_gt.nii,0.09988803416490555,86.63140106201172,0.0826667994260788,0.998802125453949,0.07787016779184341,0.9988774657249451,0.91733318567276,0.0011978483526036143,0.9221298098564148,0.001122560235671699,0.10744193196296692,0.04177346080541611,0.997682511806488,0.5407344698905945,0.08019682765007019,0.07907304912805557,0.0802326425909996,0.08146893978118896,0.07674765586853027,0.1131093390277268,3103.0,14,0.08333333333333333,20504,5
284,RS3914_gt.nii,0.005318676587194204,125.20003509521484,0.03089887648820877,0.9986616373062134,0.0009788654278963804,0.9999588131904602,0.9691011309623718,0.0013383598998188972,0.9990211129188538,4.118237484362908e-05,0.17226944863796234,0.0009497086284682155,0.9986205697059631,0.5147802829742432,0.0018976150313392282,0.0052648261189460754,0.005499621853232384,0.029560565948486328,0.0009377002716064453,0.001985290799981952,21443.0,19,0.08695652173913043,712,2
285,RS5168_gt.nii,0.2965248227119446,34.71310806274414,0.1813436895608902,0.9983565211296082,0.34824949502944946,0.9960448145866394,0.818656325340271,0.0016434716526418924,0.6517505049705505,0.00395515700802207,0.08692381531000137,0.1353932023048401,0.9944192171096802,0.589850127696991,0.23849569261074066,0.24873635172843933,0.2513023018836975,0.17970025539398193,0.34429430961608887,0.33605702563632406,48081.0,14,0.16666666666666666,80852,6
286,RS4734_gt.nii,0.061839889734983444,79.02531433105469,0.0321245938539505,0.9981978535652161,0.08415540307760239,0.9950266480445862,0.9678754210472107,0.0018021498108282685,0.9158446192741394,0.00497337244451046,0.19149404764175415,0.02380296215415001,0.9932434558868408,0.5151612162590027,0.0464991070330143,0.04899992421269417,0.05199478939175606,0.03032243251800537,0.07918202877044678,0.07336819472832001,63176.0,13,0.08695652173913043,86040,6
287,PS3286_gt.nii,0.0,78.09992980957031,0.0,0.9984868168830872,0.0,0.9999057054519653,1.0,0.0015132063999772072,1.0,9.431804937776178e-05,1.0,0.0,0.9983927607536316,0.4992434084415436,0.0,-0.000377786549506709,0.0,-0.0015131831169128418,-9.429454803466797e-05,0.0,22608.0,13,0.0,1580,6
288,RS2687_gt.nii,0.008712466806173325,103.44564056396484,0.005316551774740219,0.9988826513290405,0.010369821451604366,0.9978118538856506,0.9946834444999695,0.0011173601960763335,0.9896301627159119,0.0021881675347685814,0.31435060501098633,0.0035270194057375193,0.9966993927955627,0.5020995736122131,0.007029246538877487,0.005861427169293165,0.00742507167160511,0.0041991472244262695,0.00818169116973877,0.009955049902227188,23123.0,15,0.1111111111111111,36866,2
289,RS4801_gt.nii,0.019674057140946388,116.73046112060547,0.029497098177671432,0.999340832233429,0.01091429591178894,0.9997605681419373,0.9705029129981995,0.0006591514684259892,0.9890856742858887,0.00023941256222315133,0.13004836440086365,0.00803054217249155,0.9991017580032349,0.5144189596176147,0.01593313366174698,0.017545418813824654,0.01794268749654293,0.028837919235229492,0.010674834251403809,0.019521561724937995,6473.0,17,0.10526315789473684,4136,1
290,RS3915_gt.nii,0.20136632025241852,57.516075134277344,0.1660800725221634,0.9987567067146301,0.12659288942813873,0.9990948438644409,0.8339199423789978,0.0012432698858901858,0.8734071254730225,0.0009051318629644811,0.07963255792856216,0.0773962065577507,0.9978542327880859,0.5824183821678162,0.14367268979549408,0.1439373642206192,0.1449984759092331,0.16483676433563232,0.12568771839141846,0.21483958170306608,1974.0,7,0.13333333333333333,18184,5
291,RS5159_gt.nii,0.44529303908348083,21.21320343017578,0.2844967544078827,0.999356210231781,0.6459766626358032,0.9970523118972778,0.7155032753944397,0.0006438146810978651,0.35402336716651917,0.0029476622585207224,0.04540993273258209,0.24612221121788025,0.9964165091514587,0.6419264674186707,0.395020991563797,0.42723020911216736,0.4286936819553375,0.2838529348373413,0.643028974533081,0.47873170731707315,41844.0,2,0.4,68992,2
292,PS5254_gt.nii,0.42587631940841675,82.22986602783203,0.2851772904396057,0.9981505870819092,0.49729323387145996,0.9954267740249634,0.7148227095603943,0.0018493999959900975,0.50270676612854,0.0045732539147138596,0.07452857494354248,0.22136251628398895,0.9936058521270752,0.6416639089584351,0.36248454451560974,0.37363260984420776,0.37658563256263733,0.2833278179168701,0.49272000789642334,0.45084372436120124,49459.0,18,0.15384615384615385,106944,1
293,RS5154_gt.nii,0.25146833062171936,92.71839141845703,0.14710934460163116,0.9995583295822144,0.34744641184806824,0.9986379146575928,0.85289067029953,0.0004416600277181715,0.6525535583496094,0.0013621116522699594,0.051947515457868576,0.11526306718587875,0.9981978535652161,0.5733338594436646,0.2067011296749115,0.2252984344959259,0.226080983877182,0.1466677188873291,0.3460843563079834,0.29542130723365956,17563.0,13,0.13333333333333333,26776,1
294,PS5308_gt.nii,0.12895047664642334,93.62158203125,0.08374244719743729,0.9995987415313721,0.11648063361644745,0.9994212985038757,0.9162575602531433,0.000401273398892954,0.8835193514823914,0.0005787257687188685,0.06474023312330246,0.05121247097849846,0.999020516872406,0.5416706204414368,0.09743504971265793,0.09828224778175354,0.09876423329114914,0.08334124088287354,0.11590194702148438,0.14441549983718657,4674.0,20,0.09090909090909091,10592,1
295,RS4820_gt.nii,0.0,99.61952209472656,0.0,0.9997647404670715,0.0,0.9997949004173279,1.0,0.00023524816788267344,1.0,0.00020508821762632579,1.0,0.0,0.999559760093689,0.49988237023353577,0.0,-0.00021965113410260528,0.0,-0.0002352595329284668,-0.00020509958267211914,0.0,1609.0,9,0.0,3440,4
296,PS3348_gt.nii,0.0005088720936328173,72.17340087890625,0.00024449877673760056,0.9989042282104492,0.0008729812107048929,0.996096134185791,0.9997555017471313,0.0010957543272525072,0.9991270303726196,0.003903839038684964,0.6791765689849854,0.00019104022067040205,0.9950089454650879,0.49957436323165894,0.0003820074489340186,-0.0016062484355643392,0.00046199874486774206,-0.0008512735366821289,-0.0030308961868286133,0.0005745888098829275,50978.0,22,0.06896551724137931,65440,4
297,RS5071_gt.nii,0.2571505308151245,81.21575927734375,0.1477769911289215,0.9991157650947571,0.4571565091609955,0.9957200884819031,0.8522230386734009,0.0008842577808536589,0.5428434610366821,0.004279934335500002,0.07179933041334152,0.12571677565574646,0.9948471784591675,0.5734463930130005,0.22335417568683624,0.2579230070114136,0.2599177062511444,0.14689278602600098,0.45287656784057617,0.27852525682533635,62063.0,29,0.09090909090909091,84120,1
298,PS5273_gt.nii,0.0046600159257650375,66.56200408935547,0.0027215578593313694,0.9991120100021362,0.004750434774905443,0.9984478950500488,0.9972784519195557,0.0008879998931661248,0.9952495694160461,0.0015521167078986764,0.36356544494628906,0.0017332715215161443,0.9975626468658447,0.5009167790412903,0.0034605448599904776,0.002421631943434477,0.0035956338979303837,0.0018335580825805664,0.003198385238647461,0.005664592308919738,16300.0,10,0.3076923076923077,26088,4
299,RS5120_gt.nii,0.10702760517597198,94.64671325683594,0.05261671543121338,0.999498188495636,0.11736300587654114,0.9987995028495789,0.9473832845687866,0.0005017913645133376,0.8826369643211365,0.00120052311103791,0.08896955847740173,0.03769894689321518,0.9982990026473999,0.5260574817657471,0.07265873998403549,0.07780616730451584,0.07858279347419739,0.05211496353149414,0.11616253852844238,0.10059837135015971,13283.0,15,0.125,21248,1


==> figs/adapt/ploras/FLAIR/atlas-mix-192-mb_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4854_gt.nii,0.09652232378721237,96.56578063964844,0.12069429457187653,0.9988534450531006,0.04457364231348038,0.9996100068092346,0.8793057203292847,0.0011465264251455665,0.9554263353347778,0.0003899841394741088,0.08880987018346786,0.03364717215299606,0.9984644651412964,0.559773862361908,0.06510379165410995,0.07267776876688004,0.07334701716899872,0.11954772472381592,0.04418361186981201,0.08463062553071045,11326.0,20,0.08333333333333333,7432,2
1,RS3833_gt.nii,0.2524413466453552,93.2523422241211,0.5374455451965332,0.9982249140739441,0.1170695573091507,0.9997971057891846,0.4625544548034668,0.001775088137947023,0.8829304575920105,0.00020288469386287034,0.054346803575754166,0.10635373741388321,0.9980232119560242,0.767835259437561,0.19225992262363434,0.250203937292099,0.2508356273174286,0.5356705188751221,0.11686670780181885,0.20610966057441255,27910.0,19,0.09523809523809523,7344,1
2,RS4830_gt.nii,0.708970844745636,70.028564453125,0.7002915143966675,0.9971237778663635,0.5371344685554504,0.9985694885253906,0.2997084856033325,0.0028762163128703833,0.4628655016422272,0.001430537085980177,0.060227397829294205,0.43673694133758545,0.9957157373428345,0.8487076759338379,0.6079567074775696,0.6112349033355713,0.613311231136322,0.6974153518676758,0.5357038974761963,0.6786323121133895,34500.0,11,0.15384615384615385,79584,1
3,RS5107_gt.nii,0.5672597289085388,60.25736999511719,0.8503996729850769,0.9931820631027222,0.3712993562221527,0.9992873072624207,0.1496003270149231,0.006817940156906843,0.6287006735801697,0.0007126961718313396,0.08218115568161011,0.3485337793827057,0.9925091862678528,0.9217908382415771,0.5169077515602112,0.5591244101524353,0.5619189143180847,0.8435816764831543,0.370586633682251,0.5252627837302595,116857.0,10,0.26666666666666666,79064,2
4,PS3313_gt.nii,0.0,86.9488296508789,0.0,0.9991215467453003,0.0,0.99750155210495,1.0,0.0008784406818449497,1.0,0.0024984318297356367,1.0,0.0,0.9966275095939636,0.49956077337265015,0.0,-0.0014814600581303239,0.0,-0.000878453254699707,-0.002498447895050049,0.0,30968.0,16,0.0,41880,2
5,RS4634_gt.nii,0.7094718813896179,10.466530799865723,0.6788699626922607,0.9974133372306824,0.5552535057067871,0.9984707236289978,0.32113003730773926,0.0025866904761642218,0.4447464942932129,0.0015292473835870624,0.05813847854733467,0.4397507905960083,0.9959051609039307,0.838141679763794,0.6108707189559937,0.6119431853294373,0.6139584183692932,0.6762833595275879,0.5537242889404297,0.6879509080354922,23479.0,6,0.4444444444444444,79432,2
6,RS2234_gt.nii,0.0004528643621597439,74.65252685546875,0.001618704991415143,0.997833251953125,0.00024759964435361326,0.9996684193611145,0.9983813166618347,0.002166750840842724,0.999752402305603,0.0003315837820991874,0.5363784432411194,0.00021479713905137032,0.9975031018257141,0.49972596764564514,0.0004295020189601928,-0.00021453941008076072,0.0006330803735181689,-0.0005480647087097168,-8.398294448852539e-05,0.00046682919238549717,29816.0,31,0.06060606060606061,5560,1
7,PS5315_gt.nii,0.004288619849830866,71.4772720336914,0.00395306246355176,0.9970316886901855,0.001906711608171463,0.9985690116882324,0.9960469603538513,0.0029683313332498074,0.99809330701828,0.0014310061233118176,0.4642295241355896,0.0012879434507340193,0.9956091642379761,0.5004923939704895,0.002572573721408844,0.0006844282615929842,0.0027454234659671783,0.000984787940979004,0.00047576427459716797,0.003028564141800561,22926.0,21,0.09523809523809523,24032,1
8,RS5183_gt.nii,0.7557851672172546,82.43421173095703,0.9088367223739624,0.9952832460403442,0.5823156833648682,0.9993376731872559,0.09116329252719879,0.004716781899333,0.41768431663513184,0.000662301667034626,0.06719966977834702,0.5501793026924133,0.9946622252464294,0.9520599842071533,0.7098267078399658,0.7251788973808289,0.7274819016456604,0.9041199684143066,0.581653356552124,0.7274363435918552,81306.0,13,0.13333333333333333,120520,1
9,PS5366_gt.nii,0.6016432046890259,89.81977081298828,0.7789100408554077,0.9973504543304443,0.41109371185302734,0.9994738698005676,0.22108997404575348,0.002649563830345869,0.5889062881469727,0.0005261074402369559,0.05510919168591499,0.3681369125843048,0.9968329668045044,0.888130247592926,0.5381579995155334,0.5645416975021362,0.5658666491508484,0.776260495185852,0.4105675220489502,0.5771199000755026,39311.0,19,0.08,39744,3
10,RS5073_gt.nii,0.008907661773264408,80.13738250732422,0.045796461403369904,0.9970930814743042,0.004227595869451761,0.9997421503067017,0.9542035460472107,0.0029069269075989723,0.9957724213600159,0.00025782728334888816,0.2012401819229126,0.0038853539153933525,0.99683678150177,0.5214447975158691,0.007740632630884647,0.013048430904746056,0.013914342038333416,0.04288959503173828,0.003969788551330566,0.00819185563338478,43760.0,31,0.06060606060606061,4520,1
11,PS5292_gt.nii,0.11674832552671432,80.71924591064453,0.29394105076789856,0.995136559009552,0.06197419762611389,0.9992250204086304,0.7060589790344238,0.004863447044044733,0.9380258321762085,0.0007749999058432877,0.11396976560354233,0.05394386127591133,0.9943708777427673,0.6445388197898865,0.10236572474241257,0.13300871849060059,0.13496948778629303,0.28907763957977295,0.061199188232421875,0.11182639393624753,67070.0,13,0.24,18320,6
12,PS5293_gt.nii,0.2667360007762909,96.02838897705078,0.8006851077079773,0.9955451488494873,0.13297495245933533,0.9998291730880737,0.1993148773908615,0.004454834386706352,0.8670250177383423,0.00017080972611438483,0.06941333413124084,0.12871432304382324,0.9953790307044983,0.8981151580810547,0.22807244956493378,0.3251810073852539,0.3262990415096283,0.7962303161621094,0.13280415534973145,0.23236421919698108,75192.0,26,0.07142857142857142,14304,1
13,RS5050_gt.nii,0.16652904450893402,90.60353088378906,0.7822124361991882,0.9929170608520508,0.0773594006896019,0.9998335242271423,0.21778754889965057,0.007082947995513678,0.9226406216621399,0.0001665013114688918,0.08688950538635254,0.07572830468416214,0.9927572011947632,0.8875647783279419,0.14079448580741882,0.24461089074611664,0.2459908276796341,0.7751295566558838,0.07719290256500244,0.14241065362141594,119325.0,10,0.26666666666666666,12728,2
14,PS5198_gt.nii,0.8351539373397827,51.02940368652344,0.8145663738250732,0.9975493550300598,0.7417431473731995,0.9983963370323181,0.18543359637260437,0.0024506584741175175,0.25825682282447815,0.001603670185431838,0.05199793726205826,0.6345891952514648,0.995981752872467,0.9060578346252441,0.7764509916305542,0.7752928137779236,0.7773024439811707,0.8121156692504883,0.7401394844055176,0.832818790991478,21666.0,10,0.16666666666666666,143728,1
15,RS2599_gt.nii,0.31628480553627014,89.8276138305664,0.23085050284862518,0.9969232678413391,0.36884650588035583,0.9940266609191895,0.7691494822502136,0.003076728666201234,0.6311535239219666,0.005973324179649353,0.10349792242050171,0.16548174619674683,0.99100261926651,0.6138868927955627,0.2839713990688324,0.28749433159828186,0.29180198907852173,0.2277737855911255,0.3628731966018677,0.3352391405388152,59153.0,30,0.0625,129664,1
16,RS5087_gt.nii,0.27635708451271057,59.84981155395508,0.4407459795475006,0.998724102973938,0.1485932618379593,0.9997171759605408,0.559253990650177,0.0012758856173604727,0.8514067530632019,0.000282830442301929,0.051056791096925735,0.12502092123031616,0.9984423518180847,0.7197350263595581,0.22225528955459595,0.255299836397171,0.2559138238430023,0.4394700527191162,0.14831042289733887,0.2502177846277558,16950.0,37,0.0975609756097561,8472,2
17,RS0446_gt.nii,0.6235585808753967,41.1096076965332,0.4577297866344452,0.9982991814613342,0.7454506158828735,0.9941238164901733,0.5422701835632324,0.0017008286667987704,0.25454938411712646,0.005876161623746157,0.057454708963632584,0.3958568871021271,0.9924801588058472,0.7280144691467285,0.5671883225440979,0.5807473063468933,0.5841360688209534,0.45602893829345703,0.7395744323730469,0.6455860302386605,73032.0,10,0.15384615384615385,180600,2
18,PS2224_gt.nii,0.4369945228099823,76.90771484375,0.8792445063591003,0.9932152032852173,0.2564268708229065,0.9996765851974487,0.12075547873973846,0.0067848036997020245,0.7435731291770935,0.00032343759085051715,0.08075084537267685,0.24770334362983704,0.9929127097129822,0.9362298250198364,0.39705488085746765,0.4726943373680115,0.47482830286026,0.8724596500396729,0.256103515625,0.3999591367641425,117269.0,10,0.16666666666666666,44528,1
19,RS5172_gt.nii,0.6951925754547119,62.597110748291016,0.787839949131012,0.994722843170166,0.5645202398300171,0.998151421546936,0.21216003596782684,0.005277165677398443,0.4354797899723053,0.0018485540058463812,0.0756513848900795,0.49002575874328613,0.9929419159889221,0.8912813663482666,0.6577413082122803,0.6635705828666687,0.6668969988822937,0.7825627326965332,0.5626716613769531,0.6856772677282794,64147.0,11,0.15384615384615385,144424,1
20,PS5247_gt.nii,0.7115850448608398,83.44129943847656,0.8868213891983032,0.9958275556564331,0.5249950289726257,0.9994093179702759,0.11317863315343857,0.004172452259808779,0.4750049412250519,0.0005906579317525029,0.06418968737125397,0.49202847480773926,0.9952636361122131,0.9413244724273682,0.6595430374145508,0.6803418397903442,0.682331919670105,0.8826489448547363,0.5244042873382568,0.6764008014623172,72228.0,13,0.11764705882352941,86792,2
21,RS5106_gt.nii,0.4826343059539795,63.58143997192383,0.6353187561035156,0.9955381155014038,0.33341076970100403,0.9987148642539978,0.3646812438964844,0.004461886826902628,0.6665892004966736,0.0012851246865466237,0.07732372730970383,0.27985209226608276,0.9942771792411804,0.8154284358024597,0.43731942772865295,0.45773759484291077,0.4602413773536682,0.6308568716049194,0.3321256637573242,0.45065948400811673,60482.0,27,0.06896551724137931,58728,1
22,RS5010_gt.nii,0.26121985912323,90.65093994140625,0.7711947560310364,0.9924320578575134,0.12942209839820862,0.999663770198822,0.22880524396896362,0.007567939814180136,0.870577871799469,0.0003362277348060161,0.0901331678032875,0.12463629990816116,0.9921097755432129,0.8818134069442749,0.22164730727672577,0.3139640986919403,0.3159266412258148,0.7636268138885498,0.12908589839935303,0.22496210448420323,127542.0,10,0.26666666666666666,24440,2
23,RS3886_gt.nii,0.0,91.20525360107422,0.0,0.9975329041481018,0.0,0.999603271484375,1.0,0.0024671186693012714,1.0,0.0003967532829847187,1.0,0.0,0.9971380829811096,0.4987664520740509,0.0,-0.0009893621318042278,0.0,-0.0024670958518981934,-0.000396728515625,0.0,33111.0,21,0.0,6640,1
24,RS5097_gt.nii,0.7805071473121643,12.0,0.8218569159507751,0.9929952025413513,0.6369161009788513,0.9973249435424805,0.17814311385154724,0.007004809100180864,0.3630838990211487,0.0026750622782856226,0.08451804518699646,0.5596527457237244,0.9904741644859314,0.9074260592460632,0.7176632285118103,0.7188968062400818,0.7235011458396912,0.8148521184921265,0.6342411041259766,0.7601129408594807,90567.0,3,0.5714285714285714,247144,2
25,PS4485_gt.nii,0.3445115089416504,80.3582534790039,0.5531298518180847,0.9957825541496277,0.2210932821035385,0.9990296959877014,0.44687017798423767,0.004217434208840132,0.7789067029953003,0.0009703012183308601,0.08030711114406586,0.18758657574653625,0.99482661485672,0.7744562029838562,0.31591224670410156,0.34760355949401855,0.3497045934200287,0.5489124059677124,0.22012293338775635,0.34606551432370364,53256.0,16,0.125,36232,1
26,PS3482_gt.nii,0.0041562761180102825,70.43258666992188,0.010880077257752419,0.9987596273422241,0.0021582734771072865,0.999755859375,0.9891199469566345,0.0012403804576024413,0.9978417158126831,0.0002441460092086345,0.25241145491600037,0.0018042580923065543,0.9985160827636719,0.5048198699951172,0.003602017182856798,0.0042955330573022366,0.004845841787755489,0.009639739990234375,0.0019141435623168945,0.004526024641689716,15151.0,24,0.058823529411764705,4136,5
27,RS4258_gt.nii,0.5864614248275757,59.21148681640625,0.6202952265739441,0.9939493536949158,0.40656760334968567,0.997453510761261,0.3797047734260559,0.0060506402514874935,0.5934323668479919,0.0025464720092713833,0.08988702297210693,0.3255472183227539,0.9914688467979431,0.8071222901344299,0.4911891520023346,0.49816444516181946,0.5021871328353882,0.6142445802688599,0.40402114391326904,0.5544622792937399,66658.0,10,0.19047619047619047,111376,15
28,RS5260_gt.nii,0.3803383409976959,74.89993286132812,0.3504703640937805,0.9968768954277039,0.3109080493450165,0.997387170791626,0.6495296359062195,0.0031230938620865345,0.6890919208526611,0.0026128217577934265,0.08625658601522446,0.1972505897283554,0.9942883849143982,0.6736736297607422,0.32950595021247864,0.32723918557167053,0.3300970494747162,0.3473472595214844,0.30829524993896484,0.36731796731796734,9749.0,16,0.1,67184,2
29,RS4656_gt.nii,0.5273154377937317,78.03204345703125,0.8142768144607544,0.9960232377052307,0.33755698800086975,0.9995361566543579,0.1857232004404068,0.003976739943027496,0.6624430418014526,0.00046381939318962395,0.06531941145658493,0.3134259283542633,0.9955720901489258,0.9051500558853149,0.47726473212242126,0.5226342678070068,0.524275541305542,0.8103001117706299,0.3370931148529053,0.4862427414151552,66428.0,16,0.1111111111111111,41648,1
30,RS3779_gt.nii,0.11504446715116501,60.868709564208984,0.4452519416809082,0.9989362955093384,0.04897937551140785,0.9999316930770874,0.5547480583190918,0.0010637161321938038,0.9510205984115601,6.832373037468642e-05,0.04659966751933098,0.04616234824061394,0.9988681674003601,0.7220941185951233,0.08825083076953888,0.14739643037319183,0.14767587184906006,0.4441882371902466,0.048911094665527344,0.09529735054700057,16613.0,19,0.09523809523809523,2064,1
31,RS4190_gt.nii,0.3233291506767273,69.0,0.765711784362793,0.9964058995246887,0.16766376793384552,0.9997777342796326,0.23428824543952942,0.0035940981470048428,0.8323362469673157,0.0002222709299530834,0.06411844491958618,0.1594821959733963,0.9961879849433899,0.8810588121414185,0.27509209513664246,0.35722559690475464,0.358304500579834,0.7621176242828369,0.1674414873123169,0.27845661377482533,61053.0,26,0.07142857142857142,15848,1
32,PS5309_gt.nii,0.5591609477996826,84.0238037109375,0.5312594175338745,0.9964967370033264,0.4911566972732544,0.9970148801803589,0.4687405824661255,0.003503247397020459,0.5088433027267456,0.002985097002238035,0.07510604709386826,0.3426617681980133,0.9935542345046997,0.7638781070709229,0.5104215741157532,0.5075781345367432,0.5108146667480469,0.5277562141418457,0.4881715774536133,0.5607356715141146,9174.0,14,0.125,106112,1
33,RS4865_gt.nii,0.5935616493225098,37.79484176635742,0.5632008910179138,0.9975947737693787,0.4503328502178192,0.9984703660011292,0.4367991089820862,0.002405208069831133,0.5496671795845032,0.0015296281781047583,0.06134139001369476,0.33376219868659973,0.996080219745636,0.7803978323936462,0.5004823207855225,0.5016841292381287,0.5036147832870483,0.5607956647872925,0.448803186416626,0.587978083560886,15870.0,10,0.18181818181818182,58496,1
34,RS5127_gt.nii,0.3339795470237732,91.65233612060547,0.7660881280899048,0.9958334565162659,0.1777639091014862,0.9997239112854004,0.2339119017124176,0.004166549537330866,0.8222361207008362,0.0002761153446044773,0.06868256628513336,0.16861212253570557,0.9955636262893677,0.8809608221054077,0.2885681390762329,0.3677387237548828,0.36902955174446106,0.7619216442108154,0.17748785018920898,0.29481846057694183,69682.0,20,0.08333333333333333,19704,2
35,RS5109_gt.nii,0.6333328485488892,69.29752349853516,0.7627146244049072,0.9948980212211609,0.4834151268005371,0.9985092878341675,0.23728537559509277,0.005102007649838924,0.5165848731994629,0.0014907405711710453,0.07560426741838455,0.4202171862125397,0.9934536218643188,0.8788063526153564,0.5917646884918213,0.6042450070381165,0.6072131395339966,0.7576127052307129,0.4819244146347046,0.6113150457701051,70774.0,12,0.14285714285714285,104368,1
36,RS4299_gt.nii,0.0,107.91200256347656,0.0,0.9959893226623535,0.0,0.9998999238014221,1.0,0.004010659642517567,1.0,0.00010006023512687534,1.0,0.0,0.9958900809288025,0.49799466133117676,0.0,-0.0006334884092211723,0.0,-0.004010677337646484,-0.00010007619857788086,0.0,64528.0,11,0.0,1672,1
37,PS5268_gt.nii,3.0661881315278877e-18,51.2347526550293,0.0,0.9978616237640381,0.0,0.9987159967422485,1.0,0.002138374140486121,1.0,0.0012840036069974303,1.0,0.0,0.996583104133606,0.49893081188201904,0.0,-0.001657009357586503,0.0,-0.002138376235961914,-0.0012840032577514648,0.0,10830.0,9,0.0,21496,5
38,PS5329_gt.nii,0.13977918028831482,68.11459350585938,0.3234681189060211,0.9950013160705566,0.06899617612361908,0.999221920967102,0.6765319108963013,0.004998680204153061,0.9310038089752197,0.0007780795567668974,0.11056684702634811,0.060295261442661285,0.9942331314086914,0.6592347025871277,0.1137329638004303,0.1473953127861023,0.14939230680465698,0.31846940517425537,0.06821811199188232,0.12007853074014256,71693.0,12,0.14285714285714285,19192,1
39,PS4394_gt.nii,0.6955159306526184,46.65833282470703,0.6440460681915283,0.9974809288978577,0.6196208596229553,0.9977315664291382,0.3559539020061493,0.0025190450251102448,0.38037917017936707,0.002268460113555193,0.05885941535234451,0.46155819296836853,0.9952433705329895,0.8207634687423706,0.6315973997116089,0.6293236017227173,0.6317154169082642,0.6415269374847412,0.6173524856567383,0.7126352963236903,2132.0,16,0.18181818181818182,106216,3
40,RS5101_gt.nii,0.02382821775972843,94.21332550048828,0.05521015822887421,0.9938760995864868,0.012140993028879166,0.9987058043479919,0.9447898268699646,0.006123892497271299,0.9878590106964111,0.0012942207977175713,0.24983911216259003,0.01005245465785265,0.9925982356071472,0.5245431065559387,0.019904816523194313,0.023074394091963768,0.025890272110700607,0.04908621311187744,0.010846853256225586,0.021496577765276463,80261.0,37,0.05128205128205128,22840,1
41,PS4066_gt.nii,0.0,85.93513488769531,0.0,0.9958541989326477,0.0,0.9999080896377563,1.0,0.004145822953432798,1.0,9.193384175887331e-05,1.0,0.0,0.9957630038261414,0.49792709946632385,0.0,-0.0006173665751703084,0.0,-0.004145801067352295,-9.191036224365234e-05,0.0,67359.0,25,0.0,1536,2
42,RS4515_gt.nii,0.4663390815258026,44.519657135009766,0.6496682167053223,0.9963732957839966,0.31116002798080444,0.9991141557693481,0.35033175349235535,0.003626707009971142,0.6888399720191956,0.000885847257450223,0.06952112168073654,0.26645156741142273,0.9955012202262878,0.8230207562446594,0.42078444361686707,0.44771647453308105,0.4496118128299713,0.6460415124893188,0.3102741241455078,0.45158208561875113,48048.0,9,0.18181818181818182,42200,1
43,RS5148_gt.nii,0.06600591540336609,80.90117645263672,0.08294293284416199,0.9972182512283325,0.04776308685541153,0.9984553456306458,0.9170570969581604,0.002781771356239915,0.9522368907928467,0.0015446292236447334,0.15478681027889252,0.03125668689608574,0.9956827759742737,0.5400806069374084,0.06061863526701927,0.060868095606565475,0.06294132769107819,0.0801612138748169,0.0462183952331543,0.06945228684359118,18360.0,24,0.07692307692307693,28176,1
44,RS5103_gt.nii,0.41043344140052795,95.79144287109375,0.8374631404876709,0.9962765574455261,0.2256767302751541,0.9997886419296265,0.1625368446111679,0.003723433241248131,0.7743232846260071,0.0002113598311552778,0.0625109001994133,0.216206893324852,0.9960710406303406,0.9168698787689209,0.35554295778274536,0.43356597423553467,0.4347366392612457,0.8337397575378418,0.22546541690826416,0.3562220829088629,65722.0,17,0.10526315789473684,21712,1
45,PS5291_gt.nii,0.8054032921791077,33.43650817871094,0.8390597105026245,0.9967762231826782,0.6937596797943115,0.9985966086387634,0.1609402596950531,0.0032237586565315723,0.3062402904033661,0.0014033743645995855,0.058367110788822174,0.6122830510139465,0.9954153299331665,0.9179179668426514,0.7595230340957642,0.76072096824646,0.7629585862159729,0.8358359336853027,0.6923563480377197,0.78858819672344,41673.0,9,0.18181818181818182,144768,1
46,RS5345_gt.nii,0.4962218999862671,58.19963836669922,0.7969303131103516,0.9976528882980347,0.2917341887950897,0.9997531175613403,0.20306965708732605,0.0023470944724977016,0.7082657814025879,0.0002468650636728853,0.051476068794727325,0.2715478241443634,0.9974097013473511,0.8972916007041931,0.4271138310432434,0.4812597334384918,0.4821740686893463,0.7945832014083862,0.29148733615875244,0.4432284541723666,39628.0,10,0.2222222222222222,20328,4
47,PS5295_gt.nii,0.1906457394361496,103.39971160888672,0.6080089807510376,0.9955518245697021,0.09823199361562729,0.9996863007545471,0.3919910192489624,0.0044482010416686535,0.9017680287361145,0.0003136956656817347,0.07879384607076645,0.09238135069608688,0.9952431917190552,0.8017804026603699,0.16913755238056183,0.24310418963432312,0.2443888932466507,0.6035608053207397,0.09791827201843262,0.17668490141273968,69919.0,19,0.09523809523809523,13360,1
48,RS4514_gt.nii,0.06498484313488007,86.79861450195312,0.19387754797935486,0.9990074038505554,0.022312253713607788,0.9999057054519653,0.8061224222183228,0.000992592889815569,0.9776877164840698,9.427103941561654e-05,0.0667741596698761,0.020418033003807068,0.9989133477210999,0.596442461013794,0.0400189571082592,0.0654638409614563,0.06577115505933762,0.1928849220275879,0.022217988967895508,0.0469338603100105,14195.0,29,0.18604651162790697,1960,7
49,RS5082_gt.nii,0.35533758997917175,63.209964752197266,0.7948160171508789,0.9967714548110962,0.19113317131996155,0.9998024702072144,0.2051839828491211,0.003228541696444154,0.8088668584823608,0.0001975426566787064,0.0599152110517025,0.18214580416679382,0.996577799320221,0.8957937359809875,0.30816131830215454,0.3887701630592346,0.38976365327835083,0.7915874719619751,0.19093561172485352,0.3157985725222889,54408.0,11,0.15384615384615385,16088,1
50,PS4290_gt.nii,0.09912831336259842,93.85973358154297,0.19794775545597076,0.9987363815307617,0.04767682030797005,0.9997434020042419,0.8020522594451904,0.0012636049650609493,0.9523231983184814,0.00025658070808276534,0.07398603111505508,0.03995782136917114,0.9984805583953857,0.5983420610427856,0.07684507966041565,0.09657541662454605,0.0971468910574913,0.1966841220855713,0.04742026329040527,0.08610964574118411,16605.0,21,0.08695652173913043,5360,1
51,PS5298_gt.nii,0.16832944750785828,93.29817962646484,0.4385090172290802,0.9974578022956848,0.0797426849603653,0.9997172951698303,0.5614909529685974,0.002542222384363413,0.9202573299407959,0.0002827105636242777,0.07075335830450058,0.0723547637462616,0.9971771240234375,0.7179834246635437,0.1349455714225769,0.18612337112426758,0.18699702620506287,0.4359668493270874,0.0794600248336792,0.14786646385397487,37932.0,34,0.19047619047619047,8424,4
52,PS5310_gt.nii,0.1031729206442833,63.631752014160156,0.18721020221710205,0.9974702000617981,0.06415660679340363,0.9992457032203674,0.812789797782898,0.0025298167020082474,0.9358434081077576,0.0007543074316345155,0.10414004325866699,0.05017952248454094,0.9967202544212341,0.5923402309417725,0.09556370228528976,0.10820887982845306,0.10959366708993912,0.18468046188354492,0.06340229511260986,0.1075093844190906,28073.0,18,0.08333333333333333,15528,3
53,RS2440_gt.nii,0.0,83.8391342163086,0.0,0.997988224029541,0.0,0.9998480677604675,1.0,0.002011782955378294,1.0,0.0001519398356322199,1.0,0.0,0.9978368878364563,0.4989941120147705,0.0,-0.0005528742913156748,0.0,-0.0020117759704589844,-0.0001519322395324707,0.0,30085.0,26,0.0,2544,2
54,RS5062_gt.nii,0.1805209219455719,83.74574279785156,0.4499501883983612,0.9963712096214294,0.08181653171777725,0.9996034502983093,0.5500497817993164,0.0036287736147642136,0.918183445930481,0.0003965661453548819,0.08240431547164917,0.07437744736671448,0.995978832244873,0.7231606841087341,0.1384568214416504,0.19062915444374084,0.19186808168888092,0.44632136821746826,0.0814199447631836,0.1512830172882917,55045.0,14,0.24,12048,5
55,RS3623_gt.nii,0.0,87.30462646484375,0.0,0.9958730340003967,0.0,0.9994474649429321,1.0,0.0041269720532000065,1.0,0.0005525492015294731,1.0,0.0,0.9953250288963318,0.49793651700019836,0.0,-0.0015100844902917743,0.0,-0.0041269659996032715,-0.0005525350570678711,0.0,56674.0,16,0.0,9232,9
56,PS4205_gt.nii,0.018018139526247978,83.61279296875,0.13501602411270142,0.9967986941337585,0.006236352026462555,0.9998708963394165,0.8649839758872986,0.0032013054005801678,0.9937636256217957,0.00012910224904771894,0.13343527913093567,0.005996761377900839,0.9966704845428467,0.56590735912323,0.011922028847038746,0.02837297134101391,0.029017364606261253,0.13181471824645996,0.006107211112976074,0.012381739689537982,52155.0,3,0.4,2496,3
57,PS3620_gt.nii,0.48689985275268555,99.36296844482422,0.8285704851150513,0.9964100122451782,0.2926740348339081,0.9996916651725769,0.17142952978610992,0.0035899749491363764,0.7073259949684143,0.0003083472838625312,0.06175851821899414,0.2759634256362915,0.996109664440155,0.9124902486801147,0.43255695700645447,0.49111706018447876,0.4924439787864685,0.8249804973602295,0.2923656702041626,0.441241940776346,61389.0,17,0.10526315789473684,30024,1
58,RS4832_gt.nii,0.062085628509521484,66.96902465820312,0.2636971175670624,0.9893141388893127,0.025763913989067078,0.999203085899353,0.73630291223526,0.010685856454074383,0.9742360711097717,0.0007969436701387167,0.16757114231586456,0.024034874513745308,0.9885373711585999,0.6265056133270264,0.04694151505827904,0.07947908341884613,0.08242493122816086,0.25301122665405273,0.024966955184936523,0.05048852121722537,164107.0,20,0.20512820512820512,17960,9
59,RS4925_gt.nii,0.46305814385414124,59.9416389465332,0.38022467494010925,0.9956738352775574,0.451084703207016,0.9942135214805603,0.6197752952575684,0.004326186142861843,0.5489152669906616,0.005786480847746134,0.0963861271739006,0.2599494159221649,0.9899725914001465,0.6879492402076721,0.4126346707344055,0.4091295003890991,0.4141419231891632,0.37589848041534424,0.4452981948852539,0.46562368264499276,25199.0,20,0.07407407407407407,155416,4
60,RS5223_gt.nii,0.396172434091568,70.0927963256836,0.41335228085517883,0.9970524311065674,0.26782453060150146,0.9984676241874695,0.5866477489471436,0.0029475484043359756,0.7321754693984985,0.0015323894331231713,0.07786886394023895,0.1940605193376541,0.9955338835716248,0.7052023410797119,0.3250430226325989,0.33058667182922363,0.332724928855896,0.41040468215942383,0.26629209518432617,0.36250025115026824,26848.0,16,0.17391304347826086,43648,3
61,RS4068_gt.nii,0.003521614708006382,100.7372817993164,0.06955645233392715,0.9974172711372375,0.0015899717109277844,0.9999448657035828,0.930443525314331,0.002582702785730362,0.9984100461006165,5.515776138054207e-05,0.16156357526779175,0.001556859235279262,0.9973624348640442,0.5334868431091309,0.0031088783871382475,0.010138651356101036,0.010516311042010784,0.06697368621826172,0.0015348196029663086,0.0032163333799468605,41718.0,31,0.05714285714285714,992,2
62,RS4751_gt.nii,0.21000181138515472,66.72630310058594,0.3275115489959717,0.9987413883209229,0.09706536680459976,0.999721884727478,0.6724884510040283,0.0012585949152708054,0.9029346108436584,0.0002780854993034154,0.058373112231492996,0.0809345468878746,0.9984642267227173,0.6631264686584473,0.14974920451641083,0.17769956588745117,0.17829757928848267,0.32625293731689453,0.0967872142791748,0.17839452787168802,15696.0,15,0.09523809523809523,6928,3
63,RS3918_gt.nii,0.0,86.70928192138672,0.0,0.9988580942153931,0.0,0.9999890327453613,1.0,0.001141918357461691,1.0,1.0979792932630517e-05,1.0,0.0,0.9988471269607544,0.49942904710769653,0.0,-0.00011197332787560299,0.0,-0.0011419057846069336,-1.0967254638671875e-05,0.0,18849.0,14,0.0,184,1
64,RS4077_gt.nii,0.45026370882987976,35.79106140136719,0.3222324252128601,0.99760502576828,0.3934687376022339,0.9967349767684937,0.6777675747871399,0.002394962590187788,0.6065312623977661,0.0032650388311594725,0.07936925441026688,0.2152923047542572,0.994364321231842,0.6599187254905701,0.3543053865432739,0.3532729744911194,0.3560735881328583,0.31983745098114014,0.39020371437072754,0.4597308002445659,21299.0,7,0.1111111111111111,80504,6
65,RS5224_gt.nii,0.16002114117145538,102.18610382080078,0.6231802701950073,0.9964942932128906,0.07039514183998108,0.9998389482498169,0.3768197000026703,0.003505709348246455,0.9296048283576965,0.00016106283874250948,0.06977040320634842,0.06752104312181473,0.9963353276252747,0.809837281703949,0.12650063633918762,0.20861990749835968,0.2094489485025406,0.619674563407898,0.07023406028747559,0.13072010570358952,57591.0,16,0.19047619047619047,7144,2
66,RS3360_gt.nii,0.0,80.62877655029297,0.0,0.9989108443260193,0.0,0.999938428401947,1.0,0.001089163008145988,1.0,6.157905590953305e-05,1.0,0.0,0.9988493919372559,0.49945542216300964,0.0,-0.00025897807790897787,0.0,-0.0010891556739807129,-6.157159805297852e-05,0.0,16919.0,7,0.0,1032,2
67,RS4856_gt.nii,0.35104554891586304,69.91925048828125,0.7351465821266174,0.9966471195220947,0.16904470324516296,0.999753475189209,0.2648533880710602,0.0033528890926390886,0.8309553265571594,0.0002465052530169487,0.06326162070035934,0.159340500831604,0.9964047074317932,0.8658968210220337,0.2748813033103943,0.35146185755729675,0.35252323746681213,0.7317936420440674,0.16879820823669434,0.28016222110589706,58479.0,19,0.09523809523809523,15552,1
68,PS5264_gt.nii,0.014838428236544132,97.74456787109375,0.08997252583503723,0.9983344078063965,0.004666405264288187,0.9999209046363831,0.9100274443626404,0.001665617572143674,0.9953336119651794,7.910852582426742e-05,0.11976424604654312,0.004456085618585348,0.9982555508613586,0.5441534519195557,0.008872633799910545,0.020126845687627792,0.020490199327468872,0.08830690383911133,0.004587292671203613,0.00937488818120013,26391.0,11,0.13333333333333333,1456,2
69,RS3239_gt.nii,0.3007659912109375,36.728736877441406,0.21034856140613556,0.9985963106155396,0.17663946747779846,0.9988692402839661,0.7896514534950256,0.0014036694774404168,0.8233605027198792,0.0011307774111628532,0.07552044838666916,0.10621052980422974,0.9974694848060608,0.6044724583625793,0.19202588498592377,0.19149842858314514,0.19275854527950287,0.2089449167251587,0.17550873756408691,0.32466696698629255,716.0,2,0.21428571428571427,23984,13
70,RS4257_gt.nii,0.34308359026908875,61.390541076660156,0.49357545375823975,0.9970499873161316,0.21196076273918152,0.9991841316223145,0.5064245462417603,0.0029500387609004974,0.7880392074584961,0.0008158778655342758,0.07176192849874496,0.17409813404083252,0.9962418675422668,0.7453126907348633,0.29656487703323364,0.3218587636947632,0.3234480321407318,0.49062538146972656,0.21114492416381836,0.3267689433053056,35954.0,21,0.08695652173913043,26928,1
71,RS5021_gt.nii,0.24935144186019897,85.65628814697266,0.16144709289073944,0.9957910776138306,0.30632564425468445,0.9903985261917114,0.8385528922080994,0.004208903294056654,0.6936743855476379,0.009601490572094917,0.13901649415493011,0.11822456121444702,0.9862951040267944,0.5786190629005432,0.2114504873752594,0.21600084006786346,0.22238567471504211,0.15723812580108643,0.29672420024871826,0.2456414342629482,94784.0,22,0.18181818181818182,190948,1
72,RS5209_gt.nii,0.0,81.01851654052734,0.0,0.9992431402206421,0.0,0.9999690055847168,1.0,0.0007568832370452583,1.0,3.101789116044529e-05,1.0,0.0,0.9992121458053589,0.49962157011032104,0.0,-0.00015322180115617812,0.0,-0.0007568597793579102,-3.0994415283203125e-05,0.0,11980.0,12,0.0,520,1
73,RS4815_gt.nii,0.6740096211433411,56.04462432861328,0.6318303942680359,0.9956491589546204,0.59780353307724,0.9962295889854431,0.3681696355342865,0.0043508131057024,0.40219646692276,0.0037704326678067446,0.07662396132946014,0.44336190819740295,0.9919632077217102,0.8137397766113281,0.6143461465835571,0.6105273365974426,0.6145815253257751,0.6274795532226562,0.5940331220626831,0.6553071790537964,19849.0,27,0.06896551724137931,169976,1
74,PS5270_gt.nii,0.8707305192947388,14.142135620117188,0.883999764919281,0.9969273805618286,0.7706393003463745,0.9986429810523987,0.11600024998188019,0.0030726243276149035,0.2293606847524643,0.0013570477021858096,0.05567372217774391,0.6998655200004578,0.995623767375946,0.9404635429382324,0.8234363198280334,0.8232141137123108,0.8253756761550903,0.8809270858764648,0.769282341003418,0.8581582324163927,41906.0,5,0.3333333333333333,193672,1
75,PS4471_gt.nii,0.19864749908447266,46.07386016845703,0.16088558733463287,0.9965786933898926,0.13929973542690277,0.9971104860305786,0.8391144275665283,0.003421299159526825,0.860700249671936,0.0028895162977278233,0.1272679567337036,0.08068184554576874,0.9937123656272888,0.5787321329116821,0.14931656420230865,0.1465596854686737,0.14970411360263824,0.15746426582336426,0.13641023635864258,0.18217058076957132,5675.0,33,0.09523809523809523,57544,5
76,RS4646_gt.nii,0.0037936267908662558,79.88648223876953,0.004562043584883213,0.9998629093170166,0.0021691974252462387,0.99993497133255,0.9954379796981812,0.00013709963241126388,0.9978308081626892,6.503760232590139e-05,0.14774104952812195,0.001472320407629013,0.9997978806495667,0.5022124648094177,0.002940311562269926,0.003051358973607421,0.003145786700770259,0.004424929618835449,0.00210416316986084,0.004547521600727604,881.0,13,0.13333333333333333,1096,1
77,RS4800_gt.nii,0.12566109001636505,62.25831604003906,0.5779657959938049,0.9930803775787354,0.057175133377313614,0.9996915459632874,0.4220341742038727,0.00691963592544198,0.9428248405456543,0.0003084512136410922,0.0986267626285553,0.05488375574350357,0.9927791953086853,0.7855230569839478,0.10405649989843369,0.18020406365394592,0.18178358674049377,0.5710461139678955,0.05686664581298828,0.10793270890387315,111521.0,26,0.1875,12172,3
78,PS5272_gt.nii,0.3188363313674927,52.15361785888672,0.2647855579853058,0.9941827654838562,0.2531934380531311,0.9945219159126282,0.7352144718170166,0.005817208904772997,0.7468065619468689,0.005478060804307461,0.1290876716375351,0.14867256581783295,0.9887900948524475,0.6294841766357422,0.258859783411026,0.2532793879508972,0.2589246332645416,0.2589683532714844,0.24771535396575928,0.29648887625082937,4695.0,11,0.18181818181818182,124040,5
79,PS1513_gt.nii,0.5610488653182983,32.80244064331055,0.46267077326774597,0.995330810546875,0.4880136251449585,0.9948338270187378,0.5373291969299316,0.0046692113392055035,0.5119863748550415,0.005166167858988047,0.09128744900226593,0.31147921085357666,0.9902557730674744,0.7290008068084717,0.4750044047832489,0.4702604413032532,0.4751732647418976,0.45800161361694336,0.4828474521636963,0.5561303906455616,8112.0,7,0.2,159848,2
80,RS4948_gt.nii,0.5429343581199646,103.47486877441406,0.818504273891449,0.9965121746063232,0.3341961205005646,0.9996106028556824,0.1814957559108734,0.0034878188744187355,0.665803849697113,0.0003894061374012381,0.06127789244055748,0.31113919615745544,0.9961322546005249,0.9075082540512085,0.4746089279651642,0.5215917229652405,0.5230114459991455,0.815016508102417,0.33380675315856934,0.48916000467313114,60120.0,7,0.2222222222222222,35808,1
81,RS4961_gt.nii,0.22908005118370056,97.20596313476562,0.7581214904785156,0.9908332824707031,0.11177052557468414,0.9996287226676941,0.24187852442264557,0.009166696108877659,0.888229489326477,0.00037128859548829496,0.09906715154647827,0.10792198777198792,0.9904797673225403,0.8744773864746094,0.19481875002384186,0.2888476848602295,0.2910938560962677,0.7489547729492188,0.11139929294586182,0.19894673441336813,153099.0,10,0.25,25488,3
82,RS5149_gt.nii,0.0,69.81941223144531,0.0,0.9991998076438904,0.0,0.9997542500495911,1.0,0.0008002100512385368,1.0,0.00024576776195317507,1.0,0.0,0.9989544153213501,0.4995999038219452,0.0,-0.0004434702277649194,0.0,-0.0008001923561096191,-0.00024574995040893555,0.0,8010.0,20,0.0,4120,3
83,PS4245_gt.nii,0.0,73.63556671142578,0.0,0.9954208731651306,0.0,0.9997805953025818,1.0,0.00457911379635334,1.0,0.00021939583530183882,1.0,0.0,0.9952034950256348,0.4977104365825653,0.0,-0.0010023165959864855,0.0,-0.004579126834869385,-0.0002194046974182129,0.0,72342.0,21,0.0,3664,1
84,RS4808_gt.nii,0.09177258610725403,95.49083709716797,0.23871073126792908,0.9981440901756287,0.04477520287036896,0.9997221231460571,0.7612892389297485,0.0018559303134679794,0.9552248120307922,0.00027788011357188225,0.08102947473526001,0.03918040543794632,0.9978674054145813,0.6184273958206177,0.07540636509656906,0.1026616096496582,0.1033843383193016,0.23685479164123535,0.04449737071990967,0.08406556999222149,25919.0,20,0.08333333333333333,6112,2
85,RS4264_gt.nii,0.08244278281927109,50.28916549682617,0.10818123817443848,0.9964548349380493,0.03318144753575325,0.9989944100379944,0.8918187618255615,0.0035451543517410755,0.9668185710906982,0.0010055776219815016,0.15327922999858856,0.026054510846734047,0.9954569339752197,0.5523180365562439,0.05078582465648651,0.05802376568317413,0.059913355857133865,0.10463607311248779,0.03217589855194092,0.06779041159651572,36896.0,11,0.06451612903225806,18848,10
86,RS4917_gt.nii,0.8171069622039795,39.51201248168945,0.881502628326416,0.9955549836158752,0.6825270652770996,0.998711347579956,0.11849740147590637,0.004445003345608711,0.3174729645252228,0.001288680243305862,0.06630265712738037,0.6251680254936218,0.9943318367004395,0.9385287761688232,0.7693579792976379,0.7729716897010803,0.7756606340408325,0.8770575523376465,0.6812384128570557,0.792731780094114,70471.0,4,0.3333333333333333,179928,1
87,RS4448_gt.nii,0.4153016209602356,79.44306945800781,0.6751874089241028,0.9959093332290649,0.2518760561943054,0.9993351697921753,0.3248125910758972,0.004090649075806141,0.7481239438056946,0.0006648221169598401,0.07221566885709763,0.22465462982654572,0.9952564835548401,0.8355484008789062,0.3668864965438843,0.41059350967407227,0.4123876094818115,0.6710968017578125,0.25121116638183594,0.3989066784302532,58321.0,20,0.06666666666666667,34152,5
88,PS5364_gt.nii,0.41585084795951843,89.5516586303711,0.7870226502418518,0.9951298236846924,0.24443599581718445,0.9995717406272888,0.2129773199558258,0.004870191216468811,0.7555639743804932,0.000428272585850209,0.07292769104242325,0.22927041351795197,0.9947140216827393,0.8910762071609497,0.37301868200302124,0.4368652403354645,0.4386076331138611,0.7821524143218994,0.24400770664215088,0.3814598455710113,80042.0,13,0.13333333333333333,33520,1
89,RS4716_gt.nii,0.04510997608304024,81.9993896484375,0.6106418967247009,0.9975515604019165,0.017297478392720222,0.9999724626541138,0.3893581032752991,0.002448433544486761,0.9827024936676025,2.754636989266146e-05,0.059550605714321136,0.01710878126323223,0.9975242614746094,0.8040966987609863,0.0336419902741909,0.10248638689517975,0.10277434438467026,0.6081933975219727,0.01726996898651123,0.03405718592491403,40920.0,20,0.09090909090909091,1184,1
90,PS1557_gt.nii,0.0562179833650589,70.85901641845703,0.25974026322364807,0.9987010359764099,0.021552691236138344,0.9999183416366577,0.7402597665786743,0.0012989878887310624,0.9784473180770874,8.164753671735525e-05,0.06604725122451782,0.02030542679131031,0.9986196160316467,0.6292206645011902,0.03980264440178871,0.07449163496494293,0.07482046633958817,0.25844132900238037,0.021471023559570312,0.042660978536195174,20263.0,16,0.2,1848,2
91,RS5105_gt.nii,0.6974830627441406,57.87918472290039,0.8640271425247192,0.99620521068573,0.49811962246894836,0.9994053840637207,0.13597285747528076,0.003794808639213443,0.5018803477287292,0.0005946221062913537,0.06215307116508484,0.4619106352329254,0.9956315159797668,0.9301161766052246,0.6319273114204407,0.654207170009613,0.6560403108596802,0.8602323532104492,0.4975249767303467,0.6460208340820528,68107.0,6,0.36363636363636365,72816,2
92,PS5269_gt.nii,0.5462560653686523,73.29461669921875,0.7289278507232666,0.9981719255447388,0.3609122931957245,0.9996155500411987,0.2710721492767334,0.001828096923418343,0.6390876770019531,0.00038447530823759735,0.04769061505794525,0.318204402923584,0.9977911114692688,0.8635498881340027,0.48278459906578064,0.511995792388916,0.5129122734069824,0.7270997762680054,0.3605278730392456,0.5311305255723257,25105.0,19,0.17391304347826086,23728,2
93,PS5297_gt.nii,0.5071812272071838,75.98026275634766,0.6972718834877014,0.9907277226448059,0.3470251262187958,0.9978451728820801,0.30272814631462097,0.009272257797420025,0.6529748439788818,0.0021548124495893717,0.10339367389678955,0.30158665776252747,0.9886683821678162,0.8439998030662537,0.46341386437416077,0.4871043562889099,0.4919053316116333,0.6879996061325073,0.34487032890319824,0.4802391426432048,131224.0,15,0.21052631578947367,117736,2
94,RS5119_gt.nii,0.00393362483009696,91.67414093017578,0.26323530077934265,0.9808375835418701,0.0011124092852696776,0.9999390840530396,0.7367647290229797,0.01916242018342018,0.9988875985145569,6.0891896282555535e-05,0.2124788463115692,0.0011089565232396126,0.9807794094085693,0.6220364570617676,0.0022154562175273895,0.01602020114660263,0.017112141475081444,0.24407291412353516,0.0010515451431274414,0.002226236634029706,320359.0,12,0.16666666666666666,1360,6
95,RS4602_gt.nii,0.5530799627304077,80.47359466552734,0.5182892680168152,0.9977699518203735,0.44430533051490784,0.9983418583869934,0.4817107021808624,0.0022300644777715206,0.5556946396827698,0.0016581570962443948,0.06155714765191078,0.3144526779651642,0.9961260557174683,0.758029580116272,0.4784541428089142,0.4779457747936249,0.4798736274242401,0.516059160232544,0.44264721870422363,0.5718834824811287,4373.0,8,0.2857142857142857,57520,3
96,RS4879_gt.nii,0.0,97.0891342163086,0.0,0.9979700446128845,0.0,0.9999822974205017,1.0,0.002029931638389826,1.0,1.767886169545818e-05,1.0,0.0,0.9979524612426758,0.49898502230644226,0.0,-0.00018943831673823297,0.0,-0.0020299553871154785,-1.7702579498291016e-05,0.0,33553.0,19,0.0,296,1
97,RS4093_gt.nii,0.012431629933416843,73.4390869140625,0.12003311514854431,0.9979788064956665,0.004258068278431892,0.9999365210533142,0.8799669146537781,0.002021219814196229,0.9957419037818909,6.348860188154504e-05,0.11485964804887772,0.004129171837121248,0.9979155659675598,0.5590059757232666,0.008224383927881718,0.022248825058341026,0.022607723250985146,0.1180119514465332,0.00419461727142334,0.008679516341434216,32184.0,10,0.1111111111111111,1208,4
98,PS4344_gt.nii,0.539802610874176,75.13321685791016,0.5834193229675293,0.9954475164413452,0.4167492091655731,0.9976721405982971,0.4165806770324707,0.0045525128953158855,0.5832507610321045,0.0023278684820979834,0.08116539567708969,0.3211759924888611,0.9931629300117493,0.7894334197044373,0.4861971437931061,0.48979052901268005,0.4930918216705322,0.5788668394088745,0.41442131996154785,0.5158150851581509,42298.0,25,0.07692307692307693,93024,1
99,RS5319_gt.nii,0.2868742048740387,101.4179458618164,0.4116741418838501,0.9953381419181824,0.15854276716709137,0.9987404346466064,0.5883258581161499,0.004661829676479101,0.8414572477340698,0.0012595548760145903,0.09617996960878372,0.12925654649734497,0.994095504283905,0.7035061120986938,0.2289232611656189,0.2530142366886139,0.2554759383201599,0.4070122241973877,0.15728318691253662,0.2564728658509998,57813.0,20,0.07142857142857142,35720,4
100,RS3939_gt.nii,0.0541895367205143,63.06346130371094,0.1899396777153015,0.9949170351028442,0.024507222697138786,0.9994528889656067,0.8100603222846985,0.005082982592284679,0.9754927754402161,0.0005470988689921796,0.14058902859687805,0.022188138216733932,0.9943761825561523,0.5924283266067505,0.04341302067041397,0.06655215471982956,0.06822678446769714,0.18485665321350098,0.023960113525390625,0.049151161055567674,73269.0,27,0.14634146341463414,11272,7
101,RS4688_gt.nii,0.0,84.36911010742188,0.0,0.9961404204368591,0.0,0.9999681711196899,1.0,0.0038595828227698803,1.0,3.183252920280211e-05,1.0,0.0,0.9961088299751282,0.49807021021842957,0.0,-0.00035051428130827844,0.0,-0.003859579563140869,-3.1828880310058594e-05,0.0,64139.0,15,0.0,532,1
102,RS2723_gt.nii,0.5332560539245605,109.64579010009766,0.5333922505378723,0.9989967942237854,0.41808614134788513,0.9993692636489868,0.4666077792644501,0.001003188663162291,0.5819138884544373,0.0006307493895292282,0.04156557843089104,0.3061245083808899,0.998368501663208,0.7661945223808289,0.4687524139881134,0.47143256664276123,0.4722329080104828,0.5323890447616577,0.41745543479919434,0.5354973171921422,7104.0,18,0.1,22640,1
103,RS4880_gt.nii,0.5859429836273193,57.41950988769531,0.5832237601280212,0.9977304935455322,0.33932575583457947,0.9991658329963684,0.41677623987197876,0.0022695031948387623,0.6606742143630981,0.0008341657230630517,0.058717552572488785,0.2731025516986847,0.9969037175178528,0.7904771566390991,0.42903462052345276,0.4434502422809601,0.4448627233505249,0.5809543132781982,0.3384915590286255,0.49430774880646344,33695.0,17,0.10526315789473684,33464,1
104,RS5228_gt.nii,0.876653790473938,46.225521087646484,0.9135662317276001,0.9973431825637817,0.7569906115531921,0.9992154836654663,0.0864337682723999,0.0026568283792585135,0.24300937354564667,0.0007844927604310215,0.05116824805736542,0.7063984274864197,0.9965910315513611,0.9554547071456909,0.8279407620429993,0.8299610018730164,0.8316015005111694,0.9109094142913818,0.7562060356140137,0.8577501706399544,43641.0,7,0.2222222222222222,150624,1
105,RS3284_gt.nii,0.5464197993278503,83.4981918334961,0.48952096700668335,0.9982836842536926,0.397651731967926,0.9988178014755249,0.5104790329933167,0.001716345432214439,0.602348268032074,0.0011822215747088194,0.05590222030878067,0.2810901999473572,0.9971087574958801,0.743902325630188,0.4388296902179718,0.4397723078727722,0.4412015974521637,0.487804651260376,0.3964695930480957,0.5305397429262766,7823.0,19,0.1,38744,1
106,RS2895_gt.nii,0.34946781396865845,57.72650909423828,0.28919294476509094,0.9957795143127441,0.31552109122276306,0.9952208399772644,0.7108070254325867,0.00422049593180418,0.6844789385795593,0.004779165610671043,0.10778483003377914,0.17770640552043915,0.991057813167572,0.6424862146377563,0.30178388953208923,0.2975783348083496,0.3020703196525574,0.2849724292755127,0.3107419013977051,0.3443013778639127,9891.0,17,0.23529411764705882,112112,2
107,PS4413_gt.nii,0.25422582030296326,49.18229675292969,0.3710196018218994,0.996331512928009,0.13625693321228027,0.999016284942627,0.6289803981781006,0.003668478224426508,0.8637430667877197,0.000983714242465794,0.09044303745031357,0.11068863421678543,0.9953576922416687,0.6836755275726318,0.19931532442569733,0.22291874885559082,0.2248421460390091,0.36735105514526367,0.13527321815490723,0.2291238270817084,44748.0,18,0.14285714285714285,26128,5
108,RS4977_gt.nii,0.46248552203178406,84.4908218383789,0.6627858877182007,0.9977924227714539,0.25633707642555237,0.9996121525764465,0.3372141420841217,0.0022076054010540247,0.74366295337677,0.00038786500226706266,0.05456359684467316,0.22676269710063934,0.9974082112312317,0.8302891254425049,0.3696928322315216,0.41118666529655457,0.4121851623058319,0.6605782508850098,0.2559492588043213,0.39500665985193445,35154.0,14,0.17391304347826086,19240,4
109,RS5057_gt.nii,0.7340593338012695,53.45091247558594,0.7874405384063721,0.9976083040237427,0.5507243275642395,0.9992073178291321,0.21255946159362793,0.0023916864302009344,0.4492757022380829,0.0007926542311906815,0.05223304405808449,0.47944897413253784,0.9968287348747253,0.8925244212150574,0.648145318031311,0.6570565104484558,0.6585306525230408,0.7850488424301147,0.5499316453933716,0.6990086299122744,34498.0,5,0.42105263157894735,62232,6
110,RS4863_gt.nii,0.3641595244407654,83.55237579345703,0.4894693195819855,0.9927113652229309,0.2016448825597763,0.9980694651603699,0.5105306506156921,0.0072886464186012745,0.7983551025390625,0.0019305101595818996,0.10875674337148666,0.1666043996810913,0.9908257126808167,0.7410903573036194,0.285622775554657,0.31031984090805054,0.3141639530658722,0.48218071460723877,0.1997143030166626,0.32181479699625576,96264.0,13,0.29411764705882354,62864,9
111,PS5351_gt.nii,0.028580935671925545,85.04820251464844,0.16415929794311523,0.9967930316925049,0.013606689870357513,0.9997740983963013,0.8358407020568848,0.0032069978769868612,0.9863933324813843,0.00022592066670767963,0.12263010442256927,0.01272508967667818,0.9965686798095703,0.5804761648178101,0.025130392983555794,0.04640759900212288,0.047261662781238556,0.16095232963562012,0.013380765914916992,0.026535538667858738,49237.0,31,0.11428571428571428,4520,2
112,RS5007_gt.nii,0.011115322820842266,82.90777587890625,0.2721962630748749,0.9956439733505249,0.003178240731358528,0.9999626874923706,0.7278037667274475,0.004356010351330042,0.9968217611312866,3.7296667869668454e-05,0.11229802668094635,0.0031514593865722418,0.9956070780754089,0.6339201331138611,0.006283117923885584,0.029004676267504692,0.02941267192363739,0.26784026622772217,0.0031409263610839844,0.006343242948927366,72548.0,24,0.07142857142857142,856,2
113,RS5012_gt.nii,0.4878593385219574,87.34414672851562,0.8091824650764465,0.9975543022155762,0.2896169126033783,0.9997643232345581,0.19081752002239227,0.002445727586746216,0.7103830575942993,0.00023565260926261544,0.052111756056547165,0.2711017429828644,0.9973224401473999,0.903368353843689,0.4265618324279785,0.4831713140010834,0.4841001331806183,0.8067367076873779,0.2893812656402588,0.4330516821315639,42528.0,9,0.2857142857142857,20648,2
114,RS4974_gt.nii,0.2366769164800644,61.0655403137207,0.7891461253166199,0.9944150447845459,0.1118774339556694,0.9998109936714172,0.21085385978221893,0.005584982689470053,0.88812255859375,0.00018900171562563628,0.0775981917977333,0.10863017290830612,0.994232177734375,0.8917806148529053,0.19597187638282776,0.29582884907722473,0.29713237285614014,0.7835612297058105,0.11168837547302246,0.19840008075302193,95131.0,31,0.06060606060606061,14944,1
115,PS4305_gt.nii,0.4248015880584717,75.67000579833984,0.4146091639995575,0.9979748725891113,0.32862576842308044,0.9985995292663574,0.5853908658027649,0.0020251297391951084,0.6713742613792419,0.0014004530385136604,0.06532320380210876,0.22447267174720764,0.9965834617614746,0.7062920331954956,0.3666438162326813,0.3674342632293701,0.3691222667694092,0.4125840663909912,0.32722532749176025,0.4381618909282979,7546.0,24,0.07692307692307693,40016,2
116,RS4459_gt.nii,0.08010850101709366,73.14813232421875,0.1690891534090042,0.9994063973426819,0.03386048227548599,0.9998977184295654,0.830910861492157,0.0005936161032877862,0.9661394953727722,0.00010228480095975101,0.055935755372047424,0.02903011068701744,0.9993042349815369,0.5842477679252625,0.05642227828502655,0.07541953027248383,0.0756666362285614,0.1684955358505249,0.03375816345214844,0.06806435884934178,7737.0,14,0.1111111111111111,2064,2
117,RS4898_gt.nii,0.1092151626944542,75.07460021972656,0.2818499207496643,0.9963569641113281,0.04058362543582916,0.9996060729026794,0.7181500792503357,0.0036430596373975277,0.959416389465332,0.00039393198676407337,0.10208427160978317,0.03678030148148537,0.9959664940834045,0.6391034126281738,0.07095099985599518,0.10574047267436981,0.10695088654756546,0.27820682525634766,0.04018974304199219,0.07918486171761281,54237.0,15,0.32432432432432434,9168,9
118,RS5033_gt.nii,0.028911862522363663,78.92084503173828,0.030330881476402283,0.9989650249481201,0.018661992624402046,0.9993705153465271,0.9696691036224365,0.0010349905351176858,0.9813380241394043,0.0006294924532994628,0.15592141449451447,0.011688449420034885,0.9983368515968323,0.5146479606628418,0.02310681715607643,0.022984301671385765,0.023791484534740448,0.029295921325683594,0.018032550811767578,0.03369753905851118,4310.0,21,0.07692307692307693,10880,3
119,PS4183_gt.nii,0.5827473402023315,73.32803344726562,0.509952962398529,0.9969646334648132,0.487199991941452,0.9972279667854309,0.49004706740379333,0.0030353886540979147,0.5127999782562256,0.002772017614915967,0.07162491977214813,0.3318389058113098,0.9942259788513184,0.7534587979316711,0.4983168840408325,0.49554523825645447,0.49844667315483093,0.5069175958633423,0.48442792892456055,0.5768151736044504,3438.0,26,0.1875,94344,3
120,PS5356_gt.nii,0.7447370886802673,85.1017074584961,0.7830330729484558,0.9958060383796692,0.6097283959388733,0.9981801509857178,0.2169668972492218,0.0041939555667340755,0.3902716040611267,0.0018198720645159483,0.06819414347410202,0.5216049551963806,0.9940403699874878,0.8894195556640625,0.6855983734130859,0.6880864500999451,0.6909685134887695,0.778839111328125,0.6079084873199463,0.73843246428644,47328.0,14,0.125,139224,1
121,PS3544_gt.nii,0.11754294484853745,104.65180206298828,0.2145567089319229,0.9978612065315247,0.05653626471757889,0.999530017375946,0.7854433059692383,0.0021388186141848564,0.9434637427330017,0.0004699745331890881,0.09077827632427216,0.04684162512421608,0.9973935484886169,0.6062089800834656,0.0894913300871849,0.10913057625293732,0.11013735085725784,0.21241796016693115,0.056066274642944336,0.11292102359308497,24680.0,15,0.09523809523809523,10016,3
122,RS4114_gt.nii,0.0,61.55485534667969,0.0,0.9967408776283264,0.0,0.9997339844703674,1.0,0.003259151941165328,1.0,0.0002659881138242781,1.0,0.0,0.9964765906333923,0.4983704388141632,0.0,-0.0009310723980888724,0.0,-0.003259122371673584,-0.00026601552963256836,0.0,47948.0,16,0.0,4448,7
123,RS4142_gt.nii,0.0,88.32893371582031,0.0,0.9994432330131531,0.0,0.9999508857727051,1.0,0.0005567943444475532,1.0,4.914158853353001e-05,1.0,0.0,0.9993941187858582,0.49972161650657654,0.0,-0.00016541389049962163,0.0,-0.0005567669868469238,-4.9114227294921875e-05,0.0,7960.0,19,0.0,824,1
124,RS5009_gt.nii,0.0,71.52272033691406,0.0,0.9989091157913208,0.0,0.9998887777328491,1.0,0.0010908861877396703,1.0,0.00011122437717858702,1.0,0.0,0.998798131942749,0.4994545578956604,0.0,-0.00034832904930226505,0.0,-0.0010908842086791992,-0.0001112222671508789,0.0,15301.0,9,0.0,1864,2
125,RS5204_gt.nii,1.961236055828308e-19,82.73451232910156,0.0,0.993547260761261,0.0,0.9999328255653381,1.0,0.006452752742916346,1.0,6.719074008287862e-05,1.0,0.0,0.993480920791626,0.4967736303806305,0.0,-0.000658456701785326,0.0,-0.006452739238739014,-6.717443466186523e-05,0.0,106845.0,17,0.0,1120,1
126,PS3801_gt.nii,0.303922176361084,88.41380310058594,0.7628205418586731,0.9942399859428406,0.15078666806221008,0.9996802806854248,0.2371794879436493,0.005760037340223789,0.8492133617401123,0.00031973936711438,0.07994886487722397,0.14403389394283295,0.9939301013946533,0.8785302639007568,0.2518000304698944,0.3375093638896942,0.33915066719055176,0.7570605278015137,0.1504669189453125,0.2561951963400686,98161.0,12,0.14285714285714285,22464,1
127,RS4872_gt.nii,0.13699981570243835,72.04165649414062,0.28109535574913025,0.9948981404304504,0.07385655492544174,0.998955249786377,0.7189046740531921,0.00510184234008193,0.9261434674263,0.0010447752429172397,0.11872662603855133,0.06212233006954193,0.993866503238678,0.6379967331886292,0.11697772890329361,0.14175887405872345,0.1440858542919159,0.2759934663772583,0.07281184196472168,0.1335292389068469,64334.0,11,0.26666666666666666,24248,2
128,RS5133_gt.nii,0.015248499810695648,64.72943878173828,0.029133284464478493,0.9965484142303467,0.0054992265067994595,0.9993621706962585,0.9708667397499084,0.00345158064737916,0.9945007562637329,0.0006378361722454429,0.2560645043849945,0.004647515248507261,0.9959150552749634,0.5128408670425415,0.009252031333744526,0.011173575185239315,0.01265743002295494,0.025681734085083008,0.004861354827880859,0.009944373659840269,46310.0,20,0.16666666666666666,10984,2
129,RS5195_gt.nii,0.29296576976776123,54.34151077270508,0.40734750032424927,0.9964559078216553,0.17213435471057892,0.9989252090454102,0.5926524996757507,0.0035441142972558737,0.8278656601905823,0.0010747943306341767,0.08531777560710907,0.13765908777713776,0.9953920841217041,0.7019016742706299,0.24200411140918732,0.26282012462615967,0.26479896903038025,0.40380334854125977,0.17105960845947266,0.2740678229585378,41212.0,16,0.1,30296,2
130,RS5156_gt.nii,0.3301202952861786,95.01998901367188,0.8498282432556152,0.9947437644004822,0.17595486342906952,0.9998006820678711,0.15017172694206238,0.005256254225969315,0.8240451216697693,0.00019933604926336557,0.07291104644536972,0.17064893245697021,0.9945526123046875,0.9222860336303711,0.2915458679199219,0.38527679443359375,0.38669291138648987,0.8445720672607422,0.17575550079345703,0.29413144805580754,90038.0,6,0.25,22128,1
131,RS3975_gt.nii,0.18062786757946014,83.32977294921875,0.22757352888584137,0.9973363280296326,0.08848093450069427,0.999120831489563,0.7724264860153198,0.002663654973730445,0.9115190505981445,0.000879171711858362,0.09762593358755112,0.0680454820394516,0.9964627623558044,0.6124549508094788,0.1274205595254898,0.1403656154870987,0.14190109074115753,0.22490990161895752,0.08760178089141846,0.15623140853449674,28229.0,19,0.07407407407407407,19040,4
132,RS5020_gt.nii,0.4992760717868805,67.67569732666016,0.4034324884414673,0.9980078339576721,0.44444629549980164,0.9976441860198975,0.5965675115585327,0.001992136938497424,0.555553674697876,0.00235582422465086,0.06565739959478378,0.2681885361671448,0.9956682920455933,0.7007201910018921,0.4229474365711212,0.42127540707588196,0.42344310879707336,0.4014403820037842,0.4420905113220215,0.49735756036527295,7752.0,19,0.1,66016,1
133,PS1583_gt.nii,0.0014332514256238937,75.27283477783203,0.0012971698306500912,0.9984664916992188,0.0008552324725314975,0.9989888668060303,0.9987028241157532,0.0015335087664425373,0.9991447925567627,0.0010111337760463357,0.5208070874214172,0.0005156814004294574,0.9974584579467773,0.4998818337917328,0.001030831248499453,-0.0001919519854709506,0.0010532719315961003,-0.00023633241653442383,-0.00015592575073242188,0.0013229899573035059,6082.0,11,0.2857142857142857,16960,2
134,PS4323_gt.nii,0.03471563383936882,89.51536560058594,0.17778201401233673,0.996995210647583,0.018176859244704247,0.9997420310974121,0.8222180008888245,0.0030047756154090166,0.9818231463432312,0.00025798333808779716,0.11504851281642914,0.016767306253314018,0.9967389702796936,0.5873886346817017,0.03298160061240196,0.055962592363357544,0.05684644728899002,0.17477726936340332,0.017918944358825684,0.03472597003815018,45417.0,18,0.1,5248,1
135,RS5160_gt.nii,0.5006255507469177,79.42921447753906,0.5167219042778015,0.994691789150238,0.4011037051677704,0.9966683983802795,0.4832780957221985,0.005308182910084724,0.598896324634552,0.0033316032495349646,0.09202761948108673,0.2916814386844635,0.9914258122444153,0.7557068467140198,0.4516306221485138,0.45102787017822266,0.4552571475505829,0.5114136934280396,0.39777207374572754,0.4824154569700918,36679.0,25,0.07692307692307693,114640,1
136,PS4484_gt.nii,,,,0.9985916614532471,0.0,1.0,,0.0014083385467529297,1.0,0.0,,0.0,0.9985916614532471,,0.0,,,,0.0,0.0,23628.0,12,0.0,0,0
137,RS4457_gt.nii,0.0,85.76771545410156,0.0,0.9974684715270996,0.0,0.9999445676803589,1.0,0.002531549194827676,1.0,5.545348540181294e-05,1.0,0.0,0.9974132776260376,0.4987342357635498,0.0,-0.00037467750371433794,0.0,-0.0025315284729003906,-5.543231964111328e-05,0.0,41079.0,29,0.0,928,1
138,RS2437_gt.nii,0.4875223636627197,73.79024505615234,0.4195588231086731,0.9967966079711914,0.40959692001342773,0.9969250559806824,0.5804411768913269,0.003203402739018202,0.5904030799865723,0.003074970096349716,0.08035778999328613,0.2614460587501526,0.9937551021575928,0.7081776857376099,0.4145180284976959,0.41140928864479065,0.41454795002937317,0.4163553714752197,0.4065220355987549,0.4718792343365331,7855.0,17,0.16,88400,4
139,PS2501_gt.nii,0.07497140020132065,72.82923889160156,0.048389192670583725,0.9885962605476379,0.12965640425682068,0.9673104882240295,0.951610803604126,0.011403745040297508,0.8703436255455017,0.03268952667713165,0.32680752873420715,0.03652505949139595,0.9567072987556458,0.5184926986694336,0.0704759806394577,0.059886250644922256,0.0792083889245987,0.03698539733886719,0.09696686267852783,0.07729567596170446,360955.0,27,0.2222222222222222,569032,1
140,RS5003_gt.nii,0.7662582397460938,70.24243927001953,0.8938990831375122,0.9954721927642822,0.6067705750465393,0.9991676211357117,0.106100894510746,0.00452781468629837,0.3932294249534607,0.0008323518559336662,0.06644182652235031,0.566006600856781,0.9946844577789307,0.9446856379508972,0.7228661775588989,0.734100878238678,0.7364724278450012,0.8893712759017944,0.605938196182251,0.7430855039963199,74132.0,9,0.18181818181818182,130112,1
141,PS5250_gt.nii,0.375933974981308,44.14748001098633,0.4675535559654236,0.9945867657661438,0.2359144538640976,0.9980899691581726,0.5324464440345764,0.005413264036178589,0.7640855312347412,0.001910043996758759,0.09714696556329727,0.1859559714794159,0.9927094578742981,0.7310701608657837,0.3135967552661896,0.3288508355617523,0.332118421792984,0.4621403217315674,0.23400437831878662,0.3510793355615309,60716.0,5,0.4166666666666667,59760,8
142,RS4858_gt.nii,0.07001235336065292,104.23723602294922,0.1160520613193512,0.9991360902786255,0.028688250109553337,0.9998055100440979,0.8839479684829712,0.0008639208390377462,0.9713117480278015,0.00019448409148026258,0.07942620664834976,0.023543648421764374,0.998941957950592,0.5575940608978271,0.04600419104099274,0.05728999897837639,0.057700350880622864,0.1151881217956543,0.028493762016296387,0.06149425287356322,9470.0,16,0.16666666666666666,3688,4
143,RS4115_gt.nii,0.12164594978094101,83.86894226074219,0.4350000023841858,0.9954067468643188,0.049393992871046066,0.9996886849403381,0.5649999976158142,0.0045932685025036335,0.9506059885025024,0.00031132844742387533,0.09318257868289948,0.04641614481806755,0.9950994253158569,0.7152034044265747,0.08871450275182724,0.14534616470336914,0.14658235013484955,0.4304068088531494,0.04908263683319092,0.09372475087530299,72853.0,21,0.08,9200,2
144,RS4195_gt.nii,0.0,81.6559829711914,0.0,0.9992918372154236,0.0,0.9996716976165771,1.0,0.0007081566727720201,1.0,0.0003282963880337775,1.0,0.0,0.9989640116691589,0.4996459186077118,0.0,-0.00048216726281680167,0.0,-0.000708162784576416,-0.00032830238342285156,0.0,3734.0,12,0.0,5504,5
145,RS4987_gt.nii,0.19350768625736237,98.75727844238281,0.6038930416107178,0.9966264367103577,0.0834413468837738,0.9997979402542114,0.39610692858695984,0.0033735495526343584,0.9165586233139038,0.00020208793284837157,0.06954411417245865,0.0791114941239357,0.9964268207550049,0.8002597093582153,0.1466233879327774,0.22357727587223053,0.2244763821363449,0.6005194187164307,0.08323931694030762,0.15377035964349164,55033.0,24,0.12903225806451613,8528,3
146,RS4436_gt.nii,0.0,72.89684295654297,0.0,0.9971274733543396,0.0,0.9997413158416748,1.0,0.002872552489861846,1.0,0.0002587118651717901,1.0,0.0,0.996870219707489,0.4985637366771698,0.0,-0.0008620692533440888,0.0,-0.0028725266456604004,-0.0002586841583251953,0.0,43699.0,30,0.0,4328,1
147,PS5300_gt.nii,0.12028120458126068,51.53639602661133,0.1759708672761917,0.9985660314559937,0.06220748648047447,0.9995541572570801,0.8240291476249695,0.0014339684275910258,0.9377925395965576,0.0004458684998098761,0.08279706537723541,0.048174213618040085,0.9981216192245483,0.5872684717178345,0.09192024171352386,0.10382524877786636,0.10462649911642075,0.17453694343566895,0.06176161766052246,0.11017095493006389,15433.0,21,0.07407407407407407,9064,3
148,RS4427_gt.nii,0.4444577991962433,65.65972137451172,0.7750410437583923,0.9928414821624756,0.27476608753204346,0.9992077350616455,0.22495897114276886,0.007158506195992231,0.7252339124679565,0.0007922494551166892,0.08767926692962646,0.25447148084640503,0.9920819997787476,0.8839412927627563,0.4057030975818634,0.4586716890335083,0.46147048473358154,0.7678825855255127,0.27397382259368896,0.41931456684175483,112066.0,14,0.125,58504,1
149,RS4082_gt.nii,0.04656500741839409,75.05997467041016,0.2765066921710968,0.9968132972717285,0.01820218935608864,0.9998449683189392,0.7234932780265808,0.003186727873980999,0.9817978143692017,0.00015505802002735436,0.09694632142782211,0.017374686896800995,0.9966593980789185,0.6366599798202515,0.03415592387318611,0.07023276388645172,0.07094383239746094,0.27331995964050293,0.018047213554382324,0.03612700958769276,50372.0,25,0.06451612903225806,3584,3
150,RS5212_gt.nii,0.10934022068977356,76.03155517578125,0.3018713593482971,0.9962352514266968,0.05001204088330269,0.9995400905609131,0.6981286406517029,0.0037647748831659555,0.9499879479408264,0.00045988301280885935,0.10045666992664337,0.044827260076999664,0.9957796335220337,0.6490533351898193,0.08580798655748367,0.1215393990278244,0.12287067621946335,0.29810667037963867,0.049552083015441895,0.09310992182465186,54868.0,8,0.26666666666666666,11008,3
151,RS3552_gt.nii,0.0,65.75180053710938,0.0,0.998582661151886,0.0,0.9995406270027161,1.0,0.0014173333765938878,1.0,0.00045936813694424927,1.0,0.0,0.9981245994567871,0.499291330575943,0.0,-0.0008068939205259085,0.0,-0.0014173388481140137,-0.00045937299728393555,0.0,14338.0,17,0.0,7696,1
152,RS3998_gt.nii,0.00016155923367477953,106.57672119140625,0.000241575064137578,0.9960370063781738,6.0217385907890275e-05,0.999009370803833,0.9997584223747253,0.003962970804423094,0.9999397993087769,0.0009906174382194877,0.801986038684845,4.820438698516227e-05,0.9950542449951172,0.49813929200172424,9.640412463340908e-05,-0.0018607492092996836,0.00012061102461302653,-0.0037214159965515137,-0.0009304285049438477,0.00010689756540794783,46788.0,43,0.045454545454545456,16558,1
153,RS3435_gt.nii,0.05061661824584007,84.92967224121094,0.17685547471046448,0.9957970380783081,0.025054646655917168,0.9994954466819763,0.8231445550918579,0.004202964249998331,0.9749453663825989,0.0005045814323239028,0.1335684061050415,0.022438080981373787,0.9952971935272217,0.5863262414932251,0.04389132559299469,0.06510476768016815,0.06656613945960999,0.1726524829864502,0.02455008029937744,0.046651811589536185,61137.0,23,0.08,10240,1
154,RS5174_gt.nii,0.002082525286823511,42.237422943115234,0.009229958057403564,0.9962425231933594,0.0005550181376747787,0.999775230884552,0.9907700419425964,0.003757491707801819,0.9994449615478516,0.00022477953461930156,0.3895133435726166,0.0005238109733909369,0.9960194230079651,0.5027362108230591,0.0010470733977854252,0.0013443287461996078,0.0022633590269833803,0.005472421646118164,0.00033020973205566406,0.0011103356386016115,58302.0,38,0.047619047619047616,3792,3
155,RS4368_gt.nii,0.15103751420974731,92.40238189697266,0.1254366785287857,0.9993935823440552,0.10152867436408997,0.9995222091674805,0.8745633363723755,0.0006063911132514477,0.8984713554382324,0.00047781510511413217,0.06500966101884842,0.059447433799505234,0.9989164471626282,0.5624151229858398,0.11222346872091293,0.11231299489736557,0.11285131424665451,0.12483024597167969,0.10105085372924805,0.1475630899633982,1191.0,21,0.08695652173913043,9160,1
156,RS5070_gt.nii,0.10267305374145508,87.69123077392578,0.2570914626121521,0.9948074221611023,0.05287503823637962,0.9991586804389954,0.7429085373878479,0.005192584823817015,0.9471249580383301,0.0008413374307565391,0.1244334727525711,0.04586696997284889,0.9939765334129333,0.6259494423866272,0.087710902094841,0.11448680609464645,0.11659211665391922,0.2518988847732544,0.05203366279602051,0.09301702184693741,72864.0,26,0.07142857142857142,18896,1
157,PS3417_gt.nii,0.37931710481643677,96.87930297851562,0.798834502696991,0.9958544373512268,0.20292167365550995,0.9997332096099854,0.20116552710533142,0.004145548678934574,0.7970783114433289,0.0002668052911758423,0.06719750165939331,0.1930563896894455,0.9955945014953613,0.8973444700241089,0.3236333131790161,0.4013073146343231,0.402617484331131,0.7946889400482178,0.20265483856201172,0.330721179022967,70874.0,31,0.06060606060606061,22136,1
158,PS5278_gt.nii,0.27627143263816833,59.573482513427734,0.24000905454158783,0.9971264004707336,0.26105159521102905,0.9967865347862244,0.759990930557251,0.0028736030217260122,0.738948404788971,0.003213451709598303,0.09862881898880005,0.14291492104530334,0.9939374923706055,0.618567705154419,0.25008848309516907,0.24727022647857666,0.2503093183040619,0.2371354103088379,0.2578381299972534,0.28247129069060567,7447.0,35,0.058823529411764705,70664,1
159,PS5241_gt.nii,0.26569685339927673,78.08072662353516,0.33911463618278503,0.9974458813667297,0.1702544391155243,0.9989770650863647,0.6608853340148926,0.002554125851020217,0.8297455310821533,0.0010229197796434164,0.07985515892505646,0.12783771753311157,0.9964300394058228,0.6682802438735962,0.2266952395439148,0.2386559247970581,0.24028268456459045,0.3365604877471924,0.16923153400421143,0.2823465088605152,21288.0,28,0.15789473684210525,25888,5
160,RS4343_gt.nii,0.0,104.79026794433594,0.0,0.995021402835846,0.0,0.999911367893219,1.0,0.004978619050234556,1.0,8.865621930453926e-05,1.0,0.0,0.9949336051940918,0.497510701417923,0.0,-0.0006643685628660023,0.0,-0.004978597164154053,-8.863210678100586e-05,0.0,81663.0,27,0.0,1480,1
161,RS4626_gt.nii,0.21717485785484314,87.57425689697266,0.21358072757720947,0.9972374439239502,0.16034360229969025,0.9980559349060059,0.7864192724227905,0.002762567950412631,0.839656412601471,0.0019440678879618645,0.10211645811796188,0.100819893181324,0.9953065514564514,0.6054090857505798,0.18317237496376038,0.18273887038230896,0.18505756556987762,0.21081817150115967,0.1583995819091797,0.22197639190938917,8117.0,25,0.14285714285714285,41338,2
162,PS4644_gt.nii,0.017233608290553093,41.70131301879883,0.014763779938220978,0.9983419179916382,0.010152827017009258,0.998864471912384,0.9852362275123596,0.0016580824740231037,0.9898471832275391,0.0011355206370353699,0.25100281834602356,0.006052240263670683,0.9972102046012878,0.5065528750419617,0.01203166227787733,0.010870975442230701,0.012243124656379223,0.01310575008392334,0.009017348289489746,0.017286346818705646,3852.0,24,0.12121212121212122,19304,5
163,RS4943_gt.nii,0.517713189125061,76.76194763183594,0.7622471451759338,0.9925225377082825,0.3234156370162964,0.998878002166748,0.23775285482406616,0.007477433420717716,0.6765843629837036,0.001122001907788217,0.09011845290660858,0.29378005862236023,0.9914478063583374,0.8773848414421082,0.45414218306541443,0.49321138858795166,0.49651047587394714,0.7547696828842163,0.32229363918304443,0.47320872891602084,120479.0,5,0.2222222222222222,78304,2
164,PS5182_gt.nii,0.7287656664848328,12.569805145263672,0.615986168384552,0.9962939023971558,0.7309390902519226,0.9937395453453064,0.384013831615448,0.003706093644723296,0.2690609395503998,0.006260483525693417,0.07198290526866913,0.5021299719810486,0.9901778697967529,0.8061400651931763,0.6685572862625122,0.6661128401756287,0.6710054874420166,0.6122801303863525,0.724678635597229,0.7392031454317407,34438.0,15,0.2222222222222222,269808,2
165,RS5008_gt.nii,0.3032733201980591,95.23859405517578,0.805092990398407,0.9949439764022827,0.14947351813316345,0.9997838139533997,0.19490700960159302,0.005055994726717472,0.8505265116691589,0.0002161582960980013,0.07342789322137833,0.14425349235534668,0.9947347044944763,0.9000184535980225,0.2521355450153351,0.34555956721305847,0.34690067172050476,0.8000369071960449,0.14925730228424072,0.25317725468193447,87851.0,25,0.07407407407407407,18496,1
166,RS3023_gt.nii,0.42562586069107056,78.7245101928711,0.5528581738471985,0.9947707056999207,0.2929587960243225,0.9982414841651917,0.4471417963504791,0.005229324102401733,0.7070412039756775,0.001758537138812244,0.08863535523414612,0.2368415892124176,0.9930455088615417,0.7738144397735596,0.38297805190086365,0.3993365466594696,0.4024483561515808,0.5476288795471191,0.29120028018951416,0.4072405823506588,60277.0,24,0.07692307692307693,65496,1
167,RS5163_gt.nii,0.0003621511859819293,76.5767593383789,0.002704326994717121,0.9971144199371338,0.00018590816762298346,0.9998015761375427,0.9972956776618958,0.0028855563141405582,0.9998140931129456,0.00019840030290652066,0.5080565810203552,0.00017398028285242617,0.996917188167572,0.499909371137619,0.00034790002973750234,-4.7580924729118124e-05,0.0007090531871654093,-0.0001812577247619629,-1.2516975402832031e-05,0.000370111444668339,44116.0,24,0.07692307692307693,3328,1
168,PS5368_gt.nii,0.41947028040885925,75.72152709960938,0.5795266628265381,0.9985802173614502,0.26142817735671997,0.9996349811553955,0.4204733073711395,0.0014197609852999449,0.73857182264328,0.0003650046419352293,0.04716206341981888,0.21974696218967438,0.9982171654701233,0.7890534400939941,0.3603156507015228,0.38848739862442017,0.3892359137535095,0.5781068801879883,0.2610630989074707,0.4221286831028262,16382.0,16,0.18181818181818182,14536,3
169,PS5283_gt.nii,0.6358917951583862,37.76241683959961,0.6922218799591064,0.9960799813270569,0.471357136964798,0.9984422326087952,0.30777809023857117,0.0039200433529913425,0.5286428928375244,0.0015577569138258696,0.06998604536056519,0.38968774676322937,0.9945533871650696,0.8441509008407593,0.5608277916908264,0.5686508417129517,0.5712125301361084,0.6883018016815186,0.4697993993759155,0.6164167199311171,44691.0,29,0.21621621621621623,84288,6
170,PS5353_gt.nii,0.5647491216659546,38.88444519042969,0.620815634727478,0.9980791807174683,0.38199636340141296,0.999273955821991,0.379184365272522,0.0019207901787012815,0.6180036664009094,0.0007260314305312932,0.05269291251897812,0.30973079800605774,0.9973590970039368,0.8094474077224731,0.4729686379432678,0.4857636094093323,0.48697978258132935,0.6188948154449463,0.38127028942108154,0.5588239427712113,18971.0,9,0.3333333333333333,32024,9
171,RS4310_gt.nii,0.6455315947532654,35.40480041503906,0.47710666060447693,0.9955309629440308,0.5943987965583801,0.9928416013717651,0.5228933095932007,0.004469054751098156,0.4056012034416199,0.007158420514315367,0.08824265003204346,0.3599272072315216,0.9885108470916748,0.736318826675415,0.5293330550193787,0.5268319249153137,0.5325332283973694,0.4726376533508301,0.58724045753479,0.6849915000916347,59852.0,2,0.5333333333333333,227184,8
172,RS5220_gt.nii,0.5115630626678467,95.26882934570312,0.8246299624443054,0.9978412389755249,0.3072386085987091,0.9997959733009338,0.17537006735801697,0.0021587610244750977,0.6927614212036133,0.0002040060207946226,0.048674605786800385,0.2883951663970947,0.9976403713226318,0.9112355709075928,0.4476812183856964,0.502520740032196,0.5033469796180725,0.8224711418151855,0.30703461170196533,0.46281659262678126,36830.0,26,0.12121212121212122,19456,3
173,PS2481_gt.nii,0.7176182270050049,45.45327377319336,0.9095790386199951,0.9940128326416016,0.5349706411361694,0.999311625957489,0.09042097628116608,0.00598716177046299,0.46502938866615295,0.0006883483147248626,0.07504329085350037,0.5079568028450012,0.9933782815933228,0.9517959356307983,0.6737020611763,0.6948186755180359,0.6975657939910889,0.9035918712615967,0.5342822074890137,0.6817740022649114,106855.0,15,0.11764705882352941,126088,1
174,RS5074_gt.nii,0.609637975692749,71.5960922241211,0.8691179752349854,0.9970560669898987,0.40499648451805115,0.9996974468231201,0.13088205456733704,0.0029439099598675966,0.5950034856796265,0.00030255658202804625,0.0549992211163044,0.38171595335006714,0.9967617988586426,0.9330869913101196,0.5525245070457458,0.5920602083206177,0.5932872295379639,0.8661739826202393,0.40469396114349365,0.5577617028352873,52920.0,12,0.14285714285714285,38592,1
175,PS3782_gt.nii,0.5002233982086182,82.56209564208984,0.4983998239040375,0.9985978007316589,0.3631507456302643,0.9991948008537292,0.5016002058982849,0.0014021801762282848,0.6368492245674133,0.000805180985480547,0.05036988481879234,0.265950471162796,0.9977966547012329,0.748498797416687,0.42015936970710754,0.4243640899658203,0.4254342019557953,0.496997594833374,0.3623455762863159,0.4866465608081102,9840.0,13,0.13333333333333333,26872,1
176,PS5281_gt.nii,0.0,70.26378631591797,0.0,0.9987697005271912,0.0,0.9995436072349548,1.0,0.0012303239200264215,1.0,0.00045641761971637607,1.0,0.0,0.998314380645752,0.4993848502635956,0.0,-0.0007493607699871063,0.0,-0.0012302994728088379,-0.000456392765045166,0.0,12017.0,18,0.0,7648,1
177,RS4668_gt.nii,0.22787700593471527,93.39379119873047,0.5580065250396729,0.997978150844574,0.10783075541257858,0.9998061060905457,0.44199347496032715,0.002021840075030923,0.8921692371368408,0.00019391594105400145,0.05677648261189461,0.09934545308351517,0.9977855682373047,0.7779923677444458,0.18073564767837524,0.24463121592998505,0.24529628455638885,0.5559847354888916,0.10763680934906006,0.1947764918367832,31467.0,18,0.09523809523809523,7344,2
178,RS3443_gt.nii,0.0,134.94073486328125,0.0,0.9980957508087158,0.0,0.9999722838401794,1.0,0.00190424220636487,1.0,2.7709318601409905e-05,1.0,0.0,0.9980681538581848,0.4990478754043579,0.0,-0.00022970690042711794,0.0,-0.0019042491912841797,-2.771615982055664e-05,0.0,31221.0,35,0.0,464,2
179,RS5058_gt.nii,0.6428934931755066,62.872886657714844,0.7090647220611572,0.9973815083503723,0.49731841683387756,0.9989354014396667,0.2909352779388428,0.002618486760184169,0.5026816129684448,0.0010645806323736906,0.05728776007890701,0.41303664445877075,0.9963319897651672,0.8532230854034424,0.5846085548400879,0.592095136642456,0.5938273668289185,0.7064461708068848,0.4962538480758667,0.6281996416836516,28865.0,8,0.2857142857142857,61072,1
180,RS5146_gt.nii,0.5652263760566711,25.69825553894043,0.6331610679626465,0.9929739832878113,0.3669281005859375,0.9976295232772827,0.36683890223503113,0.007026034872978926,0.6330718994140625,0.0023704501800239086,0.09530173242092133,0.3025987446308136,0.9906745553016663,0.8130675554275513,0.46460774540901184,0.47776809334754944,0.4820006191730499,0.6261351108551025,0.3645576238632202,0.4916139217589039,108548.0,4,0.3333333333333333,107216,1
181,PS3938_gt.nii,0.00024159591703210026,75.29940032958984,0.00029772031120955944,0.9973323941230774,0.00015660305507481098,0.9985952377319336,0.9997022747993469,0.0026675891131162643,0.999843418598175,0.0014047498116269708,0.7495724558830261,0.00010263327567372471,0.9959351420402527,0.49881505966186523,0.00020524549472611398,-0.001719867461360991,0.00021592569828499109,-0.0023698806762695312,-0.001248180866241455,0.0002660888736838104,16258.0,40,0.045454545454545456,23512,2
182,RS4954_gt.nii,0.0,89.29165649414062,0.0,0.9979619383811951,0.0,0.9988461136817932,1.0,0.0020380839705467224,1.0,0.0011539107654243708,1.0,0.0,0.9968127012252808,0.49898096919059753,0.0,-0.001533547299914062,0.0,-0.0020380616188049316,-0.0011538863182067871,0.0,12029.0,24,0.0,19320,2
183,RS2838_gt.nii,0.4635075330734253,89.93497467041016,0.850197970867157,0.9973486065864563,0.2685970067977905,0.999828040599823,0.14980199933052063,0.002651386661455035,0.7314029932022095,0.000171986102941446,0.05289043113589287,0.2564598321914673,0.9971802830696106,0.9237732887268066,0.4082260727882385,0.4769724905490875,0.4778709411621094,0.8475465774536133,0.26842498779296875,0.41213391763383556,46549.0,38,0.05,19192,1
184,RS5034_gt.nii,0.7614710927009583,93.18313598632812,0.8602006435394287,0.9978068470954895,0.586317777633667,0.9994939565658569,0.13979937136173248,0.002193181775510311,0.413682222366333,0.0005060343537479639,0.04806635156273842,0.5353091955184937,0.9973113536834717,0.9290037155151367,0.6973308324813843,0.7089646458625793,0.7101766467094421,0.8580074310302734,0.5858117341995239,0.7252945117525543,36652.0,12,0.125,60408,2
185,RS4868_gt.nii,0.2898741364479065,68.927490234375,0.34154632687568665,0.99538654088974,0.15875039994716644,0.9983167052268982,0.6584537029266357,0.0046134465374052525,0.8412495851516724,0.0016833236441016197,0.10412086546421051,0.12155014276504517,0.9937241673469543,0.6684664487838745,0.21675382554531097,0.23004578053951263,0.23285320401191711,0.336932897567749,0.15706706047058105,0.25859528923126074,49238.0,29,0.10810810810810811,42656,4
186,RS5041_gt.nii,0.06691252440214157,72.14741516113281,0.4873160421848297,0.9899693131446838,0.029056208208203316,0.9996811151504517,0.5126839876174927,0.010030662640929222,0.970943808555603,0.00031889905221760273,0.12546855211257935,0.02819434180855751,0.9896599054336548,0.738642692565918,0.05484243482351303,0.11711488664150238,0.11899393796920776,0.47728538513183594,0.028737306594848633,0.05717076827834542,162423.0,32,0.14285714285714285,10328,5
187,RS4297_gt.nii,0.3740476369857788,90.97884368896484,0.8197911381721497,0.9938575625419617,0.20989474654197693,0.9996392130851746,0.18020883202552795,0.0061424202285707,0.7901052236557007,0.0003607847320381552,0.07966457307338715,0.20063741505146027,0.9935117959976196,0.9068243503570557,0.3342181444168091,0.41290077567100525,0.4148130416870117,0.8136487007141113,0.2095339298248291,0.33992522690089766,103351.0,20,0.09090909090909091,33328,1
188,RS4228_gt.nii,0.10928623378276825,70.102783203125,0.15137505531311035,0.9973846077919006,0.05505615472793579,0.9991441965103149,0.8486249446868896,0.002615399891510606,0.9449438452720642,0.0008557855617254972,0.11617407202720642,0.04207093268632889,0.9965338110923767,0.5743798017501831,0.08074484765529633,0.08979324996471405,0.09129144996404648,0.1487596035003662,0.05420041084289551,0.09373509010166257,27934.0,26,0.13333333333333333,16872,2
189,RS4845_gt.nii,0.04514702036976814,53.851646423339844,0.11325789988040924,0.9969857931137085,0.020560819655656815,0.9995033144950867,0.886742115020752,0.003014221088960767,0.9794391989707947,0.000496663386002183,0.14025655388832092,0.017709897831082344,0.996492326259613,0.5551218390464783,0.03480343148112297,0.04703133553266525,0.04825634881854057,0.11024367809295654,0.020064115524291992,0.03823905717838286,41061.0,19,0.17391304347826086,9368,2
190,PS5259_gt.nii,0.49666735529899597,64.90108489990234,0.7878348231315613,0.993445873260498,0.3268715441226959,0.9991379976272583,0.2121652066707611,0.006554152350872755,0.6731284856796265,0.0008620172739028931,0.08358557522296906,0.3004259467124939,0.9926185607910156,0.890640377998352,0.46204236149787903,0.5046830177307129,0.5074650645256042,0.7812807559967041,0.32600951194763184,0.47503863228319027,102132.0,19,0.09523809523809523,67504,1
191,RS5088_gt.nii,0.5668563842773438,27.440845489501953,0.8293536305427551,0.9955033659934998,0.36711886525154114,0.9994611740112305,0.17064638435840607,0.004496605601161718,0.6328811645507812,0.0005388276185840368,0.06858323514461517,0.3413351774215698,0.9949824810028076,0.9124284982681274,0.5089483857154846,0.5498874187469482,0.5517892241477966,0.8248569965362549,0.3665800094604492,0.5234272824352375,76166.0,8,0.35294117647058826,52600,4
192,RS5173_gt.nii,0.7580345869064331,38.065731048583984,0.784786581993103,0.9978049993515015,0.599372923374176,0.9990982413291931,0.21521341800689697,0.0021950278896838427,0.4006270468235016,0.0009017314878292382,0.05022960156202316,0.5147628784179688,0.9969173073768616,0.8912957906723022,0.6796613335609436,0.6843671798706055,0.6858423948287964,0.7825915813446045,0.5984711647033691,0.7211050653208212,30920.0,14,0.125,69912,1
193,RS4803_gt.nii,0.08391055464744568,82.95269775390625,0.2174645960330963,0.9963269233703613,0.04021197184920311,0.9994444847106934,0.7825353741645813,0.0036730514839291573,0.9597880244255066,0.0005554938688874245,0.11501533538103104,0.03512880578637123,0.9957761764526367,0.6068957448005676,0.06787330657243729,0.09207725524902344,0.09351299703121185,0.21379148960113525,0.03965640068054199,0.07738104164479702,49917.0,15,0.23076923076923078,11864,5
194,RS5180_gt.nii,0.41012704372406006,46.40043258666992,0.8466441631317139,0.9963352084159851,0.22730304300785065,0.9998040199279785,0.15335583686828613,0.0036648029927164316,0.7726969718933105,0.00019595460616983473,0.061730705201625824,0.2183145433664322,0.9961448311805725,0.9214897155761719,0.3583877980709076,0.437546044588089,0.4386852979660034,0.8429794311523438,0.22710704803466797,0.3598728969728362,64263.0,16,0.2,21336,2
195,PS4442_gt.nii,0.20411090552806854,37.121421813964844,0.1422533392906189,0.99855637550354,0.2136671394109726,0.9976369142532349,0.8577466607093811,0.0014436007477343082,0.7863328456878662,0.0023630608338862658,0.09151894599199295,0.09337165206670761,0.9962016344070435,0.5704048871994019,0.17079581320285797,0.17249253392219543,0.17434123158454895,0.1408097743988037,0.21130406856536865,0.20738142635952855,17908.0,18,0.2608695652173913,46136,3
196,PS4336_gt.nii,0.09828286617994308,82.3468246459961,0.5625,0.9975613951683044,0.04032844677567482,0.999920129776001,0.4375,0.0024386318400502205,0.9596715569496155,7.989439473021775e-05,0.0617755651473999,0.03910195082426071,0.9974821209907532,0.7800307273864746,0.07526104897260666,0.15013878047466278,0.15061457455158234,0.5600614547729492,0.04024863243103027,0.07800340328984685,39905.0,21,0.08695652173913043,3056,1
197,RS5202_gt.nii,0.5380355715751648,83.336669921875,0.8277378678321838,0.9953956007957458,0.3423045575618744,0.9994992017745972,0.17226214706897736,0.00460439920425415,0.6576954126358032,0.0005007772706449032,0.06940650194883347,0.31954121589660645,0.9949116110801697,0.9115667343139648,0.4843216836452484,0.5304244756698608,0.5322954654693604,0.8231334686279297,0.34180378913879395,0.49424557553491183,78045.0,13,0.13333333333333333,48432,1
198,RS5099_gt.nii,0.3829348385334015,36.856449127197266,0.5537912845611572,0.9982703328132629,0.2144889086484909,0.9996189475059509,0.4462087154388428,0.0017296508885920048,0.7855110764503479,0.000381056364858523,0.05292863771319389,0.1828828901052475,0.9978916049003601,0.7760307788848877,0.3092155456542969,0.343803346157074,0.34464776515960693,0.5520615577697754,0.21410787105560303,0.3309713425722706,25113.0,20,0.07142857142857142,14296,4
199,PS5262_gt.nii,0.6165754795074463,51.16925811767578,0.5302854776382446,0.9938698410987854,0.5866848230361938,0.9923045039176941,0.46971452236175537,0.006130182649940252,0.41331520676612854,0.007695495616644621,0.09708014875650406,0.3860602080821991,0.9863855838775635,0.7620776891708374,0.5570612549781799,0.5508904457092285,0.5577727556228638,0.5241553783416748,0.5789892673492432,0.6155491175890768,22962.0,11,0.1111111111111111,270856,4
200,RS4103_gt.nii,0.7069640755653381,48.50773239135742,0.7802661061286926,0.9973996877670288,0.5041850805282593,0.9992539882659912,0.21973386406898499,0.002600332722067833,0.49581488966941833,0.0007460368797183037,0.05457793176174164,0.44149866700172424,0.9966663122177124,0.8888329267501831,0.6125550866127014,0.6257055401802063,0.6272149085998535,0.7776658535003662,0.5034390687942505,0.6525518788558609,41770.0,25,0.06896551724137931,56664,2
201,PS5365_gt.nii,0.5352693200111389,76.90771484375,0.7191035151481628,0.9963864088058472,0.3569703996181488,0.9992141723632812,0.28089645504951477,0.003613570472225547,0.6430296301841736,0.0007858205935917795,0.06619566679000854,0.31328585743904114,0.9956150650978088,0.8577449321746826,0.4771023094654083,0.5048232674598694,0.5066543817520142,0.7154898643493652,0.35618460178375244,0.5023499476126329,53152.0,13,0.2222222222222222,46672,2
202,RS4995_gt.nii,0.06805261969566345,73.37505340576172,0.15176355838775635,0.9933818578720093,0.029962383210659027,0.9988511800765991,0.8482364416122437,0.006618163548409939,0.9700376391410828,0.0011488392483443022,0.17275092005729675,0.025664465501904488,0.9922497272491455,0.5725727081298828,0.05004456639289856,0.06466957181692123,0.06743291020393372,0.14514541625976562,0.028813600540161133,0.055103288499903466,89844.0,7,0.16666666666666666,22568,8
203,RS4356_gt.nii,0.8497663736343384,9.486832618713379,0.8592851758003235,0.9948951005935669,0.7283133864402771,0.9977526068687439,0.1407148241996765,0.005104874260723591,0.2716866135597229,0.0022474147845059633,0.07156126946210861,0.6507055759429932,0.9927693009376526,0.9270901679992676,0.7883968949317932,0.7875222563743591,0.7910934686660767,0.8541803359985352,0.726065993309021,0.8362903658529817,61001.0,6,0.36363636363636365,263000,3
204,RS5143_gt.nii,0.5056481957435608,74.68367004394531,0.6416572332382202,0.9967153072357178,0.33099251985549927,0.9990902543067932,0.3583427667617798,0.003284705802798271,0.6690074801445007,0.0009097306756302714,0.0667705312371254,0.2793545126914978,0.9958183169364929,0.819186270236969,0.4367116689682007,0.4590378403663635,0.46085110306739807,0.638372540473938,0.3300827741622925,0.47136716583471994,45670.0,29,0.06451612903225806,42384,1
205,RS2473_gt.nii,0.17302872240543365,63.82006072998047,0.3203890919685364,1.0011156797409058,1.6009591817855835,0.9937421679496765,0.6796109080314636,-0.0011156218824908137,-0.6009591817855835,0.006257838569581509,,0.364188551902771,0.9948590397834778,0.6607524156570435,0.5339270234107971,0.7160335183143616,0.7161912322044373,0.3215048313140869,1.5947012901306152,0.1513562140063132,52233.0,23,0.2222222222222222,154200,4
206,PS4641_gt.nii,0.7515419721603394,62.33778762817383,0.8793718814849854,0.9975253343582153,0.5694613456726074,0.9995501041412354,0.12062813341617584,0.002474663546308875,0.4305386543273926,0.000449909275630489,0.05037597566843033,0.5282004475593567,0.9970871806144714,0.9384486079216003,0.6912711262702942,0.7063742280006409,0.707649827003479,0.8768972158432007,0.5690114498138428,0.7072625265008532,44786.0,13,0.13333333333333333,62216,1
207,RS4908_gt.nii,0.12105828523635864,73.2652816772461,0.30084308981895447,0.9965531826019287,0.057061269879341125,0.9995138049125671,0.6991569399833679,0.003446821356192231,0.9429387450218201,0.0004861829220317304,0.09668899327516556,0.05038033798336983,0.9960711598396301,0.6486981511116028,0.09592779725790024,0.1297120749950409,0.1310209482908249,0.29739630222320557,0.05657505989074707,0.10493151095974675,49759.0,32,0.06060606060606061,11624,1
208,RS5025_gt.nii,0.037720099091529846,83.57182312011719,0.11288660019636154,0.9979801177978516,0.012762981466948986,0.9997944235801697,0.8871133923530579,0.002019872423261404,0.9872370362281799,0.00020557970856316388,0.11798278987407684,0.011599576100707054,0.9977754354476929,0.5554333329200745,0.02293313853442669,0.03731216862797737,0.03795747086405754,0.11086666584014893,0.012557387351989746,0.026366482061160608,29098.0,21,0.11428571428571428,3880,7
209,RS2007_gt.nii,0.19482728838920593,80.33056640625,0.6328818798065186,0.9963979721069336,0.0862468034029007,0.9998021125793457,0.36711812019348145,0.0036020546685904264,0.9137532114982605,0.00019789223733823746,0.07014951854944229,0.08213750272989273,0.9962027668952942,0.8146399259567261,0.15180604159832,0.23269900679588318,0.23363226652145386,0.6292798519134521,0.08604896068572998,0.15645539745049877,59589.0,22,0.07692307692307693,9008,2
210,PS4468_gt.nii,0.0,84.41564178466797,0.0,0.9918467402458191,0.0,0.9998485445976257,1.0,0.008153232745826244,1.0,0.0001514382311142981,1.0,0.0,0.9916977882385254,0.49592337012290955,0.0,-0.0011111756321042776,0.0,-0.008153259754180908,-0.00015145540237426758,0.0,133657.0,18,0.0,2520,1
211,PS5333_gt.nii,0.3650752007961273,90.97801971435547,0.7331433296203613,0.9977478981018066,0.1925404667854309,0.9998041391372681,0.26685667037963867,0.002252081409096718,0.8074595332145691,0.00019587032147683203,0.052513718605041504,0.1799304485321045,0.9975542426109314,0.865445613861084,0.30498483777046204,0.37494394183158875,0.3757123351097107,0.730891227722168,0.19234466552734375,0.31865078662820534,37273.0,30,0.16216216216216217,12280,3
212,RS4744_gt.nii,0.3686170279979706,82.0,0.3694879412651062,0.9961351156234741,0.25792816281318665,0.997704029083252,0.6305120587348938,0.0038648778572678566,0.742071807384491,0.0022959646303206682,0.09278503060340881,0.17909924685955048,0.9938650727272034,0.6828114986419678,0.3037899434566498,0.3057205080986023,0.30870914459228516,0.36562299728393555,0.2556321620941162,0.3542570477527647,24780.0,7,0.36363636363636365,60776,2
213,RS5147_gt.nii,0.5943872332572937,26.432918548583984,0.6973101496696472,0.9942820072174072,0.42312508821487427,0.9981723427772522,0.3026898205280304,0.005717964842915535,0.5768749117851257,0.0018276640912517905,0.08303513377904892,0.35746848583221436,0.9925065636634827,0.8457961082458496,0.5266693234443665,0.5397832989692688,0.5431845188140869,0.6915922164916992,0.42129743099212646,0.5522891299884715,82388.0,8,0.16666666666666666,100304,2
214,RS4989_gt.nii,0.7655065655708313,63.406227111816406,0.866338312625885,0.9980225563049316,0.5812737345695496,0.9995757937431335,0.133661687374115,0.001977431122213602,0.41872626543045044,0.00042417654185555875,0.045597415417432785,0.5334348082542419,0.997606635093689,0.9321804046630859,0.6957384943962097,0.7085645198822021,0.7096335291862488,0.8643608093261719,0.5808495283126831,0.7261382239199032,33037.0,13,0.13333333333333333,52992,1
215,RS4955_gt.nii,0.5259578824043274,39.31920623779297,0.3545475900173187,0.9981551170349121,0.5946477055549622,0.9950880408287048,0.6454523801803589,0.0018449120689183474,0.40535226464271545,0.004911973141133785,0.06728191673755646,0.2855377793312073,0.9932792782783508,0.6763513684272766,0.444230854511261,0.456071674823761,0.45916327834129333,0.3527027368545532,0.589735746383667,0.5409594007346762,56868.0,10,0.14285714285714285,127100,2
216,PS4410_gt.nii,0.0,78.13257598876953,0.0,0.9995121359825134,0.0,0.9998945593833923,1.0,0.00048785581020638347,1.0,0.00010543244570726529,1.0,0.0,0.9994068145751953,0.4997560679912567,0.0,-0.00022679469839204103,0.0,-0.00048786401748657227,-0.00010544061660766602,0.0,5711.0,13,0.0,1768,1
217,RS5126_gt.nii,0.7542005777359009,27.213958740234375,0.8031858801841736,0.9968667030334473,0.5930888056755066,0.9988786578178406,0.19681411981582642,0.0031333097722381353,0.4069111943244934,0.0011213448597118258,0.05878687649965286,0.5178315043449402,0.9957716464996338,0.9000263214111328,0.6823307275772095,0.6881897449493408,0.6901887655258179,0.8000526428222656,0.5919674634933472,0.72949501139432,43138.0,2,0.6666666666666666,94856,3
218,PS4339_gt.nii,0.7208490371704102,70.1783447265625,0.7345477938652039,0.9943978190422058,0.5950374603271484,0.9970173835754395,0.26545220613479614,0.005602157209068537,0.40496253967285156,0.0029825903475284576,0.08031691610813141,0.4897283613681793,0.9915181398391724,0.8644728064537048,0.6574733853340149,0.656944215297699,0.6611228585243225,0.7289456129074097,0.5920548439025879,0.6960623420044035,58686.0,8,0.46153846153846156,185928,7
219,PS1753_gt.nii,0.7296164035797119,63.725975036621094,0.7011696696281433,0.9973161816596985,0.6234926581382751,0.9981043934822083,0.2988303303718567,0.002683794591575861,0.37650731205940247,0.0018956225831061602,0.058263204991817474,0.49259716272354126,0.9954509139060974,0.8492429256439209,0.6600537300109863,0.65892094373703,0.661191463470459,0.6984858512878418,0.6215970516204834,0.724154107781622,19174.0,12,0.14285714285714285,105672,1
220,RS2938_gt.nii,0.12545090913772583,91.21403503417969,0.3537084460258484,0.9940211176872253,0.05231354013085365,0.9993937015533447,0.6462915539741516,0.005978852976113558,0.9476864337921143,0.0006063053151592612,0.11505443602800369,0.047749340534210205,0.9934242367744446,0.6738647818565369,0.09114649891853333,0.13409002125263214,0.136028453707695,0.34772956371307373,0.05170726776123047,0.09879541740706677,90699.0,13,0.23529411764705882,15640,2
221,RS5132_gt.nii,0.08298186212778091,100.73529815673828,0.2157600373029709,0.9969096183776855,0.041385307908058167,0.9995138049125671,0.7842399477958679,0.0030903841834515333,0.958614706993103,0.0004862118512392044,0.10688721388578415,0.03597388416528702,0.9964268803596497,0.6063348054885864,0.06944940239191055,0.09326305240392685,0.09449494630098343,0.21266961097717285,0.04089915752410889,0.07489244881902944,42817.0,25,0.07407407407407407,10368,1
222,PS5286_gt.nii,0.16494479775428772,74.22163391113281,0.14763201773166656,0.9992721676826477,0.1035040020942688,0.9995146989822388,0.8523679971694946,0.0007278291159309447,0.8964959979057312,0.0004852775309700519,0.06560785323381424,0.06478756666183472,0.9987877011299133,0.5734521150588989,0.12169106304645538,0.12301985919475555,0.1236143410205841,0.14690423011779785,0.10301876068115234,0.1614159697559858,2946.0,18,0.09090909090909091,9544,2
223,RS4912_gt.nii,0.0,92.31468200683594,0.0,0.9984242916107178,0.0,0.9996083974838257,1.0,0.0015757284127175808,1.0,0.00039162332541309297,1.0,0.0,0.998033881187439,0.4992121458053589,0.0,-0.0007855520234443247,0.0,-0.0015757083892822266,-0.0003916025161743164,0.0,18444.0,16,0.0,6560,1
224,RS4893_gt.nii,0.04336018115282059,99.46356201171875,0.561253547668457,0.9935658574104309,0.014392036944627762,0.9999260902404785,0.43874645233154297,0.006434146780520678,0.9856079816818237,7.391536928480491e-05,0.09671429544687271,0.014231919310986996,0.9934934973716736,0.7774096727371216,0.0280644278973341,0.08912895619869232,0.08987536281347275,0.5548193454742432,0.014318108558654785,0.02829951517328066,107980.0,28,0.10810810810810811,2808,4
225,RS5221_gt.nii,0.026432683691382408,82.05912017822266,0.16559278964996338,0.996224045753479,0.012027517892420292,0.999767541885376,0.8344072103500366,0.003775929333642125,0.9879724979400635,0.00023245220654644072,0.13119466602802277,0.01134023629128933,0.9959935545921326,0.5809084177017212,0.02242615446448326,0.04368798807263374,0.04462813585996628,0.16181683540344238,0.0117950439453125,0.023806583091459273,58290.0,22,0.07142857142857142,4656,3
226,PS3947_gt.nii,0.03672146424651146,88.80540466308594,0.0680803582072258,0.9974732398986816,0.011385376565158367,0.9996008276939392,0.9319196343421936,0.0025267668534070253,0.9886146187782288,0.0003991788253188133,0.16153211891651154,0.00985022820532322,0.997076153755188,0.5327767729759216,0.019508294761180878,0.026836257427930832,0.027840986847877502,0.06555354595184326,0.01098620891571045,0.02277872429808388,34303.0,10,0.2727272727272727,7168,5
227,RS2688_gt.nii,0.004185443744063377,72.06246948242188,0.031115880236029625,0.9975323677062988,0.0013991749146953225,0.9998921155929565,0.9688841104507446,0.002467608544975519,0.9986008405685425,0.00010791261593112722,0.21973294019699097,0.001340761431492865,0.9974250197410583,0.5143241286277771,0.002677932381629944,0.0060821413062512875,0.006598223932087421,0.0286482572555542,0.0012912750244140625,0.0028804131903059195,38548.0,19,0.12121212121212122,1864,7
228,PS5257_gt.nii,0.5055533647537231,84.09517669677734,0.8225566148757935,0.9950050115585327,0.31622400879859924,0.9994994401931763,0.17744338512420654,0.004994969815015793,0.6837760210037231,0.0005005703424103558,0.07229283452033997,0.2960298955440521,0.9945220947265625,0.9087808132171631,0.45682573318481445,0.5080584287643433,0.5100119113922119,0.8175616264343262,0.3157234191894531,0.4682469967468544,83277.0,21,0.08695652173913043,46984,1
229,RS5205_gt.nii,0.0771346390247345,54.881690979003906,0.049688611179590225,0.9964315891265869,0.10619749128818512,0.9919279217720032,0.9503113627433777,0.003568381769582629,0.8938025236129761,0.008072083815932274,0.2113475799560547,0.03503638878464699,0.9884216785430908,0.5230600833892822,0.06770078092813492,0.06727232784032822,0.07264162600040436,0.04612016677856445,0.09812545776367188,0.08431912871429169,85405.0,23,0.09523809523809523,141944,1
230,RS5208_gt.nii,0.05670187622308731,57.44562530517578,0.32270774245262146,0.9981139302253723,0.027689849957823753,0.9998870491981506,0.6772922873497009,0.001886085607111454,0.9723101258277893,0.00011293141142232344,0.07101986557245255,0.02616903930902481,0.9980015158653259,0.6604108214378357,0.05100336670875549,0.09405994415283203,0.09452898800373077,0.3208216428756714,0.027576923370361328,0.05525403980007972,29023.0,21,0.07407407407407407,2792,3
231,RS4613_gt.nii,0.0,98.26570892333984,0.0,0.9985792636871338,0.0,0.999466598033905,1.0,0.001420718152076006,1.0,0.0005333845037966967,1.0,0.0,0.998047411441803,0.4992896318435669,0.0,-0.0008705108193680644,0.0,-0.001420736312866211,-0.0005334019660949707,0.0,12309.0,37,0.0,8936,1
232,RS5000_gt.nii,0.7607064247131348,29.068883895874023,0.7534157037734985,0.9942255616188049,0.6883594989776611,0.9958188533782959,0.24658426642417908,0.0057744248770177364,0.3116404712200165,0.00418115546926856,0.08049881458282471,0.5617921948432922,0.9902167320251465,0.8738206624984741,0.7194198966026306,0.7152063250541687,0.7201533317565918,0.7476413249969482,0.684178352355957,0.7458132932590921,45908.0,8,0.2,279296,1
233,RS3777_gt.nii,0.5990312695503235,60.63827133178711,0.8882485628128052,0.996031641960144,0.403241902589798,0.999661386013031,0.11175142228603363,0.003968381322920322,0.5967581272125244,0.0003385938471183181,0.06265253573656082,0.38377225399017334,0.9957072138786316,0.9421401023864746,0.5546754598617554,0.5968914031982422,0.5984805822372437,0.8842802047729492,0.40290331840515137,0.5608938687208473,69404.0,34,0.05555555555555555,50496,1
234,RS5090_gt.nii,0.0,68.53501892089844,0.0,0.9960411190986633,0.0,0.9987605810165405,1.0,0.00395888090133667,1.0,0.001239432138390839,1.0,0.0,0.994811475276947,0.49802055954933167,0.0,-0.002215121639892459,0.0,-0.00395888090133667,-0.0012394189834594727,0.0,42365.0,40,0.0,20712,3
235,RS3921_gt.nii,0.4209500551223755,60.17474365234375,0.1341666728258133,0.9968459010124207,0.06013980880379677,0.9986951351165771,0.8658333420753479,0.0031541278585791588,0.9398601651191711,0.0013048863038420677,0.13294200599193573,0.04332504794001579,0.9955500960350037,0.5655062794685364,0.08305186778306961,0.08779586106538773,0.08982626348733902,0.13101255893707275,0.05883491039276123,0.26388508267105143,59064.0,18,0.23076923076923078,25200,3
236,RS3611_gt.nii,0.20470426976680756,84.14689636230469,0.5518292784690857,0.9959447383880615,0.10272960364818573,0.9996215105056763,0.4481707215309143,0.004055273253470659,0.8972703814506531,0.00037847005296498537,0.07895627617835999,0.09481865912675858,0.9955713748931885,0.773887038230896,0.17321345210075378,0.23678109049797058,0.23809494078159332,0.547774076461792,0.10235106945037842,0.1822076553903781,63244.0,31,0.0625,14104,1
237,RS4092_gt.nii,0.0,125.67675018310547,0.0,0.9954378604888916,0.0,0.999822735786438,1.0,0.004562109708786011,1.0,0.00017723818018566817,1.0,0.0,0.9952622652053833,0.4977189302444458,0.0,-0.0008992108050733805,0.0,-0.0045621395111083984,-0.00017726421356201172,0.0,71921.0,21,0.0,2960,1
238,RS4764_gt.nii,0.3517592251300812,40.89986038208008,0.4811769723892212,0.996864378452301,0.17996908724308014,0.9992561936378479,0.5188230276107788,0.003135629231110215,0.820030927658081,0.0007437853491865098,0.07469535619020462,0.15072163939476013,0.9961279034614563,0.7390207052230835,0.2619602084159851,0.29270654916763306,0.29427364468574524,0.478041410446167,0.17922532558441162,0.29722727096948837,43215.0,14,0.34782608695652173,23960,5
239,RS5251_gt.nii,0.602077066898346,69.46942138671875,0.5906128883361816,0.9983595013618469,0.4580068290233612,0.9990383982658386,0.40938708186149597,0.00164052564650774,0.5419931411743164,0.000961584853939712,0.050064586102962494,0.34764108061790466,0.9974046349525452,0.7944861650466919,0.5159253478050232,0.5188323259353638,0.5201007127761841,0.5889723300933838,0.45704519748687744,0.5861816344574965,13600.0,17,0.10526315789473684,39288,1
240,RS4848_gt.nii,0.11766377836465836,68.94345092773438,0.09710050374269485,0.9975494742393494,0.09222118556499481,0.9976847767829895,0.9028995037078857,0.0024505339097231627,0.907778799533844,0.0023151985369622707,0.13708370923995972,0.0496472492814064,0.9952467679977417,0.5473250150680542,0.09459797292947769,0.09224749356508255,0.09462939947843552,0.0946500301361084,0.08990597724914551,0.1225258080644687,2506.0,20,0.10526315789473684,42904,1
241,RS5150_gt.nii,0.006692990195006132,89.33784484863281,0.34090909361839294,0.994541585445404,0.0016353229293599725,0.9999825954437256,0.6590909361839294,0.0054584383033216,0.9983646869659424,1.7380369172315113e-05,0.11232304573059082,0.0016301689902320504,0.9945244193077087,0.6677253246307373,0.003255031770095229,0.0232967808842659,0.023611363023519516,0.3354506492614746,0.0016179084777832031,0.003262500815625204,91538.0,15,0.2,440,2
242,RS4132_gt.nii,0.25364574790000916,95.75829315185547,0.6000499129295349,0.9987779259681702,0.1050080806016922,0.9999043345451355,0.3999500870704651,0.001222067978233099,0.894991934299469,9.567685629008338e-05,0.043180301785469055,0.09813923388719559,0.9986826777458191,0.7994139194488525,0.1787373125553131,0.2506480813026428,0.25101810693740845,0.5988278388977051,0.1049124002456665,0.1866221773880655,20520.0,14,0.2727272727272727,4008,3
243,RS5108_gt.nii,0.3889986574649811,60.56401443481445,0.39409199357032776,0.9943630695343018,0.3130122721195221,0.9960445165634155,0.6059080362319946,0.005636951420456171,0.6869877576828003,0.003955482970923185,0.10682204365730286,0.21131634712219238,0.9904763102531433,0.6942275166511536,0.348903626203537,0.3464890122413635,0.35122019052505493,0.38845503330230713,0.30905675888061523,0.3775436863665025,29673.0,12,0.1111111111111111,108632,3
244,PS4300_gt.nii,0.0,67.37503814697266,0.0,0.9994508028030396,0.0,0.9992542862892151,1.0,0.000549189280718565,1.0,0.000745705678127706,1.0,0.0,0.9987059235572815,0.4997254014015198,0.0,-0.0006399481208063662,0.0,-0.0005491971969604492,-0.0007457137107849121,0.0,5382.0,20,0.0,12504,1
245,RS5102_gt.nii,0.25949782133102417,67.779052734375,0.20764213800430298,0.9976354837417603,0.20683017373085022,0.9976471066474915,0.792357861995697,0.00236454326659441,0.7931698560714722,0.0023529131431132555,0.09642251580953598,0.11559540778398514,0.9952965378761292,0.602638840675354,0.20723535120487213,0.20487703382968903,0.20723575353622437,0.205277681350708,0.20447731018066406,0.2515180335064745,2738.0,14,0.2222222222222222,49672,2
246,RS4122_gt.nii,0.0,84.71717834472656,0.0,0.9977691769599915,0.0,0.9999808669090271,1.0,0.002230806043371558,1.0,1.911613071570173e-05,1.0,0.0,0.9977501630783081,0.4988845884799957,0.0,-0.0002065051521640271,0.0,-0.002230823040008545,-1.913309097290039e-05,0.0,36863.0,10,0.0,320,1
247,RS4117_gt.nii,0.24278083443641663,112.57886505126953,0.6677560210227966,0.9976061582565308,0.10886165499687195,0.9998541474342346,0.33224400877952576,0.0023938168305903673,0.8911383152008057,0.0001458268816350028,0.05649165064096451,0.10326819121837616,0.9974617958068848,0.8326810598373413,0.18720415234565735,0.2689523994922638,0.2696164548397064,0.6653621196746826,0.10871577262878418,0.1925856110587496,40352.0,31,0.06060606060606061,7344,1
248,PS4333_gt.nii,2.1664098236135747e-33,70.00714111328125,0.0,0.9974972605705261,0.0,0.9996070861816406,1.0,0.0025027666706591845,1.0,0.0003929432132281363,1.0,0.0,0.9971062541007996,0.49874863028526306,0.0,-0.00099168810993433,0.0,-0.002502739429473877,-0.000392913818359375,0.0,34698.0,30,0.0,6576,1
249,RS4096_gt.nii,0.044531334191560745,54.708316802978516,0.2649082541465759,0.996791422367096,0.016878562048077583,0.9998466968536377,0.7350917458534241,0.0032085890416055918,0.9831214547157288,0.00015332661860156804,0.09914334863424301,0.01612340286374092,0.9966392517089844,0.6308498382568359,0.0317351296544075,0.06615880876779556,0.06686756014823914,0.2616996765136719,0.01672530174255371,0.03349646547036433,50898.0,32,0.1,3488,4
250,RS5162_gt.nii,0.7934045195579529,61.88132858276367,0.8345780372619629,0.9979826211929321,0.6408061981201172,0.9992856979370117,0.1654219925403595,0.0020173985976725817,0.3591938018798828,0.0007143031689338386,0.04686151444911957,0.5685874223709106,0.9972809553146362,0.9162803292274475,0.7249674201011658,0.7300105094909668,0.7313021421432495,0.832560658454895,0.6400918960571289,0.7709954989035791,28864.0,17,0.10526315789473684,72040,1
251,RS4933_gt.nii,0.3090978264808655,85.37915802001953,0.3380536735057831,0.9990957975387573,0.17314718663692474,0.999629020690918,0.6619463562965393,0.0009042317979037762,0.8268527984619141,0.00037096752203069627,0.0491744801402092,0.1293068379163742,0.9987257122993469,0.6685747504234314,0.22900213301181793,0.24135328829288483,0.24193602800369263,0.3371495008468628,0.1727762222290039,0.3060093489470387,7861.0,20,0.16,9392,3
252,RS4864_gt.nii,0.305329293012619,93.10746765136719,0.5425899624824524,0.9942656755447388,0.15948385000228882,0.9990783333778381,0.45741006731987,0.005734296515583992,0.8405161499977112,0.000921683618798852,0.09321963042020798,0.14058291912078857,0.99336177110672,0.768427848815918,0.24651065468788147,0.2917619049549103,0.2941671907901764,0.5368556976318359,0.15856218338012695,0.2661232598565523,85166.0,21,0.15384615384615385,33576,2
253,RS2703_gt.nii,0.19134080410003662,60.3406982421875,0.3146055042743683,0.9967684149742126,0.09489112347364426,0.9992600679397583,0.6853945255279541,0.003231604350730777,0.9051088690757751,0.0007399485330097377,0.092023566365242,0.07863503694534302,0.996034562587738,0.6556869745254517,0.14580471813678741,0.17121978104114532,0.17278099060058594,0.3113739490509033,0.09415113925933838,0.16660309263225845,41252.0,6,0.26666666666666666,18048,4
254,RS5085_gt.nii,0.5653473734855652,53.00943374633789,0.7052133679389954,0.9961511492729187,0.3951835632324219,0.9989458322525024,0.29478663206100464,0.0038488777354359627,0.6048164367675781,0.0010541767114773393,0.06879407167434692,0.3391577899456024,0.9951173067092896,0.850682258605957,0.5065240263938904,0.525764524936676,0.5279097557067871,0.7013645172119141,0.3941293954849243,0.5225042721764798,56291.0,20,0.09523809523809523,59616,1
255,RS5279_gt.nii,0.5943617820739746,81.0308609008789,0.8119208812713623,0.9975510239601135,0.4000204801559448,0.9996209740638733,0.1880791187286377,0.0024490035139024258,0.5999795198440552,0.000379020202672109,0.05206144228577614,0.3660966455936432,0.9971784353256226,0.9047359228134155,0.5359747409820557,0.5687693357467651,0.5698990821838379,0.809471845626831,0.3996415138244629,0.5513840568749054,40879.0,12,0.14285714285714285,33672,1
256,RS4202_gt.nii,0.006024753209203482,97.4114990234375,0.10503802448511124,0.995701014995575,0.003055144567042589,0.9998872876167297,0.894961953163147,0.004298987798392773,0.9969448447227478,0.00011272155825281516,0.1682649701833725,0.0029776340816169977,0.9955893158912659,0.5503695011138916,0.005937587935477495,0.0172167606651783,0.017913859337568283,0.1007390022277832,0.0029424428939819336,0.006077857074103104,69797.0,21,0.08695652173913043,2104,1
257,RS4469_gt.nii,0.23308758437633514,70.34912872314453,0.4996528923511505,0.9940296411514282,0.11468052119016647,0.9992215037345886,0.5003471374511719,0.005970346741378307,0.8853194713592529,0.000778492889367044,0.09854009747505188,0.1028672605752945,0.9932656288146973,0.7468412518501282,0.18654513359069824,0.23713169991970062,0.23937512934207916,0.49368250370025635,0.11390197277069092,0.20233967450723145,89332.0,21,0.23529411764705882,25928,6
258,RS2366_gt.nii,0.18628808856010437,83.55713653564453,0.3373115658760071,0.9993576407432556,0.09064055979251862,0.9998741745948792,0.6626884341239929,0.0006423619342967868,0.9093594551086426,0.00012585468357428908,0.0418141707777977,0.07693960517644882,0.9992319941520691,0.6683346033096313,0.14288565516471863,0.17456664144992828,0.17485453188419342,0.3366692066192627,0.09051477909088135,0.16425785730672174,8713.0,9,0.15384615384615385,3184,2
259,PS5317_gt.nii,0.0,64.15605926513672,0.0,0.9979866147041321,0.0,0.9998170137405396,1.0,0.002013395307585597,1.0,0.00018299701332580298,1.0,0.0,0.9978043437004089,0.49899330735206604,0.0,-0.000606996996793896,0.0,-0.00201338529586792,-0.00018298625946044922,0.0,30228.0,22,0.0,3064,1
260,RS5235_gt.nii,0.337881863117218,57.589927673339844,0.2188488245010376,0.9984167218208313,0.42306602001190186,0.9958664774894714,0.7811511754989624,0.0015832887729629874,0.5769339799880981,0.004133541136980057,0.07838881015777588,0.16854704916477203,0.9943028092384338,0.6086328029632568,0.28847286105155945,0.3016945421695709,0.30428194999694824,0.21726560592651367,0.4189324378967285,0.3458764726883256,47862.0,14,0.10526315789473684,88536,3
261,RS5028_gt.nii,0.2365679293870926,88.24737548828125,0.7910674810409546,0.9972164630889893,0.10917730629444122,0.9999096393585205,0.2089325189590454,0.0027835445944219828,0.89082270860672,9.03447944438085e-05,0.05599699541926384,0.1061173751950264,0.9971275925636292,0.8941419720649719,0.19187362492084503,0.2932431101799011,0.29388198256492615,0.7882839441299438,0.10908699035644531,0.1918832802280731,48188.0,33,0.05714285714285714,7232,1
262,RS2958_gt.nii,0.6308000087738037,91.72785949707031,0.7548608779907227,0.9970381259918213,0.4353801906108856,0.9992566704750061,0.24513910710811615,0.0029618677217513323,0.564619779586792,0.0007433428545482457,0.05894723907113075,0.38144782185554504,0.9963076114654541,0.875949501991272,0.5522435307502747,0.5716668963432312,0.5732813477516174,0.751899003982544,0.43463683128356934,0.6153276206429998,38496.0,28,0.1111111111111111,50608,4
263,RS5114_gt.nii,0.725241482257843,33.2385368347168,0.8456476330757141,0.9957295656204224,0.5571548342704773,0.9990161061286926,0.1543523371219635,0.004270453937351704,0.4428451359272003,0.0009839044651016593,0.06634783744812012,0.5057251453399658,0.994782030582428,0.9206886291503906,0.6717362999916077,0.6840683817863464,0.686408519744873,0.8413772583007812,0.5561709403991699,0.6999757742472433,65990.0,5,0.2222222222222222,105920,2
264,PS4318_gt.nii,0.31577083468437195,52.04805374145508,0.34497353434562683,0.9967552423477173,0.21179527044296265,0.9983418583869934,0.6550264954566956,0.0032447720877826214,0.7882047295570374,0.001658155582845211,0.0884094163775444,0.15105023980140686,0.9951120615005493,0.6708644032478333,0.26245638728141785,0.2679736912250519,0.2703031003475189,0.3417288064956665,0.21013712882995605,0.31541629286957273,23411.0,11,0.19047619047619047,42296,6
265,RS4895_gt.nii,0.15645717084407806,84.6699447631836,0.25502511858940125,0.996844470500946,0.07786999642848969,0.9992197155952454,0.7449748516082764,0.00315554509870708,0.9221299886703491,0.0007802695035934448,0.1001010462641716,0.06343930214643478,0.996070146560669,0.6259347796440125,0.1193096786737442,0.1393432915210724,0.14092127978801727,0.2518695592880249,0.07708966732025146,0.13353665829446237,40178.0,12,0.18181818181818182,17512,5
266,PS3038_gt.nii,0.06415417790412903,57.73039627075195,0.08488371968269348,0.9960110187530518,0.03173407167196274,0.998586893081665,0.9151162505149841,0.003988976124674082,0.968265950679779,0.0014130781637504697,0.17815807461738586,0.023644745349884033,0.9946098923683167,0.5404473543167114,0.04619717225432396,0.04952584579586983,0.05190092325210571,0.08089470863342285,0.03032100200653076,0.053822239152606935,40899.0,33,0.10810810810810811,25800,2
267,PS5314_gt.nii,0.6729670763015747,52.27810287475586,0.8448287844657898,0.9956691265106201,0.5025496482849121,0.999193549156189,0.1551712155342102,0.004330894909799099,0.4974503219127655,0.0008064621360972524,0.06681451946496964,0.46008214354515076,0.9948919415473938,0.9202489852905273,0.6302140355110168,0.649395227432251,0.6515891551971436,0.8404979705810547,0.5017431974411011,0.643120712279064,69460.0,13,0.13333333333333333,86440,1
268,RS5089_gt.nii,0.23112992942333221,67.79749298095703,0.399948388338089,0.9978872537612915,0.11602196097373962,0.9995832443237305,0.6000516414642334,0.002112719928845763,0.883978009223938,0.00041673771920613945,0.0677565336227417,0.0988202765583992,0.9974730014801025,0.698917806148529,0.17986613512039185,0.214457169175148,0.21541307866573334,0.3978356122970581,0.11560523509979248,0.21943218558988034,26827.0,7,0.36363636363636365,11624,7
269,RS5191_gt.nii,0.09327717870473862,94.65702056884766,0.6400214433670044,0.9952579140663147,0.04306289181113243,0.9998794198036194,0.3599785268306732,0.00474205706268549,0.9569371342658997,0.00012058148422511294,0.07925507426261902,0.04204454645514488,0.9951395392417908,0.8176397085189819,0.08069625496864319,0.1651676893234253,0.16601558029651642,0.6352794170379639,0.04294228553771973,0.0823999355351161,78019.0,27,0.06896551724137931,5592,1
270,RS5006_gt.nii,0.1459285318851471,84.148681640625,0.19192613661289215,0.9952337741851807,0.09205463528633118,0.9979598522186279,0.808073878288269,0.004766215570271015,0.9079453349113464,0.0020401612855494022,0.136134073138237,0.0663418099284172,0.9932162761688232,0.5935799479484558,0.12442878633737564,0.12979638576507568,0.13291986286640167,0.18715989589691162,0.09001445770263672,0.14183986670174514,43724.0,9,0.2,42136,1
271,PS5239_gt.nii,0.2620900571346283,73.70210266113281,0.1868397444486618,0.9977073073387146,0.2814992666244507,0.9960969686508179,0.813160240650177,0.002292694989591837,0.7185007333755493,0.0039030283223837614,0.09972721338272095,0.12650881707668304,0.9938276410102844,0.5922735333442688,0.2246033400297165,0.22633950412273407,0.22933654487133026,0.1845470666885376,0.27759623527526855,0.268389359627068,29835.0,32,0.0625,80272,1
272,PS5256_gt.nii,0.3287182152271271,58.24087905883789,0.629944384098053,0.9954763650894165,0.17709724605083466,0.9994258284568787,0.370055615901947,0.004523641429841518,0.8229027390480042,0.0005741639179177582,0.07812085002660751,0.16040918231010437,0.994912326335907,0.8127104043960571,0.27647003531455994,0.33226674795150757,0.3340080976486206,0.6254208087921143,0.1765230894088745,0.29828797190517997,68560.0,15,0.2,25888,2
273,PS5236_gt.nii,0.24481725692749023,95.26226043701172,0.1625690758228302,0.9969481825828552,0.2919337749481201,0.9935405254364014,0.8374309539794922,0.0030518320854753256,0.7080662250518799,0.006459445226937532,0.12050192803144455,0.11659542471170425,0.9905397891998291,0.5797586441040039,0.20884095132350922,0.21339651942253113,0.21785180270671844,0.1595172882080078,0.2854743003845215,0.2454033727148656,60387.0,29,0.06666666666666667,128856,1
274,RS5083_gt.nii,0.6540603041648865,38.05259704589844,0.5379415154457092,0.9967972636222839,0.6191069483757019,0.9955342411994934,0.4620584547519684,0.0032027363777160645,0.3808930814266205,0.004465756006538868,0.07163296639919281,0.4041762948036194,0.9923993945121765,0.7673693895339966,0.5756773948669434,0.5732996463775635,0.577099084854126,0.5347387790679932,0.6146411895751953,0.6534912270761327,14773.0,9,0.18181818181818182,160800,2
275,RS5135_gt.nii,0.4378483295440674,68.77499389648438,0.4420153796672821,0.9963372349739075,0.3399920165538788,0.9976150989532471,0.5579846501350403,0.0036627769004553556,0.6600079536437988,0.0023849073331803083,0.08343513309955597,0.23789075016975403,0.9939810633659363,0.7191762924194336,0.3843485414981842,0.3846959173679352,0.3876618444919586,0.4383525848388672,0.33760714530944824,0.4304824336781727,22065.0,32,0.10810810810810811,71312,2
276,PS5276_gt.nii,0.300589919090271,84.4268798828125,0.4991050660610199,0.9951702356338501,0.17614516615867615,0.9989597201347351,0.5008949041366577,0.004829782526940107,0.8238548636436462,0.0010402861516922712,0.08956071734428406,0.14968442916870117,0.9941459894180298,0.7471376657485962,0.2603921890258789,0.2941938042640686,0.29650455713272095,0.4942753314971924,0.17510485649108887,0.275939669619344,66628.0,23,0.08,34640,1
277,RS4946_gt.nii,0.2797515094280243,49.40647888183594,0.5228133797645569,0.995233416557312,0.14228476583957672,0.9992753863334656,0.4771866202354431,0.004766569472849369,0.8577152490615845,0.000724641140550375,0.08716148883104324,0.12593050301074982,0.9945200085639954,0.7590234279632568,0.2236914336681366,0.27080395817756653,0.2727423310279846,0.5180468559265137,0.14156019687652588,0.24253632277142517,70373.0,11,0.21052631578947367,25336,4
278,RS4240_gt.nii,0.0,81.72268676757812,0.0,0.9947828054428101,0.0,0.9998883008956909,1.0,0.005217178259044886,1.0,0.00011168568016728386,1.0,0.0,0.9946722984313965,0.49739140272140503,0.0,-0.0007633374771103263,0.0,-0.005217194557189941,-0.00011169910430908203,0.0,84911.0,16,0.0,1864,1
279,RS5379_gt.nii,0.0,81.87796020507812,0.0,0.9959615468978882,0.0,0.999794602394104,1.0,0.004038444720208645,1.0,0.00020539243996609002,1.0,0.0,0.9957578182220459,0.4979807734489441,0.0,-0.0009107502992264926,0.0,-0.004038453102111816,-0.0002053976058959961,0.0,63471.0,23,0.0,3432,1
280,RS3867_gt.nii,0.4745648503303528,74.17411804199219,0.785799503326416,0.9978734850883484,0.26981621980667114,0.9997854232788086,0.2142004817724228,0.002126493491232395,0.7301837801933289,0.00021460503921844065,0.04944853484630585,0.251331090927124,0.9976616501808167,0.8918365240097046,0.40170198678970337,0.45965149998664856,0.46045786142349243,0.7836730480194092,0.26960158348083496,0.41209049094151884,37002.0,8,0.2,16760,1
281,RS5064_gt.nii,0.5171414613723755,35.566837310791016,0.7228549718856812,0.9964742064476013,0.32416802644729614,0.9993497133255005,0.27714505791664124,0.0035257977433502674,0.6758319735527039,0.0006502737523987889,0.06528056412935257,0.2883320748806,0.995835542678833,0.8596645593643188,0.4476051926612854,0.4824061989784241,0.48407280445098877,0.7193291187286377,0.3235177993774414,0.4716221957497855,54535.0,7,0.5,39160,5
282,RS5131_gt.nii,0.3649695813655853,92.78495788574219,0.647375226020813,0.9966750144958496,0.21264415979385376,0.9995094537734985,0.352624773979187,0.0033250018022954464,0.7873558402061462,0.0004905287059955299,0.06687396764755249,0.1905708909034729,0.996191143989563,0.8220251202583313,0.32013362646102905,0.36964523792266846,0.3710263669490814,0.6440502405166626,0.21215367317199707,0.3401960451785775,49859.0,20,0.09090909090909091,23240,1
283,PS4273_gt.nii,0.07207181304693222,61.60194778442383,0.059988293796777725,0.9987252354621887,0.05444646254181862,0.998849630355835,0.9400116801261902,0.001274772803299129,0.9455535411834717,0.001150368945673108,0.12722806632518768,0.029380150139331818,0.997577965259552,0.5293567776679993,0.057083189487457275,0.055939264595508575,0.05715024471282959,0.058713555335998535,0.05329608917236328,0.07960907413999548,2173.0,9,0.1111111111111111,20504,5
284,RS3914_gt.nii,0.0,85.46461486816406,0.0,0.9996167421340942,0.0,0.9999575614929199,1.0,0.00038327413494698703,1.0,4.2454779759282246e-05,1.0,0.0,0.9995743036270142,0.4998083710670471,0.0,-0.00012756104115396738,0.0,-0.0003832578659057617,-4.2438507080078125e-05,0.0,5220.0,12,0.0,712,2
285,RS5168_gt.nii,0.6680606603622437,24.102886199951172,0.7458813786506653,0.9959161281585693,0.469336599111557,0.9987658858299255,0.2541186511516571,0.0040838830173015594,0.5306633710861206,0.001234088558703661,0.06889671087265015,0.40463507175445557,0.99471116065979,0.8708987236022949,0.5761426091194153,0.5892684459686279,0.5916666388511658,0.7417974472045898,0.46810245513916016,0.6152229578772329,60706.0,18,0.25806451612903225,80852,6
286,RS4734_gt.nii,0.17293015122413635,61.44588851928711,0.10006973147392273,0.9969982504844666,0.14664554595947266,0.9953685998916626,0.8999302387237549,0.003001765813678503,0.8533544540405273,0.004631395451724529,0.1476263850927353,0.06324232369661331,0.9923984408378601,0.5485339760780334,0.11896126717329025,0.11740964651107788,0.12113950401544571,0.0970679521560669,0.14201414585113525,0.16166737079284607,32007.0,17,0.07692307692307693,86040,6
287,PS3286_gt.nii,0.0,61.359596252441406,0.0,0.9996649622917175,0.0,0.9999057650566101,1.0,0.0003350096521899104,1.0,9.42068945732899e-05,1.0,0.0,0.9995708465576172,0.49983248114585876,0.0,-0.00017765196389518678,0.0,-0.0003350377082824707,-9.423494338989258e-05,0.0,2843.0,11,0.0,1580,6
288,RS2687_gt.nii,0.32884180545806885,73.85660552978516,0.20894591510295868,0.9990934133529663,0.33666959404945374,0.9982593655586243,0.7910540699958801,0.0009066118509508669,0.6633304357528687,0.0017406240804120898,0.06179949268698692,0.1480122208595276,0.9973571300506592,0.6040196418762207,0.2578582763671875,0.2639666497707367,0.26522770524024963,0.2080392837524414,0.3349289894104004,0.34622558824190397,18003.0,20,0.08695652173913043,36866,2
289,RS4801_gt.nii,0.15302100777626038,114.05963134765625,0.6941489577293396,0.9975463151931763,0.06520998477935791,0.9999244213104248,0.3058510720729828,0.0024536936543881893,0.9347900152206421,7.559826190117747e-05,0.05611785501241684,0.06338867545127869,0.9974715113639832,0.8458476066589355,0.11922014504671097,0.2122572511434555,0.21275676786899567,0.6916952133178711,0.06513440608978271,0.12096060669896777,41444.0,31,0.06060606060606061,4136,1
290,RS3915_gt.nii,0.22049297392368317,89.58794403076172,0.49131104350090027,0.9953160881996155,0.10218226909637451,0.9994457960128784,0.5086889863014221,0.004683922044932842,0.8978177309036255,0.0005542312865145504,0.08895418047904968,0.09240603446960449,0.994769811630249,0.7433135509490967,0.16917891800403595,0.22238469123840332,0.22406087815761566,0.48662710189819336,0.10162806510925293,0.1837458737389838,71103.0,23,0.2777777777777778,18184,5
291,RS5159_gt.nii,0.6807313561439514,33.55516815185547,0.892494797706604,0.9961581230163574,0.48959973454475403,0.9995545744895935,0.10750521719455719,0.003841880476102233,0.5104002952575684,0.0004454266745597124,0.06157022342085838,0.4623337686061859,0.9957318305969238,0.9443264603614807,0.6323232054710388,0.6593090295791626,0.6610334515571594,0.8886529207229614,0.4891543388366699,0.6378482527153223,69227.0,6,0.2,68992,2
292,PS5254_gt.nii,0.771811842918396,10.770329475402832,0.7782109975814819,0.9970079064369202,0.625262975692749,0.9985749125480652,0.22178897261619568,0.002992092864587903,0.37473705410957336,0.0014250684762373567,0.058386366814374924,0.5306938290596008,0.9956132173538208,0.8876094818115234,0.6934030055999756,0.6954213976860046,0.6975575089454651,0.7752189636230469,0.623837947845459,0.7379607544091437,40802.0,15,0.13333333333333333,106944,1
293,RS5154_gt.nii,0.3881478011608124,82.61173248291016,0.7066403031349182,0.9959909319877625,0.21981991827487946,0.9995293617248535,0.2933597266674042,0.00400908850133419,0.7801800966262817,0.000470608938485384,0.07004617154598236,0.20143723487854004,0.9955291152000427,0.8513156175613403,0.3353271186351776,0.39258331060409546,0.3941238522529602,0.7026312351226807,0.21934926509857178,0.3502332296756997,63818.0,10,0.16666666666666666,26776,1
294,PS5308_gt.nii,0.0,55.3642463684082,0.0,0.9982517957687378,0.0,0.9993675351142883,1.0,0.0017481754766777158,1.0,0.0006324372952803969,1.0,0.0,0.9976215958595276,0.4991258978843689,0.0,-0.0010514805326238275,0.0,-0.001748204231262207,-0.0006324648857116699,0.0,16936.0,21,0.0,10592,1
295,RS4820_gt.nii,0.0,78.67401123046875,0.0,0.9989718794822693,0.0,0.9997947216033936,1.0,0.00102809292729944,1.0,0.0002052509516943246,1.0,0.0,0.998767077922821,0.49948593974113464,0.0,-0.00045936592505313456,0.0,-0.0010281205177307129,-0.0002052783966064453,0.0,11690.0,16,0.0,3440,4
296,PS3348_gt.nii,0.05143553391098976,65.45723724365234,0.026726773008704185,0.9985930919647217,0.06923716515302658,0.9961979985237122,0.9732732176780701,0.0014069121098145843,0.9307628273963928,0.003802004037424922,0.18661662936210632,0.019662288948893547,0.9948022961616516,0.5126599073410034,0.03856627643108368,0.040703918784856796,0.043017275631427765,0.025319814682006836,0.06543517112731934,0.055533505850227816,43681.0,13,0.09523809523809523,65440,4
297,RS5071_gt.nii,0.64112389087677,68.18357849121094,0.6496077179908752,0.9971250295639038,0.5324103236198425,0.998232364654541,0.35039228200912476,0.0028749608900398016,0.4675896465778351,0.0017676608404144645,0.062376271933317184,0.4136263132095337,0.9953826069831848,0.8233664035797119,0.5851989388465881,0.5858190655708313,0.5880967974662781,0.6467328071594238,0.5306427478790283,0.6164928332496601,25951.0,15,0.11764705882352941,84120,1
298,PS5273_gt.nii,0.31090688705444336,64.40496826171875,0.23827047646045685,0.998909592628479,0.25390082597732544,0.998813807964325,0.7617295384407043,0.0010904340306296945,0.7460991740226746,0.0011861944803968072,0.06336213648319244,0.1401451975107193,0.9977267980575562,0.6185900568962097,0.24583745002746582,0.24482418596744537,0.245961531996727,0.23718011379241943,0.2527146339416504,0.35918178666358486,6756.0,15,0.2727272727272727,26088,4
299,RS5120_gt.nii,0.36327871680259705,77.75762939453125,0.4831513464450836,0.9979138374328613,0.22701339423656464,0.9993436336517334,0.516848623752594,0.002086182124912739,0.7729865908622742,0.0006563473725691438,0.06165853887796402,0.18265603482723236,0.9972618818283081,0.7405325770378113,0.308891236782074,0.32998859882354736,0.33118247985839844,0.48106515407562256,0.22635698318481445,0.33550664248247464,25687.0,27,0.06896551724137931,21248,1


==> figs/adapt/ploras/FLAIR/atlas-real-192-mb-dae_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4854_gt.nii,4.768767757923342e-05,102.18414306640625,0.00013455328007694334,0.9917382001876831,7.217610800580587e-06,0.999553382396698,0.9998654723167419,0.008261824026703835,0.9999927878379822,0.00044661032734438777,0.8868231773376465,6.850206318631535e-06,0.9912989139556885,0.4959363639354706,1.3700318959308788e-05,-0.0018897257978096604,3.11633302771952e-05,-0.008127272129058838,-0.0004394054412841797,1.438331535418914e-05,129178.0,4,0.25,7432,2
1,RS3833_gt.nii,0.005399134010076523,80.7527084350586,0.00898692850023508,0.9969606995582581,0.001293230103328824,0.9995648860931396,0.9910130500793457,0.003039319533854723,0.9987067580223083,0.00043512621778063476,0.3677142560482025,0.0011318230535835028,0.9965282082557678,0.5029737949371338,0.002261087065562606,0.002259129425510764,0.003409129800274968,0.005947589874267578,0.0008580684661865234,0.002510364763607318,42192.0,28,0.06666666666666667,7344,1
2,RS4830_gt.nii,0.12127041816711426,93.54143524169922,0.16401538252830505,0.9884302616119385,0.06329034268856049,0.9959850907325745,0.8359846472740173,0.011569724418222904,0.9367096424102783,0.004014911595731974,0.20985731482505798,0.04785332828760147,0.9845196008682251,0.576222836971283,0.09133592993021011,0.0950593650341034,0.10188517719507217,0.15244567394256592,0.05927538871765137,0.10076385377546018,129333.0,4,0.3333333333333333,79584,1
3,RS5107_gt.nii,0.023149259388446808,76.22335815429688,0.023322878405451775,0.9916350841522217,0.01302968431264162,0.9953581690788269,0.9766771197319031,0.008364937268197536,0.9869703054428101,0.004641826264560223,0.37456566095352173,0.008429983630776405,0.9870718121528625,0.5074789524078369,0.016719026491045952,0.011201119050383568,0.017432434484362602,0.014957904815673828,0.00838780403137207,0.018543099633964843,59736.0,0,0.5,79064,2
4,PS3313_gt.nii,0.0,98.8991928100586,0.0,0.9933740496635437,0.0,0.9974871277809143,1.0,0.006625979673117399,1.0,0.002512851031497121,1.0,0.0,0.9908943176269531,0.49668702483177185,0.0,-0.004080453887581825,0.0,-0.006625950336456299,-0.0025128722190856934,0.0,65219.0,6,0.0,41880,2
5,RS4634_gt.nii,0.29835304617881775,87.36132049560547,0.3249068260192871,0.9938387870788574,0.20054861903190613,0.9967790842056274,0.6750931739807129,0.006161236669868231,0.7994514107704163,0.003220945131033659,0.12103864550590515,0.14156030118465424,0.990671694278717,0.6593728065490723,0.24801196157932281,0.25079336762428284,0.2552638351917267,0.31874561309814453,0.19732773303985596,0.2832775369079633,48922.0,0,0.5,79432,2
6,RS2234_gt.nii,0.00011792565055657178,77.38217163085938,0.0008992805960588157,0.9876902103424072,2.4217648388003e-05,0.9996647834777832,0.9991007447242737,0.012309815734624863,0.9999758005142212,0.0003352291532792151,0.787225067615509,2.358312667638529e-05,0.9873631596565247,0.4942947328090668,4.716514013125561e-05,-0.0018838279647752643,0.00014757527969777584,-0.011410534381866455,-0.0003110170364379883,4.79181940591023e-05,199947.0,3,0.4,5560,1
7,PS5315_gt.nii,1.727872766143643e-18,61.814239501953125,0.0,0.9918025732040405,0.0,0.9985557794570923,1.0,0.008197426795959473,1.0,0.0014442409155890346,1.0,0.0,0.9903818964958191,0.49590128660202026,0.0,-0.0034407933708280325,0.0,-0.008197426795959473,-0.0014442205429077148,0.0,110272.0,7,0.0,24032,1
8,RS5183_gt.nii,0.0,90.2496566772461,0.0,0.9839244484901428,0.0,0.992699921131134,1.0,0.016075577586889267,1.0,0.007300061639398336,1.0,0.0,0.9768563508987427,0.4919622242450714,0.0,-0.010832945816218853,0.0,-0.016075551509857178,-0.007300078868865967,0.0,142698.0,8,0.0,120520,1
9,PS5366_gt.nii,0.00954407174140215,89.60774993896484,0.016052737832069397,0.9909180402755737,0.004179577808827162,0.9976477026939392,0.9839472770690918,0.009081956930458546,0.9958204030990601,0.002352301497012377,0.4292774796485901,0.003327196929603815,0.9886086583137512,0.503485381603241,0.006632327102124691,0.0035689694341272116,0.008191072382032871,0.006970763206481934,0.001827239990234375,0.0071299654118449065,110993.0,1,0.2857142857142857,39744,3
10,RS5073_gt.nii,0.0,86.37708282470703,0.0,0.9908608794212341,0.0,0.9997280836105347,1.0,0.009139139205217361,1.0,0.0002718972391448915,1.0,0.0,0.9905939102172852,0.49543043971061707,0.0,-0.0015763588016852736,0.0,-0.00913912057876587,-0.00027191638946533203,0.0,148031.0,3,0.0,4520,1
11,PS5292_gt.nii,0.0,98.38699340820312,0.0,0.9879713654518127,0.0,0.9988947510719299,1.0,0.012028655968606472,1.0,0.001105237053707242,1.0,0.0,0.9868925213813782,0.49398568272590637,0.0,-0.0036461646668612957,0.0,-0.012028634548187256,-0.0011052489280700684,0.0,180541.0,1,0.0,18320,6
12,PS5293_gt.nii,0.01242387481033802,104.55620574951172,0.0530620813369751,0.9907352924346924,0.004863451700657606,0.9991850852966309,0.9469379186630249,0.009264678694307804,0.995136559009552,0.0008149253553710878,0.29470956325531006,0.004475051071494818,0.9899358749389648,0.5218986868858337,0.008910228498280048,0.013315964490175247,0.016064397990703583,0.04379737377166748,0.004048585891723633,0.00922532771791646,141161.0,3,0.4,14304,1
13,RS5050_gt.nii,0.022701077163219452,84.5280990600586,0.08304525166749954,0.992874026298523,0.00877032894641161,0.9992993474006653,0.916954755783081,0.007125955540686846,0.9912296533584595,0.0007006792002357543,0.22656263411045074,0.007996005937457085,0.9921838045120239,0.537959635257721,0.015865154564380646,0.024751605466008186,0.026987668126821518,0.0759192705154419,0.008069634437561035,0.016560000626679304,107161.0,16,0.1,12728,2
14,PS5198_gt.nii,0.1409551054239273,50.3686408996582,0.09507542103528976,0.9951820373535156,0.14567454159259796,0.9922040700912476,0.9049245715141296,0.004817991051822901,0.8543254733085632,0.007795947603881359,0.18374818563461304,0.06104043498635292,0.9874709248542786,0.5451287031173706,0.11505769938230515,0.11155521869659424,0.11768631637096405,0.09025740623474121,0.1378786563873291,0.13070051266355498,50386.0,4,0.3333333333333333,143728,1
15,RS2599_gt.nii,0.0,99.86289978027344,0.0,0.9852721691131592,0.0,0.9921568036079407,1.0,0.014727811329066753,1.0,0.0078431973233819,1.0,0.0,0.9776574373245239,0.4926360845565796,0.0,-0.010747702792286873,0.0,-0.01472783088684082,-0.007843196392059326,0.0,104828.0,0,0.0,129664,1
16,RS5087_gt.nii,0.0,83.91841888427734,0.0,0.9912458062171936,0.0,0.9994905591011047,1.0,0.008754204027354717,1.0,0.00050942791858688,1.0,0.0,0.9907452464103699,0.4956229031085968,0.0,-0.0021117848809808493,0.0,-0.008754193782806396,-0.0005094408988952637,0.0,136802.0,1,0.0,8472,2
17,RS0446_gt.nii,0.0,74.1080322265625,0.0,0.9874847531318665,0.0,0.989100456237793,1.0,0.012515261769294739,1.0,0.010899540968239307,1.0,0.0,0.9768548607826233,0.4937423765659332,0.0,-0.011679495684802532,0.0,-0.012515246868133545,-0.010899543762207031,0.0,19121.0,4,0.0,180600,2
18,PS2224_gt.nii,0.514011800289154,43.680660247802734,0.811646580696106,0.9956420063972473,0.33138030767440796,0.9994968175888062,0.18835338950157166,0.004357996862381697,0.668619692325592,0.0005031750770285726,0.0682729035615921,0.3077165484428406,0.9951536655426025,0.903644323348999,0.47061657905578613,0.5168300867080688,0.5186170935630798,0.807288646697998,0.33087706565856934,0.4851531666979891,70482.0,0,1.0,44528,1
19,RS5172_gt.nii,0.0,83.07495880126953,0.0,0.9921469688415527,0.0,0.9913241267204285,1.0,0.007853041402995586,1.0,0.008675887249410152,1.0,0.0,0.983606219291687,0.49607348442077637,0.0,-0.0082542160525918,0.0,-0.007853031158447266,-0.008675873279571533,0.0,18373.0,10,0.0,144424,1
20,PS5247_gt.nii,0.3716784715652466,30.441730499267578,0.3482002913951874,0.9959937334060669,0.31127750873565674,0.9966084957122803,0.6517996788024902,0.004006249364465475,0.6887224912643433,0.0033915205858647823,0.09687324613332748,0.19667702913284302,0.9926425814628601,0.6720970273017883,0.3287052810192108,0.32553422451019287,0.3292216956615448,0.34419405460357666,0.307886004447937,0.3610137197398207,12067.0,3,0.2857142857142857,86792,2
21,RS5106_gt.nii,0.0,92.0,0.0,0.9949910044670105,0.0,0.9964819550514221,1.0,0.005009005777537823,1.0,0.0035180216655135155,1.0,0.0,0.9915080666542053,0.49749550223350525,0.0,-0.004197831265628338,0.0,-0.005008995532989502,-0.003518044948577881,0.0,23791.0,3,0.0,58728,1
22,RS5010_gt.nii,0.0008497930248267949,97.76093292236328,0.0010638297535479069,0.9961261749267578,0.0004004744114354253,0.9985391497612,0.9989361763000488,0.0038738057482987642,0.9995995163917542,0.0014608408091589808,0.6561386585235596,0.00029103283304721117,0.9946766495704651,0.4985949993133545,0.0005818962818011642,-0.0017261530738323927,0.000652714807074517,-0.0028100013732910156,-0.0010603666305541992,0.0006671370838411701,37921.0,7,0.2222222222222222,24440,2
23,RS3886_gt.nii,0.0,71.94441986083984,0.0,0.9970375895500183,0.0,0.9996030330657959,1.0,0.0029623908922076225,1.0,0.0003969502868130803,1.0,0.0,0.9966430068016052,0.49851879477500916,0.0,-0.0010843994095921516,0.0,-0.0029624104499816895,-0.00039696693420410156,0.0,41417.0,3,0.0,6640,1
24,RS5097_gt.nii,0.0015726517885923386,60.0,0.0005988411721773446,0.9900057911872864,0.0008950548362918198,0.9851313233375549,0.9994011521339417,0.009994209744036198,0.999104917049408,0.014868651516735554,0.803353488445282,0.00035891926381736994,0.9754309058189392,0.49530231952667236,0.0007175809587351978,-0.011458056978881359,0.0007321172743104398,-0.009395360946655273,-0.013973593711853027,0.000863474727319932,101071.0,5,0.2222222222222222,247144,2
25,PS4485_gt.nii,0.05846323072910309,80.80314636230469,0.21055972576141357,0.9837698936462402,0.02731109783053398,0.9982662796974182,0.7894402742385864,0.016230110079050064,0.9726889133453369,0.0017337379977107048,0.21730326116085052,0.024774307385087013,0.9821000695228577,0.5971648097038269,0.048350755125284195,0.07050133496522903,0.07583282887935638,0.1943296194076538,0.025577425956726074,0.04970599253986611,244399.0,1,0.6666666666666666,36232,1
26,PS3482_gt.nii,0.015415208414196968,91.63514709472656,0.27272728085517883,0.9853631258010864,0.004573597107082605,0.9998180270195007,0.7272727489471436,0.014636846259236336,0.9954264163970947,0.00018196574819739908,0.1880907267332077,0.004518488422036171,0.9851874709129333,0.6290451884269714,0.0089963274076581,0.033666569739580154,0.03531776741147041,0.25809037685394287,0.004391670227050781,0.009095563896739546,243299.0,0,0.5,4136,5
27,RS4258_gt.nii,0.0007725825998932123,60.7618293762207,0.0002783364325296134,0.9870265126228333,0.00014335592277348042,0.9932766556739807,0.9997216463088989,0.01297348365187645,0.9998566508293152,0.006723337806761265,0.8722422122955322,9.463048627367243e-05,0.9804759621620178,0.49365243315696716,0.00018924305913969874,-0.00913968589156866,0.00019975278701167554,-0.012695133686065674,-0.006579995155334473,0.000228675966155957,88584.0,12,0.3,111376,15
28,RS5260_gt.nii,0.005475391633808613,56.178287506103516,0.003527625696733594,0.9932141900062561,0.002085753483697772,0.9959824085235596,0.9964723587036133,0.0067858039401471615,0.9979142546653748,0.004017562139779329,0.5810511708259583,0.0013124740216881037,0.9892510175704956,0.4983709156513214,0.002621507504954934,-0.0025088198017328978,0.0027125186752527952,-0.0032581686973571777,-0.0019318461418151855,0.0029427650816710436,42617.0,14,0.1111111111111111,67184,2
29,RS4656_gt.nii,0.0,56.54201889038086,0.0,0.9968588352203369,0.0,0.997509777545929,1.0,0.0031411543022841215,1.0,0.002490217098966241,1.0,0.0,0.994384229183197,0.49842941761016846,0.0,-0.0027968117501586676,0.0,-0.003141164779663086,-0.002490222454071045,0.0,8665.0,1,0.0,41648,1
30,RS3779_gt.nii,0.00019321833678986877,68.09552001953125,0.0009689922444522381,0.9951908588409424,2.479052091075573e-05,0.9998764991760254,0.9990310072898865,0.004809136968106031,0.9999752044677734,0.00012349864118732512,0.6901919841766357,2.417269024590496e-05,0.9950685501098633,0.49807992577552795,4.8344209062634036e-05,-0.0006156731396913528,0.0001549897569930181,-0.003840148448944092,-9.870529174804688e-05,4.951291668213945e-05,78113.0,7,0.2222222222222222,2064,1
31,RS4190_gt.nii,0.0012165677035227418,89.04464721679688,0.004353861790150404,0.9863463640213013,0.0003014114045072347,0.9990465044975281,0.9956461191177368,0.013653659261763096,0.9996985793113708,0.0009535122662782669,0.639106810092926,0.00028197563369758427,0.9854187369346619,0.4953501224517822,0.0005637923022732139,-0.0024626015219837427,0.0011455581989139318,-0.009299755096435547,-0.0006520748138427734,0.0005792186424458137,212146.0,4,0.3333333333333333,15848,1
32,PS5309_gt.nii,0.01868540234863758,87.45284271240234,0.021986203268170357,0.9842297434806824,0.008795774541795254,0.9937149286270142,0.978013813495636,0.015770280733704567,0.9912042021751404,0.006285075098276138,0.4585658609867096,0.006322150584310293,0.9781437516212463,0.5031079649925232,0.01256486400961876,0.003950483165681362,0.013906317763030529,0.006215929985046387,0.002510666847229004,0.013400229176658443,156309.0,1,0.6666666666666666,106112,1
33,RS4865_gt.nii,0.0,79.50471496582031,0.0,0.9887180924415588,0.0,0.9964737296104431,1.0,0.011281904764473438,1.0,0.003526277607306838,1.0,0.0,0.9852707982063293,0.4943590462207794,0.0,-0.006307386793196201,0.0,-0.011281907558441162,-0.0035262703895568848,0.0,122415.0,2,0.0,58496,1
34,RS5127_gt.nii,0.0,59.71599578857422,0.0,0.9958988428115845,0.0,0.9988207221031189,1.0,0.004101146012544632,1.0,0.0011792806908488274,1.0,0.0,0.994729220867157,0.49794942140579224,0.0,-0.002199182054027915,0.0,-0.004101157188415527,-0.0011792778968811035,0.0,47122.0,0,0.0,19704,2
35,RS5109_gt.nii,0.0008135851239785552,86.07554626464844,0.00045032959314994514,0.9984909892082214,0.0018645614618435502,0.9937726259231567,0.9995496869087219,0.0015090403612703085,0.9981354475021362,0.0062273726798594,0.6467177271842957,0.00036285590613260865,0.9922823309898376,0.49947065114974976,0.0007254485972225666,-0.002149175386875868,0.0009163335780613124,-0.0010586977005004883,-0.004362821578979492,0.0008868008188756498,83659.0,3,0.4,104368,1
36,RS4299_gt.nii,0.0,88.15185546875,0.0,0.9954517483711243,0.0,0.9998998641967773,1.0,0.00454822788015008,1.0,0.00010011426638811827,1.0,0.0,0.995352566242218,0.49772587418556213,0.0,-0.0006747907027602196,0.0,-0.004548251628875732,-0.00010013580322265625,0.0,73546.0,8,0.0,1672,1
37,PS5268_gt.nii,0.025221720337867737,75.55792236328125,0.09452921152114868,0.9871249794960022,0.009331288747489452,0.9988245964050293,0.9054707884788513,0.012875006534159184,0.9906687140464783,0.001175401033833623,0.269568532705307,0.008565671741962433,0.9859813451766968,0.5408270955085754,0.016985848546028137,0.0258062481880188,0.029699821025133133,0.08165419101715088,0.0081559419631958,0.017603132525945562,195874.0,2,0.7272727272727273,21496,5
38,PS5329_gt.nii,0.0013058530166745186,51.38093185424805,0.0015110463136807084,0.9948968291282654,0.0003389909688849002,0.9988519549369812,0.9984889626502991,0.005103167146444321,0.9996610283851624,0.0011480578687041998,0.6475956439971924,0.0002769527491182089,0.9937604665756226,0.49820393323898315,0.0005537521210499108,-0.0017047775909304619,0.0007157031795941293,-0.0035921335220336914,-0.0008090734481811523,0.0006076670822550735,63741.0,9,0.18181818181818182,19192,1
39,PS4394_gt.nii,0.009360776282846928,58.834930419921875,0.00810612365603447,0.9911287426948547,0.005788079462945461,0.9936642050743103,0.9918938875198364,0.008871273137629032,0.9942119121551514,0.006335823331028223,0.5112565159797668,0.0033883098512887955,0.9849052429199219,0.49961742758750916,0.006753735709935427,-0.0006473841494880617,0.00684973644092679,-0.0007651448249816895,-0.0005477070808410645,0.007612126355992892,36364.0,0,0.3333333333333333,106216,3
40,RS5101_gt.nii,0.0,92.94084167480469,0.0,0.9897639751434326,0.0,0.9986245632171631,1.0,0.010236012749373913,1.0,0.0013754297979176044,1.0,0.0,0.9884165525436401,0.4948819875717163,0.0,-0.003752188291400671,0.0,-0.010236024856567383,-0.001375436782836914,0.0,147509.0,6,0.0,22840,1
41,PS4066_gt.nii,0.0,87.132080078125,0.0,0.9945115447044373,0.0,0.9999079704284668,1.0,0.005488480906933546,1.0,9.205794776789844e-05,1.0,0.0,0.9944204688072205,0.49725577235221863,0.0,-0.0007108152494765818,0.0,-0.005488455295562744,-9.202957153320312e-05,0.0,89883.0,5,0.0,1536,2
42,RS4515_gt.nii,0.0,86.58868408203125,0.0,0.990030825138092,0.0,0.9974594116210938,1.0,0.009969157166779041,1.0,0.002540579764172435,1.0,0.0,0.987540602684021,0.495015412569046,0.0,-0.005032637622207403,0.0,-0.009969174861907959,-0.00254058837890625,0.0,120926.0,4,0.0,42200,1
43,RS5148_gt.nii,0.004653689917176962,79.32212829589844,0.006139977369457483,0.993028461933136,0.0014793911250308156,0.998319149017334,0.9938600063323975,0.006971563678234816,0.9985206127166748,0.001680824439972639,0.5158770084381104,0.0011935726506635547,0.9913710355758667,0.49958422780036926,0.002384299412369728,-0.00040927898953668773,0.003013872541487217,-0.0008315443992614746,-0.0002014636993408203,0.0025407175691354216,87244.0,8,0.2,28176,1
44,RS5103_gt.nii,2.142787388580854e-18,76.33216857910156,0.0,0.9933304786682129,0.0,0.9986971616744995,1.0,0.006669509690254927,1.0,0.0013028138782829046,1.0,0.0,0.992044985294342,0.49666523933410645,0.0,-0.002947733039036393,0.0,-0.006669521331787109,-0.0013028383255004883,0.0,87770.0,2,0.0,21712,1
45,PS5291_gt.nii,0.0,71.69379425048828,0.0,0.9873126149177551,0.0,0.9912612438201904,1.0,0.01268736831843853,1.0,0.008738760836422443,1.0,0.0,0.9787932634353638,0.49365630745887756,0.0,-0.010529572144150734,0.0,-0.012687385082244873,-0.00873875617980957,0.0,61265.0,1,0.0,144768,1
46,RS5345_gt.nii,0.0,96.73468780517578,0.0,0.9920089244842529,0.0,0.9987785816192627,1.0,0.00799110159277916,1.0,0.0012213916052132845,1.0,0.0,0.9908069372177124,0.49600446224212646,0.0,-0.0031241420656442642,0.0,-0.00799107551574707,-0.0012214183807373047,0.0,111007.0,1,0.0,20328,4
47,PS5295_gt.nii,0.0,107.11676025390625,0.0,0.9891163110733032,0.0,0.9991949200630188,1.0,0.010883713141083717,1.0,0.0008050732431001961,1.0,0.0,0.9883286356925964,0.4945581555366516,0.0,-0.002960098907351494,0.0,-0.010883688926696777,-0.0008050799369812012,0.0,167753.0,1,0.0,13360,1
48,RS4514_gt.nii,0.0,93.10934448242188,0.0,0.99396151304245,0.0,0.9998824596405029,1.0,0.006038477178663015,1.0,0.00011753474973374978,1.0,0.0,0.9938454031944275,0.496980756521225,0.0,-0.0008424553088843822,0.0,-0.006038486957550049,-0.00011754035949707031,0.0,97928.0,7,0.0,1960,7
49,RS5082_gt.nii,0.0,88.32893371582031,0.0,0.991576611995697,0.0,0.9990329146385193,1.0,0.008423359133303165,1.0,0.0009670575964264572,1.0,0.0,0.99062579870224,0.4957883059978485,0.0,-0.0028540976345539093,0.0,-0.008423388004302979,-0.0009670853614807129,0.0,123021.0,3,0.0,16088,1
50,PS4290_gt.nii,0.03913000971078873,119.31890106201172,0.5304104685783386,0.9897664189338684,0.016294224187731743,0.9998484253883362,0.46958956122398376,0.01023357268422842,0.9837057590484619,0.00015160150360316038,0.12196119874715805,0.016062509268522263,0.9896196722984314,0.7600884437561035,0.031617168337106705,0.09163524955511093,0.09296572953462601,0.520176887512207,0.016142606735229492,0.03193861674221615,169991.0,1,0.6666666666666666,5360,1
51,PS5298_gt.nii,0.044935498386621475,61.23724365234375,0.448243111371994,0.9875876307487488,0.017818380147218704,0.9997194409370422,0.5517568588256836,0.012412343174219131,0.9821816086769104,0.00028058653697371483,0.1426660716533661,0.01743595488369465,0.9873168468475342,0.7179153561592102,0.034274302423000336,0.08742716908454895,0.08936983346939087,0.4358307123184204,0.017537832260131836,0.03480793871737908,204930.0,1,0.5454545454545454,8424,4
52,PS5310_gt.nii,0.007890911772847176,43.37049865722656,0.02427872270345688,0.9920415282249451,0.0028181858360767365,0.9990896582603455,0.9757212996482849,0.007958446629345417,0.9971818327903748,0.0009103285265155137,0.3640872538089752,0.002531475620344281,0.9911458492279053,0.5081601142883301,0.005050166975706816,0.005580032244324684,0.008271756581962109,0.016320228576660156,0.0019078254699707031,0.005260257152624199,117333.0,1,0.2857142857142857,15528,3
53,RS2440_gt.nii,0.0,71.02816009521484,0.0,0.9931473731994629,0.0,0.9998472929000854,1.0,0.006852652411907911,1.0,0.00015268032439053059,1.0,0.0,0.9929967522621155,0.49657368659973145,0.0,-0.001022871001623571,0.0,-0.006852626800537109,-0.00015270709991455078,0.0,111289.0,3,0.0,2544,2
54,RS5062_gt.nii,0.0,101.0,0.0,0.990747332572937,0.0,0.9992752075195312,1.0,0.009252695366740227,1.0,0.0007248184410855174,1.0,0.0,0.9900358319282532,0.4953736662864685,0.0,-0.002589695854112506,0.0,-0.009252667427062988,-0.00072479248046875,0.0,140418.0,2,0.0,12048,5
55,RS3623_gt.nii,0.0024455867242068052,47.29693603515625,0.0056325821205973625,0.9966684579849243,0.000929982983507216,0.9994509816169739,0.9943674206733704,0.003331527579575777,0.9990699887275696,0.0005490003386512399,0.43469926714897156,0.0007988324505276978,0.9961231350898743,0.5011505484580994,0.0015963896876201034,0.0009363022400066257,0.002288712654262781,0.0023010969161987305,0.0003809928894042969,0.0019110269932562797,43447.0,9,0.14285714285714285,9232,9
56,PS4205_gt.nii,0.0,113.03849029541016,0.0,0.9961901903152466,0.0,0.9998506307601929,1.0,0.0038097803480923176,1.0,0.00014934207138139755,1.0,0.0,0.996042013168335,0.4980950951576233,0.0,-0.0007542947423644364,0.0,-0.003809809684753418,-0.0001493692398071289,0.0,61504.0,1,0.0,2496,3
57,PS3620_gt.nii,0.2343730330467224,104.65657806396484,0.7716826796531677,0.9898836612701416,0.12030281871557236,0.9995866417884827,0.22831735014915466,0.01011632289737463,0.8796972036361694,0.0004133345792070031,0.1027337983250618,0.11616794764995575,0.989493191242218,0.880783200263977,0.20815496146678925,0.3021652102470398,0.30468934774398804,0.7615664005279541,0.11988949775695801,0.21193646205423503,167271.0,4,0.3333333333333333,30024,1
58,RS4832_gt.nii,0.0,92.10863494873047,0.0,0.9928980469703674,0.0,0.9989218711853027,1.0,0.0071019260212779045,1.0,0.001078148139640689,1.0,0.0,0.9918351769447327,0.4964490234851837,0.0,-0.0027671155985444784,0.0,-0.007101953029632568,-0.0010781288146972656,0.0,95967.0,6,0.0,17960,9
59,RS4925_gt.nii,0.2397301346063614,72.74613189697266,0.2659314274787903,0.9888728260993958,0.18264658749103546,0.9931069612503052,0.7340685725212097,0.01112719438970089,0.8173534274101257,0.00689302571117878,0.16981706023216248,0.12142667919397354,0.9821758270263672,0.627402126789093,0.21655750274658203,0.21161934733390808,0.22038935124874115,0.25480425357818604,0.17575359344482422,0.2383293304231744,67809.0,2,0.3333333333333333,155416,4
60,RS5223_gt.nii,0.0,91.28060913085938,0.0,0.9957297444343567,0.0,0.9973872303962708,1.0,0.004270278848707676,1.0,0.0026127516757696867,1.0,0.0,0.9931392073631287,0.49786487221717834,0.0,-0.0033402361441403627,0.0,-0.0042702555656433105,-0.002612769603729248,0.0,23081.0,7,0.0,43648,3
61,RS4068_gt.nii,0.0,57.07889175415039,0.0,0.9948641657829285,0.0,0.9999405741691589,1.0,0.005135839805006981,1.0,5.943302676314488e-05,1.0,0.0,0.9948053359985352,0.49743208289146423,0.0,-0.0005524839507415891,0.0,-0.005135834217071533,-5.942583084106445e-05,0.0,84456.0,0,0.0,992,2
62,RS4751_gt.nii,3.64506649498536e-19,65.88626861572266,0.0,0.980970025062561,0.0,0.9995790719985962,1.0,0.01902996562421322,1.0,0.0004209483158774674,1.0,0.0,0.9805649518966675,0.4904850125312805,0.0,-0.0028303058352321386,0.0,-0.019029974937438965,-0.0004209280014038086,0.0,309840.0,1,0.0,6928,3
63,RS3918_gt.nii,0.0,114.69088745117188,0.0,0.9911618232727051,0.0,0.9999889135360718,1.0,0.008838154375553131,1.0,1.1065048056480009e-05,1.0,0.0,0.991150975227356,0.49558091163635254,0.0,-0.0003127212985418737,0.0,-0.008838176727294922,-1.1086463928222656e-05,0.0,147969.0,3,0.0,184,1
64,RS4077_gt.nii,0.01706683076918125,44.41283416748047,0.014707343652844429,0.9879161715507507,0.005834121722728014,0.9952142834663391,0.9852926731109619,0.012083816342055798,0.9941658973693848,0.004785730503499508,0.47546347975730896,0.0041946545243263245,0.9832463264465332,0.5013117790222168,0.008354266174137592,0.0016584577970206738,0.009263068437576294,0.0026235580444335938,0.001048445701599121,0.009585181827013374,112896.0,4,0.25,80504,6
65,RS5224_gt.nii,0.0,105.13800811767578,0.0,0.9938610196113586,0.0,0.9995715618133545,1.0,0.006138972006738186,1.0,0.00042844467679969966,1.0,0.0,0.9934378266334534,0.4969305098056793,0.0,-0.0016217920929193497,0.0,-0.006138980388641357,-0.0004284381866455078,0.0,94235.0,2,0.0,7144,2
66,RS3360_gt.nii,0.0,100.84146118164062,0.0,0.9875115156173706,0.0,0.9999377131462097,1.0,0.012488477863371372,1.0,6.228985148482025e-05,1.0,0.0,0.9874507784843445,0.4937557578086853,0.0,-0.0008819894283078611,0.0,-0.012488484382629395,-6.22868537902832e-05,0.0,208156.0,0,0.0,1032,2
67,RS4856_gt.nii,0.14704535901546478,54.18486785888672,0.7267875671386719,0.9896032214164734,0.06090962886810303,0.9997438788414001,0.2732124626636505,0.010396759957075119,0.939090371131897,0.0002560927241574973,0.10682696849107742,0.059546198695898056,0.9893596172332764,0.858195424079895,0.11239943653345108,0.2084505707025528,0.21040047705173492,0.71639084815979,0.0606534481048584,0.11283817510232605,177202.0,2,0.5,15552,1
68,PS5264_gt.nii,0.0011620534351095557,103.7545166015625,0.0625,0.9838612675666809,0.0003360029077157378,0.9999173283576965,0.9375,0.01613876223564148,0.9996640086174011,8.269527461379766e-05,0.33693745732307434,0.00033431791234761477,0.9837812781333923,0.5231806039810181,0.0006684123654849827,0.003426901763305068,0.00458259554579854,0.04636120796203613,0.00025331974029541016,0.0006725570842063642,269053.0,5,0.2222222222222222,1456,2
69,RS3239_gt.nii,0.04428641125559807,68.03675842285156,0.07309039682149887,0.9927856922149658,0.014296665787696838,0.9986651539802551,0.9269096255302429,0.007214309647679329,0.9857033491134644,0.0013348264619708061,0.23906414210796356,0.01210242509841919,0.9914709329605103,0.5329380631446838,0.02391541562974453,0.029221143573522568,0.03232567012310028,0.06587612628936768,0.012961864471435547,0.027573298099911915,95358.0,12,0.631578947368421,23984,13
70,RS4257_gt.nii,0.0,75.15982818603516,0.0,0.9924980401992798,0.0,0.9983828663825989,1.0,0.0075019607320427895,1.0,0.0016171461902558804,1.0,0.0,0.9909050464630127,0.4962490200996399,0.0,-0.0034830684307962656,0.0,-0.007501959800720215,-0.001617133617401123,0.0,95380.0,2,0.0,26928,1
71,RS5021_gt.nii,0.0,94.85726165771484,0.0,0.9879506230354309,0.0,0.9884814023971558,1.0,0.012049364857375622,1.0,0.011518599465489388,1.0,0.0,0.9767063856124878,0.49397531151771545,0.0,-0.011780994012951851,0.0,-0.012049376964569092,-0.011518597602844238,0.0,1760.0,1,0.0,190948,1
72,RS5209_gt.nii,1.1910965516966242e-18,94.5304183959961,0.0,0.9838287234306335,0.0,0.9999684691429138,1.0,0.016171300783753395,1.0,3.150385964545421e-05,1.0,0.0,0.9837982058525085,0.4919143617153168,0.0,-0.0007137634675018489,0.0,-0.016171276569366455,-3.153085708618164e-05,0.0,270619.0,1,0.0,520,1
73,RS4815_gt.nii,0.0,76.72026824951172,0.0,0.9925116300582886,0.0,0.9897930026054382,1.0,0.00748836062848568,1.0,0.010207018814980984,1.0,0.0,0.9824561476707458,0.4962558150291443,0.0,-0.00874264445155859,0.0,-0.007488369941711426,-0.010206997394561768,0.0,54889.0,13,0.0,169976,1
74,PS5270_gt.nii,0.0,60.90156173706055,0.0,0.9969945549964905,0.0,0.9884218573570251,1.0,0.0030054491944611073,1.0,0.011578146368265152,1.0,0.0,0.9854854941368103,0.49849727749824524,0.0,-0.0058989436365664005,0.0,-0.0030054450035095215,-0.011578142642974854,0.0,150291.0,5,0.0,193672,1
75,PS4471_gt.nii,0.02655596286058426,63.51691436767578,0.050552621483802795,0.9849086999893188,0.01139751821756363,0.9966931939125061,0.9494473934173584,0.015091325156390667,0.9886024594306946,0.0033068060874938965,0.3533251881599426,0.009387928992509842,0.9817039370536804,0.5177306532859802,0.018601231276988983,0.016938334330916405,0.024003632366657257,0.03546130657196045,0.008090734481811523,0.02021465475607256,191845.0,1,0.2222222222222222,57544,5
76,RS4646_gt.nii,0.00024274972383864224,87.76103973388672,0.016423357650637627,0.9801357984542847,5.401155794970691e-05,0.9999344348907471,0.9835766553878784,0.019864188507199287,0.9999459981918335,6.555600702995434e-05,0.5237492918968201,5.383741154219024e-05,0.9800728559494019,0.4982795715332031,0.00010766902414616197,-0.00019930496637243778,0.0009418339468538761,-0.00344085693359375,-1.1563301086425781e-05,0.00010803024846957148,331922.0,9,0.18181818181818182,1096,1
77,RS4800_gt.nii,0.0024639207404106855,77.38217163085938,0.01947091706097126,0.9844313859939575,0.0009071943932212889,0.9992773532867432,0.9805290699005127,0.015568584203720093,0.9990928173065186,0.0007226338493637741,0.4720635414123535,0.0008675598655827343,0.9837313294410706,0.5019511580467224,0.0017336156452074647,0.0008486558217555285,0.00420284504070878,0.0039023160934448242,0.00018453598022460938,0.001783141413647427,246985.0,1,0.2857142857142857,12172,3
78,PS5272_gt.nii,0.07166392356157303,57.55866622924805,0.060907769948244095,0.9917933344841003,0.05238451808691025,0.9929967522621155,0.939092218875885,0.008206662721931934,0.9476155042648315,0.007003249134868383,0.2685070335865021,0.028978891670703888,0.9849109649658203,0.5263505578041077,0.056325532495975494,0.048904430121183395,0.0564856082201004,0.05270111560821533,0.04538130760192871,0.0667771516959452,9417.0,4,0.26666666666666666,124040,5
79,PS1513_gt.nii,0.048500753939151764,40.112342834472656,0.050654370337724686,0.9833204746246338,0.028383934870362282,0.9907984733581543,0.9493456482887268,0.016679536551237106,0.9716160893440247,0.00920152012258768,0.36460795998573303,0.018527841195464134,0.9744343161582947,0.5169874429702759,0.03638160973787308,0.025528796017169952,0.03791794180870056,0.03397488594055176,0.019182443618774414,0.04164405825127872,114785.0,0,0.6666666666666666,159848,2
80,RS4948_gt.nii,0.0,94.72064208984375,0.0,0.9868379235267639,0.0,0.997837245464325,1.0,0.013162095099687576,1.0,0.0021627284586429596,1.0,0.0,0.9847316741943359,0.49341896176338196,0.0,-0.005335357505828142,0.0,-0.013162076473236084,-0.002162754535675049,0.0,180840.0,0,0.0,35808,1
81,RS4961_gt.nii,0.09884215891361237,76.1957778930664,0.14041902124881744,0.9958834648132324,0.0493396557867527,0.9986884593963623,0.8595809936523438,0.004116530530154705,0.9506603479385376,0.0013115487527102232,0.14618921279907227,0.037894267588853836,0.9945838451385498,0.5681512355804443,0.07302144169807434,0.08090952783823013,0.083235964179039,0.13630247116088867,0.04802811145782471,0.08140196056133009,46780.0,6,0.16666666666666666,25488,3
82,RS5149_gt.nii,0.0,61.74342346191406,0.0,0.9993928670883179,0.0,0.9997542500495911,1.0,0.0006071031675674021,1.0,0.0002457202645018697,1.0,0.0,0.9991474747657776,0.49969643354415894,0.0,-0.0003862351004499942,0.0,-0.0006071329116821289,-0.00024574995040893555,0.0,4771.0,7,0.0,4120,3
83,PS4245_gt.nii,0.0,77.74959564208984,0.0,0.9898117780685425,0.0,0.9997793436050415,1.0,0.010188241489231586,1.0,0.00022063884534873068,1.0,0.0,0.9895955920219421,0.49490588903427124,0.0,-0.0014993071090430021,0.0,-0.01018822193145752,-0.0002206563949584961,0.0,166427.0,11,0.0,3664,1
84,RS4808_gt.nii,0.04687480255961418,102.24480438232422,0.24640052020549774,0.995592474937439,0.0199668537825346,0.9997242093086243,0.7535994648933411,0.004407521337270737,0.9800331592559814,0.0002757788170129061,0.11796743422746658,0.018817707896232605,0.9953195452690125,0.6209964752197266,0.036940284073352814,0.06902971863746643,0.07014159113168716,0.24199295043945312,0.019691109657287598,0.03869923295345042,69039.0,5,0.2222222222222222,6112,2
85,RS4264_gt.nii,0.00016295175009872764,55.87485885620117,0.0003713921760208905,0.9848494529724121,2.756936737569049e-05,0.998859703540802,0.9996286034584045,0.015150520950555801,0.999972403049469,0.0011402678210288286,0.8646275997161865,2.5664903660072014e-05,0.9837434887886047,0.4926104247570038,5.132849037181586e-05,-0.0040552085265517235,0.0001011881759040989,-0.014779150485992432,-0.0011126995086669922,5.588220032172181e-05,227267.0,1,0.10526315789473684,18848,10
86,RS4917_gt.nii,0.0,78.84886932373047,0.0,0.9849870204925537,0.0,0.9891137480735779,1.0,0.015012995339930058,1.0,0.010886226780712605,1.0,0.0,0.9744234681129456,0.49249351024627686,0.0,-0.012784164398908615,0.0,-0.015012979507446289,-0.01088625192642212,0.0,62121.0,1,0.0,179928,1
87,RS4448_gt.nii,0.0,81.84313201904297,0.0,0.9956873059272766,0.0,0.9979555606842041,1.0,0.004312711302191019,1.0,0.0020444169640541077,1.0,0.0,0.9936604499816895,0.4978436529636383,0.0,-0.0029693397227674723,0.0,-0.004312694072723389,-0.0020444393157958984,0.0,34208.0,4,0.0,34152,5
88,PS5364_gt.nii,0.0008956658421084285,76.53724670410156,0.00041766109643504024,0.9975149035453796,0.00033634441206231713,0.9979979395866394,0.9995823502540588,0.0024851143825799227,0.9996636509895325,0.00200208043679595,0.7092486619949341,0.00018634367734193802,0.9955227375030518,0.4989662766456604,0.00037261791294440627,-0.0018557561561465263,0.000374803930753842,-0.0020674467086791992,-0.0016657114028930664,0.0004355874986387891,6007.0,3,0.4,33520,1
89,RS4716_gt.nii,0.0004261852300260216,92.33092498779297,0.012668918818235397,0.9886049628257751,7.846049993531778e-05,0.9999295473098755,0.9873310923576355,0.011395066045224667,0.9999215602874756,7.048097177175805e-05,0.48680517077445984,7.798365550115705e-05,0.9885360598564148,0.5006369352340698,0.00015595514560118318,0.00010082034714287147,0.0009970003738999367,0.0012738704681396484,7.987022399902344e-06,0.0001567373552138681,189865.0,3,0.4,1184,1
90,PS1557_gt.nii,0.0,79.8122787475586,0.0,0.9990690350532532,0.0,0.9998897314071655,1.0,0.0009309482993558049,1.0,0.00011025201092706993,1.0,0.0,0.9989590048789978,0.4995345175266266,0.0,-0.0003203730739187449,0.0,-0.0009309649467468262,-0.00011026859283447266,0.0,13082.0,16,0.0,1848,2
91,RS5105_gt.nii,0.6363092064857483,15.55634880065918,0.8285404443740845,0.9954288601875305,0.4413742125034332,0.9992496967315674,0.17145957052707672,0.004571130964905024,0.5586257576942444,0.0007502767257392406,0.06914149969816208,0.4044337570667267,0.99470454454422,0.9119846820831299,0.5759385228157043,0.6025451421737671,0.6047283411026001,0.8239693641662598,0.4406238794326782,0.5964714547710499,75623.0,0,0.8,72816,2
92,PS5269_gt.nii,0.2600153982639313,58.830265045166016,0.29783377051353455,0.9980157017707825,0.17531195282936096,0.9990045428276062,0.7021661996841431,0.001984303118661046,0.8246880769729614,0.0009954648558050394,0.07546403259038925,0.12404339015483856,0.9970254302024841,0.6479247212409973,0.22070924937725067,0.22709347307682037,0.22850343585014343,0.29584944248199463,0.17431652545928955,0.2524289184169167,15968.0,6,0.2,23728,2
93,PS5297_gt.nii,0.0,74.9226303100586,0.0,0.9922640919685364,0.0,0.9929280877113342,1.0,0.007735895924270153,1.0,0.0070719365030527115,1.0,0.0,0.9853007793426514,0.4961320459842682,0.0,-0.007396469358354807,0.0,-0.007735908031463623,-0.0070719122886657715,0.0,3944.0,0,0.0,117736,2
94,RS5119_gt.nii,0.0,42.237422943115234,0.0,0.9986898899078369,0.0,0.9999188184738159,1.0,0.0013100970536470413,1.0,8.116864773910493e-05,1.0,0.0,0.9986089468002319,0.49934494495391846,0.0,-0.00032609631307423115,0.0,-0.001310110092163086,-8.118152618408203e-05,0.0,19663.0,3,0.0,1360,6
95,RS4602_gt.nii,0.009746156632900238,89.90882873535156,0.013664811849594116,0.9886065125465393,0.004109116271138191,0.9965794086456299,0.9863351583480835,0.01139350887387991,0.9958908557891846,0.0034206092823296785,0.47730016708374023,0.00316915032453835,0.9852639436721802,0.5011356472969055,0.006318277213722467,0.0012505230261012912,0.007493350189179182,0.002271294593811035,0.0006885528564453125,0.006959632361405031,125988.0,0,0.3333333333333333,57520,3
96,RS4879_gt.nii,0.0,98.53425598144531,0.0,0.998920202255249,0.0,0.9999823570251465,1.0,0.0010798168368637562,1.0,1.7662046957411803e-05,1.0,0.0,0.9989025592803955,0.4994601011276245,0.0,-0.0001381005859002471,0.0,-0.0010797977447509766,-1.7642974853515625e-05,0.0,17613.0,9,0.0,296,1
97,RS4093_gt.nii,0.0,86.40602111816406,0.0,0.9935776591300964,0.0,0.9999275207519531,1.0,0.006422326434403658,1.0,7.246778841363266e-05,1.0,0.0,0.993506133556366,0.4967888295650482,0.0,-0.0006822109571658075,0.0,-0.0064223408699035645,-7.2479248046875e-05,0.0,105649.0,5,0.0,1208,4
98,PS4344_gt.nii,0.0,78.93035125732422,0.0,0.9859746694564819,0.0,0.9943768978118896,1.0,0.014025311917066574,1.0,0.005623091012239456,1.0,0.0,0.9805077910423279,0.49298733472824097,0.0,-0.008880631066858768,0.0,-0.014025330543518066,-0.0056231021881103516,0.0,134672.0,0,0.0,93024,1
99,RS5319_gt.nii,0.14100807905197144,92.95967102050781,0.2102743536233902,0.9946082830429077,0.07681844383478165,0.9983087778091431,0.789725661277771,0.005391692742705345,0.9231815338134766,0.0016912438441067934,0.1380268633365631,0.059618208557367325,0.9929383993148804,0.6024413108825684,0.11252771317958832,0.12406554818153381,0.12709425389766693,0.20488262176513672,0.0751272439956665,0.1293539192808122,59273.0,7,0.13333333333333333,35720,4
100,RS3939_gt.nii,0.00408517150208354,51.281089782714844,0.012863732874393463,0.9921203255653381,0.0010963669046759605,0.999331533908844,0.9871362447738647,0.00787966325879097,0.9989036321640015,0.0006684905965812504,0.4390442371368408,0.0010112845338881016,0.9914624094963074,0.5024920105934143,0.002020525746047497,0.0014603305608034134,0.003755445359274745,0.004984021186828613,0.0004278421401977539,0.002201054988425487,117905.0,1,0.4444444444444444,11272,7
101,RS4688_gt.nii,1.425259337292716e-19,60.34898376464844,0.0,0.9938891530036926,0.0,0.9999681115150452,1.0,0.006110861897468567,1.0,3.190463030477986e-05,1.0,0.0,0.9938576221466064,0.4969445765018463,0.0,-0.0004415481525938958,0.0,-0.006110846996307373,-3.1888484954833984e-05,0.0,101920.0,6,0.0,532,1
102,RS2723_gt.nii,0.0,76.58165740966797,0.0,0.9948701858520508,0.0,0.9986435770988464,1.0,0.00512982252985239,1.0,0.0013563978718593717,1.0,0.0,0.9935276508331299,0.4974350929260254,0.0,-0.0026378172915428877,0.0,-0.005129814147949219,-0.0013564229011535645,0.0,62382.0,4,0.0,22640,1
103,RS4880_gt.nii,4.555047780741006e-05,106.68293762207031,2.988285996252671e-05,0.9891277551651001,5.493207481777063e-06,0.9979835748672485,0.9999701380729675,0.010872234590351582,0.9999945163726807,0.002016429789364338,0.9501827955245972,4.64024196844548e-06,0.9871549010276794,0.4945788085460663,9.280441190639976e-06,-0.004669398535043001,1.281221102544805e-05,-0.010842382907867432,-0.002010941505432129,1.0709217959358517e-05,141483.0,2,0.5,33464,1
104,RS5228_gt.nii,0.054525475949048996,48.10093688964844,0.03155539557337761,0.9957183599472046,0.06258723884820938,0.9912658929824829,0.9684445858001709,0.00428163493052125,0.9374127388000488,0.008734123781323433,0.26919564604759216,0.021427959203720093,0.9870622158050537,0.5136368870735168,0.04195686802268028,0.03832462802529335,0.044440578669309616,0.02727377414703369,0.05385315418243408,0.047737658815848946,78080.0,4,0.3333333333333333,150624,1
105,RS3284_gt.nii,0.0,80.0062484741211,0.0,0.9987532496452332,0.0,0.997687816619873,1.0,0.0012467685155570507,1.0,0.0023121985141187906,1.0,0.0,0.9964467883110046,0.4993766248226166,0.0,-0.0016978740459308028,0.0,-0.0012467503547668457,-0.002312183380126953,0.0,25230.0,0,0.0,38744,1
106,RS2895_gt.nii,0.19852131605148315,50.21453857421875,0.14753995835781097,0.9958084225654602,0.19146005809307098,0.9942740201950073,0.8524600267410278,0.004191572777926922,0.8085399270057678,0.0057259611785411835,0.1442403346300125,0.09090209752321243,0.9901399612426758,0.5716741681098938,0.16665491461753845,0.1631706953048706,0.1680714339017868,0.1433483362197876,0.18573403358459473,0.19631719807967338,29713.0,10,0.14285714285714285,112112,2
107,PS4413_gt.nii,0.05690999701619148,60.216278076171875,0.12982241809368134,0.991916835308075,0.024439096450805664,0.9986335039138794,0.8701775670051575,0.008083176799118519,0.9755609035491943,0.0013664757134392858,0.1996968388557434,0.02099919505417347,0.9905742406845093,0.5608696341514587,0.04113459587097168,0.05299852043390274,0.056327104568481445,0.12173926830291748,0.02307260036468506,0.04507850863495312,110623.0,1,0.3333333333333333,26128,5
108,RS4977_gt.nii,0.22122478485107422,99.29903411865234,0.6291580200195312,0.9937146902084351,0.1030791774392128,0.9995717406272888,0.37084200978279114,0.006285305600613356,0.8969208002090454,0.00042827692232094705,0.09086790680885315,0.09717506170272827,0.9932966232299805,0.8114363551139832,0.1771368384361267,0.25286051630973816,0.2546626925468445,0.6228727102279663,0.10265088081359863,0.1840169043203308,102152.0,1,0.2857142857142857,19240,4
109,RS5057_gt.nii,0.0,86.94365692138672,0.0,0.9878632426261902,0.0,0.996245265007019,1.0,0.012136775068938732,1.0,0.0037547172978520393,1.0,0.0,0.9841989278793335,0.4939316213130951,0.0,-0.006750567350536585,0.0,-0.012136757373809814,-0.003754734992980957,0.0,134251.0,1,0.0,62232,6
110,RS4863_gt.nii,0.01808890327811241,89.38680267333984,0.017434461042284966,0.9938031435012817,0.010470803827047348,0.9962952136993408,0.9825655221939087,0.006196829956024885,0.9895291924476624,0.0037047734949737787,0.37350955605506897,0.006584955379366875,0.9901447296142578,0.5056188106536865,0.013083755038678646,0.008719757199287415,0.013511210680007935,0.011237621307373047,0.006765961647033691,0.017343144236094628,31426.0,5,0.2857142857142857,62864,9
111,PS5351_gt.nii,0.0,87.45856475830078,0.0,0.9890965223312378,0.0,0.9997276067733765,1.0,0.01090349443256855,1.0,0.0002723821089603007,1.0,0.0,0.988830029964447,0.4945482611656189,0.0,-0.0017233446706086397,0.0,-0.010903477668762207,-0.00027239322662353516,0.0,177429.0,0,0.0,4520,2
112,RS5007_gt.nii,0.0,99.37806701660156,0.0,0.9961601495742798,0.0,0.9999487996101379,1.0,0.0038398674223572016,1.0,5.121823778608814e-05,1.0,0.0,0.9961093068122864,0.4980800747871399,0.0,-0.00044347631046548486,0.0,-0.003839850425720215,-5.120038986206055e-05,0.0,63123.0,1,0.0,856,2
113,RS5012_gt.nii,0.0022757616825401783,34.190643310546875,0.000774893444031477,0.9989852905273438,0.0009401257266290486,0.9987689852714539,0.9992250800132751,0.0010147065622732043,0.9990598559379578,0.001231011818163097,0.533681333065033,0.00042495550587773323,0.9977567791938782,0.4998801052570343,0.0008495500078424811,-0.00026411793078295887,0.0008535205270163715,-0.00023978948593139648,-0.00029087066650390625,0.0010801323162087356,5010.0,13,0.11764705882352941,20648,2
114,RS4974_gt.nii,0.0017260623862966895,88.42142486572266,0.005085653159767389,0.9902105331420898,0.0004629347531590611,0.9991050362586975,0.9949143528938293,0.009789484553039074,0.9995370507240295,0.0008949593175202608,0.5811421871185303,0.00042449089232832193,0.9893330335617065,0.49764809012413025,0.0008486215374432504,-0.0014255421701818705,0.0015343811828643084,-0.004703819751739502,-0.00043201446533203125,0.0008902581162841095,146987.0,7,0.2222222222222222,14944,1
115,PS4305_gt.nii,0.001022887066937983,78.16009521484375,0.0011745301308110356,0.990577220916748,0.0002979246783070266,0.9975950717926025,0.9988254904747009,0.009422782808542252,0.9997020959854126,0.0024049521889537573,0.7390647530555725,0.0002377014752710238,0.9882173538208008,0.49587586522102356,0.0004752899694722146,-0.004168848041445017,0.0005915416404604912,-0.00824826955795288,-0.0021070241928100586,0.0005171085928044889,113596.0,2,0.3333333333333333,40016,2
116,RS4459_gt.nii,1.3997900584912962e-19,72.26236724853516,0.0,0.9909548163414001,0.0,0.9998758435249329,1.0,0.009045164100825787,1.0,0.00012414678349159658,1.0,0.0,0.9908329248428345,0.4954774081707001,0.0,-0.0010596829233691096,0.0,-0.009045183658599854,-0.00012415647506713867,0.0,148959.0,6,0.0,2064,2
117,RS4898_gt.nii,0.0,97.3960952758789,0.0,0.9951512217521667,0.0,0.9994508624076843,1.0,0.004848805256187916,1.0,0.0005491164629347622,1.0,0.0,0.9946073889732361,0.4975756108760834,0.0,-0.0016317348927259445,0.0,-0.004848778247833252,-0.0005491375923156738,0.0,68761.0,6,0.0,9168,9
118,RS5033_gt.nii,0.0,56.99429702758789,0.0,0.9994192123413086,0.0,0.9993511438369751,1.0,0.000580806692596525,1.0,0.0006488751387223601,1.0,0.0,0.998771071434021,0.4997096061706543,0.0,-0.0006138982134871185,0.0,-0.0005807876586914062,-0.0006488561630249023,0.0,3635.0,2,0.0,10880,3
119,PS4183_gt.nii,0.0,81.14185333251953,0.0,0.9883701801300049,0.0,0.9943108558654785,1.0,0.011629831977188587,1.0,0.005689132027328014,1.0,0.0,0.982812225818634,0.49418509006500244,0.0,-0.008134104311466217,0.0,-0.011629819869995117,-0.005689144134521484,0.0,88585.0,3,0.0,94344,3
120,PS5356_gt.nii,0.015962617471814156,84.99881744384766,0.014932770282030106,0.9861583113670349,0.008946668356657028,0.9917107224464417,0.9850672483444214,0.013841694220900536,0.9910533428192139,0.008289291523396969,0.4905495345592499,0.005626187194138765,0.9780986905097961,0.5005455613136292,0.011189420707523823,0.0008469051099382341,0.011558483354747295,0.0010911226272583008,0.0006574392318725586,0.012354152367879203,88629.0,1,0.6666666666666666,139224,1
121,PS3544_gt.nii,0.00011516272934386507,120.92146301269531,0.00019968050764873624,0.992005467414856,1.4920028661435936e-05,0.9993982911109924,0.9998003244400024,0.007994537241756916,0.9999850988388062,0.0006016883417032659,0.8635299801826477,1.3882911844120827e-05,0.9914133548736572,0.49610257148742676,2.77654380624881e-05,-0.0021386384032666683,5.4582404118264094e-05,-0.007794857025146484,-0.0005868077278137207,2.9976468472249284e-05,120056.0,2,0.25,10016,3
122,RS4114_gt.nii,0.00010304927855031565,74.1687240600586,0.00022482014901470393,0.9939449429512024,9.846299690252636e-06,0.9997333288192749,0.9997751712799072,0.006055052857846022,0.9999901652336121,0.0002666761865839362,0.83843994140625,9.433249942958355e-06,0.9936814904212952,0.4970848858356476,1.8866323443944566e-05,-0.0012236740440130234,4.70494051114656e-05,-0.005830228328704834,-0.0002568364143371582,1.9996000799840032e-05,94870.0,0,0.14285714285714285,4448,7
123,RS4142_gt.nii,0.00016794021939858794,90.44888305664062,0.0036407767329365015,0.9978631734848022,8.367967529920861e-05,0.9999509453773499,0.9963592290878296,0.002136812312528491,0.9999163150787354,4.904020534013398e-05,0.4338141977787018,8.18062835605815e-05,0.9978143572807312,0.5007519721984863,0.0001635991793591529,0.0002282466448377818,0.0005519592668861151,0.0015039443969726562,3.457069396972656e-05,0.0001697985057731492,34470.0,2,0.5,824,1
124,RS5009_gt.nii,0.0,97.14576721191406,0.0,0.9995733499526978,0.0,0.9998888373374939,1.0,0.0004266378527972847,1.0,0.00011115047527709976,1.0,0.0,0.9994623064994812,0.4997866749763489,0.0,-0.00021776363428216428,0.0,-0.0004266500473022461,-0.00011116266250610352,0.0,4158.0,4,0.0,1864,2
125,RS5204_gt.nii,0.0,83.02409362792969,0.0,0.9881254434585571,0.0,0.9999324679374695,1.0,0.011874574236571789,1.0,6.755939102731645e-05,1.0,0.0,0.9880594611167908,0.49406272172927856,0.0,-0.0008956778910942376,0.0,-0.011874556541442871,-6.753206253051758e-05,0.0,197798.0,1,0.0,1120,1
126,PS3801_gt.nii,0.0,68.18357849121094,0.0,0.9989975690841675,0.0,0.9986596703529358,1.0,0.0010024021612480283,1.0,0.0013403004268184304,1.0,0.0,0.9976599812507629,0.49949878454208374,0.0,-0.0011591031216084957,0.0,-0.0010024309158325195,-0.001340329647064209,0.0,8605.0,8,0.0,22464,1
127,RS4872_gt.nii,0.0,130.06863403320312,0.0,0.9991202354431152,0.0,0.998553454875946,1.0,0.0008797844056971371,1.0,0.0014465642161667347,1.0,0.0,0.9976761937141418,0.4995601177215576,0.0,-0.0011281244223937392,0.0,-0.0008797645568847656,-0.001446545124053955,0.0,14523.0,3,0.0,24248,2
128,RS5133_gt.nii,0.0,58.685604095458984,0.0,0.9928885698318481,0.0,0.9993405938148499,1.0,0.007111436687409878,1.0,0.0006593834841623902,1.0,0.0,0.9922385215759277,0.4964442849159241,0.0,-0.002165447687730193,0.0,-0.0071114301681518555,-0.0006594061851501465,0.0,106786.0,4,0.0,10984,2
129,RS5195_gt.nii,0.0,82.24961853027344,0.0,0.9960325360298157,0.0,0.9981870651245117,1.0,0.003967475611716509,1.0,0.0018129622330889106,1.0,0.0,0.9942339062690735,0.49801626801490784,0.0,-0.0026819552294909954,0.0,-0.003967463970184326,-0.0018129348754882812,0.0,31835.0,2,0.0,30296,2
130,RS5156_gt.nii,0.3595198392868042,95.39916229248047,0.8503705859184265,0.995395839214325,0.1960921287536621,0.999801516532898,0.14962942898273468,0.004604153800755739,0.8039078712463379,0.0001984862465178594,0.06853876262903214,0.18955183029174805,0.9952045679092407,0.9228832125663757,0.318694531917572,0.4070383906364441,0.4083515405654907,0.8457664251327515,0.19589364528656006,0.32327171522814735,78586.0,14,0.125,22128,1
131,RS3975_gt.nii,0.0,91.4830551147461,0.0,0.9978203177452087,0.0,0.998862624168396,1.0,0.002179652452468872,1.0,0.0011373485904186964,1.0,0.0,0.9966879487037659,0.49891015887260437,0.0,-0.001574491849169135,0.0,-0.0021796822547912598,-0.001137375831604004,0.0,12880.0,2,0.0,19040,4
132,RS5020_gt.nii,1.1916252557224387e-33,73.87759399414062,0.0,0.9839752316474915,0.0,0.9960013031959534,1.0,0.016024762764573097,1.0,0.003998686093837023,1.0,0.0,0.9801034331321716,0.4919876158237457,0.0,-0.008004873059689999,0.0,-0.016024768352508545,-0.003998696804046631,0.0,194321.0,8,0.0,66016,1
133,PS1583_gt.nii,0.00035719387233257294,53.10367202758789,0.000294811325147748,0.9989800453186035,0.0002923976571764797,0.9989883899688721,0.9997051954269409,0.001019972492940724,0.9997075796127319,0.0010116278426721692,0.6503369808197021,0.0001468213158659637,0.997970461845398,0.4996374249458313,0.00029359952895902097,-0.0007221895502880216,0.0002936020027846098,-0.0007251501083374023,-0.0007191896438598633,0.0004061078622482131,2552.0,2,0.3333333333333333,16960,2
134,PS4323_gt.nii,0.0,101.47413635253906,0.0,0.9956446886062622,0.0,0.9996858239173889,1.0,0.004355303011834621,1.0,0.0003141730558127165,1.0,0.0,0.9953332543373108,0.4978223443031311,0.0,-0.0011697516310960054,0.0,-0.004355311393737793,-0.000314176082611084,0.0,67101.0,7,0.0,5248,1
135,RS5160_gt.nii,0.0010580515954643488,81.01851654052734,0.000575715268496424,0.9920728206634521,0.0004994211485609412,0.9931166172027588,0.9994242787361145,0.007927165366709232,0.999500572681427,0.006883362308144569,0.7877198457717896,0.00026750212418846786,0.9852978587150574,0.4963242709636688,0.0005348611739464104,-0.006850636564195156,0.0005362129886634648,-0.0073514580726623535,-0.006383955478668213,0.0006001282092083309,11047.0,13,0.14285714285714285,114640,1
136,PS4484_gt.nii,,,,0.9969664812088013,0.0,1.0,,0.0030335187911987305,1.0,0.0,,0.0,0.9969664812088013,,0.0,,,,0.0,0.0,50894.0,2,0.0,0,0
137,RS4457_gt.nii,0.0,86.92525482177734,0.0,0.9932604432106018,0.0,0.9999443292617798,1.0,0.0067395721562206745,1.0,5.568840424530208e-05,1.0,0.0,0.9932054877281189,0.4966302216053009,0.0,-0.0006126303924247622,0.0,-0.006739556789398193,-5.5670738220214844e-05,0.0,111674.0,4,0.0,928,1
138,RS2437_gt.nii,0.0,70.51170349121094,0.0,0.9877383708953857,0.0,0.9946658611297607,1.0,0.012261624448001385,1.0,0.005334110930562019,1.0,0.0,0.9825339317321777,0.49386918544769287,0.0,-0.00808732770383358,0.0,-0.012261629104614258,-0.005334138870239258,0.0,112723.0,0,0.0,88400,4
139,PS2501_gt.nii,0.6167185306549072,40.27032470703125,0.46768370270729065,0.9953696131706238,0.7800261974334717,0.9815706610679626,0.532316267490387,0.004630377050489187,0.21997380256652832,0.018429318442940712,0.09049748629331589,0.41318807005882263,0.9774721264839172,0.7315266728401184,0.5847601890563965,0.5938518047332764,0.6039913296699524,0.4630533456802368,0.7615969181060791,0.6200109731507271,214955.0,1,0.6666666666666666,569032,1
140,RS5003_gt.nii,0.016166402027010918,89.14257049560547,0.011613071896135807,0.9927135109901428,0.012303558178246021,0.9922782778739929,0.9883869290351868,0.007286492735147476,0.9876964688301086,0.007721740286797285,0.44200143218040466,0.00601007929071784,0.9851047992706299,0.502163290977478,0.01194834802299738,0.00445237010717392,0.011953330598771572,0.004326581954956055,0.004581809043884277,0.013253514023200227,10891.0,7,0.2222222222222222,130112,1
141,PS5250_gt.nii,0.05986624211072922,63.25345993041992,0.06132864952087402,0.9932398796081543,0.03141150251030922,0.9966330528259277,0.938671350479126,0.0067601194605231285,0.9685884714126587,0.0033669378608465195,0.24925178289413452,0.021212927997112274,0.989920437335968,0.5272842645645142,0.04154457524418831,0.039119698107242584,0.0438910573720932,0.05456852912902832,0.028044581413269043,0.04839082356824558,53019.0,1,0.35294117647058826,59760,8
142,RS4858_gt.nii,0.0,97.10457611083984,0.0,0.986954927444458,0.0,0.9997772574424744,1.0,0.013045079074800014,1.0,0.00022272678324952722,1.0,0.0,0.9867379665374756,0.493477463722229,0.0,-0.001704549416899681,0.0,-0.013045072555541992,-0.00022274255752563477,0.0,213135.0,1,0.0,3688,4
143,RS4115_gt.nii,0.0,83.7672348022461,0.0,0.9949127435684204,0.0,0.999448835849762,1.0,0.005087244790047407,1.0,0.0005511650815606117,1.0,0.0,0.9943671822547913,0.4974563717842102,0.0,-0.0016744884196668863,0.0,-0.00508725643157959,-0.0005511641502380371,0.0,73459.0,0,0.0,9200,2
144,RS4195_gt.nii,0.0,91.0933609008789,0.0,0.9963736534118652,0.0,0.9996707439422607,1.0,0.003626344259828329,1.0,0.00032925757113844156,1.0,0.0,0.996046781539917,0.4981868267059326,0.0,-0.0010927036637440324,0.0,-0.0036263465881347656,-0.0003292560577392578,0.0,52677.0,3,0.0,5504,5
145,RS4987_gt.nii,0.0,66.24537658691406,0.0,0.9960823059082031,0.0,0.9994896650314331,1.0,0.003917718771845102,1.0,0.0005103066214360297,1.0,0.0,0.9955759644508362,0.49804115295410156,0.0,-0.0014139440609142184,0.0,-0.003917694091796875,-0.0005103349685668945,0.0,54990.0,2,0.0,8528,3
146,RS4436_gt.nii,0.0,58.63446044921875,0.0,0.9933294653892517,0.0,0.9997403025627136,1.0,0.006670526694506407,1.0,0.0002597007842268795,1.0,0.0,0.9930732250213623,0.49666473269462585,0.0,-0.00131618429441005,0.0,-0.006670534610748291,-0.00025969743728637695,0.0,107402.0,3,0.0,4328,1
147,PS5300_gt.nii,0.0,69.34695434570312,0.0,0.9867727756500244,0.0,0.999452531337738,1.0,0.013227217830717564,1.0,0.0005474943900480866,1.0,0.0,0.9862396717071533,0.4933863878250122,0.0,-0.0026910644955933094,0.0,-0.013227224349975586,-0.0005474686622619629,0.0,210829.0,3,0.0,9064,3
148,RS4427_gt.nii,0.0,86.02325439453125,0.0,0.9887007474899292,0.0,0.9964731931686401,1.0,0.011299255304038525,1.0,0.003526821732521057,1.0,0.0,0.9852530360221863,0.4943503737449646,0.0,-0.006312722340226173,0.0,-0.0112992525100708,-0.0035268068313598633,0.0,125354.0,6,0.0,58504,1
149,RS4082_gt.nii,1.3083929339057515e-18,62.22539520263672,0.0,0.9846819043159485,0.0,0.9997830390930176,1.0,0.015318090096116066,1.0,0.0002169455256080255,1.0,0.0,0.9844715595245361,0.49234095215797424,0.0,-0.0018229621928185225,0.0,-0.015318095684051514,-0.00021696090698242188,0.0,252127.0,10,0.0,3584,3
150,RS5212_gt.nii,5.438625673571839e-18,83.25863647460938,0.0,0.9849199652671814,0.0,0.9993338584899902,1.0,0.015080034732818604,1.0,0.0006661671795882285,1.0,0.0,0.9842737317085266,0.4924599826335907,0.0,-0.0031695147044956684,0.0,-0.015080034732818604,-0.0006661415100097656,0.0,239419.0,1,0.0,11008,3
151,RS3552_gt.nii,0.0,82.09750366210938,0.0,0.9918755888938904,0.0,0.9995375275611877,1.0,0.00812438316643238,1.0,0.0004624729335773736,1.0,0.0,0.9914206266403198,0.4959377944469452,0.0,-0.001938377390615642,0.0,-0.00812441110610962,-0.00046247243881225586,0.0,126812.0,6,0.0,7696,1
152,RS3998_gt.nii,0.0,81.04936981201172,0.0,0.9944838285446167,0.0,0.9990075826644897,1.0,0.005516191478818655,1.0,0.0009924025507643819,1.0,0.0,0.9935023188591003,0.49724191427230835,0.0,-0.002339718397706747,0.0,-0.005516171455383301,-0.000992417335510254,0.0,72784.0,8,0.0,16558,1
153,RS3435_gt.nii,0.0,56.37241744995117,0.0,0.995922863483429,0.0,0.9993871450424194,1.0,0.004077121615409851,1.0,0.0006128486711531878,1.0,0.0,0.9953150153160095,0.4979614317417145,0.0,-0.0015807145973667502,0.0,-0.004077136516571045,-0.0006128549575805664,0.0,56687.0,1,0.0,10240,1
154,RS5174_gt.nii,0.003443616908043623,46.71185302734375,0.013449367135763168,0.9964715242385864,0.0008609629003331065,0.9997762441635132,0.9865506291389465,0.0035284983459860086,0.9991390109062195,0.00022377105779014528,0.33872053027153015,0.0008098194375634193,0.9962493181228638,0.5049604177474976,0.0016183283878490329,0.002514258725568652,0.00340285268612206,0.009920835494995117,0.0006371736526489258,0.00172090904489548,54529.0,1,0.4,3792,3
155,RS4368_gt.nii,0.0,97.08759307861328,0.0,0.9970331192016602,0.0,0.9994524121284485,1.0,0.002966891275718808,1.0,0.0005476023070514202,1.0,0.0,0.9964887499809265,0.4985165596008301,0.0,-0.0012746279826387763,0.0,-0.0029668807983398438,-0.0005475878715515137,0.0,39196.0,1,0.0,9160,1
156,RS5070_gt.nii,0.0,84.5813217163086,0.0,0.9985072016716003,0.0,0.9988720417022705,1.0,0.0014928107848390937,1.0,0.0011279713362455368,1.0,0.0,0.9973825812339783,0.49925360083580017,0.0,-0.0012976315338164568,0.0,-0.0014927983283996582,-0.0011279582977294922,0.0,4004.0,3,0.0,18896,1
157,PS3417_gt.nii,0.001673429156653583,103.7545166015625,0.005556559655815363,0.9847754240036011,0.0004819522728212178,0.9986676573753357,0.994443416595459,0.0152245769277215,0.9995180368423462,0.0013323444873094559,0.6233955025672913,0.0004436829185578972,0.9834834337234497,0.49516600370407104,0.0008869722951203585,-0.0028673342894762754,0.0016364585608243942,-0.00966799259185791,-0.000850379467010498,0.0009196502338378948,231431.0,1,0.6666666666666666,22136,1
158,PS5278_gt.nii,0.015407734550535679,32.588340759277344,0.007599343545734882,0.9972699284553528,0.011636726558208466,0.9958086013793945,0.9924006462097168,0.0027300666552037,0.9883632659912109,0.004191423766314983,0.3747490644454956,0.004618401173502207,0.9931015372276306,0.5024346113204956,0.009194339625537395,0.006021065637469292,0.009403801523149014,0.004869222640991211,0.007445335388183594,0.010643780226750178,26626.0,4,0.4,70664,1
159,PS5241_gt.nii,0.0,70.7177505493164,0.0,0.9991142153739929,0.0,0.9984555840492249,1.0,0.0008857804932631552,1.0,0.001544410944916308,1.0,0.0,0.9975725412368774,0.49955710768699646,0.0,-0.0011696191504597664,0.0,-0.0008857846260070801,-0.0015444159507751465,0.0,15835.0,3,0.0,25888,5
160,RS4343_gt.nii,0.0,65.33758544921875,0.0,0.99624103307724,0.0,0.9999114274978638,1.0,0.0037589408457279205,1.0,8.85476911207661e-05,1.0,0.0,0.9961531758308411,0.49812051653862,0.0,-0.0005769276758655906,0.0,-0.0037589669227600098,-8.857250213623047e-05,0.0,61202.0,6,0.0,1480,1
161,RS4626_gt.nii,0.0,83.78543853759766,0.0,0.997351348400116,0.0,0.9975295066833496,1.0,0.0026486809365451336,1.0,0.002470464212819934,1.0,0.0,0.9948939085006714,0.498675674200058,0.0,-0.0025580208748579025,0.0,-0.002648651599884033,-0.0024704933166503906,0.0,4038.0,0,0.0,41338,2
162,PS4644_gt.nii,0.006479421630501747,42.95346450805664,0.010723166167736053,0.9947060942649841,0.00232788291759789,0.9988556504249573,0.9892768263816833,0.005293917376548052,0.9976721405982971,0.0011443350231274962,0.4126778542995453,0.0019163294928148389,0.9935739040374756,0.5027146339416504,0.0038253285456448793,0.0025349115021526814,0.004996226169168949,0.005429267883300781,0.0011835098266601562,0.004397378567559242,65025.0,3,0.2857142857142857,19304,5
163,RS4943_gt.nii,0.0,64.49806213378906,0.0,0.9982552528381348,0.0,0.9953246116638184,1.0,0.0017447244608774781,1.0,0.004675401374697685,1.0,0.0,0.9935961365699768,0.4991276264190674,0.0,-0.0028560964856296778,0.0,-0.0017447471618652344,-0.004675388336181641,0.0,55000.0,1,0.0,78304,2
164,PS5182_gt.nii,0.008868815377354622,48.093658447265625,0.002909476403146982,0.9938304424285889,0.007648984901607037,0.983866274356842,0.9970905184745789,0.0061695328913629055,0.9923509955406189,0.016133712604641914,0.5928695201873779,0.002112196758389473,0.97789466381073,0.498369961977005,0.004215489141643047,-0.005259342957288027,0.00471747200936079,-0.0032600760459899902,-0.008484721183776855,0.005060810309869869,173879.0,2,0.6666666666666666,269808,2
165,RS5008_gt.nii,0.1248413547873497,109.39607238769531,0.6082395911216736,0.9892265200614929,0.058654848486185074,0.9995630979537964,0.39176037907600403,0.010773495770990849,0.9413451552391052,0.0004368898516986519,0.11745644360780716,0.05651959776878357,0.9888064861297607,0.7987330555915833,0.10699205100536346,0.18650270998477936,0.18888144195079803,0.5974661111831665,0.05821800231933594,0.10923019413846505,176205.0,4,0.3333333333333333,18496,1
166,RS3023_gt.nii,0.0,85.40608215332031,0.0,0.9865821003913879,0.0,0.9960432648658752,1.0,0.013417888432741165,1.0,0.003956749569624662,1.0,0.0,0.9827306270599365,0.49329105019569397,0.0,-0.007286372594535351,0.0,-0.01341789960861206,-0.003956735134124756,0.0,153703.0,7,0.0,65496,1
167,RS5163_gt.nii,0.0,37.54064178466797,0.0,0.9998142719268799,0.0,0.9998015761375427,1.0,0.0001857052993727848,1.0,0.000198401088709943,1.0,0.0,0.9996159672737122,0.49990713596343994,0.0,-0.0001919482456287369,0.0,-0.0001857280731201172,-0.0001984238624572754,0.0,1180.0,2,0.0,3328,1
168,PS5368_gt.nii,0.0,87.34986877441406,0.0,0.9904146194458008,0.0,0.9991251826286316,1.0,0.009585400111973286,1.0,0.0008747910615056753,1.0,0.0,0.9895564913749695,0.4952073097229004,0.0,-0.0028957247268408537,0.0,-0.009585380554199219,-0.0008748173713684082,0.0,143786.0,0,0.0,14536,3
169,PS5283_gt.nii,0.012213567271828651,81.61495208740234,0.014023348689079285,0.9882763028144836,0.006003504619002342,0.9949876666069031,0.9859766364097595,0.011723707430064678,0.9939965009689331,0.005012324545532465,0.4776320457458496,0.004221564158797264,0.9833816885948181,0.5011498332023621,0.008407635614275932,0.0015097546856850386,0.009175469167530537,0.002299666404724121,0.000991225242614746,0.009449687608677404,105551.0,5,0.2857142857142857,84288,6
170,PS5353_gt.nii,0.004846211988478899,54.44446563720703,0.008025230839848518,0.9921402931213379,0.0019489037804305553,0.9980915188789368,0.9919747710227966,0.007859689183533192,0.998051106929779,0.0019084612140432,0.49748021364212036,0.0015705589903518558,0.9902618527412415,0.500082790851593,0.003136192448437214,8.182261080946773e-05,0.0039547947235405445,0.00016558170318603516,4.0411949157714844e-05,0.0035034625661159277,94530.0,7,0.18181818181818182,32024,9
171,RS4310_gt.nii,0.04454486444592476,76.4950942993164,0.031709980219602585,0.9833571314811707,0.02548789232969284,0.9866635203361511,0.9682900309562683,0.016642868518829346,0.9745121002197266,0.01333650853484869,0.4201056957244873,0.014332781545817852,0.970470666885376,0.5075335502624512,0.02826051227748394,0.013530937023460865,0.028429221361875534,0.015067100524902344,0.012151360511779785,0.03513392247517606,33762.0,6,0.36363636363636365,227184,8
172,RS5220_gt.nii,0.0025804322212934494,67.74363708496094,0.006270559038966894,0.9913649559020996,0.0008423901745118201,0.9988375902175903,0.9937294125556946,0.00863504409790039,0.9991576075553894,0.001162430620752275,0.5399178266525269,0.0007431773701682687,0.9902225732803345,0.4988177716732025,0.0014852510066702962,-0.000869903014972806,0.0022983162198215723,-0.0023644566535949707,-0.00032001733779907227,0.0015663114648863782,123278.0,8,0.14285714285714285,19456,3
173,PS2481_gt.nii,0.0,84.92938232421875,0.0,0.9871113300323486,0.0,0.9923871755599976,1.0,0.01288867648690939,1.0,0.007612812332808971,1.0,0.0,0.9796927571296692,0.4935556650161743,0.0,-0.009905506856739521,0.0,-0.012888669967651367,-0.007612824440002441,0.0,79438.0,2,0.0,126088,1
174,RS5074_gt.nii,0.0007679088739678264,101.9482650756836,0.0008550995262339711,0.9902411699295044,0.00020198064157739282,0.9976791143417358,0.9991449117660522,0.00975880678743124,0.9997979998588562,0.002320897066965699,0.7715959548950195,0.00016341406444553286,0.9879653453826904,0.4955481290817261,0.0003267747233621776,-0.004343525972217321,0.00041558820521458983,-0.008903741836547852,-0.0021188855171203613,0.00034839159214957615,122092.0,5,0.2857142857142857,38592,1
175,PS3782_gt.nii,0.004342974163591862,67.18630981445312,0.01354569848626852,0.9859872460365295,0.001548395841382444,0.9983975291252136,0.9864543080329895,0.014012726955115795,0.9984515905380249,0.001602453412488103,0.5042113065719604,0.0013914904557168484,0.9844297170639038,0.49976646900177,0.0027791138272732496,-0.0001588914165040478,0.004579749424010515,-0.00046706199645996094,-5.40614128112793e-05,0.002904089260853435,205479.0,2,0.6666666666666666,26872,1
176,PS5281_gt.nii,0.0,77.6379165649414,0.0,0.9894875288009644,0.0,0.999539315700531,1.0,0.010512495413422585,1.0,0.0004606971924658865,1.0,0.0,0.9890364408493042,0.4947437644004822,0.0,-0.0022006994113326073,0.0,-0.010512471199035645,-0.00046068429946899414,0.0,167675.0,2,0.0,7648,1
177,RS4668_gt.nii,0.0012247858103364706,100.7990493774414,0.004357298370450735,0.9936954379081726,0.0003025747137144208,0.9995614290237427,0.9956427216529846,0.006304580252617598,0.9996974468231201,0.0004385939391795546,0.5460361242294312,0.000283008033875376,0.9932623505592346,0.499026358127594,0.0005658558802679181,-0.0005146530456840992,0.0011482195695862174,-0.0019472837448120117,-0.0001360177993774414,0.0005949448281632008,96961.0,5,0.2222222222222222,7344,2
178,RS3443_gt.nii,0.0,89.3756103515625,0.0,0.9986841678619385,0.0,0.9999722838401794,1.0,0.0013158089714124799,1.0,2.769299317151308e-05,1.0,0.0,0.9986565709114075,0.49934208393096924,0.0,-0.00019088920089416206,0.0,-0.0013158321380615234,-2.771615982055664e-05,0.0,21349.0,1,0.0,464,2
179,RS5058_gt.nii,0.0,109.53538513183594,0.0,0.9888497591018677,0.0,0.9963189363479614,1.0,0.011150239035487175,1.0,0.0036810701712965965,1.0,0.0,0.9852501749992371,0.49442487955093384,0.0,-0.006406622473150492,0.0,-0.011150240898132324,-0.0036810636520385742,0.0,120271.0,7,0.0,61072,1
180,RS5146_gt.nii,0.0,70.18547058105469,0.0,0.9977664351463318,0.0,0.9935952425003052,1.0,0.0022335932590067387,1.0,0.00640478590503335,1.0,0.0,0.9913901090621948,0.4988832175731659,0.0,-0.0037822858430445194,0.0,-0.002233564853668213,-0.006404757499694824,0.0,79319.0,3,0.0,107216,1
181,PS3938_gt.nii,5.9939262428088114e-05,63.65532302856445,8.50629439810291e-05,0.9873508214950562,9.437389962840825e-06,0.9985807538032532,0.9999149441719055,0.012649202719330788,0.9999905824661255,0.0014192323433235288,0.9242092967033386,8.494986104778945e-06,0.985967218875885,0.4937179386615753,1.6989826690405607e-05,-0.004208664875477552,2.8333233785815537e-05,-0.012564122676849365,-0.0014098286628723145,1.8190582735317927e-05,183538.0,2,0.3333333333333333,23512,2
182,RS4954_gt.nii,0.0,98.2903823852539,0.0,0.9852305054664612,0.0,0.9988312125205994,1.0,0.01476951502263546,1.0,0.0011688045924529433,1.0,0.0,0.9840959310531616,0.4926152527332306,0.0,-0.004154837690293789,0.0,-0.014769494533538818,-0.0011687874794006348,0.0,225381.0,4,0.0,19320,2
183,RS2838_gt.nii,0.0038891490548849106,98.31072998046875,0.006877865642309189,0.9935455918312073,0.0012188928667455912,0.9988565444946289,0.9931221604347229,0.006454400718212128,0.9987810850143433,0.0011434453772380948,0.49211710691452026,0.0010364728514105082,0.9924169182777405,0.5002117156982422,0.002070799469947815,0.00017874401237349957,0.002895406913012266,0.000423431396484375,7.545948028564453e-05,0.002183063069022831,88297.0,3,0.4,19192,1
184,RS5034_gt.nii,0.0,63.37506866455078,0.0,0.9937745332717896,0.0,0.9963769316673279,1.0,0.006225470919162035,1.0,0.0036230715923011303,1.0,0.0,0.9901963472366333,0.4968872666358948,0.0,-0.004749244544655085,0.0,-0.006225466728210449,-0.003623068332672119,0.0,39266.0,2,0.0,60408,2
185,RS4868_gt.nii,0.13839824497699738,50.76612091064453,0.21284227073192596,0.9925257563591003,0.06767444312572479,0.9979825019836426,0.7871577143669128,0.00747423293069005,0.932325541973114,0.002017477760091424,0.157819002866745,0.054127369076013565,0.9905434250831604,0.6026840209960938,0.10269606858491898,0.11611994355916977,0.12001658976078033,0.2053680419921875,0.06565690040588379,0.11910556040222232,89013.0,9,0.2222222222222222,42656,4
186,RS5041_gt.nii,0.031957875937223434,94.8946762084961,0.2117544561624527,0.988895833492279,0.011610190384089947,0.9995092749595642,0.7882455587387085,0.011104147881269455,0.988389790058136,0.0004907514085061848,0.18632739782333374,0.01112920418381691,0.9884174466133118,0.6003251671791077,0.02201341651380062,0.04723471775650978,0.04958336055278778,0.20065033435821533,0.011119484901428223,0.022836795747991207,177887.0,3,0.2857142857142857,10328,5
187,RS4297_gt.nii,0.0,101.54900360107422,0.0,0.9965112805366516,0.0,0.9980065822601318,1.0,0.0034887357614934444,1.0,0.0019934442825615406,1.0,0.0,0.9945316910743713,0.4982556402683258,0.0,-0.0026371576823294163,0.0,-0.0034887194633483887,-0.001993417739868164,0.0,23798.0,0,0.0,33328,1
188,RS4228_gt.nii,0.0,72.00763702392578,0.0,0.9935206770896912,0.0,0.9989877939224243,1.0,0.0064793420024216175,1.0,0.0010122014209628105,1.0,0.0,0.9925215244293213,0.4967603385448456,0.0,-0.0025609370786696672,0.0,-0.006479322910308838,-0.0010122060775756836,0.0,88239.0,1,0.0,16872,2
189,RS4845_gt.nii,0.0,65.79475402832031,0.0,0.9964215755462646,0.0,0.9994395971298218,1.0,0.003578396048396826,1.0,0.000560380460228771,1.0,0.0,0.9958652257919312,0.4982107877731323,0.0,-0.0014160731807351112,0.0,-0.0035784244537353516,-0.0005604028701782227,0.0,48735.0,1,0.0,9368,2
190,PS5259_gt.nii,8.006230928003788e-05,71.83033752441406,5.92557480558753e-05,0.9883285164833069,2.0509560272330418e-05,0.9959293603897095,0.9999407529830933,0.011671476066112518,0.9999794960021973,0.004070633556693792,0.9334876537322998,1.5236296349030454e-05,0.984352171421051,0.4941938817501068,3.04721270367736e-05,-0.00685791065916419,3.486128480290063e-05,-0.011612236499786377,-0.004050135612487793,3.247926401987731e-05,124537.0,1,0.6666666666666666,67504,1
191,RS5088_gt.nii,0.43274813890457153,40.93898010253906,0.6892395615577698,0.9941704273223877,0.2710559070110321,0.9990178942680359,0.3107604682445526,0.005829550791531801,0.7289440631866455,0.0009821272687986493,0.08422169089317322,0.24153713881969452,0.9932144284248352,0.8417049646377563,0.38909369707107544,0.42961740493774414,0.4322296380996704,0.6834099292755127,0.2700737714767456,0.4100876076714684,86291.0,1,0.2222222222222222,52600,4
192,RS5173_gt.nii,0.0,71.79136657714844,0.0,0.9903558492660522,0.0,0.9957925081253052,1.0,0.009644165635108948,1.0,0.004207488615065813,1.0,0.0,0.9862289428710938,0.4951779246330261,0.0,-0.006370063871145248,0.0,-0.009644150733947754,-0.004207491874694824,0.0,85113.0,0,0.0,69912,1
193,RS4803_gt.nii,0.0,86.97126007080078,0.0,0.9943819046020508,0.0,0.9992888569831848,1.0,0.005618074908852577,1.0,0.0007111419108696282,1.0,0.0,0.9936787486076355,0.4971909523010254,0.0,-0.001998811960220337,0.0,-0.005618095397949219,-0.0007111430168151855,0.0,79184.0,11,0.0,11864,5
194,RS5180_gt.nii,0.0040086242370307446,65.97423553466797,0.011811023578047752,0.9889168739318848,0.0013551301090046763,0.9987292289733887,0.9881889820098877,0.011083154007792473,0.9986448884010315,0.001270789885893464,0.4919750988483429,0.001217132550664246,0.9876742362976074,0.5003639459609985,0.002431306056678295,0.0002477673697285354,0.00400068424642086,0.0007278919219970703,8.440017700195312e-05,0.002527379949452401,163288.0,2,0.3333333333333333,21336,2
195,PS4442_gt.nii,0.0005596961709670722,66.85057830810547,0.001430553151294589,0.9876098036766052,0.00031827628845348954,0.9972196221351624,0.9985694289207458,0.01239017490297556,0.9996817111968994,0.00278035132214427,0.7463833689689636,0.00026041973615065217,0.9848979115486145,0.4945201873779297,0.0005207039066590369,-0.005194556433707476,0.0006747674779035151,-0.010959625244140625,-0.0024620890617370605,0.0005527777079826126,157592.0,2,0.2857142857142857,46136,3
196,PS4336_gt.nii,0.009724586270749569,82.3468246459961,0.22022251784801483,0.9875223636627197,0.003205143380910158,0.999856173992157,0.779777467250824,0.01247764378786087,0.9967948794364929,0.0001438380713807419,0.1922665536403656,0.003169176634401083,0.9873825907707214,0.6038724184036255,0.006318329367786646,0.025218455120921135,0.026567738503217697,0.20774483680725098,0.0030612945556640625,0.006374735964687941,206976.0,2,0.5,3056,1
197,RS5202_gt.nii,0.0,65.73431396484375,0.0,0.9963740110397339,0.0,0.9971027374267578,1.0,0.0036259659100323915,1.0,0.0028972472064197063,1.0,0.0,0.9934977293014526,0.49818700551986694,0.0,-0.003241191152483225,0.0,-0.0036259889602661133,-0.0028972625732421875,0.0,7985.0,1,0.0,48432,1
198,RS5099_gt.nii,0.0017392482841387391,45.835567474365234,0.0018886402249336243,0.995288610458374,0.0003417548432480544,0.9991454482078552,0.998111367225647,0.004711410496383905,0.9996582269668579,0.0008545226301066577,0.6123147010803223,0.0002894728386308998,0.9944421052932739,0.4985886216163635,0.0005787781556136906,-0.001203090068884194,0.0008034002385102212,-0.0028227567672729492,-0.0005127787590026855,0.0006307526982198757,62884.0,18,0.07692307692307693,14296,4
199,PS5262_gt.nii,0.0,76.06970977783203,0.0,0.9907495379447937,0.0,0.9837074279785156,1.0,0.00925043411552906,1.0,0.016292555257678032,1.0,0.0,0.9747546315193176,0.49537476897239685,0.0,-0.01227653119713068,0.0,-0.009250462055206299,-0.016292572021484375,0.0,134651.0,2,0.0,270856,4
200,RS4103_gt.nii,0.0,67.86015319824219,0.0,0.9942170977592468,0.0,0.9966030120849609,1.0,0.005782883148640394,1.0,0.003397015854716301,1.0,0.0,0.9908592104911804,0.4971085488796234,0.0,-0.004432217217981815,0.0,-0.005782902240753174,-0.0033969879150390625,0.0,33193.0,0,0.0,56664,2
201,PS5365_gt.nii,0.0,81.81472778320312,0.0,0.9927906394004822,0.0,0.9971979856491089,1.0,0.007209389004856348,1.0,0.002802012488245964,1.0,0.0,0.9900287985801697,0.4963953197002411,0.0,-0.0044945296831429005,0.0,-0.007209360599517822,-0.0028020143508911133,0.0,70509.0,1,0.0,46672,2
202,RS4995_gt.nii,0.00051424017874524,88.92693328857422,0.0008419000077992678,0.986835241317749,8.613264071755111e-05,0.9986380934715271,0.9991580843925476,0.013164765201508999,0.9999138712882996,0.0013619320234283805,0.7981600165367126,7.814459968358278e-05,0.985508918762207,0.4938385784626007,0.00015627699031028897,-0.003965035080909729,0.0002692862180992961,-0.012322843074798584,-0.001275777816772461,0.00016665204806595913,193552.0,2,0.14285714285714285,22568,8
203,RS4356_gt.nii,0.0,73.60027313232422,0.0,0.9821279048919678,0.0,0.9840432405471802,1.0,0.017872117459774017,1.0,0.015956731513142586,1.0,0.0,0.9667320251464844,0.4910639524459839,0.0,-0.01688729040324688,0.0,-0.017872095108032227,-0.015956759452819824,0.0,12849.0,1,0.0,263000,3
204,RS5143_gt.nii,0.005449233110994101,50.33885192871094,0.005426575895398855,0.9917719960212708,0.001667584991082549,0.9974666237831116,0.9945734143257141,0.00822798814624548,0.9983324408531189,0.0025334011297672987,0.5518510341644287,0.0012772242771461606,0.9892802238464355,0.4985992908477783,0.0025511900894343853,-0.001557404175400734,0.0030082014854997396,-0.0028014183044433594,-0.0008658170700073242,0.0028117015684404837,93880.0,8,0.2,42384,1
205,RS2473_gt.nii,0.0,58.668975830078125,0.3464072644710541,0.9920349717140198,0.2874625325202942,0.9939255118370056,0.6535927653312683,0.007965040393173695,0.7125374674797058,0.006074473261833191,0.13166968524456024,0.18637627363204956,0.986100971698761,0.6692211031913757,0.3141942024230957,0.30859941244125366,0.31556159257888794,0.33844220638275146,0.2813880443572998,0.0,88227.0,0,0.0,154200,4
206,PS4641_gt.nii,0.0,90.29396057128906,0.0,0.9883253574371338,0.0,0.9962480068206787,1.0,0.011674663051962852,1.0,0.00375200342386961,1.0,0.0,0.984660267829895,0.4941626787185669,0.0,-0.006618412211537361,0.0,-0.011674642562866211,-0.003751993179321289,0.0,130810.0,8,0.0,62216,1
207,RS4908_gt.nii,0.007527201436460018,36.45545196533203,0.007054370362311602,0.9977231025695801,0.0021434545051306486,0.9993104934692383,0.9929456114768982,0.0022769253700971603,0.9978565573692322,0.0006895291153341532,0.36228665709495544,0.0016466524684801698,0.9970366954803467,0.5023887157440186,0.003287890926003456,0.0026355357840657234,0.003888537408784032,0.004777431488037109,0.001453995704650879,0.0038839550029603318,25331.0,1,0.6666666666666666,11624,1
208,RS5025_gt.nii,0.003610024694353342,64.52827453613281,0.03376288712024689,0.9897492527961731,0.0007613180787302554,0.9997742176055908,0.9662371277809143,0.010250733233988285,0.9992386698722839,0.00022577338677365333,0.3552582263946533,0.0007450844277627766,0.9895281791687012,0.5117560625076294,0.0014890594175085425,0.003548493841663003,0.005069940350949764,0.02351212501525879,0.0005354881286621094,0.0015318502060981671,166909.0,3,0.18181818181818182,3880,7
209,RS2007_gt.nii,0.01350624393671751,60.44211959838867,0.048956483602523804,0.9947054386138916,0.004942782688885927,0.9994866251945496,0.9510435461997986,0.0052945432253181934,0.995057225227356,0.0005133630475029349,0.24747517704963684,0.004509755875915289,0.99419766664505,0.5218309760093689,0.008979018777608871,0.013906726613640785,0.015555746853351593,0.04366195201873779,0.004429459571838379,0.009540911254381031,79156.0,6,0.2,9008,2
210,PS4468_gt.nii,0.0,76.97369384765625,0.0,0.9929206371307373,0.0,0.9998487234115601,1.0,0.007079353556036949,1.0,0.00015127446386031806,1.0,0.0,0.9927715063095093,0.49646031856536865,0.0,-0.001034855260513723,0.0,-0.007079362869262695,-0.0001512765884399414,0.0,115643.0,11,0.0,2520,1
211,PS5333_gt.nii,0.003862125799059868,94.33981323242188,0.011319218203425407,0.993431806564331,0.0012607251992449164,0.9992715716362,0.9886807799339294,0.006568172946572304,0.9987393021583557,0.000728447106666863,0.4323781728744507,0.0011356673203408718,0.9927129745483398,0.5023754835128784,0.00226875813677907,0.0015902442391961813,0.0037776215467602015,0.004750967025756836,0.0005322694778442383,0.002395436607096696,96820.0,1,0.2857142857142857,12280,3
212,RS4744_gt.nii,0.0,83.76753234863281,0.0,0.9939203858375549,0.0,0.996355414390564,1.0,0.006079643964767456,1.0,0.0036446095909923315,1.0,0.0,0.9903198480606079,0.49696019291877747,0.0,-0.004707220941781998,0.0,-0.006079614162445068,-0.003644585609436035,0.0,32835.0,0,0.0,60776,2
213,RS5147_gt.nii,0.006690673995763063,42.64973449707031,0.0031005742494016886,0.9945781230926514,0.0034277148079127073,0.9940075278282166,0.996899425983429,0.005421867128461599,0.9965722560882568,0.00599245447665453,0.5694184303283691,0.0016306285979226232,0.9886505007743835,0.4988393485546112,0.003255947958678007,-0.0024399817921221256,0.0032600434496998787,-0.002321302890777588,-0.002564728260040283,0.003933074500777762,12750.0,0,0.5,100304,2
214,RS4989_gt.nii,0.0,85.166015625,0.0,0.9905110597610474,0.0,0.9968112707138062,1.0,0.00948893092572689,1.0,0.0031887313816696405,1.0,0.0,0.9873824715614319,0.4952555298805237,0.0,-0.005500695202499628,0.0,-0.009488940238952637,-0.0031887292861938477,0.0,101981.0,7,0.0,52992,1
215,RS4955_gt.nii,0.030220916494727135,38.84391403198242,0.02518489398062229,0.9906279444694519,0.020100848749279976,0.9925442934036255,0.9748151302337646,0.009372066706418991,0.9798991680145264,0.007455724757164717,0.3788900077342987,0.011305121704936028,0.9833139777183533,0.507906436920166,0.02235748991370201,0.014140550047159195,0.022499727085232735,0.01581287384033203,0.012645125389099121,0.026052984983518497,22258.0,0,0.5,127100,2
216,PS4410_gt.nii,0.0,116.5008544921875,0.0,0.9935418963432312,0.0,0.9998939633369446,1.0,0.0064581288024783134,1.0,0.00010606592695694417,1.0,0.0,0.9934371709823608,0.4967709481716156,0.0,-0.0008276396547444165,0.0,-0.006458103656768799,-0.00010603666305541992,0.0,105865.0,2,0.0,1768,1
217,RS5126_gt.nii,0.0,57.04384231567383,0.0,0.9967144131660461,0.0,0.9943276047706604,1.0,0.003285566344857216,1.0,0.005672389641404152,1.0,0.0,0.9910791516304016,0.49835720658302307,0.0,-0.004317060578614473,0.0,-0.0032855868339538574,-0.0056723952293396,0.0,47067.0,1,0.0,94856,3
218,PS4339_gt.nii,0.0,71.16845703125,0.0,0.9851880669593811,0.0,0.988753080368042,1.0,0.014811930246651173,1.0,0.011246914975345135,1.0,0.0,0.9742700457572937,0.49259403347969055,0.0,-0.012906917370855808,0.0,-0.014811933040618896,-0.011246919631958008,0.0,46065.0,4,0.0,185928,7
219,PS1753_gt.nii,0.0,74.65252685546875,0.0,0.9966596364974976,0.0,0.993680477142334,1.0,0.003340362571179867,1.0,0.00631951866671443,1.0,0.0,0.9903821349143982,0.4983298182487488,0.0,-0.00459450576454401,0.0,-0.0033403635025024414,-0.006319522857666016,0.0,55674.0,0,0.0,105672,1
220,RS2938_gt.nii,0.02914409711956978,93.8818359375,0.12282608449459076,0.9888632297515869,0.010186064057052135,0.9991729855537415,0.877173900604248,0.011136780492961407,0.9898139238357544,0.0008270124671980739,0.23142901062965393,0.009495329111814499,0.9880558848381042,0.5558446645736694,0.01881203055381775,0.0323311947286129,0.035371094942092896,0.11168932914733887,0.009359002113342285,0.01987717746149508,171997.0,4,0.25,15640,2
221,RS5132_gt.nii,0.0,93.74433135986328,0.0,0.995120108127594,0.0,0.9993789792060852,1.0,0.004879867658019066,1.0,0.0006210095016285777,1.0,0.0,0.9945051670074463,0.497560054063797,0.0,-0.0017408170970156789,0.0,-0.004879891872406006,-0.0006210207939147949,0.0,69806.0,2,0.0,10368,1
222,PS5286_gt.nii,0.0,78.69561767578125,0.0,0.9893642663955688,0.0,0.9994249939918518,1.0,0.010635703802108765,1.0,0.0005749785341322422,1.0,0.0,0.9888014793395996,0.4946821331977844,0.0,-0.0024729135911911726,0.0,-0.010635733604431152,-0.0005750060081481934,0.0,167218.0,0,0.0,9544,2
223,RS4912_gt.nii,0.0,99.8048095703125,0.0,0.9915196895599365,0.0,0.999605655670166,1.0,0.008480288088321686,1.0,0.0003943493647966534,1.0,0.0,0.9911320209503174,0.49575984477996826,0.0,-0.0018287143902853131,0.0,-0.008480310440063477,-0.0003943443298339844,0.0,134238.0,4,0.0,6560,1
224,RS4893_gt.nii,0.0010823527118191123,65.76473236083984,0.00997150968760252,0.9943364262580872,0.00029464068938978016,0.999833345413208,0.9900285005569458,0.005663568153977394,0.9997053742408752,0.00016664483700878918,0.4297415316104889,0.00028626638231799006,0.994171679019928,0.5021539926528931,0.0005723689100705087,0.0007425622316077352,0.0017140632262453437,0.004307985305786133,0.00012803077697753906,0.0005910414995567188,91348.0,4,0.16666666666666666,2808,4
225,RS5221_gt.nii,0.022489022463560104,79.00633239746094,0.4456615149974823,0.9858551621437073,0.008670399896800518,0.999843955039978,0.5543385148048401,0.014144829474389553,0.9913296103477478,0.00015606579836457968,0.1512148082256317,0.008577889762818813,0.9857052564620972,0.7157583236694336,0.01700986921787262,0.06061416491866112,0.06216159462928772,0.4315166473388672,0.008514404296875,0.017194303920715616,234877.0,1,0.2857142857142857,4656,3
226,PS3947_gt.nii,0.0,96.4468765258789,0.0,0.9970356822013855,0.0,0.9995715022087097,1.0,0.002964332699775696,1.0,0.0004285158065613359,1.0,0.0,0.9966096878051758,0.49851784110069275,0.0,-0.0011270595714449883,0.0,-0.002964317798614502,-0.0004284977912902832,0.0,40164.0,3,0.0,7168,5
227,RS2688_gt.nii,0.0,92.40129852294922,0.0,0.993399977684021,0.0,0.9998881816864014,1.0,0.006600040476769209,1.0,0.00011184113100171089,1.0,0.0,0.993289589881897,0.4966999888420105,0.0,-0.0008591600926592946,0.0,-0.006600022315979004,-0.00011181831359863281,0.0,107740.0,5,0.0,1864,7
228,PS5257_gt.nii,0.0,127.84835052490234,0.0,0.9986770153045654,0.0,0.997195839881897,1.0,0.0013229942414909601,1.0,0.0028041640762239695,1.0,0.0,0.9958802461624146,0.4993385076522827,0.0,-0.0019261082634329796,0.0,-0.0013229846954345703,-0.0028041601181030273,0.0,27401.0,5,0.0,46984,1
229,RS5205_gt.nii,0.13876886665821075,34.58323287963867,0.11110720038414001,0.9939376711845398,0.1352352499961853,0.992426872253418,0.8888928294181824,0.006062299478799105,0.8647647500038147,0.007573137991130352,0.18935631215572357,0.06495683640241623,0.986468493938446,0.5525224208831787,0.12198961526155472,0.11580265313386917,0.12257899343967438,0.10504484176635742,0.12766218185424805,0.14382971349879844,33397.0,1,1.0,141944,1
230,RS5208_gt.nii,0.0,58.667701721191406,0.0,0.9936368465423584,0.0,0.9998325109481812,1.0,0.006363139487802982,1.0,0.00016748170310165733,1.0,0.0,0.9934715032577515,0.4968184232711792,0.0,-0.001032332074828446,0.0,-0.0063631534576416016,-0.00016748905181884766,0.0,103117.0,9,0.0,2792,3
231,RS4613_gt.nii,0.0,106.99533081054688,0.0,0.9863254427909851,0.0,0.999459981918335,1.0,0.013674569316208363,1.0,0.0005400075460784137,1.0,0.0,0.9858000874519348,0.49316272139549255,0.0,-0.002717419993132353,0.0,-0.013674557209014893,-0.0005400180816650391,0.0,217785.0,2,0.0,8936,1
232,RS5000_gt.nii,0.0,84.05355072021484,0.0,0.9873109459877014,0.0,0.9831423163414001,1.0,0.012689054012298584,1.0,0.016857685521245003,1.0,0.0,0.9708748459815979,0.4936554729938507,0.0,-0.014625596813857555,0.0,-0.012689054012298584,-0.016857683658599854,0.0,77241.0,0,0.0,279296,1
233,RS3777_gt.nii,0.0,99.75068664550781,0.0,0.9960381984710693,0.0,0.9969782829284668,1.0,0.003961804788559675,1.0,0.0030217315070331097,1.0,0.0,0.9930403232574463,0.49801909923553467,0.0,-0.003459986997768283,0.0,-0.003961801528930664,-0.003021717071533203,0.0,14649.0,7,0.0,50496,1
234,RS5090_gt.nii,0.0,73.16419982910156,0.0,0.9875405430793762,0.0,0.9987499117851257,1.0,0.012459460645914078,1.0,0.0012500876327976584,1.0,0.0,0.9863213896751404,0.4937702715396881,0.0,-0.003946570213884115,0.0,-0.01245945692062378,-0.0012500882148742676,0.0,184805.0,2,0.0,20712,3
235,RS3921_gt.nii,0.0,72.91776275634766,0.3607936501502991,0.9993107318878174,0.44052523374557495,0.9990386962890625,0.6392063498497009,0.0006892901728861034,0.559474766254425,0.0009612941648811102,0.04187800735235214,0.24742156267166138,0.9983516335487366,0.6800521612167358,0.39669278264045715,0.39785537123680115,0.3986711800098419,0.3601043224334717,0.4395639896392822,0.0,3999.0,2,0.0,25200,3
236,RS3611_gt.nii,0.028472131118178368,46.27094268798828,0.06948383152484894,0.9943737983703613,0.01028407085686922,0.9992132782936096,0.9305161833763123,0.005626222584396601,0.9897159337997437,0.0007867198437452316,0.22151967883110046,0.009039172902703285,0.9935962557792664,0.5319288372993469,0.017916396260261536,0.024626776576042175,0.026731565594673157,0.06385767459869385,0.009497404098510742,0.018932990736358103,81337.0,5,0.2857142857142857,14104,1
237,RS4092_gt.nii,0.0,114.40279388427734,0.0,0.9969362020492554,0.0,0.9998230338096619,1.0,0.0030638021416962147,1.0,0.00017697186558507383,1.0,0.0,0.9967603087425232,0.4984681010246277,0.0,-0.0007363468175753951,0.0,-0.003063797950744629,-0.00017696619033813477,0.0,46788.0,7,0.0,2960,1
238,RS4764_gt.nii,3.88824482797645e-05,54.927223205566406,4.1736228013178334e-05,0.9880350828170776,4.988725322618848e-06,0.9985546469688416,0.9999582767486572,0.011964897625148296,0.9999949932098389,0.001445336383767426,0.9442306160926819,4.456109763850691e-06,0.9866241216659546,0.4940384030342102,8.912179509934504e-06,-0.0041440920904278755,1.4429503607971128e-05,-0.01192319393157959,-0.0014403462409973145,9.737145750466165e-06,171037.0,3,0.2857142857142857,23960,5
239,RS5251_gt.nii,0.011169333010911942,83.88322448730469,0.02418041042983532,0.9873415231704712,0.004463719204068184,0.9976854920387268,0.9758195877075195,0.012658496387302876,0.9955362677574158,0.002314483281224966,0.419800728559494,0.0037823740858584642,0.9850860238075256,0.5057609677314758,0.0075362431816756725,0.004976275376975536,0.010389155708253384,0.01152193546295166,0.002149224281311035,0.008035899322869746,170869.0,24,0.07692307692307693,39288,1
240,RS4848_gt.nii,0.0,86.35971069335938,0.0,0.9989079833030701,0.0,0.9974399209022522,1.0,0.0010920078493654728,1.0,0.002560066059231758,1.0,0.0,0.9963535070419312,0.49945399165153503,0.0,-0.0016720084240660071,0.0,-0.0010920166969299316,-0.0025600790977478027,0.0,30173.0,4,0.0,42904,1
241,RS5150_gt.nii,0.0,57.1751708984375,0.0,0.9960482120513916,0.0,0.9999736547470093,1.0,0.003951772581785917,1.0,2.63300917140441e-05,1.0,0.0,0.99602210521698,0.4980241060256958,0.0,-0.00032256863778457046,0.0,-0.0039517879486083984,-2.6345252990722656e-05,0.0,65693.0,3,0.0,440,2
242,RS4132_gt.nii,0.0,105.2601547241211,0.0,0.9975062012672424,0.0,0.9997605085372925,1.0,0.0024937984999269247,1.0,0.0002394925249973312,1.0,0.0,0.9972679018974304,0.4987531006336212,0.0,-0.0007728169439360499,0.0,-0.0024937987327575684,-0.00023949146270751953,0.0,36154.0,2,0.0,4008,3
243,RS5108_gt.nii,0.0030184430070221424,54.33230972290039,0.0027616173028945923,0.9934434294700623,0.002737500937655568,0.9935004711151123,0.9972383975982666,0.006556585896760225,0.9972624778747559,0.006499545648694038,0.6064332723617554,0.001376645639538765,0.9870287775993347,0.4981025159358978,0.002749506151303649,-0.003778470680117607,0.0027495326939970255,-0.0037949681282043457,-0.0037620067596435547,0.003132848438013983,5595.0,24,0.06896551724137931,108632,3
244,PS4300_gt.nii,0.0,76.72026824951172,0.0,0.9971848130226135,0.0,0.9992526173591614,1.0,0.0028151990845799446,1.0,0.0007473989971913397,1.0,0.0,0.9964416027069092,0.49859240651130676,0.0,-0.0014505436411127448,0.0,-0.0028151869773864746,-0.000747382640838623,0.0,32607.0,8,0.0,12504,1
245,RS5102_gt.nii,0.0,88.91006469726562,0.0,0.9909148216247559,0.0,0.9970122575759888,1.0,0.009085195139050484,1.0,0.0029877459164708853,1.0,0.0,0.9879810214042664,0.49545741081237793,0.0,-0.005210014991462231,0.0,-0.00908517837524414,-0.0029877424240112305,0.0,96324.0,1,0.0,49672,2
246,RS4122_gt.nii,0.0,48.78524398803711,0.0,0.9937685132026672,0.0,0.9999808073043823,1.0,0.006231486331671476,1.0,1.919308488140814e-05,1.0,0.0,0.9937495589256287,0.4968842566013336,0.0,-0.0003458344435784966,0.0,-0.006231486797332764,-1.919269561767578e-05,0.0,103982.0,4,0.0,320,1
247,RS4117_gt.nii,0.0216279998421669,90.89417266845703,0.17401960492134094,0.9902461171150208,0.00775254936888814,0.999634861946106,0.8259803652763367,0.009753860533237457,0.992247462272644,0.00036514963721856475,0.1914292275905609,0.007477400824427605,0.9898888468742371,0.582132875919342,0.01484380941838026,0.03483528271317482,0.03673003613948822,0.16426575183868408,0.007387399673461914,0.015149539468225086,158142.0,4,0.3333333333333333,7344,1
248,PS4333_gt.nii,0.0,76.24303436279297,0.0,0.9916413426399231,0.0,0.9996047616004944,1.0,0.008358655497431755,1.0,0.0003952627012040466,1.0,0.0,0.9912526607513428,0.49582067131996155,0.0,-0.0018176536541432142,0.0,-0.008358657360076904,-0.00039523839950561523,0.0,132904.0,6,0.0,6576,1
249,RS4096_gt.nii,0.0010670841438695788,57.66497802734375,0.006307339295744896,0.9934570789337158,0.00020041722746100277,0.9997920393943787,0.9936926364898682,0.006542910356074572,0.9997996091842651,0.00020795028831344098,0.5045546293258667,0.00019428278028499335,0.9932518601417542,0.49988222122192383,0.0003884900943376124,-4.212564090266824e-05,0.0011243217159062624,-0.00023555755615234375,-7.569789886474609e-06,0.0004019586348023094,105192.0,3,0.3333333333333333,3488,4
250,RS5162_gt.nii,0.012925918214023113,54.194095611572266,0.010535813868045807,0.9941402673721313,0.007694100961089134,0.9957261681556702,0.9894641637802124,0.005859740544110537,0.9923058748245239,0.004273808095604181,0.4271911382675171,0.004466597456485033,0.9899167418479919,0.5023380517959595,0.008893471211194992,0.003999193198978901,0.0090035330504179,0.004676103591918945,0.003420233726501465,0.010071388763567847,23626.0,4,0.3333333333333333,72040,1
251,RS4933_gt.nii,0.04844324663281441,23.151674270629883,0.08805366605520248,0.9974888563156128,0.01926257275044918,0.9994881749153137,0.9119463562965393,0.0025111190043389797,0.9807374477386475,0.0005118235130794346,0.14447526633739471,0.016058875247836113,0.9969797730445862,0.5427712798118591,0.03161012753844261,0.040049802511930466,0.04118422046303749,0.08554255962371826,0.018750786781311035,0.036620466722756054,32276.0,2,0.8,9392,3
252,RS4864_gt.nii,5.794436380085758e-19,45.617977142333984,0.0,0.9968538284301758,0.0,0.9979923963546753,1.0,0.003146149916574359,1.0,0.002007588976994157,1.0,0.0,0.9948588609695435,0.4984269142150879,0.0,-0.0025132005102932453,0.0,-0.0031461715698242188,-0.002007603645324707,0.0,14125.0,1,0.0,33576,2
253,RS2703_gt.nii,0.04716702923178673,57.33802795410156,0.03169326111674309,0.9984448552131653,0.021475501358509064,0.9989566802978516,0.9683067202568054,0.001555148744955659,0.9785245060920715,0.0010433071292936802,0.18134461343288422,0.012967286631464958,0.9974048733711243,0.5150690674781799,0.02560257725417614,0.024815073236823082,0.026088861748576164,0.030138134956359863,0.020432233810424805,0.03498470948012233,5790.0,0,0.4444444444444444,18048,4
254,RS5085_gt.nii,0.0,84.41564178466797,0.0,0.9914944171905518,0.0,0.9964162111282349,1.0,0.00850558653473854,1.0,0.0035837641917169094,1.0,0.0,0.9879712462425232,0.4957472085952759,0.0,-0.005521052051335573,0.0,-0.008505582809448242,-0.0035837888717651367,0.0,77846.0,0,0.0,59616,1
255,RS5279_gt.nii,0.0,92.8493423461914,0.0,0.9859381914138794,0.0,0.9979644417762756,1.0,0.014061837457120419,1.0,0.0020355740562081337,1.0,0.0,0.9839593768119812,0.4929690957069397,0.0,-0.005350132007151842,0.0,-0.014061808586120605,-0.0020355582237243652,0.0,199630.0,2,0.0,33672,1
256,RS4202_gt.nii,0.0330219604074955,49.497474670410156,0.39401140809059143,0.9960636496543884,0.01239867229014635,0.9999237060546875,0.605988621711731,0.003936367109417915,0.9876013398170471,7.6299998909235e-05,0.09086950123310089,0.012166664004325867,0.995988130569458,0.6950375437736511,0.02404083125293255,0.06933000683784485,0.06989433616399765,0.39007508754730225,0.012322425842285156,0.024370526068231594,65107.0,6,0.25,2104,1
257,RS4469_gt.nii,0.014464754611253738,82.58934783935547,0.04647485166788101,0.987784743309021,0.0058544594794511795,0.998508095741272,0.9535251259803772,0.01221523992717266,0.9941455125808716,0.0014919086825102568,0.3389192521572113,0.005226654466241598,0.9863300323486328,0.5171297788619995,0.010398957878351212,0.012225355952978134,0.016495002433657646,0.03425955772399902,0.004362583160400391,0.011183865533739542,176769.0,3,0.4,25928,6
258,RS2366_gt.nii,0.0,47.11687469482422,0.0,0.9968164563179016,0.0,0.9998096227645874,1.0,0.0031835518311709166,1.0,0.00019038717437069863,1.0,0.0,0.9966272711753845,0.4984082281589508,0.0,-0.0007785290363244712,0.0,-0.0031835436820983887,-0.00019037723541259766,0.0,49755.0,1,0.0,3184,2
259,PS5317_gt.nii,0.0,68.51277160644531,0.0,0.9894461035728455,0.0,0.9998154044151306,1.0,0.010553916916251183,1.0,0.00018457627447787672,1.0,0.0,0.9892653822898865,0.49472305178642273,0.0,-0.0013957086484879255,0.0,-0.010553896427154541,-0.00018459558486938477,0.0,173488.0,2,0.0,3064,1
260,RS5235_gt.nii,0.0,80.85171508789062,0.0,0.9874350428581238,0.0,0.9946560263633728,1.0,0.012564984150230885,1.0,0.00534394895657897,1.0,0.0,0.98222416639328,0.4937175214290619,0.0,-0.008194305002689362,0.0,-0.01256495714187622,-0.005343973636627197,0.0,113838.0,2,0.0,88536,3
261,RS5028_gt.nii,0.0,102.72779846191406,0.0,0.986863374710083,0.0,0.9995632171630859,1.0,0.013136625289916992,1.0,0.0004367963410913944,1.0,0.0,0.986437976360321,0.4934316873550415,0.0,-0.0023954184725880623,0.0,-0.013136625289916992,-0.0004367828369140625,0.0,212249.0,1,0.0,7232,1
262,RS2958_gt.nii,0.0,88.39541625976562,0.0,0.9897149205207825,0.0,0.9969522953033447,1.0,0.010285049676895142,1.0,0.0030477233231067657,1.0,0.0,0.9867295026779175,0.49485746026039124,0.0,-0.005598748568445444,0.0,-0.01028507947921753,-0.0030477046966552734,0.0,114996.0,8,0.0,50608,4
263,RS5114_gt.nii,0.0,62.9734001159668,0.0,0.9981335401535034,0.0,0.9936749339103699,1.0,0.0018664415692910552,1.0,0.006325054913759232,1.0,0.0,0.9918320178985596,0.4990667700767517,0.0,-0.003435890655964613,0.0,-0.001866459846496582,-0.006325066089630127,0.0,80817.0,11,0.0,105920,2
264,PS4318_gt.nii,0.01604059711098671,57.34980392456055,0.04215528815984726,0.9838777184486389,0.006565091200172901,0.9975454807281494,0.9578447341918945,0.016122275963425636,0.9934349060058594,0.002454496221616864,0.3821165859699249,0.005712894257158041,0.9815036058425903,0.5130165219306946,0.01136088464409113,0.010344619862735271,0.01663590408861637,0.02603304386138916,0.004110574722290039,0.012128921661995591,224900.0,2,0.2,42296,6
265,RS4895_gt.nii,0.08272819221019745,83.64209747314453,0.24354727566242218,0.9934994578361511,0.03767268359661102,0.9992050528526306,0.756452739238739,0.0065005323849618435,0.9623273015022278,0.000794946972746402,0.14043104648590088,0.033726345747709274,0.9927166700363159,0.618523359298706,0.06525198370218277,0.09349732100963593,0.09578663855791092,0.2370467185974121,0.03687775135040283,0.0696127637001673,95825.0,1,0.3333333333333333,17512,5
266,PS3038_gt.nii,0.0,57.1751708984375,0.0,0.9992449283599854,0.0,0.9984610676765442,1.0,0.0007551003363914788,1.0,0.0015389601467177272,1.0,0.0,0.997708261013031,0.4996224641799927,0.0,-0.0010779931908473372,0.0,-0.0007550716400146484,-0.0015389323234558105,0.0,17240.0,0,0.0,25800,2
267,PS5314_gt.nii,0.0,90.90654754638672,0.0,0.9890016317367554,0.0,0.99479079246521,1.0,0.010998350568115711,1.0,0.0052092233672738075,1.0,0.0,0.983906090259552,0.4945008158683777,0.0,-0.0075692045502364635,0.0,-0.010998368263244629,-0.005209207534790039,0.0,93233.0,1,0.0,86440,1
268,RS5089_gt.nii,0.008310891687870026,60.4400520324707,0.052649691700935364,0.9842110276222229,0.002306622453033924,0.9993330836296082,0.9473503232002258,0.01578894443809986,0.9976933598518372,0.0006669132271781564,0.3538469076156616,0.002214703243225813,0.983565628528595,0.5184303522109985,0.004419618286192417,0.007774375844746828,0.01102011650800705,0.03686070442199707,0.001639723777770996,0.004567828900474323,252415.0,8,0.32,11624,7
269,RS5191_gt.nii,0.0,51.429561614990234,0.0,0.9972036480903625,0.0,0.9996657371520996,1.0,0.0027963302563875914,1.0,0.00033424352295696735,1.0,0.0,0.996871292591095,0.4986018240451813,0.0,-0.0009667756967246532,0.0,-0.002796351909637451,-0.0003342628479003906,0.0,40343.0,1,0.0,5592,1
270,RS5006_gt.nii,0.0,78.77404022216797,0.0,0.9849568605422974,0.0,0.9974502325057983,1.0,0.015043131075799465,1.0,0.002549761440604925,1.0,0.0,0.9824831485748291,0.4924784302711487,0.0,-0.006193254142999649,0.0,-0.015043139457702637,-0.00254976749420166,0.0,205973.0,1,0.0,42136,1
271,PS5239_gt.nii,7.880158227635548e-05,82.87913513183594,2.4915287212934345e-05,0.9963390231132507,3.271769674029201e-05,0.9951980113983154,0.9999750852584839,0.0036609694361686707,0.9999672770500183,0.004801961127668619,0.9237906336784363,1.4144371561997104e-05,0.9915720820426941,0.4981819689273834,2.828834294632543e-05,-0.004164279904216528,2.8551196010084823e-05,-0.0036360621452331543,-0.004769265651702881,3.4063426099397074e-05,24170.0,4,0.3333333333333333,80272,1
272,PS5256_gt.nii,0.0,96.7181396484375,0.0,0.9837480187416077,0.0,0.9984315037727356,1.0,0.01625196449458599,1.0,0.0015684968093410134,1.0,0.0,0.9822300672531128,0.49187400937080383,0.0,-0.005048876628279686,0.0,-0.016251981258392334,-0.0015684962272644043,0.0,241682.0,5,0.0,25888,2
273,PS5236_gt.nii,0.0,71.3656005859375,0.0,0.9956833124160767,0.0,0.9922865629196167,1.0,0.004316701553761959,1.0,0.007713457103818655,1.0,0.0,0.988036036491394,0.49784165620803833,0.0,-0.00577032845467329,0.0,-0.00431668758392334,-0.007713437080383301,0.0,63838.0,8,0.0,128856,1
274,RS5083_gt.nii,0.0,79.48584747314453,0.0,0.9912185072898865,0.0,0.9903314709663391,1.0,0.008781496435403824,1.0,0.009668516926467419,1.0,0.0,0.9817182421684265,0.49560925364494324,0.0,-0.009214338846504688,0.0,-0.008781492710113525,-0.009668529033660889,0.0,24282.0,4,0.0,160800,2
275,RS5135_gt.nii,0.0,88.72823333740234,0.0,0.9892979860305786,0.0,0.9957036972045898,1.0,0.010702025145292282,1.0,0.004296310245990753,1.0,0.0,0.9850929379463196,0.4946489930152893,0.0,-0.006780797615647316,0.0,-0.010702013969421387,-0.004296302795410156,0.0,102342.0,2,0.0,71312,2
276,PS5276_gt.nii,0.09743854403495789,35.570350646972656,0.1281755268573761,0.995466947555542,0.05526856333017349,0.9981912970542908,0.8718245029449463,0.00453305384144187,0.9447314143180847,0.0018087209900841117,0.15829049050807953,0.04016827419400215,0.9936762452125549,0.5618212223052979,0.0772341787815094,0.08130133152008057,0.08416695892810822,0.1236424446105957,0.053459882736206055,0.08524527215129116,45488.0,0,1.0,34640,1
277,RS4946_gt.nii,0.0,52.2374382019043,0.0,0.9937194585800171,0.0,0.9984803199768066,1.0,0.006280548870563507,1.0,0.0015196732711046934,1.0,0.0,0.9922187924385071,0.49685972929000854,0.0,-0.003089398145675659,0.0,-0.00628054141998291,-0.0015196800231933594,0.0,75344.0,2,0.0,25336,4
278,RS4240_gt.nii,0.0,89.27485656738281,0.0,0.9883564114570618,0.0,0.9998875856399536,1.0,0.011643570847809315,1.0,0.0001124117843573913,1.0,0.0,0.9882466197013855,0.4941782057285309,0.0,-0.0011440605157986283,0.0,-0.011643588542938232,-0.00011241436004638672,0.0,192716.0,14,0.0,1864,1
279,RS5379_gt.nii,0.0,78.72102355957031,0.0,0.9924339652061462,0.0,0.9997938871383667,1.0,0.0075660329312086105,1.0,0.00020612234948202968,1.0,0.0,0.9922309517860413,0.4962169826030731,0.0,-0.0012488107895478606,0.0,-0.00756603479385376,-0.00020611286163330078,0.0,122642.0,2,0.0,3432,1
280,RS3867_gt.nii,0.0,81.51073455810547,0.0,0.999337911605835,0.0,0.9990003705024719,1.0,0.0006620941567234695,1.0,0.0009996350854635239,1.0,0.0,0.9983395934104919,0.4996689558029175,0.0,-0.0008135432144626975,0.0,-0.0006620883941650391,-0.0009996294975280762,0.0,7016.0,2,0.0,16760,1
281,RS5064_gt.nii,0.46880847215652466,23.021728515625,0.6094739437103271,0.9967165589332581,0.30278465151786804,0.9990841746330261,0.39052605628967285,0.0032834159210324287,0.6972153782844543,0.0009158367174677551,0.0683794617652893,0.25358593463897705,0.995812714099884,0.8030952215194702,0.4045768678188324,0.4277733266353607,0.4295804500579834,0.6061904430389404,0.3018687963485718,0.4399284818992848,42998.0,0,0.7692307692307693,39160,5
282,RS5131_gt.nii,0.19254297018051147,57.314918518066406,0.3127366602420807,0.9965245723724365,0.11097030341625214,0.9990442395210266,0.6872633099555969,0.003475413890555501,0.8890296816825867,0.0009557363810017705,0.09536474943161011,0.0892140343785286,0.9955773949623108,0.6546306014060974,0.16381360590457916,0.18445388972759247,0.1862913817167282,0.3092612028121948,0.11001455783843994,0.1784193148482282,42881.0,4,0.3333333333333333,23240,1
283,PS4273_gt.nii,6.907561328262091e-05,71.83383178710938,4.877097308053635e-05,0.9929531216621399,8.468548003293108e-06,0.9987692832946777,0.9999512434005737,0.007046907674521208,0.9999915361404419,0.0012307363795116544,0.9231916069984436,7.215684036054881e-06,0.9917396306991577,0.4965009391307831,1.4431263480219059e-05,-0.002924653235822916,2.0322877389844507e-05,-0.006998121738433838,-0.0012222528457641602,1.583217890362161e-05,93251.0,1,0.18181818181818182,20504,5
284,RS3914_gt.nii,0.0,64.59951782226562,0.0,0.9962965250015259,0.0,0.9999573826789856,1.0,0.0037034533452242613,1.0,4.259625347913243e-05,1.0,0.0,0.9962542653083801,0.49814826250076294,0.0,-0.00039718160405755043,0.0,-0.003703474998474121,-4.26173210144043e-05,0.0,60921.0,1,0.0,712,2
285,RS5168_gt.nii,0.0,82.04998016357422,0.0,0.99528968334198,0.0,0.9951581358909607,1.0,0.004710306879132986,1.0,0.004841851536184549,1.0,0.0,0.9904932379722595,0.49764484167099,0.0,-0.004775626584887505,0.0,-0.0047103166580200195,-0.004841864109039307,0.0,12032.0,2,0.0,80852,6
286,RS4734_gt.nii,0.2819533944129944,48.093658447265625,0.16950255632400513,0.9978691935539246,0.2908075749874115,0.9957281351089478,0.8304974436759949,0.0021308264695107937,0.7091923952102661,0.004271878860890865,0.1008165180683136,0.11992829293012619,0.9936209917068481,0.5836858749389648,0.2141713798046112,0.21899308264255524,0.22201943397521973,0.1673717498779297,0.28653573989868164,0.3053185810138905,42989.0,4,0.25,86040,6
287,PS3286_gt.nii,5.676954114883354e-20,63.785179138183594,0.0,0.9915840029716492,0.0,0.9999050498008728,1.0,0.008416014723479748,1.0,9.497457358520478e-05,1.0,0.0,0.9914906024932861,0.4957920014858246,0.0,-0.0008940399275161326,0.0,-0.00841599702835083,-9.495019912719727e-05,0.0,138416.0,6,0.0,1580,6
288,RS2687_gt.nii,5.222568682512402e-19,90.0,0.0,0.9851024746894836,0.0,0.9977694749832153,1.0,0.014897538349032402,1.0,0.0022305413149297237,1.0,0.0,0.9829378128051758,0.4925512373447418,0.0,-0.00576451001688838,0.0,-0.014897525310516357,-0.002230525016784668,0.0,207390.0,2,0.0,36866,2
289,RS4801_gt.nii,0.02051149122416973,34.00735092163086,0.07132495194673538,0.9975441694259644,0.00711066136136651,0.99977046251297,0.9286750555038452,0.0024558398872613907,0.9928893446922302,0.00022950897982809693,0.15651461482048035,0.006508118472993374,0.9973158240318298,0.5344345569610596,0.012932073324918747,0.021769218146800995,0.022520381957292557,0.06886911392211914,0.006881117820739746,0.013651719191077792,37192.0,0,1.0,4136,1
290,RS3915_gt.nii,0.0,99.20181274414062,0.0,0.984078049659729,0.0,0.9988986253738403,1.0,0.015921922400593758,1.0,0.0011013677576556802,1.0,0.0,0.9830114841461182,0.4920390248298645,0.0,-0.004187587648630142,0.0,-0.015921950340270996,-0.001101374626159668,0.0,244192.0,1,0.0,18184,5
291,RS5159_gt.nii,0.0,101.82828521728516,0.0,0.9974743127822876,0.0,0.9958773851394653,1.0,0.00252570235170424,1.0,0.004122613463550806,1.0,0.0,0.9933724403381348,0.4987371563911438,0.0,-0.0032268394716084003,0.0,-0.0025256872177124023,-0.004122614860534668,0.0,30409.0,1,0.0,68992,2
292,PS5254_gt.nii,0.0,94.57801055908203,0.0,0.9895291328430176,0.0,0.9935586452484131,1.0,0.010470855049788952,1.0,0.006441375706344843,1.0,0.0,0.9832215309143066,0.4947645664215088,0.0,-0.008212595246732235,0.0,-0.010470867156982422,-0.006441354751586914,0.0,60697.0,3,0.0,106944,1
293,RS5154_gt.nii,0.07195444405078888,92.9784927368164,0.17321482300758362,0.9925265908241272,0.035726115107536316,0.9986701607704163,0.8267852067947388,0.007473415695130825,0.9642738699913025,0.0013298176927492023,0.1719895899295807,0.030521390959620476,0.9912189841270447,0.5828707218170166,0.059234850108623505,0.07550424337387085,0.07866570353507996,0.1657414436340332,0.03439629077911377,0.0631643457832556,102625.0,1,0.6666666666666666,26776,1
294,PS5308_gt.nii,0.0,68.16157531738281,0.0,0.9941344857215881,0.0,0.999364972114563,1.0,0.005865521728992462,1.0,0.0006350549519993365,1.0,0.0,0.9935068488121033,0.49706724286079407,0.0,-0.001930007478222251,0.0,-0.005865514278411865,-0.0006350278854370117,0.0,85970.0,12,0.0,10592,1
295,RS4820_gt.nii,0.0,75.25489807128906,0.0,0.9996741414070129,0.0,0.9997949004173279,1.0,0.0003258658107370138,1.0,0.0002051068004220724,1.0,0.0,0.9994691610336304,0.49983707070350647,0.0,-0.00025852909311652184,0.0,-0.00032585859298706055,-0.00020509958267211914,0.0,89.0,3,0.0,3440,4
296,PS3348_gt.nii,0.0,63.67102813720703,0.0,0.9925956726074219,0.0,0.9960705041885376,1.0,0.007404299918562174,1.0,0.003929509781301022,1.0,0.0,0.9887240529060364,0.49629783630371094,0.0,-0.005394002888351679,0.0,-0.007404327392578125,-0.003929495811462402,0.0,54431.0,4,0.0,65440,4
297,RS5071_gt.nii,1.2521601842184133e-33,75.10193634033203,0.0,0.9897148013114929,0.0,0.9949342012405396,1.0,0.010285209864377975,1.0,0.005065784323960543,1.0,0.0,0.9847524166107178,0.49485740065574646,0.0,-0.007218217011541128,0.0,-0.01028519868850708,-0.005065798759460449,0.0,82137.0,5,0.0,84120,1
298,PS5273_gt.nii,0.07930222153663635,38.327537536621094,0.21952621638774872,0.9906195402145386,0.035165172070264816,0.9987744688987732,0.7804737687110901,0.009380443021655083,0.9648348093032837,0.0012255064211785793,0.17130295932292938,0.03125733509659767,0.9894205331802368,0.6050728559494019,0.06061985343694687,0.08445281535387039,0.08786169439554214,0.2101457118988037,0.03393959999084473,0.06457978597444775,135994.0,6,0.4,26088,4
299,RS5120_gt.nii,0.0,95.00526428222656,0.0,0.9940563440322876,0.0,0.998725950717926,1.0,0.005943673197180033,1.0,0.0012740424135699868,1.0,0.0,0.9927973747253418,0.4970281720161438,0.0,-0.0027518162969499826,0.0,-0.005943655967712402,-0.0012740492820739746,0.0,76207.0,1,0.0,21248,1


==> figs/adapt/ploras/FLAIR/atlas-real-192-mb-dpl_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4854_gt.nii,0.0,,0.0,0.9997348189353943,0.0,0.9995568990707397,1.0,0.0002651793183758855,1.0,0.0004430991830304265,1.0,0.0,0.9992919564247131,0.49986740946769714,0.0,-0.0003427838091738522,0.0,-0.0002651810646057129,-0.0004431009292602539,0.0,4936.0,2,0.0,7432,2
1,RS3833_gt.nii,0.0,,0.0,0.9997653961181641,0.0,0.99956214427948,1.0,0.0002345873654121533,1.0,0.0004378391895443201,1.0,0.0,0.9993277788162231,0.49988269805908203,0.0,-0.00032048640423454344,0.0,-0.0002346038818359375,-0.00043785572052001953,0.0,5195.0,1,0.0,7344,1
2,RS4830_gt.nii,0.0,,0.0,0.9987484812736511,0.0,0.9952505230903625,1.0,0.0012514948612079024,1.0,0.004749491810798645,1.0,0.0,0.994010865688324,0.49937424063682556,0.0,-0.002438024617731571,0.0,-0.001251518726348877,-0.004749476909637451,0.0,64874.0,1,0.0,79584,1
3,RS5107_gt.nii,0.0,,0.0,0.999180793762207,0.0,0.9952835440635681,1.0,0.0008191924425773323,1.0,0.004716427065432072,1.0,0.0,0.994472086429596,0.4995903968811035,0.0,-0.001965619856491685,0.0,-0.0008192062377929688,-0.004716455936431885,0.0,69576.0,2,0.0,79064,2
4,PS3313_gt.nii,0.0,,0.0,0.9993928670883179,0.0,0.9975022673606873,1.0,0.000607158406637609,1.0,0.0024977552238851786,1.0,0.0,0.9968981146812439,0.49969643354415894,0.0,-0.0012314760824665427,0.0,-0.0006071329116821289,-0.002497732639312744,0.0,35508.0,2,0.0,41880,2
5,RS4634_gt.nii,0.0,,0.0,0.9986811280250549,0.0,0.9952592849731445,1.0,0.0013188576558604836,1.0,0.0047407387755811214,1.0,0.0,0.9939528703689575,0.49934056401252747,0.0,-0.002500471891835332,0.0,-0.0013188719749450684,-0.004740715026855469,0.0,66644.0,2,0.0,79432,2
6,RS2234_gt.nii,0.0,,0.0,0.9998710751533508,0.0,0.999668538570404,1.0,0.00012890796642750502,1.0,0.00033144454937428236,1.0,0.0,0.9995397329330444,0.4999355375766754,0.0,-0.000206702301511541,0.0,-0.00012892484664916992,-0.00033146142959594727,0.0,4371.0,1,0.0,5560,1
7,PS5315_gt.nii,0.0,,0.0,0.9995707869529724,0.0,0.9985669851303101,1.0,0.00042923184810206294,1.0,0.0014330330304801464,1.0,0.0,0.998138964176178,0.4997853934764862,0.0,-0.0007842852501198649,0.0,-0.0004292130470275879,-0.0014330148696899414,0.0,19905.0,1,0.0,24032,1
8,RS5183_gt.nii,0.0,,0.0,0.9990906119346619,0.0,0.9928099513053894,1.0,0.0009093640255741775,1.0,0.007190043106675148,1.0,0.0,0.9919136166572571,0.49954530596733093,0.0,-0.002557022962719202,0.0,-0.0009093880653381348,-0.007190048694610596,0.0,109921.0,1,0.0,120520,1
9,PS5366_gt.nii,0.0,,0.0,0.9995100498199463,0.0,0.9976299405097961,1.0,0.000489978410769254,1.0,0.0023700855672359467,1.0,0.0,0.9971422553062439,0.49975502490997314,0.0,-0.0010776319541037083,0.0,-0.0004899501800537109,-0.0023700594902038574,0.0,33985.0,3,0.0,39744,3
10,RS5073_gt.nii,0.0,,0.0,0.9998885989189148,0.0,0.9997305274009705,1.0,0.00011137148248963058,1.0,0.0002694430004339665,1.0,0.0,0.9996192455291748,0.4999442994594574,0.0,-0.00017322893836535513,0.0,-0.00011140108108520508,-0.000269472599029541,0.0,3389.0,1,0.0,4520,1
11,PS5292_gt.nii,0.0,,0.0,0.9996165633201599,0.0,0.9989076256752014,1.0,0.00038343813503161073,1.0,0.0010923754889518023,1.0,0.0,0.9985250234603882,0.49980828166007996,0.0,-0.0006471927626989782,0.0,-0.0003834366798400879,-0.001092374324798584,0.0,14620.0,6,0.0,18320,6
12,PS5293_gt.nii,0.0,,0.0,0.9997497200965881,0.0,0.9991471767425537,1.0,0.000250254845013842,1.0,0.0008527980535291135,1.0,0.0,0.9988973736763,0.49987486004829407,0.0,-0.0004619706014636904,0.0,-0.00025027990341186523,-0.0008528232574462891,0.0,11693.0,1,0.0,14304,1
13,RS5050_gt.nii,0.0,,0.0,0.9997338056564331,0.0,0.9992411732673645,1.0,0.00026621748111210763,1.0,0.0007588497828692198,1.0,0.0,0.9989753365516663,0.49986690282821655,0.0,-0.000449465325800702,0.0,-0.00026619434356689453,-0.000758826732635498,0.0,10248.0,2,0.0,12728,2
14,PS5198_gt.nii,0.0,,0.0,0.9988318085670471,0.0,0.9914231896400452,1.0,0.0011681854957714677,1.0,0.008576789870858192,1.0,0.0,0.990274965763092,0.49941590428352356,0.0,-0.003165324917063117,0.0,-0.0011681914329528809,-0.008576810359954834,0.0,129745.0,1,0.0,143728,1
15,RS2599_gt.nii,0.0,,0.0,0.9987092018127441,0.0,0.992261528968811,1.0,0.0012908204225823283,1.0,0.007738488260656595,1.0,0.0,0.9909905791282654,0.49935460090637207,0.0,-0.00316053768619895,0.0,-0.0012907981872558594,-0.007738471031188965,0.0,118865.0,1,0.0,129664,1
16,RS5087_gt.nii,0.0,,0.0,0.9997884631156921,0.0,0.9994949102401733,1.0,0.00021152448607608676,1.0,0.0005050773615948856,1.0,0.0,0.9992836117744446,0.49989423155784607,0.0,-0.00032685810583643615,0.0,-0.00021153688430786133,-0.0005050897598266602,0.0,6448.0,2,0.0,8472,2
17,RS0446_gt.nii,0.0,,0.0,0.9985523819923401,0.0,0.9892199635505676,1.0,0.0014476445503532887,1.0,0.010780036449432373,1.0,0.0,0.9878033399581909,0.49927619099617004,0.0,-0.003950400277972221,0.0,-0.0014476180076599121,-0.010780036449432373,0.0,164564.0,2,0.0,180600,2
18,PS2224_gt.nii,0.0,,0.0,0.9995282888412476,0.0,0.9973446726799011,1.0,0.0004717114206869155,1.0,0.0026553247589617968,1.0,0.0,0.9968754649162292,0.4997641444206238,0.0,-0.0011191724333912134,0.0,-0.0004717111587524414,-0.002655327320098877,0.0,39253.0,1,0.0,44528,1
19,RS5172_gt.nii,0.0,,0.0,0.999090850353241,0.0,0.9913839101791382,1.0,0.0009091678657568991,1.0,0.008616107515990734,1.0,0.0,0.9904903173446655,0.4995454251766205,0.0,-0.0027988366782665253,0.0,-0.0009091496467590332,-0.008616089820861816,0.0,133869.0,1,0.0,144424,1
20,PS5247_gt.nii,0.0,,0.0,0.999213695526123,0.0,0.9948227405548096,1.0,0.0007863191422075033,1.0,0.0051772561855614185,1.0,0.0,0.9940445423126221,0.4996068477630615,0.0,-0.0020176658872514963,0.0,-0.0007863044738769531,-0.00517725944519043,0.0,77678.0,2,0.0,86792,2
21,RS5106_gt.nii,0.0,,0.0,0.9995573163032532,0.0,0.9964979887008667,1.0,0.00044268358033150434,1.0,0.003502006409689784,1.0,0.0,0.9960584044456482,0.4997786581516266,0.0,-0.001245102728717029,0.0,-0.00044268369674682617,-0.0035020112991333008,0.0,52551.0,1,0.0,58728,1
22,RS5010_gt.nii,0.0,,0.0,0.9995809197425842,0.0,0.9985426664352417,1.0,0.0004190947220195085,1.0,0.0014573474181815982,1.0,0.0,0.9981247782707214,0.4997904598712921,0.0,-0.0007815156131982803,0.0,-0.0004190802574157715,-0.0014573335647583008,0.0,20012.0,2,0.0,24440,2
23,RS3886_gt.nii,0.0,,0.0,0.9997618794441223,0.0,0.9996041059494019,1.0,0.00023809558479115367,1.0,0.0003958690504077822,1.0,0.0,0.9993662238121033,0.49988093972206116,0.0,-0.0003070092643611133,0.0,-0.00023812055587768555,-0.00039589405059814453,0.0,4271.0,1,0.0,6640,1
24,RS5097_gt.nii,0.0,,0.0,0.9972851872444153,0.0,0.9852295517921448,1.0,0.0027148097287863493,1.0,0.014770438894629478,1.0,0.0,0.9825942516326904,0.49864259362220764,0.0,-0.006332371383905411,0.0,-0.002714812755584717,-0.014770448207855225,0.0,221936.0,2,0.0,247144,2
25,PS4485_gt.nii,0.0,,0.0,0.9995405077934265,0.0,0.9978393912315369,1.0,0.00045947119360789657,1.0,0.0021605861838907003,1.0,0.0,0.9973819255828857,0.49977025389671326,0.0,-0.0009963569464161992,0.0,-0.00045949220657348633,-0.0021606087684631348,0.0,31283.0,1,0.0,36232,1
26,PS3482_gt.nii,0.0,,0.0,0.9998013377189636,0.0,0.9997534155845642,1.0,0.00019865164358634502,1.0,0.0002465737925376743,1.0,0.0,0.9995548725128174,0.4999006688594818,0.0,-0.00022131942387204617,0.0,-0.00019866228103637695,-0.000246584415435791,0.0,2367.0,5,0.0,4136,5
27,RS4258_gt.nii,0.0,,0.0,0.997799277305603,0.0,0.9933469295501709,1.0,0.002200729213654995,1.0,0.006653071381151676,1.0,0.0,0.9911753535270691,0.4988996386528015,0.0,-0.00382643542252481,0.0,-0.0022007226943969727,-0.0066530704498291016,0.0,91271.0,15,0.0,111376,15
28,RS5260_gt.nii,0.0,,0.0,0.9992256760597229,0.0,0.9959924221038818,1.0,0.0007743252790533006,1.0,0.004007569048553705,1.0,0.0,0.9952242970466614,0.49961283802986145,0.0,-0.0017615794204175472,0.0,-0.0007743239402770996,-0.004007577896118164,0.0,59228.0,2,0.0,67184,2
29,RS4656_gt.nii,0.0,,0.0,0.9995594620704651,0.0,0.9975165128707886,1.0,0.00044055868056602776,1.0,0.002483505755662918,1.0,0.0,0.9970781207084656,0.49977973103523254,0.0,-0.001046006684191525,0.0,-0.0004405379295349121,-0.0024834871292114258,0.0,36531.0,1,0.0,41648,1
30,RS3779_gt.nii,0.0,,0.0,0.9999243021011353,0.0,0.9998769760131836,1.0,7.570721209049225e-05,1.0,0.0001230333000421524,1.0,0.0,0.9998012781143188,0.4999621510505676,0.0,-9.651169966673478e-05,0.0,-7.56978988647461e-05,-0.00012302398681640625,0.0,1337.0,1,0.0,2064,1
31,RS4190_gt.nii,0.0,,0.0,0.9997652173042297,0.0,0.9990551471710205,1.0,0.0002347660338273272,1.0,0.0009448360069654882,1.0,0.0,0.9988208413124084,0.49988260865211487,0.0,-0.000470972852781415,0.0,-0.00023478269577026367,-0.0009448528289794922,0.0,13053.0,1,0.0,15848,1
32,PS5309_gt.nii,0.0,,0.0,0.9990358352661133,0.0,0.9936691522598267,1.0,0.0009641833021305501,1.0,0.006330833770334721,1.0,0.0,0.9927171468734741,0.49951791763305664,0.0,-0.0024706446565687656,0.0,-0.0009641647338867188,-0.00633084774017334,0.0,95947.0,1,0.0,106112,1
33,RS4865_gt.nii,0.0,,0.0,0.9989169239997864,0.0,0.9965096116065979,1.0,0.0010830973042175174,1.0,0.0034904005005955696,1.0,0.0,0.995434045791626,0.4994584619998932,0.0,-0.0019443361088633537,0.0,-0.001083076000213623,-0.0034903883934020996,0.0,48096.0,1,0.0,58496,1
34,RS5127_gt.nii,0.0,,0.0,0.999687135219574,0.0,0.998825192451477,1.0,0.00031287461752071977,1.0,0.001174817094579339,1.0,0.0,0.9985130429267883,0.499843567609787,0.0,-0.000606275862082839,0.0,-0.0003128647804260254,-0.0011748075485229492,0.0,16360.0,2,0.0,19704,2
35,RS5109_gt.nii,0.0,,0.0,0.9991580843925476,0.0,0.9937739968299866,1.0,0.0008419077494181693,1.0,0.00622602691873908,1.0,0.0,0.9929425120353699,0.4995790421962738,0.0,-0.0022894847206771374,0.0,-0.0008419156074523926,-0.006226003170013428,0.0,94829.0,1,0.0,104368,1
36,RS4299_gt.nii,0.0,,0.0,0.9998863935470581,0.0,0.9999003410339355,1.0,0.0001136177743319422,1.0,9.96702874545008e-05,1.0,0.0,0.9997867345809937,0.49994319677352905,0.0,-0.00010641576955094934,0.0,-0.00011360645294189453,-9.965896606445312e-05,0.0,847.0,1,0.0,1672,1
37,PS5268_gt.nii,0.0,,0.0,0.9995509386062622,0.0,0.9987181425094604,1.0,0.0004490406718105078,1.0,0.0012818363029509783,1.0,0.0,0.9982702732086182,0.4997754693031311,0.0,-0.0007586808642372489,0.0,-0.00044906139373779297,-0.0012818574905395508,0.0,17497.0,5,0.0,21496,5
38,PS5329_gt.nii,0.0,,0.0,0.9996303915977478,0.0,0.9988556504249573,1.0,0.00036961399018764496,1.0,0.0011443548137322068,1.0,0.0,0.9984868764877319,0.4998151957988739,0.0,-0.0006503610638901591,0.0,-0.00036960840225219727,-0.0011443495750427246,0.0,15853.0,1,0.0,19192,1
39,PS4394_gt.nii,0.0,,0.0,0.9989163279533386,0.0,0.9936622381210327,1.0,0.0010836782166734338,1.0,0.006337791681289673,1.0,0.0,0.9925922155380249,0.4994581639766693,0.0,-0.002620711224153638,0.0,-0.001083672046661377,-0.006337761878967285,0.0,94927.0,3,0.0,106216,3
40,RS5101_gt.nii,0.0,,0.0,0.9996742010116577,0.0,0.9986382126808167,1.0,0.0003258253273088485,1.0,0.0013618131633847952,1.0,0.0,0.9983132481575012,0.49983710050582886,0.0,-0.0006661179941147566,0.0,-0.00032579898834228516,-0.0013617873191833496,0.0,18530.0,1,0.0,22840,1
41,PS4066_gt.nii,0.0,,0.0,0.9999202489852905,0.0,0.999908447265625,1.0,7.97583197709173e-05,1.0,9.156003943644464e-05,1.0,0.0,0.9998286962509155,0.49996012449264526,0.0,-8.545568562112749e-05,0.0,-7.975101470947266e-05,-9.1552734375e-05,0.0,852.0,2,0.0,1536,2
42,RS4515_gt.nii,0.0,,0.0,0.9994490146636963,0.0,0.9974833130836487,1.0,0.0005510003538802266,1.0,0.002516699256375432,1.0,0.0,0.9969350695610046,0.49972450733184814,0.0,-0.0011775832390412688,0.0,-0.0005509853363037109,-0.0025166869163513184,0.0,36687.0,1,0.0,42200,1
43,RS5148_gt.nii,0.0,,0.0,0.9996340274810791,0.0,0.9983199834823608,1.0,0.0003659911162685603,1.0,0.0016800343291833997,1.0,0.0,0.9979552030563354,0.49981701374053955,0.0,-0.0007841413025744259,0.0,-0.00036597251892089844,-0.0016800165176391602,0.0,24469.0,1,0.0,28176,1
44,RS5103_gt.nii,0.0,,0.0,0.9996521472930908,0.0,0.9987053871154785,1.0,0.0003478259895928204,1.0,0.0012945857597514987,1.0,0.0,0.9983584880828857,0.4998260736465454,0.0,-0.000671036948915571,0.0,-0.0003478527069091797,-0.0012946128845214844,0.0,18183.0,1,0.0,21712,1
45,PS5291_gt.nii,0.0,,0.0,0.9990043640136719,0.0,0.9913626313209534,1.0,0.0009956441354006529,1.0,0.00863737054169178,1.0,0.0,0.9903841018676758,0.49950218200683594,0.0,-0.0029325326904654503,0.0,-0.000995635986328125,-0.00863736867904663,0.0,133197.0,1,0.0,144768,1
46,RS5345_gt.nii,0.0,,0.0,0.9996322393417358,0.0,0.9987879395484924,1.0,0.00036778906360268593,1.0,0.0012120885076001287,1.0,0.0,0.9984210133552551,0.4998161196708679,0.0,-0.0006676772609353065,0.0,-0.00036776065826416016,-0.0012120604515075684,0.0,16736.0,4,0.0,20328,4
47,PS5295_gt.nii,0.0,,0.0,0.9997801780700684,0.0,0.9992035031318665,1.0,0.00021981816098559648,1.0,0.0007964930264279246,1.0,0.0,0.9989840388298035,0.4998900890350342,0.0,-0.00041842993232421577,0.0,-0.00021982192993164062,-0.0007964968681335449,0.0,11015.0,1,0.0,13360,1
48,RS4514_gt.nii,0.0,,0.0,0.9998587369918823,0.0,0.9998831748962402,1.0,0.00014127950998954475,1.0,0.00011684160563163459,1.0,0.0,0.9997419118881226,0.49992936849594116,0.0,-0.00012848082405980676,0.0,-0.00014126300811767578,-0.00011682510375976562,0.0,999.0,7,0.0,1960,7
49,RS5082_gt.nii,0.0,,0.0,0.9997090101242065,0.0,0.9990407824516296,1.0,0.0002909708709921688,1.0,0.0009591983398422599,1.0,0.0,0.9987503886222839,0.49985450506210327,0.0,-0.0005282979691401124,0.0,-0.00029098987579345703,-0.0009592175483703613,0.0,13287.0,1,0.0,16088,1
50,PS4290_gt.nii,0.0,,0.0,0.9998520016670227,0.0,0.9996804594993591,1.0,0.0001479860075050965,1.0,0.0003195281606167555,1.0,0.0,0.9995325803756714,0.49992600083351135,0.0,-0.00021745274716522545,0.0,-0.00014799833297729492,-0.00031954050064086914,0.0,4019.0,1,0.0,5360,1
51,PS5298_gt.nii,0.0,,0.0,0.9997637271881104,0.0,0.9994977712631226,1.0,0.00023627224436495453,1.0,0.0005022281548008323,1.0,0.0,0.999261736869812,0.4998818635940552,0.0,-0.00034447433426976204,0.0,-0.00023627281188964844,-0.0005022287368774414,0.0,6016.0,4,0.0,8424,4
52,PS5310_gt.nii,0.0,,0.0,0.9997446537017822,0.0,0.9990742206573486,1.0,0.00025534420274198055,1.0,0.0009257770725525916,1.0,0.0,0.9988193511962891,0.4998723268508911,0.0,-0.0004862014320679009,0.0,-0.00025534629821777344,-0.0009257793426513672,0.0,13003.0,3,0.0,15528,3
53,RS2440_gt.nii,0.0,,0.0,0.9998730421066284,0.0,0.9998483657836914,1.0,0.00012697714555542916,1.0,0.00015165346849244088,1.0,0.0,0.9997214078903198,0.4999365210533142,0.0,-0.0001387678785249591,0.0,-0.00012695789337158203,-0.00015163421630859375,0.0,1532.0,2,0.0,2544,2
54,RS5062_gt.nii,0.0,,0.0,0.9996185898780823,0.0,0.9992815852165222,1.0,0.0003813859657384455,1.0,0.0007183905690908432,1.0,0.0,0.9989007711410522,0.49980929493904114,0.0,-0.000523434835486114,0.0,-0.0003814101219177246,-0.0007184147834777832,0.0,8311.0,5,0.0,12048,5
55,RS3623_gt.nii,0.0,,0.0,0.9995801448822021,0.0,0.9994494915008545,1.0,0.00041984772542491555,1.0,0.0005505011067725718,1.0,0.0,0.9990301132202148,0.4997900724411011,0.0,-0.0004807563091162592,0.0,-0.00041985511779785156,-0.0005505084991455078,0.0,5487.0,9,0.0,9232,9
56,PS4205_gt.nii,0.0,,0.0,0.9999246597290039,0.0,0.9998512268066406,1.0,7.53514832467772e-05,1.0,0.00014878439833410084,1.0,0.0,0.9997758865356445,0.49996232986450195,0.0,-0.00010588259465293959,0.0,-7.534027099609375e-05,-0.000148773193359375,0.0,1140.0,3,0.0,2496,3
57,PS3620_gt.nii,0.0,,0.0,0.9995819926261902,0.0,0.9982096552848816,1.0,0.0004179805109743029,1.0,0.0017903167754411697,1.0,0.0,0.9977931976318359,0.4997909963130951,0.0,-0.0008650535601191223,0.0,-0.00041800737380981445,-0.0017903447151184082,0.0,25685.0,1,0.0,30024,1
58,RS4832_gt.nii,0.0,,0.0,0.9993253946304321,0.0,0.9989287853240967,1.0,0.0006746122962795198,1.0,0.0010712213115766644,1.0,0.0,0.9982556104660034,0.49966269731521606,0.0,-0.0008500935509800911,0.0,-0.0006746053695678711,-0.0010712146759033203,0.0,11750.0,9,0.0,17960,9
59,RS4925_gt.nii,0.0,,0.0,0.9985498785972595,0.0,0.9907231330871582,1.0,0.0014501437544822693,1.0,0.009276843629777431,1.0,0.0,0.9892997741699219,0.49927493929862976,0.0,-0.003667800221592188,0.0,-0.0014501214027404785,-0.009276866912841797,0.0,139511.0,4,0.0,155416,4
60,RS5223_gt.nii,0.0,,0.0,0.9992811679840088,0.0,0.9973965287208557,1.0,0.0007188544841483235,1.0,0.002603490138426423,1.0,0.0,0.9966813921928406,0.4996405839920044,0.0,-0.0013680389383807778,0.0,-0.0007188320159912109,-0.002603471279144287,0.0,36347.0,3,0.0,43648,3
61,RS4068_gt.nii,0.0,,0.0,0.9999338388442993,0.0,0.9999408721923828,1.0,6.616507016588002e-05,1.0,5.9131718444405124e-05,1.0,0.0,0.9998747110366821,0.49996691942214966,0.0,-6.254961772356182e-05,0.0,-6.61611557006836e-05,-5.91278076171875e-05,0.0,594.0,2,0.0,992,2
62,RS4751_gt.nii,0.0,,0.0,0.9997352957725525,0.0,0.9995869398117065,1.0,0.0002646943321451545,1.0,0.0004130502638872713,1.0,0.0,0.9993224740028381,0.49986764788627625,0.0,-0.0003306540020275861,0.0,-0.00026470422744750977,-0.00041306018829345703,0.0,4871.0,3,0.0,6928,3
63,RS3918_gt.nii,0.0,,0.0,0.9999866485595703,0.0,0.9999890327453613,1.0,1.3351586858334485e-05,1.0,1.096740106731886e-05,1.0,0.0,0.9999756813049316,0.49999332427978516,0.0,-1.2100917956558987e-05,0.0,-1.33514404296875e-05,-1.0967254638671875e-05,0.0,85.0,1,0.0,184,1
64,RS4077_gt.nii,0.0,,0.0,0.9984426498413086,0.0,0.995194137096405,1.0,0.001557372510433197,1.0,0.0048058610409498215,1.0,0.0,0.9936516880989075,0.4992213249206543,0.0,-0.002735784277319908,0.0,-0.0015573501586914062,-0.004805862903594971,0.0,67076.0,6,0.0,80504,6
65,RS5224_gt.nii,0.0,,0.0,0.999794065952301,0.0,0.9995741248130798,1.0,0.00020596214744728059,1.0,0.00042590327211655676,1.0,0.0,0.9993683099746704,0.4998970329761505,0.0,-0.0002961755672004074,0.0,-0.0002059340476989746,-0.000425875186920166,0.0,5262.0,2,0.0,7144,2
66,RS3360_gt.nii,0.0,,0.0,0.9999567866325378,0.0,0.9999384880065918,1.0,4.321602682466619e-05,1.0,6.15146491327323e-05,1.0,0.0,0.9998952746391296,0.4999783933162689,0.0,-5.155985491001047e-05,0.0,-4.32133674621582e-05,-6.151199340820312e-05,0.0,628.0,2,0.0,1032,2
67,RS4856_gt.nii,0.0,,0.0,0.9995951056480408,0.0,0.9990726709365845,1.0,0.00040491207619197667,1.0,0.0009273465839214623,1.0,0.0,0.9986684918403625,0.4997975528240204,0.0,-0.0006127755041234195,0.0,-0.0004048943519592285,-0.0009273290634155273,0.0,11569.0,1,0.0,15552,1
68,PS5264_gt.nii,0.0,,0.0,0.9999315142631531,0.0,0.999913215637207,1.0,6.849168130429462e-05,1.0,8.679030725033954e-05,1.0,0.0,0.9998447299003601,0.49996575713157654,0.0,-7.710001955274493e-05,0.0,-6.848573684692383e-05,-8.678436279296875e-05,0.0,778.0,2,0.0,1456,2
69,RS3239_gt.nii,0.0,,0.0,0.9990957379341125,0.0,0.998569130897522,1.0,0.0009042434394359589,1.0,0.001430849777534604,1.0,0.0,0.9976674914360046,0.4995478689670563,0.0,-0.001137469313107431,0.0,-0.0009042620658874512,-0.0014308691024780273,0.0,15897.0,13,0.0,23984,13
70,RS4257_gt.nii,0.0,,0.0,0.9995473027229309,0.0,0.998394250869751,1.0,0.0004527086275629699,1.0,0.0016057596076279879,1.0,0.0,0.9979429841041565,0.49977365136146545,0.0,-0.0008526085293851793,0.0,-0.0004526972770690918,-0.0016057491302490234,0.0,22697.0,1,0.0,26928,1
71,RS5021_gt.nii,0.0,,0.0,0.9982683062553406,0.0,0.9885991215705872,1.0,0.001731673488393426,1.0,0.011400905437767506,1.0,0.0,0.9869066476821899,0.4991341531276703,0.0,-0.0044432696886360645,0.0,-0.0017316937446594238,-0.011400878429412842,0.0,172892.0,1,0.0,190948,1
72,RS5209_gt.nii,0.0,,0.0,0.9999744296073914,0.0,0.9999690055847168,1.0,2.5571185688022524e-05,1.0,3.099520836258307e-05,1.0,0.0,0.9999434351921082,0.4999872148036957,0.0,-2.815287371049635e-05,0.0,-2.5570392608642578e-05,-3.0994415283203125e-05,0.0,289.0,1,0.0,520,1
73,RS4815_gt.nii,0.0,,0.0,0.9984772801399231,0.0,0.9898533225059509,1.0,0.0015227093826979399,1.0,0.010146653279662132,1.0,0.0,0.9883613586425781,0.49923864006996155,0.0,-0.00393070001155138,0.0,-0.0015227198600769043,-0.010146677494049072,0.0,153962.0,1,0.0,169976,1
74,PS5270_gt.nii,0.0,,0.0,0.9986986517906189,0.0,0.9884414076805115,1.0,0.0013013503048568964,1.0,0.01155861932784319,1.0,0.0,0.9871699213981628,0.49934932589530945,0.0,-0.0038783776108175516,0.0,-0.0013013482093811035,-0.011558592319488525,0.0,178551.0,1,0.0,193672,1
75,PS4471_gt.nii,0.0,,0.0,0.998912513256073,0.0,0.9965664148330688,1.0,0.0010874614818021655,1.0,0.0034336107783019543,1.0,0.0,0.9954863786697388,0.4994562566280365,0.0,-0.0019323352025821805,0.0,-0.001087486743927002,-0.0034335851669311523,0.0,47983.0,5,0.0,57544,5
76,RS4646_gt.nii,0.0,,0.0,0.9999544024467468,0.0,0.9999346733093262,1.0,4.5600532757816836e-05,1.0,6.532966654049233e-05,1.0,0.0,0.999889075756073,0.4999772012233734,0.0,-5.458083614939824e-05,0.0,-4.559755325317383e-05,-6.532669067382812e-05,0.0,659.0,1,0.0,1096,1
77,RS4800_gt.nii,0.0,,0.0,0.9996821880340576,0.0,0.9992742538452148,1.0,0.0003178041079081595,1.0,0.000725738238543272,1.0,0.0,0.9989569187164307,0.4998410940170288,0.0,-0.000480252638226375,0.0,-0.0003178119659423828,-0.0007257461547851562,0.0,9419.0,3,0.0,12172,3
78,PS5272_gt.nii,0.0,,0.0,0.9982489943504333,0.0,0.9925937652587891,1.0,0.001751017291098833,1.0,0.007406232878565788,1.0,0.0,0.9908685684204102,0.4991244971752167,0.0,-0.0036011722404509783,0.0,-0.0017510056495666504,-0.0074062347412109375,0.0,108429.0,5,0.0,124040,5
79,PS1513_gt.nii,0.0,,0.0,0.9976701736450195,0.0,0.9904502630233765,1.0,0.0023298515006899834,1.0,0.009549721144139767,1.0,0.0,0.9881646633148193,0.49883508682250977,0.0,-0.004716929979622364,0.0,-0.0023298263549804688,-0.009549736976623535,0.0,137041.0,2,0.0,159848,2
80,RS4948_gt.nii,0.0,,0.0,0.9994232654571533,0.0,0.9978644251823425,1.0,0.0005767137627117336,1.0,0.0021355520002543926,1.0,0.0,0.9972901940345764,0.49971163272857666,0.0,-0.0011097757378593087,0.0,-0.0005767345428466797,-0.0021355748176574707,0.0,29857.0,1,0.0,35808,1
81,RS4961_gt.nii,0.0,,0.0,0.999557375907898,0.0,0.9984801411628723,1.0,0.0004426409141160548,1.0,0.0015198749024420977,1.0,0.0,0.9980388283729553,0.499778687953949,0.0,-0.0008202187600545585,0.0,-0.0004426240921020508,-0.0015198588371276855,0.0,20577.0,3,0.0,25488,3
82,RS5149_gt.nii,0.0,,0.0,0.9998387098312378,0.0,0.9997543692588806,1.0,0.00016127017443068326,1.0,0.000245610746787861,1.0,0.0,0.999593198299408,0.4999193549156189,0.0,-0.0001990218152059242,0.0,-0.00016129016876220703,-0.00024563074111938477,0.0,2707.0,3,0.0,4120,3
83,PS4245_gt.nii,0.0,,0.0,0.9998971819877625,0.0,0.999781608581543,1.0,0.00010284047311870381,1.0,0.00021841387206222862,1.0,0.0,0.9996787905693054,0.4999485909938812,0.0,-0.0001498725760029629,0.0,-0.00010281801223754883,-0.00021839141845703125,0.0,2741.0,1,0.0,3664,1
84,RS4808_gt.nii,0.0,,0.0,0.9998348355293274,0.0,0.999635636806488,1.0,0.00016516503819730133,1.0,0.00036436374648474157,1.0,0.0,0.999470591545105,0.4999174177646637,0.0,-0.00024531641975045204,0.0,-0.00016516447067260742,-0.0003643631935119629,0.0,4396.0,2,0.0,6112,2
85,RS4264_gt.nii,0.0,,0.0,0.9991000890731812,0.0,0.9988755583763123,1.0,0.000899908656720072,1.0,0.001124439062550664,1.0,0.0,0.9979776740074158,0.4995500445365906,0.0,-0.0010059287305921316,0.0,-0.0008999109268188477,-0.0011244416236877441,0.0,11630.0,10,0.0,18848,10
86,RS4917_gt.nii,0.0,,0.0,0.9986616373062134,0.0,0.9892612099647522,1.0,0.0013383511686697602,1.0,0.010738763026893139,1.0,0.0,0.9879514575004578,0.4993308186531067,0.0,-0.00379107310436666,0.0,-0.001338362693786621,-0.010738790035247803,0.0,164841.0,1,0.0,179928,1
87,RS4448_gt.nii,0.0,,0.0,0.9994412660598755,0.0,0.9979632496833801,1.0,0.0005587388295680285,1.0,0.002036753576248884,1.0,0.0,0.9974067807197571,0.49972063302993774,0.0,-0.0010667771566659212,0.0,-0.0005587339401245117,-0.002036750316619873,0.0,28645.0,5,0.0,34152,5
88,PS5364_gt.nii,0.0,,0.0,0.9996092915534973,0.0,0.9980012774467468,1.0,0.000390714209061116,1.0,0.0019987269770354033,1.0,0.0,0.9976121187210083,0.49980464577674866,0.0,-0.0008837030618451536,0.0,-0.00039070844650268555,-0.001998722553253174,0.0,29137.0,1,0.0,33520,1
89,RS4716_gt.nii,0.0,,0.0,0.9999573230743408,0.0,0.9999294281005859,1.0,4.267993790563196e-05,1.0,7.057491166051477e-05,1.0,0.0,0.9998867511749268,0.4999786615371704,0.0,-5.488289752975106e-05,0.0,-4.267692565917969e-05,-7.05718994140625e-05,0.0,769.0,1,0.0,1184,1
90,PS1557_gt.nii,0.0,,0.0,0.9999156594276428,0.0,0.9998898506164551,1.0,8.434986375505105e-05,1.0,0.00011015867494279519,1.0,0.0,0.9998055100440979,0.4999578297138214,0.0,-9.6394338470418e-05,0.0,-8.434057235717773e-05,-0.00011014938354492188,0.0,1120.0,2,0.0,1848,2
91,RS5105_gt.nii,0.0,,0.0,0.9991343021392822,0.0,0.9956560730934143,1.0,0.0008657000726088881,1.0,0.004343916196376085,1.0,0.0,0.9947978854179382,0.4995671510696411,0.0,-0.001939208130352199,0.0,-0.0008656978607177734,-0.004343926906585693,0.0,63335.0,2,0.0,72816,2
92,PS5269_gt.nii,0.0,,0.0,0.9996324181556702,0.0,0.9985851645469666,1.0,0.00036756525514647365,1.0,0.0014148183399811387,1.0,0.0,0.9982186555862427,0.4998162090778351,0.0,-0.0007211366319097579,0.0,-0.000367581844329834,-0.0014148354530334473,0.0,20012.0,2,0.0,23728,2
93,PS5297_gt.nii,0.0,,0.0,0.9988234639167786,0.0,0.9929741621017456,1.0,0.0011765073286369443,1.0,0.007025820203125477,1.0,0.0,0.991814136505127,0.4994117319583893,0.0,-0.002875052858144045,0.0,-0.0011765360832214355,-0.0070258378982543945,0.0,105332.0,2,0.0,117736,2
94,RS5119_gt.nii,0.0,,0.0,0.9998995661735535,0.0,0.9999189376831055,1.0,0.00010044196824310347,1.0,8.107045869110152e-05,1.0,0.0,0.9998185038566589,0.49994978308677673,0.0,-9.02378887985833e-05,0.0,-0.0001004338264465332,-8.106231689453125e-05,0.0,630.0,6,0.0,1360,6
95,RS4602_gt.nii,0.0,,0.0,0.9990230202674866,0.0,0.9965682029724121,1.0,0.0009769914904609323,1.0,0.0034318005200475454,1.0,0.0,0.9955978989601135,0.4995115101337433,0.0,-0.0018310761079192162,0.0,-0.0009769797325134277,-0.0034317970275878906,0.0,49943.0,3,0.0,57520,3
96,RS4879_gt.nii,0.0,,0.0,0.9999774694442749,0.0,0.9999823570251465,1.0,2.2530954083777033e-05,1.0,1.7643373212195e-05,1.0,0.0,0.9999598264694214,0.49998873472213745,0.0,-1.9937955585191958e-05,0.0,-2.2530555725097656e-05,-1.7642974853515625e-05,0.0,125.0,1,0.0,296,1
97,RS4093_gt.nii,0.0,,0.0,0.999911904335022,0.0,0.9999279975891113,1.0,8.810200961306691e-05,1.0,7.200875552371144e-05,1.0,0.0,0.9998399019241333,0.499955952167511,0.0,-7.964995165821165e-05,0.0,-8.809566497802734e-05,-7.200241088867188e-05,0.0,614.0,4,0.0,1208,4
98,PS4344_gt.nii,0.0,,0.0,0.9990852475166321,0.0,0.9944502711296082,1.0,0.0009147581295110285,1.0,0.005549711175262928,1.0,0.0,0.993545651435852,0.49954262375831604,0.0,-0.0022531405556946993,0.0,-0.0009147524833679199,-0.005549728870391846,0.0,84067.0,1,0.0,93024,1
99,RS5319_gt.nii,0.0,,0.0,0.9991964101791382,0.0,0.9978691935539246,1.0,0.0008035721257328987,1.0,0.0021307864226400852,1.0,0.0,0.9970690608024597,0.4995982050895691,0.0,-0.0013085261452943087,0.0,-0.0008035898208618164,-0.0021308064460754395,0.0,28429.0,4,0.0,35720,4
100,RS3939_gt.nii,0.0,,0.0,0.9995249509811401,0.0,0.9993278384208679,1.0,0.0004750701773446053,1.0,0.0006721826503053308,1.0,0.0,0.9988533854484558,0.49976247549057007,0.0,-0.0005650963867083192,0.0,-0.0004750490188598633,-0.0006721615791320801,0.0,6925.0,7,0.0,11272,7
101,RS4688_gt.nii,0.0,,0.0,0.9999856352806091,0.0,0.9999682903289795,1.0,1.4365175047714729e-05,1.0,3.17101257678587e-05,1.0,0.0,0.9999539256095886,0.49999281764030457,0.0,-2.134295027644839e-05,0.0,-1.436471939086914e-05,-3.170967102050781e-05,0.0,371.0,1,0.0,532,1
102,RS2723_gt.nii,0.0,,0.0,0.9997274279594421,0.0,0.9986501932144165,1.0,0.00027258225600235164,1.0,0.0013498165644705296,1.0,0.0,0.998378336429596,0.49986371397972107,0.0,-0.0006065773777663708,0.0,-0.00027257204055786133,-0.001349806785583496,0.0,18999.0,1,0.0,22640,1
103,RS4880_gt.nii,0.0,,0.0,0.9989277720451355,0.0,0.9980032444000244,1.0,0.0010722208535298705,1.0,0.0019967465195804834,1.0,0.0,0.9969353079795837,0.49946388602256775,0.0,-0.0014631996164098382,0.0,-0.001072227954864502,-0.001996755599975586,0.0,22636.0,1,0.0,33464,1
104,RS5228_gt.nii,0.0,,0.0,0.9989252090454102,0.0,0.9910125136375427,1.0,0.0010747843189164996,1.0,0.00898746307939291,1.0,0.0,0.9899569749832153,0.4994626045227051,0.0,-0.0031079871114343405,0.0,-0.0010747909545898438,-0.008987486362457275,0.0,138605.0,1,0.0,150624,1
105,RS3284_gt.nii,0.0,,0.0,0.9991479516029358,0.0,0.9976887106895447,1.0,0.00085204909555614,1.0,0.0023112872149795294,1.0,0.0,0.9968405961990356,0.4995739758014679,0.0,-0.001403328264132142,0.0,-0.000852048397064209,-0.0023112893104553223,0.0,31837.0,1,0.0,38744,1
106,RS2895_gt.nii,0.0,,0.0,0.9987706542015076,0.0,0.9933094382286072,1.0,0.0012293352046981454,1.0,0.006690565962344408,1.0,0.0,0.992096483707428,0.4993853271007538,0.0,-0.0028679172974079847,0.0,-0.0012293457984924316,-0.006690561771392822,0.0,99113.0,2,0.0,112112,2
107,PS4413_gt.nii,0.0,,0.0,0.9993059039115906,0.0,0.9984415769577026,1.0,0.0006941041792742908,1.0,0.0015584301436319947,1.0,0.0,0.9977496266365051,0.4996529519557953,0.0,-0.0010400543687865138,0.0,-0.0006940960884094238,-0.0015584230422973633,0.0,19935.0,5,0.0,26128,5
108,RS4977_gt.nii,0.0,,0.0,0.9995231032371521,0.0,0.9988526701927185,1.0,0.0004769072402268648,1.0,0.001147339935414493,1.0,0.0,0.9983768463134766,0.49976155161857605,0.0,-0.0007397125591523945,0.0,-0.0004768967628479004,-0.0011473298072814941,0.0,14706.0,4,0.0,19240,4
109,RS5057_gt.nii,0.0,,0.0,0.9990571737289429,0.0,0.9962871670722961,1.0,0.0009428067714907229,1.0,0.0037128038238734007,1.0,0.0,0.9953513741493225,0.49952858686447144,0.0,-0.0018709506839513779,0.0,-0.0009428262710571289,-0.0037128329277038574,0.0,52856.0,6,0.0,62232,6
110,RS4863_gt.nii,0.0,,0.0,0.9984320998191833,0.0,0.9962471723556519,1.0,0.0015678741037845612,1.0,0.0037528483662754297,1.0,0.0,0.994691014289856,0.4992160499095917,0.0,-0.0024256946053355932,0.0,-0.0015679001808166504,-0.0037528276443481445,0.0,47482.0,9,0.0,62864,9
111,PS5351_gt.nii,0.0,,0.0,0.9998742938041687,0.0,0.9997305274009705,1.0,0.00012568045349325985,1.0,0.0002694468421395868,1.0,0.0,0.9996049404144287,0.49993714690208435,0.0,-0.0001840222830651328,0.0,-0.00012570619583129883,-0.000269472599029541,0.0,3344.0,2,0.0,4520,2
112,RS5007_gt.nii,0.0,,0.0,0.9999500513076782,0.0,0.9999489784240723,1.0,4.9951242544921115e-05,1.0,5.1024126150878146e-05,1.0,0.0,0.9998990297317505,0.4999750256538391,0.0,-5.048483217251487e-05,0.0,-4.9948692321777344e-05,-5.1021575927734375e-05,0.0,458.0,2,0.0,856,2
113,RS5012_gt.nii,0.0,,0.0,0.9997156262397766,0.0,0.9987689256668091,1.0,0.00028436610591597855,1.0,0.001231066300533712,1.0,0.0,0.998485267162323,0.4998578131198883,0.0,-0.0005916701047681272,0.0,-0.00028437376022338867,-0.001231074333190918,0.0,17318.0,2,0.0,20648,2
114,RS4974_gt.nii,0.0,,0.0,0.9996567368507385,0.0,0.9991089701652527,1.0,0.0003432708908803761,1.0,0.0008910374017432332,1.0,0.0,0.998766303062439,0.49982836842536926,0.0,-0.0005530525813810527,0.0,-0.0003432631492614746,-0.0008910298347473145,0.0,11875.0,1,0.0,14944,1
115,PS4305_gt.nii,0.0,,0.0,0.9993701577186584,0.0,0.9976133704185486,1.0,0.0006298544467426836,1.0,0.002386639127507806,1.0,0.0,0.9969865083694458,0.4996850788593292,0.0,-0.001226064981892705,0.0,-0.0006298422813415527,-0.002386629581451416,0.0,34092.0,2,0.0,40016,2
116,RS4459_gt.nii,0.0,,0.0,0.999909520149231,0.0,0.9998769760131836,1.0,9.049098298419267e-05,1.0,0.00012303511903155595,1.0,0.0,0.9997864961624146,0.4999547600746155,0.0,-0.00010551572631811723,0.0,-9.047985076904297e-05,-0.00012302398681640625,0.0,1259.0,2,0.0,2064,2
117,RS4898_gt.nii,0.0,,0.0,0.9995807409286499,0.0,0.9994533061981201,1.0,0.0004192497581243515,1.0,0.0005466844304464757,1.0,0.0,0.9990345239639282,0.49979037046432495,0.0,-0.00047874555457383394,0.0,-0.00041925907135009766,-0.0005466938018798828,0.0,5514.0,9,0.0,9168,9
118,RS5033_gt.nii,0.0,,0.0,0.999657928943634,0.0,0.9993512630462646,1.0,0.00034205446718260646,1.0,0.0006487203063443303,1.0,0.0,0.9990096688270569,0.499828964471817,0.0,-0.0004710601642727852,0.0,-0.0003420710563659668,-0.0006487369537353516,0.0,7638.0,3,0.0,10880,3
119,PS4183_gt.nii,0.0,,0.0,0.9985767006874084,0.0,0.9943686723709106,1.0,0.0014233160763978958,1.0,0.005631310865283012,1.0,0.0,0.9929613471031189,0.4992883503437042,0.0,-0.002831101417541504,0.0,-0.0014232993125915527,-0.0056313276290893555,0.0,81689.0,3,0.0,94344,3
120,PS5356_gt.nii,0.0,,0.0,0.9987018704414368,0.0,0.9916909337043762,1.0,0.0012981133768334985,1.0,0.008309093303978443,1.0,0.0,0.9904142618179321,0.4993509352207184,0.0,-0.003284226870164275,0.0,-0.0012981295585632324,-0.00830906629562378,0.0,123969.0,1,0.0,139224,1
121,PS3544_gt.nii,0.0,,0.0,0.9995632767677307,0.0,0.9994027614593506,1.0,0.0004367455549072474,1.0,0.0005972608341835439,1.0,0.0,0.9989665150642395,0.49978163838386536,0.0,-0.0005107357865199447,0.0,-0.0004367232322692871,-0.0005972385406494141,0.0,6691.0,3,0.0,10016,3
122,RS4114_gt.nii,0.0,,0.0,0.9997530579566956,0.0,0.9997348189353943,1.0,0.0002469479222781956,1.0,0.00026518694357946515,1.0,0.0,0.9994879961013794,0.4998765289783478,0.0,-0.0002559049753472209,0.0,-0.00024694204330444336,-0.0002651810646057129,0.0,2575.0,7,0.0,4448,7
123,RS4142_gt.nii,0.0,,0.0,0.9999434947967529,0.0,0.9999508857727051,1.0,5.6507979024900123e-05,1.0,4.9117003072751686e-05,1.0,0.0,0.999894380569458,0.49997174739837646,0.0,-5.268303721095435e-05,0.0,-5.650520324707031e-05,-4.9114227294921875e-05,0.0,433.0,1,0.0,824,1
124,RS5009_gt.nii,0.0,,0.0,0.9998834729194641,0.0,0.9998888969421387,1.0,0.00011654003174044192,1.0,0.00011111600906588137,1.0,0.0,0.9997723698616028,0.49994173645973206,0.0,-0.00011379570059943944,0.0,-0.00011652708053588867,-0.00011110305786132812,0.0,1044.0,2,0.0,1864,2
125,RS5204_gt.nii,0.0,,0.0,0.9999589920043945,0.0,0.9999332427978516,1.0,4.101073500351049e-05,1.0,6.675993790850043e-05,1.0,0.0,0.9998922348022461,0.49997949600219727,0.0,-5.2324699936434627e-05,0.0,-4.100799560546875e-05,-6.67572021484375e-05,0.0,723.0,1,0.0,1120,1
126,PS3801_gt.nii,0.0,,0.0,0.9995467662811279,0.0,0.9986604452133179,1.0,0.0004532445454970002,1.0,0.0013395650312304497,1.0,0.0,0.9982084035873413,0.49977338314056396,0.0,-0.0007791986572556198,0.0,-0.0004532337188720703,-0.001339554786682129,0.0,17806.0,1,0.0,22464,1
127,RS4872_gt.nii,0.0,,0.0,0.9993801712989807,0.0,0.9985538125038147,1.0,0.0006198304472491145,1.0,0.0014461885439231992,1.0,0.0,0.9979357719421387,0.49969008564949036,0.0,-0.0009467796771787107,0.0,-0.0006198287010192871,-0.0014461874961853027,0.0,18878.0,2,0.0,24248,2
128,RS5133_gt.nii,0.0,,0.0,0.9997959136962891,0.0,0.9993451833724976,1.0,0.0002041007246589288,1.0,0.000654831004794687,1.0,0.0,0.9991413354873657,0.49989795684814453,0.0,-0.00036558372084982693,0.0,-0.0002040863037109375,-0.0006548166275024414,0.0,9024.0,2,0.0,10984,2
129,RS5195_gt.nii,0.0,,0.0,0.9993918538093567,0.0,0.9981931447982788,1.0,0.0006081715109758079,1.0,0.0018068791832774878,1.0,0.0,0.9975871443748474,0.49969592690467834,0.0,-0.0010482807410880923,0.0,-0.0006081461906433105,-0.0018068552017211914,0.0,24423.0,2,0.0,30296,2
130,RS5156_gt.nii,0.0,,0.0,0.9997046589851379,0.0,0.9986806511878967,1.0,0.0002953132789116353,1.0,0.0013193206395953894,1.0,0.0,0.9983861446380615,0.49985232949256897,0.0,-0.0006241898518055677,0.0,-0.00029534101486206055,-0.0013193488121032715,0.0,18915.0,1,0.0,22128,1
131,RS3975_gt.nii,0.0,,0.0,0.9994016885757446,0.0,0.998864471912384,1.0,0.0005983348237350583,1.0,0.0011355511378496885,1.0,0.0,0.9982674717903137,0.4997008442878723,0.0,-0.000824281363748014,0.0,-0.0005983114242553711,-0.0011355280876159668,0.0,13620.0,4,0.0,19040,4
132,RS5020_gt.nii,0.0,,0.0,0.9990394115447998,0.0,0.996061384677887,1.0,0.0009606132516637444,1.0,0.003938628826290369,1.0,0.0,0.9951083064079285,0.4995197057723999,0.0,-0.0019451219122856855,0.0,-0.0009605884552001953,-0.003938615322113037,0.0,57425.0,1,0.0,66016,1
133,PS1583_gt.nii,0.0,,0.0,0.9996381998062134,0.0,0.9989887475967407,1.0,0.0003618083137553185,1.0,0.0010112603195011616,1.0,0.0,0.9986276626586914,0.4998190999031067,0.0,-0.000604882137849927,0.0,-0.0003618001937866211,-0.0010112524032592773,0.0,13588.0,2,0.0,16960,2
134,PS4323_gt.nii,0.0,,0.0,0.9998934268951416,0.0,0.999687135219574,1.0,0.00010654683137545362,1.0,0.00031283849966712296,1.0,0.0,0.9995806813240051,0.4999467134475708,0.0,-0.00018257040937896818,0.0,-0.00010657310485839844,-0.0003128647804260254,0.0,4159.0,1,0.0,5248,1
135,RS5160_gt.nii,0.0,,0.0,0.9989919662475586,0.0,0.9931600689888,1.0,0.0010080074425786734,1.0,0.0068399240262806416,1.0,0.0,0.9921658039093018,0.4994959831237793,0.0,-0.002625775057822466,0.0,-0.0010080337524414062,-0.006839931011199951,0.0,104453.0,1,0.0,114640,1
136,PS4484_gt.nii,,,,1.0,,1.0,,0.0,,0.0,,,1.0,,,,,,,1.0,0.0,0,1.0,0,0
137,RS4457_gt.nii,0.0,,0.0,0.9999500513076782,0.0,0.9999446868896484,1.0,4.9951453547691926e-05,1.0,5.531587157747708e-05,1.0,0.0,0.9998947381973267,0.4999750256538391,0.0,-5.2565275836968794e-05,0.0,-4.9948692321777344e-05,-5.53131103515625e-05,0.0,553.0,1,0.0,928,1
138,RS2437_gt.nii,0.0,,0.0,0.9989671111106873,0.0,0.9947255253791809,1.0,0.0010329072829335928,1.0,0.005274469964206219,1.0,0.0,0.9937034845352173,0.49948355555534363,0.0,-0.0023341034539043903,0.0,-0.0010328888893127441,-0.005274474620819092,0.0,74671.0,4,0.0,88400,4
139,PS2501_gt.nii,0.0,,0.0,0.997692883014679,0.0,0.9660072922706604,1.0,0.002307106042280793,1.0,0.0339927151799202,1.0,0.0,0.963854193687439,0.4988464415073395,0.0,-0.00885577779263258,0.0,-0.002307116985321045,-0.0339927077293396,0.0,536707.0,1,0.0,569032,1
140,RS5003_gt.nii,0.0,,0.0,0.9990910887718201,0.0,0.9922377467155457,1.0,0.0009089268860407174,1.0,0.0077622802928090096,1.0,0.0,0.9913428425788879,0.49954554438591003,0.0,-0.0026561899576336145,0.0,-0.0009089112281799316,-0.007762253284454346,0.0,119453.0,1,0.0,130112,1
141,PS5250_gt.nii,0.0,,0.0,0.9989503622055054,0.0,0.9964342713356018,1.0,0.0010496213799342513,1.0,0.0035657028201967478,1.0,0.0,0.9953921437263489,0.4994751811027527,0.0,-0.0019345899345353246,0.0,-0.001049637794494629,-0.0035657286643981934,0.0,49228.0,8,0.0,59760,8
142,RS4858_gt.nii,0.0,,0.0,0.9997941851615906,0.0,0.9997801184654236,1.0,0.00020580047566909343,1.0,0.00021986717183608562,1.0,0.0,0.9995744228363037,0.4998970925807953,0.0,-0.00021271758305374533,0.0,-0.00020581483840942383,-0.00021988153457641602,0.0,2225.0,4,0.0,3688,4
143,RS4115_gt.nii,0.0,,0.0,0.999667763710022,0.0,0.9994514584541321,1.0,0.0003322396660223603,1.0,0.000548544863704592,1.0,0.0,0.9991195797920227,0.499833881855011,0.0,-0.00042690554982982576,0.0,-0.00033223628997802734,-0.0005485415458679199,0.0,6273.0,2,0.0,9200,2
144,RS4195_gt.nii,0.0,,0.0,0.9997211694717407,0.0,0.9996718168258667,1.0,0.0002788027923088521,1.0,0.0003281554381828755,1.0,0.0,0.9993932247161865,0.49986058473587036,0.0,-0.0003024742181878537,0.0,-0.00027883052825927734,-0.0003281831741333008,0.0,3467.0,5,0.0,5504,5
145,RS4987_gt.nii,0.0,,0.0,0.9997179508209229,0.0,0.9994915723800659,1.0,0.000282073364360258,1.0,0.0005084517761133611,1.0,0.0,0.9992097616195679,0.4998589754104614,0.0,-0.00037870925734750926,0.0,-0.00028204917907714844,-0.000508427619934082,0.0,5975.0,3,0.0,8528,3
146,RS4436_gt.nii,0.0,,0.0,0.9999322295188904,0.0,0.9997420310974121,1.0,6.778796523576602e-05,1.0,0.0002579863939899951,1.0,0.0,0.9996742606163025,0.4999661147594452,0.0,-0.00013224361464381218,0.0,-6.777048110961914e-05,-0.0002579689025878906,0.0,3345.0,1,0.0,4328,1
147,PS5300_gt.nii,0.0,,0.0,0.9997491836547852,0.0,0.9994596242904663,1.0,0.0002508326433598995,1.0,0.0005403919494710863,1.0,0.0,0.9992090463638306,0.4998745918273926,0.0,-0.00036816837382502854,0.0,-0.00025081634521484375,-0.0005403757095336914,0.0,6761.0,3,0.0,9064,3
148,RS4427_gt.nii,0.0,,0.0,0.9993150234222412,0.0,0.9965105056762695,1.0,0.0006849810015410185,1.0,0.003489491995424032,1.0,0.0,0.9958302974700928,0.4996575117111206,0.0,-0.001546038780361414,0.0,-0.0006849765777587891,-0.0034894943237304688,0.0,52103.0,1,0.0,58504,1
149,RS4082_gt.nii,0.0,,0.0,0.9998454451560974,0.0,0.9997863173484802,1.0,0.00015452824300155044,1.0,0.00021365605061873794,1.0,0.0,0.9996318817138672,0.4999227225780487,0.0,-0.00018170276598539203,0.0,-0.0001545548439025879,-0.0002136826515197754,0.0,2245.0,3,0.0,3584,3
150,RS5212_gt.nii,0.0,,0.0,0.9996770620346069,0.0,0.9993436336517334,1.0,0.00032291142269968987,1.0,0.0006563397473655641,1.0,0.0,0.9990211725234985,0.49983853101730347,0.0,-0.0004603689885698259,0.0,-0.0003229379653930664,-0.0006563663482666016,0.0,8255.0,3,0.0,11008,3
151,RS3552_gt.nii,0.0,,0.0,0.9997811913490295,0.0,0.999541163444519,1.0,0.00021878980624023825,1.0,0.00045881769619882107,1.0,0.0,0.9993225932121277,0.49989059567451477,0.0,-0.0003168353287037462,0.0,-0.00021880865097045898,-0.00045883655548095703,0.0,5761.0,1,0.0,7696,1
152,RS3998_gt.nii,0.0,,0.0,0.9996631145477295,0.0,0.9990127086639404,1.0,0.00033686027745716274,1.0,0.000987265957519412,1.0,0.0,0.9986765384674072,0.49983155727386475,0.0,-0.0005766893737018108,0.0,-0.0003368854522705078,-0.0009872913360595703,0.0,14025.0,1,0.0,16558,1
153,RS3435_gt.nii,0.0,,0.0,0.9997958540916443,0.0,0.9993895292282104,1.0,0.00020415130711626261,1.0,0.0006104761268943548,1.0,0.0,0.9991856217384338,0.49989792704582214,0.0,-0.000353029026882723,0.0,-0.0002041459083557129,-0.0006104707717895508,0.0,8251.0,1,0.0,10240,1
154,RS5174_gt.nii,0.0,,0.0,0.9998527765274048,0.0,0.9997739195823669,1.0,0.0001471971336286515,1.0,0.0002260540786664933,1.0,0.0,0.9996268153190613,0.4999263882637024,0.0,-0.0001824130304157734,0.0,-0.00014722347259521484,-0.00022608041763305664,0.0,2371.0,3,0.0,3792,3
155,RS4368_gt.nii,0.0,,0.0,0.9997994899749756,0.0,0.9994539022445679,1.0,0.00020050028979312629,1.0,0.0005460879765450954,1.0,0.0,0.9992536306381226,0.4998997449874878,0.0,-0.0003308939340058714,0.0,-0.00020051002502441406,-0.0005460977554321289,0.0,7191.0,1,0.0,9160,1
156,RS5070_gt.nii,0.0,,0.0,0.9996886253356934,0.0,0.9988733530044556,1.0,0.0003113677375949919,1.0,0.0011266397777944803,1.0,0.0,0.9985626935958862,0.4998443126678467,0.0,-0.0005922830896452069,0.0,-0.0003113746643066406,-0.0011266469955444336,0.0,15795.0,1,0.0,18896,1
157,PS3417_gt.nii,0.0,,0.0,0.9996402859687805,0.0,0.9986801147460938,1.0,0.00035971179022453725,1.0,0.001319882576353848,1.0,0.0,0.9983213543891907,0.49982014298439026,0.0,-0.000689040869474411,0.0,-0.0003597140312194824,-0.00131988525390625,0.0,18031.0,1,0.0,22136,1
158,PS5278_gt.nii,0.0,,0.0,0.9993932247161865,0.0,0.9957855343818665,1.0,0.0006067679496482015,1.0,0.004214448854327202,1.0,0.0,0.9951838850975037,0.49969661235809326,0.0,-0.0015991224208846688,0.0,-0.0006067752838134766,-0.004214465618133545,0.0,63765.0,1,0.0,70664,1
159,PS5241_gt.nii,0.0,,0.0,0.9993896484375,0.0,0.9984560012817383,1.0,0.0006103396881371737,1.0,0.0015439859125763178,1.0,0.0,0.9978475570678711,0.49969482421875,0.0,-0.0009707501740194857,0.0,-0.0006103515625,-0.0015439987182617188,0.0,20449.0,5,0.0,25888,5
160,RS4343_gt.nii,0.0,,0.0,0.9999445676803589,0.0,0.9999117851257324,1.0,5.543720908463001e-05,1.0,8.821976371109486e-05,1.0,0.0,0.9998563528060913,0.49997228384017944,0.0,-6.993323040660471e-05,0.0,-5.543231964111328e-05,-8.821487426757812e-05,0.0,927.0,1,0.0,1480,1
161,RS4626_gt.nii,0.0,,0.0,0.9992441534996033,0.0,0.9975342154502869,1.0,0.0007558611687272787,1.0,0.002465795958414674,1.0,0.0,0.9967820644378662,0.49962207674980164,0.0,-0.0013652103953063488,0.0,-0.0007558465003967285,-0.0024657845497131348,0.0,35716.0,2,0.0,41338,2
162,PS4644_gt.nii,0.0,,0.0,0.9994162321090698,0.0,0.9988487362861633,1.0,0.0005837839562445879,1.0,0.0011512794299051166,1.0,0.0,0.9982662796974182,0.4997081160545349,0.0,-0.0008198161376640201,0.0,-0.0005837678909301758,-0.00115126371383667,0.0,14561.0,5,0.0,19304,5
163,RS4943_gt.nii,0.0,,0.0,0.9989075660705566,0.0,0.9953276515007019,1.0,0.0010924064554274082,1.0,0.004672362469136715,1.0,0.0,0.9942454099655151,0.4994537830352783,0.0,-0.002259229775518179,0.0,-0.0010924339294433594,-0.004672348499298096,0.0,65893.0,2,0.0,78304,2
164,PS5182_gt.nii,0.0,,0.0,0.9977856874465942,0.0,0.9838830828666687,1.0,0.0022143390960991383,1.0,0.016116924583911896,1.0,0.0,0.9817394614219666,0.4988928437232971,0.0,-0.005973971448838711,0.0,-0.0022143125534057617,-0.0161169171333313,0.0,242053.0,2,0.0,269808,2
165,RS5008_gt.nii,0.0,,0.0,0.9996727705001831,0.0,0.9988971948623657,1.0,0.00032723264303058386,1.0,0.0011028079316020012,1.0,0.0,0.9985706806182861,0.49983638525009155,0.0,-0.0006007284973748028,0.0,-0.00032722949981689453,-0.0011028051376342773,0.0,14891.0,1,0.0,18496,1
166,RS3023_gt.nii,0.0,,0.0,0.9992965459823608,0.0,0.9960933923721313,1.0,0.0007034583832137287,1.0,0.003906603436917067,1.0,0.0,0.9953954219818115,0.4996482729911804,0.0,-0.001657749293372035,0.0,-0.0007034540176391602,-0.003906607627868652,0.0,58777.0,1,0.0,65496,1
167,RS5163_gt.nii,0.0,,0.0,0.9998786449432373,0.0,0.9998016357421875,1.0,0.00012137913290644065,1.0,0.00019838832668028772,1.0,0.0,0.9996802806854248,0.49993932247161865,0.0,-0.0001551779714645818,0.0,-0.00012135505676269531,-0.0001983642578125,0.0,2259.0,1,0.0,3328,1
168,PS5368_gt.nii,0.0,,0.0,0.9996942281723022,0.0,0.9991333484649658,1.0,0.00030579837039113045,1.0,0.0008666779031045735,1.0,0.0,0.9988280534744263,0.4998471140861511,0.0,-0.0005148093332536519,0.0,-0.0003057718276977539,-0.0008666515350341797,0.0,11765.0,3,0.0,14536,3
169,PS5283_gt.nii,0.0,,0.0,0.9987978339195251,0.0,0.9949700236320496,1.0,0.0012021857546642423,1.0,0.005029973108321428,1.0,0.0,0.9937798976898193,0.4993989169597626,0.0,-0.0024590571410954,0.0,-0.0012021660804748535,-0.0050299763679504395,0.0,72308.0,6,0.0,84288,6
170,PS5353_gt.nii,0.0,,0.0,0.9993118643760681,0.0,0.9980899095535278,1.0,0.0006881378358229995,1.0,0.001910091028548777,1.0,0.0,0.9974043965339661,0.49965593218803406,0.0,-0.0011464754352346063,0.0,-0.0006881356239318848,-0.001910090446472168,0.0,26091.0,9,0.0,32024,9
171,RS4310_gt.nii,0.0,,0.0,0.9958927035331726,0.0,0.9864037036895752,1.0,0.004107303451746702,1.0,0.01359630934894085,1.0,0.0,0.9824070930480957,0.4979463517665863,0.0,-0.00747289601713419,0.0,-0.004107296466827393,-0.013596296310424805,0.0,188163.0,8,0.0,227184,8
172,RS5220_gt.nii,0.0,,0.0,0.9996544718742371,0.0,0.9988399147987366,1.0,0.00034551156568340957,1.0,0.0011600683210417628,1.0,0.0,0.9984952211380005,0.49982723593711853,0.0,-0.0006331010954454541,0.0,-0.00034552812576293945,-0.0011600852012634277,0.0,16251.0,3,0.0,19456,3
173,PS2481_gt.nii,0.0,,0.0,0.9987759590148926,0.0,0.9924754500389099,1.0,0.0012240612413734198,1.0,0.007524571847170591,1.0,0.0,0.9912697076797485,0.4993879795074463,0.0,-0.003034886671230197,0.0,-0.0012240409851074219,-0.007524549961090088,0.0,114791.0,1,0.0,126088,1
174,RS5074_gt.nii,0.0,,0.0,0.9995347261428833,0.0,0.9976986646652222,1.0,0.00046527120866812766,1.0,0.002301330678164959,1.0,0.0,0.9972355365753174,0.49976736307144165,0.0,-0.0010347671341151,0.0,-0.0004652738571166992,-0.002301335334777832,0.0,33675.0,1,0.0,38592,1
175,PS3782_gt.nii,0.0,,0.0,0.9995304346084595,0.0,0.9983975291252136,1.0,0.0004695426032412797,1.0,0.001602447242476046,1.0,0.0,0.9979295134544373,0.49976521730422974,0.0,-0.0008674198761582375,0.0,-0.00046956539154052734,-0.001602470874786377,0.0,22601.0,1,0.0,26872,1
176,PS5281_gt.nii,0.0,,0.0,0.9998522400856018,0.0,0.999544084072113,1.0,0.00014776767056901008,1.0,0.0004559236695058644,1.0,0.0,0.9993964433670044,0.4999261200428009,0.0,-0.00025955881574191153,0.0,-0.00014775991439819336,-0.0004559159278869629,0.0,6137.0,1,0.0,7648,1
177,RS4668_gt.nii,0.0,,0.0,0.9997841119766235,0.0,0.99956214427948,1.0,0.00021586329967249185,1.0,0.0004378309822641313,1.0,0.0,0.9993464946746826,0.49989205598831177,0.0,-0.0003074274573009461,0.0,-0.00021588802337646484,-0.00043785572052001953,0.0,5306.0,2,0.0,7344,2
178,RS3443_gt.nii,0.0,,0.0,0.9999704360961914,0.0,0.9999723434448242,1.0,2.9564722353825346e-05,1.0,2.7657373721012846e-05,1.0,0.0,0.9999427795410156,0.4999852180480957,0.0,-2.85951482510427e-05,0.0,-2.956390380859375e-05,-2.765655517578125e-05,0.0,230.0,2,0.0,464,2
179,RS5058_gt.nii,0.0,,0.0,0.9993050694465637,0.0,0.9963573217391968,1.0,0.0006949569215066731,1.0,0.0036426971200853586,1.0,0.0,0.9956673979759216,0.49965253472328186,0.0,-0.0015910743968561292,0.0,-0.0006949305534362793,-0.0036426782608032227,0.0,54501.0,1,0.0,61072,1
180,RS5146_gt.nii,0.0,,0.0,0.9980359077453613,0.0,0.9935969114303589,1.0,0.0019640671089291573,1.0,0.006403067149221897,1.0,0.0,0.9916579127311707,0.49901795387268066,0.0,-0.003546273335814476,0.0,-0.001964092254638672,-0.006403088569641113,0.0,83812.0,1,0.0,107216,1
181,PS3938_gt.nii,0.0,,0.0,0.9993874430656433,0.0,0.9985977411270142,1.0,0.0006125809741206467,1.0,0.001402282272465527,1.0,0.0,0.9979868531227112,0.49969372153282166,0.0,-0.0009268287103623152,0.0,-0.0006125569343566895,-0.0014022588729858398,0.0,18178.0,2,0.0,23512,2
182,RS4954_gt.nii,0.0,,0.0,0.9995532631874084,0.0,0.9988479018211365,1.0,0.000446714780991897,1.0,0.0011520758271217346,1.0,0.0,0.9984022378921509,0.4997766315937042,0.0,-0.0007173906196840107,0.0,-0.00044673681259155273,-0.0011520981788635254,0.0,14639.0,2,0.0,19320,2
183,RS2838_gt.nii,0.0,,0.0,0.999762773513794,0.0,0.9988557696342468,1.0,0.00023719979799352586,1.0,0.0011442034738138318,1.0,0.0,0.9986191391944885,0.499881386756897,0.0,-0.0005209653172641993,0.0,-0.0002372264862060547,-0.0011442303657531738,0.0,16317.0,1,0.0,19192,1
184,RS5034_gt.nii,0.0,,0.0,0.9993128776550293,0.0,0.9963969588279724,1.0,0.0006870928918942809,1.0,0.0036030642222613096,1.0,0.0,0.9957147836685181,0.49965643882751465,0.0,-0.0015734165208414197,0.0,-0.0006871223449707031,-0.003603041172027588,0.0,53318.0,2,0.0,60408,2
185,RS4868_gt.nii,0.0,,0.0,0.9988546371459961,0.0,0.9974545836448669,1.0,0.001145354239270091,1.0,0.0025454037822782993,1.0,0.0,0.996315062046051,0.49942731857299805,0.0,-0.0017074510687962174,0.0,-0.0011453628540039062,-0.0025454163551330566,0.0,31720.0,4,0.0,42656,4
186,RS5041_gt.nii,0.0,,0.0,0.9996294975280762,0.0,0.9993841648101807,1.0,0.000370492140064016,1.0,0.0006158247706480324,1.0,0.0,0.999014139175415,0.4998147487640381,0.0,-0.0004776591085828841,0.0,-0.0003705024719238281,-0.0006158351898193359,0.0,6823.0,5,0.0,10328,5
187,RS4297_gt.nii,0.0,,0.0,0.9996466636657715,0.0,0.9980127811431885,1.0,0.00035332294646650553,1.0,0.001987204421311617,1.0,0.0,0.9976608753204346,0.49982333183288574,0.0,-0.0008379289647564292,0.0,-0.0003533363342285156,-0.0019872188568115234,0.0,28701.0,1,0.0,33328,1
188,RS4228_gt.nii,0.0,,0.0,0.9995777606964111,0.0,0.9989939332008362,1.0,0.0004222466959618032,1.0,0.0010060739004984498,1.0,0.0,0.9985725283622742,0.49978888034820557,0.0,-0.0006517755682580173,0.0,-0.0004222393035888672,-0.0010060667991638184,0.0,13280.0,2,0.0,16872,2
189,RS4845_gt.nii,0.0,,0.0,0.9997584223747253,0.0,0.9994415044784546,1.0,0.00024159331223927438,1.0,0.0005585111794061959,1.0,0.0,0.999200165271759,0.49987921118736267,0.0,-0.00036733169690705836,0.0,-0.0002415776252746582,-0.0005584955215454102,0.0,7216.0,2,0.0,9368,2
190,PS5259_gt.nii,0.0,,0.0,0.9994173049926758,0.0,0.9959741234779358,1.0,0.000582715030759573,1.0,0.004025888629257679,1.0,0.0,0.995396077632904,0.4997086524963379,0.0,-0.0015316479839384556,0.0,-0.0005826950073242188,-0.004025876522064209,0.0,60887.0,1,0.0,67504,1
191,RS5088_gt.nii,0.0,,0.0,0.9993501305580139,0.0,0.9968627691268921,1.0,0.0006498803850263357,1.0,0.0031372366938740015,1.0,0.0,0.9962169528007507,0.49967506527900696,0.0,-0.0014278755988925695,0.0,-0.000649869441986084,-0.00313723087310791,0.0,45260.0,4,0.0,52600,4
192,RS5173_gt.nii,0.0,,0.0,0.9990789294242859,0.0,0.9958291053771973,1.0,0.0009210941498167813,1.0,0.00417090579867363,1.0,0.0,0.9949156641960144,0.49953946471214294,0.0,-0.001960050081834197,0.0,-0.0009210705757141113,-0.004170894622802734,0.0,60626.0,1,0.0,69912,1
193,RS4803_gt.nii,0.0,,0.0,0.9996050000190735,0.0,0.9992925524711609,1.0,0.00039498126716353,1.0,0.0007074287277646363,1.0,0.0,0.9988981485366821,0.49980250000953674,0.0,-0.000528602977283299,0.0,-0.00039499998092651367,-0.0007074475288391113,0.0,8383.0,5,0.0,11864,5
194,RS5180_gt.nii,0.0,,0.0,0.999700665473938,0.0,0.9987279176712036,1.0,0.0002993576053995639,1.0,0.001272105029784143,1.0,0.0,0.9984292984008789,0.499850332736969,0.0,-0.0006171015556901693,0.0,-0.0002993345260620117,-0.0012720823287963867,0.0,18064.0,2,0.0,21336,2
195,PS4442_gt.nii,0.0,,0.0,0.99945068359375,0.0,0.9972485899925232,1.0,0.0005493368953466415,1.0,0.002751427236944437,1.0,0.0,0.996702253818512,0.499725341796875,0.0,-0.0012294147163629532,0.0,-0.00054931640625,-0.0027514100074768066,0.0,40601.0,3,0.0,46136,3
196,PS4336_gt.nii,0.0,,0.0,0.9998906254768372,0.0,0.9998178482055664,1.0,0.00010939445201074705,1.0,0.00018217171600554138,1.0,0.0,0.9997084736824036,0.4999453127384186,0.0,-0.00014116859529167414,0.0,-0.0001093745231628418,-0.00018215179443359375,0.0,2085.0,1,0.0,3056,1
197,RS5202_gt.nii,0.0,,0.0,0.9993672966957092,0.0,0.9971113801002502,1.0,0.0006326819420792162,1.0,0.0028885945212095976,1.0,0.0,0.9964823722839355,0.4996836483478546,0.0,-0.001351873273961246,0.0,-0.0006327033042907715,-0.002888619899749756,0.0,42089.0,1,0.0,48432,1
198,RS5099_gt.nii,0.0,,0.0,0.999704897403717,0.0,0.9991476535797119,1.0,0.0002951156347990036,1.0,0.0008523593423888087,1.0,0.0,0.9988530278205872,0.4998524487018585,0.0,-0.0005015421775169671,0.0,-0.000295102596282959,-0.0008523464202880859,0.0,11364.0,4,0.0,14296,4
199,PS5262_gt.nii,0.0,,0.0,0.9974238276481628,0.0,0.9838147163391113,1.0,0.0025761586148291826,1.0,0.016185298562049866,1.0,0.0,0.9813211560249329,0.4987119138240814,0.0,-0.006457235664129257,0.0,-0.002576172351837158,-0.016185283660888672,0.0,244819.0,4,0.0,270856,4
200,RS4103_gt.nii,0.0,,0.0,0.9990053772926331,0.0,0.9966192245483398,1.0,0.0009946442442014813,1.0,0.003380788955837488,1.0,0.0,0.9956312775611877,0.49950268864631653,0.0,-0.0018337618093937635,0.0,-0.0009946227073669434,-0.0033807754516601562,0.0,46869.0,2,0.0,56664,2
201,PS5365_gt.nii,0.0,,0.0,0.9994097948074341,0.0,0.997216522693634,1.0,0.0005901780677959323,1.0,0.00278350617736578,1.0,0.0,0.9966295957565308,0.49970489740371704,0.0,-0.0012817037058994174,0.0,-0.000590205192565918,-0.002783477306365967,0.0,40234.0,2,0.0,46672,2
202,RS4995_gt.nii,0.0,,0.0,0.9994049072265625,0.0,0.9986540675163269,1.0,0.0005951184430159628,1.0,0.0013459575129672885,1.0,0.0,0.9980605244636536,0.49970245361328125,0.0,-0.0008949883631430566,0.0,-0.0005950927734375,-0.0013459324836730957,0.0,17234.0,8,0.0,22568,8
203,RS4356_gt.nii,0.0,,0.0,0.9974225759506226,0.0,0.9842841029167175,1.0,0.00257741566747427,1.0,0.015715893357992172,1.0,0.0,0.9817869663238525,0.4987112879753113,0.0,-0.006364462897181511,0.0,-0.0025774240493774414,-0.01571589708328247,0.0,239731.0,3,0.0,263000,3
204,RS5143_gt.nii,0.0,,0.0,0.9994186758995056,0.0,0.9974722266197205,1.0,0.0005813025054521859,1.0,0.0025277489330619574,1.0,0.0,0.9968938827514648,0.4997093379497528,0.0,-0.0012121825711801648,0.0,-0.0005813241004943848,-0.002527773380279541,0.0,34861.0,1,0.0,42384,1
205,RS2473_gt.nii,0.0,,0.3464072644710541,1.0026583671569824,5.7903523445129395,0.9939895272254944,0.6535927653312683,-0.0026584225706756115,-4.7903523445129395,0.006010499317198992,,0.48556026816368103,0.9966267943382263,0.6745328307151794,0.6537066102027893,1.4209558963775635,1.4162697792053223,0.3490656614303589,5.784341812133789,0.0,88367.0,4,0.0,154200,4
206,PS4641_gt.nii,0.0,,0.0,0.9994394779205322,0.0,0.9962895512580872,1.0,0.0005605145124718547,1.0,0.003710434539243579,1.0,0.0,0.9957332015037537,0.4997197389602661,0.0,-0.0014421346131712198,0.0,-0.0005605220794677734,-0.003710448741912842,0.0,54963.0,1,0.0,62216,1
207,RS4908_gt.nii,0.0,,0.0,0.9997193217277527,0.0,0.9993069767951965,1.0,0.0002806939301081002,1.0,0.0006930388044565916,1.0,0.0,0.9990266561508179,0.49985966086387634,0.0,-0.0004410575784277171,0.0,-0.00028067827224731445,-0.0006930232048034668,0.0,8447.0,1,0.0,11624,1
208,RS5025_gt.nii,0.0,,0.0,0.9997789263725281,0.0,0.9997686743736267,1.0,0.0002210651437053457,1.0,0.00023131714260671288,1.0,0.0,0.9995477199554443,0.49988946318626404,0.0,-0.00022613305191043764,0.0,-0.00022107362747192383,-0.00023132562637329102,0.0,2063.0,7,0.0,3880,7
209,RS2007_gt.nii,0.0,,0.0,0.9997671842575073,0.0,0.9994629621505737,1.0,0.00023282153415493667,1.0,0.0005370436119847,1.0,0.0,0.9992303848266602,0.49988359212875366,0.0,-0.0003536033327691257,0.0,-0.00023281574249267578,-0.0005370378494262695,0.0,6644.0,2,0.0,9008,2
210,PS4468_gt.nii,0.0,,0.0,0.9999226331710815,0.0,0.999849796295166,1.0,7.737844862276688e-05,1.0,0.00015021533181425184,1.0,0.0,0.9997724294662476,0.49996131658554077,0.0,-0.0001078120112651959,0.0,-7.736682891845703e-05,-0.00015020370483398438,0.0,1813.0,1,0.0,2520,1
211,PS5333_gt.nii,0.0,,0.0,0.9997570514678955,0.0,0.9992678761482239,1.0,0.00024294754257425666,1.0,0.0007321228040382266,1.0,0.0,0.999025285243988,0.49987852573394775,0.0,-0.0004217432870063931,0.0,-0.0002429485321044922,-0.000732123851776123,0.0,9617.0,3,0.0,12280,3
212,RS4744_gt.nii,0.0,,0.0,0.9989354014396667,0.0,0.9963735938072205,1.0,0.0010645807487890124,1.0,0.003626378485932946,1.0,0.0,0.995316743850708,0.4994677007198334,0.0,-0.0019648338202387094,0.0,-0.001064598560333252,-0.003626406192779541,0.0,50999.0,2,0.0,60776,2
213,RS5147_gt.nii,0.0,,0.0,0.9988752603530884,0.0,0.9940147399902344,1.0,0.0011247285874560475,1.0,0.0059852758422493935,1.0,0.0,0.9929034113883972,0.4994376301765442,0.0,-0.002594573423266411,0.0,-0.001124739646911621,-0.005985260009765625,0.0,85448.0,2,0.0,100304,2
214,RS4989_gt.nii,0.0,,0.0,0.9994015097618103,0.0,0.9968395233154297,1.0,0.0005984731833450496,1.0,0.003160454798489809,1.0,0.0,0.9962448477745056,0.49970075488090515,0.0,-0.0013752990635111928,0.0,-0.0005984902381896973,-0.0031604766845703125,0.0,46705.0,1,0.0,52992,1
215,RS4955_gt.nii,0.0,,0.0,0.9983405470848083,0.0,0.992411732673645,1.0,0.0016594479093328118,1.0,0.007588247302919626,1.0,0.0,0.9907773733139038,0.4991702735424042,0.0,-0.003548562992364168,0.0,-0.0016594529151916504,-0.0075882673263549805,0.0,111736.0,2,0.0,127100,2
216,PS4410_gt.nii,0.0,,0.0,0.9999163150787354,0.0,0.9998946189880371,1.0,8.369373972527683e-05,1.0,0.00010538983042351902,1.0,0.0,0.9998109340667725,0.4999581575393677,0.0,-9.391734784003347e-05,0.0,-8.368492126464844e-05,-0.00010538101196289062,0.0,1069.0,1,0.0,1768,1
217,RS5126_gt.nii,0.0,,0.0,0.9988605380058289,0.0,0.9943397045135498,1.0,0.001139467116445303,1.0,0.005660271272063255,1.0,0.0,0.9932131171226501,0.49943026900291443,0.0,-0.002539624460041523,0.0,-0.0011394619941711426,-0.005660295486450195,0.0,82869.0,3,0.0,94856,3
218,PS4339_gt.nii,0.0,,0.0,0.9980219006538391,0.0,0.9888961315155029,1.0,0.001978086307644844,1.0,0.011103893630206585,1.0,0.0,0.9869616627693176,0.49901095032691956,0.0,-0.004686625674366951,0.0,-0.0019780993461608887,-0.01110386848449707,0.0,166865.0,7,0.0,185928,7
219,PS1753_gt.nii,0.0,,0.0,0.9988824129104614,0.0,0.9936944842338562,1.0,0.0011175929103046656,1.0,0.006305544637143612,1.0,0.0,0.9925909042358398,0.4994412064552307,0.0,-0.0026546246372163296,0.0,-0.0011175870895385742,-0.006305515766143799,0.0,92731.0,1,0.0,105672,1
220,RS2938_gt.nii,0.0,,0.0,0.9994820356369019,0.0,0.9990673065185547,1.0,0.0005179703584872186,1.0,0.0009326993022114038,1.0,0.0,0.998550295829773,0.4997410178184509,0.0,-0.0006950615788809955,0.0,-0.0005179643630981445,-0.0009326934814453125,0.0,10645.0,2,0.0,15640,2
221,RS5132_gt.nii,0.0,,0.0,0.9997881054878235,0.0,0.9993818998336792,1.0,0.00021190625557210296,1.0,0.0006181118660606444,1.0,0.0,0.9991702437400818,0.49989405274391174,0.0,-0.00036191404797136784,0.0,-0.00021189451217651367,-0.0006181001663208008,0.0,8461.0,1,0.0,10368,1
222,PS5286_gt.nii,0.0,,0.0,0.9997696876525879,0.0,0.9994310140609741,1.0,0.0002303241635672748,1.0,0.0005689976969733834,1.0,0.0,0.9992009401321411,0.49988484382629395,0.0,-0.00036201372859068215,0.0,-0.00023031234741210938,-0.0005689859390258789,0.0,7256.0,2,0.0,9544,2
223,RS4912_gt.nii,0.0,,0.0,0.9998066425323486,0.0,0.9996089339256287,1.0,0.0001933734747581184,1.0,0.00039108205237425864,1.0,0.0,0.9994156956672668,0.4999033212661743,0.0,-0.0002749997947830707,0.0,-0.0001933574676513672,-0.0003910660743713379,0.0,4739.0,1,0.0,6560,1
224,RS4893_gt.nii,0.0,,0.0,0.9998785853385925,0.0,0.9998326301574707,1.0,0.00012143498315708712,1.0,0.0001673901715548709,1.0,0.0,0.9997112154960632,0.49993929266929626,0.0,-0.00014257286966312677,0.0,-0.0001214146614074707,-0.00016736984252929688,0.0,1700.0,4,0.0,2808,4
225,RS5221_gt.nii,0.0,,0.0,0.9998331665992737,0.0,0.999722421169281,1.0,0.0001668200857238844,1.0,0.0002775655302684754,1.0,0.0,0.9995557069778442,0.49991658329963684,0.0,-0.0002151824883185327,0.0,-0.00016683340072631836,-0.00027757883071899414,0.0,3241.0,3,0.0,4656,3
226,PS3947_gt.nii,0.0,,0.0,0.9996854066848755,0.0,0.9995726346969604,1.0,0.00031460850732401013,1.0,0.0004273804952390492,1.0,0.0,0.999258279800415,0.49984270334243774,0.0,-0.00036668454413302243,0.0,-0.0003145933151245117,-0.0004273653030395508,0.0,4272.0,5,0.0,7168,5
227,RS2688_gt.nii,0.0,,0.0,0.9998738765716553,0.0,0.9998888969421387,1.0,0.00012613744183909148,1.0,0.00011111707135569304,1.0,0.0,0.999762773513794,0.49993693828582764,0.0,-0.00011838928912766278,0.0,-0.00012612342834472656,-0.00011110305786132812,0.0,862.0,7,0.0,1864,7
228,PS5257_gt.nii,0.0,,0.0,0.9994837045669556,0.0,0.9971981048583984,1.0,0.0005163108580745757,1.0,0.0028019072487950325,1.0,0.0,0.9966846704483032,0.4997418522834778,0.0,-0.001202769810333848,0.0,-0.0005162954330444336,-0.0028018951416015625,0.0,40897.0,1,0.0,46984,1
229,RS5205_gt.nii,0.0,,0.0,0.998468816280365,0.0,0.9915266036987305,1.0,0.0015312043251469731,1.0,0.00847338605672121,1.0,0.0,0.9900212287902832,0.4992344081401825,0.0,-0.003602011362090707,0.0,-0.0015311837196350098,-0.008473396301269531,0.0,126349.0,1,0.0,141944,1
230,RS5208_gt.nii,0.0,,0.0,0.9998911619186401,0.0,0.9998335838317871,1.0,0.0001088561984943226,1.0,0.00016643428534734994,1.0,0.0,0.9997247457504272,0.49994558095932007,0.0,-0.00013460090849548578,0.0,-0.00010883808135986328,-0.00016641616821289062,0.0,1795.0,3,0.0,2792,3
231,RS4613_gt.nii,0.0,,0.0,0.9997038245201111,0.0,0.9994671940803528,1.0,0.00029615440871566534,1.0,0.0005327847902663052,1.0,0.0,0.9991713762283325,0.49985191226005554,0.0,-0.00039722357178106904,0.0,-0.000296175479888916,-0.0005328059196472168,0.0,6548.0,1,0.0,8936,1
232,RS5000_gt.nii,0.0,,0.0,0.9983394742012024,0.0,0.9833254218101501,1.0,0.0016605124110355973,1.0,0.016674567013978958,1.0,0.0,0.9817197918891907,0.4991697371006012,0.0,-0.0052619692869484425,0.0,-0.0016605257987976074,-0.016674578189849854,0.0,259189.0,1,0.0,279296,1
233,RS3777_gt.nii,0.0,,0.0,0.9996201395988464,0.0,0.9969890713691711,1.0,0.0003798712568823248,1.0,0.0030109365470707417,1.0,0.0,0.996611475944519,0.4998100697994232,0.0,-0.0010694710072129965,0.0,-0.00037986040115356445,-0.0030109286308288574,0.0,45265.0,1,0.0,50496,1
234,RS5090_gt.nii,0.0,,0.0,0.9995068311691284,0.0,0.9987648725509644,1.0,0.000493181636556983,1.0,0.0012351397890597582,1.0,0.0,0.9982728958129883,0.4997534155845642,0.0,-0.0007804795168340206,0.0,-0.000493168830871582,-0.0012351274490356445,0.0,15708.0,3,0.0,20712,3
235,RS3921_gt.nii,0.0,,0.3607936501502991,1.000400424003601,3.813758373260498,0.9990397691726685,0.6392063498497009,-0.00040042941691353917,-2.813758373260498,0.0009602480567991734,,0.4916720688343048,0.9994397163391113,0.6805970668792725,0.6592227220535278,1.1735246181488037,1.173021674156189,0.3611941337585449,3.812798023223877,0.0,14256.0,3,0.0,25200,3
236,RS3611_gt.nii,0.0,,0.0,0.9997337460517883,0.0,0.9991590976715088,1.0,0.00026623933808878064,1.0,0.0008408876019529998,1.0,0.0,0.9988933205604553,0.49986687302589417,0.0,-0.0004731568042188883,0.0,-0.0002662539482116699,-0.0008409023284912109,0.0,11093.0,1,0.0,14104,1
237,RS4092_gt.nii,0.0,,0.0,0.9998316764831543,0.0,0.9998235702514648,1.0,0.00016835321730468422,1.0,0.00017645944899413735,1.0,0.0,0.9996552467346191,0.49991583824157715,0.0,-0.0001723586901789531,0.0,-0.00016832351684570312,-0.00017642974853515625,0.0,1781.0,1,0.0,2960,1
238,RS4764_gt.nii,0.0,,0.0,0.9992614984512329,0.0,0.9985707998275757,1.0,0.0007384833297692239,1.0,0.0014291811967268586,1.0,0.0,0.9978344440460205,0.49963074922561646,0.0,-0.001027339487336576,0.0,-0.0007385015487670898,-0.0014292001724243164,0.0,17181.0,5,0.0,23960,5
239,RS5251_gt.nii,0.0,,0.0,0.9993830919265747,0.0,0.9976568222045898,1.0,0.0006169222178868949,1.0,0.002343189436942339,1.0,0.0,0.9970427751541138,0.49969154596328735,0.0,-0.0012023167219012976,0.0,-0.000616908073425293,-0.0023431777954101562,0.0,32785.0,1,0.0,39288,1
240,RS4848_gt.nii,0.0,,0.0,0.9992116093635559,0.0,0.9974406957626343,1.0,0.0007883801590651274,1.0,0.0025592902675271034,1.0,0.0,0.9966563582420349,0.49960580468177795,0.0,-0.0014204554026946425,0.0,-0.0007883906364440918,-0.0025593042373657227,0.0,35254.0,1,0.0,42904,1
241,RS5150_gt.nii,0.0,,0.0,0.9999763369560242,0.0,0.9999737739562988,1.0,2.3663664251216687e-05,1.0,2.6226663976558484e-05,1.0,0.0,0.999950110912323,0.4999881684780121,0.0,-2.491222767275758e-05,0.0,-2.3663043975830078e-05,-2.6226043701171875e-05,0.0,208.0,2,0.0,440,2
242,RS4132_gt.nii,0.0,,0.0,0.9998182654380798,0.0,0.9997610449790955,1.0,0.00018171836563851684,1.0,0.00023893882462289184,1.0,0.0,0.9995794296264648,0.4999091327190399,0.0,-0.00020837363263126463,0.0,-0.00018173456192016602,-0.00023895502090454102,0.0,2627.0,3,0.0,4008,3
243,RS5108_gt.nii,0.0,,0.0,0.9990015625953674,0.0,0.993518590927124,1.0,0.0009984651114791632,1.0,0.006481401156634092,1.0,0.0,0.9925330281257629,0.4995007812976837,0.0,-0.002543905284255743,0.0,-0.0009984374046325684,-0.0064814090728759766,0.0,98557.0,3,0.0,108632,3
244,PS4300_gt.nii,0.0,,0.0,0.9997510313987732,0.0,0.9992545247077942,1.0,0.0002489753533154726,1.0,0.0007454819278791547,1.0,0.0,0.999005913734436,0.4998755156993866,0.0,-0.00043082088814117014,0.0,-0.00024896860122680664,-0.0007454752922058105,0.0,10415.0,1,0.0,12504,1
245,RS5102_gt.nii,0.0,,0.0,0.99920654296875,0.0,0.9970369935035706,1.0,0.0007934817112982273,1.0,0.0029630260542035103,1.0,0.0,0.996248185634613,0.499603271484375,0.0,-0.0015333319315686822,0.0,-0.00079345703125,-0.0029630064964294434,0.0,42376.0,2,0.0,49672,2
246,RS4122_gt.nii,0.0,,0.0,0.9999741315841675,0.0,0.9999809265136719,1.0,2.5868908778647892e-05,1.0,1.907397927425336e-05,1.0,0.0,0.9999550580978394,0.49998706579208374,0.0,-2.221312934125308e-05,0.0,-2.586841583251953e-05,-1.9073486328125e-05,0.0,129.0,1,0.0,320,1
247,RS4117_gt.nii,0.0,,0.0,0.9998249411582947,0.0,0.9995622038841248,1.0,0.00017507586744613945,1.0,0.00043781314161606133,1.0,0.0,0.999387264251709,0.49991247057914734,0.0,-0.00027685827808454633,0.0,-0.00017505884170532227,-0.00043779611587524414,0.0,5288.0,1,0.0,7344,1
248,PS4333_gt.nii,0.0,,0.0,0.9998842477798462,0.0,0.9996079802513123,1.0,0.00011573798110475764,1.0,0.00039200548781082034,1.0,0.0,0.999492347240448,0.4999421238899231,0.0,-0.00021300216030795127,0.0,-0.0001157522201538086,-0.00039201974868774414,0.0,5335.0,1,0.0,6576,1
249,RS4096_gt.nii,0.0,,0.0,0.9998428225517273,0.0,0.9997920393943787,1.0,0.00015715051267761737,1.0,0.00020793367002625018,1.0,0.0,0.9996349811553955,0.49992141127586365,0.0,-0.00018076748528983444,0.0,-0.00015717744827270508,-0.0002079606056213379,0.0,2136.0,4,0.0,3488,4
250,RS5162_gt.nii,0.0,,0.0,0.999268651008606,0.0,0.9957029819488525,1.0,0.0007313301903195679,1.0,0.004297047853469849,1.0,0.0,0.9949778914451599,0.499634325504303,0.0,-0.0017727268859744072,0.0,-0.000731348991394043,-0.004297018051147461,0.0,63549.0,1,0.0,72040,1
251,RS4933_gt.nii,0.0,,0.0,0.9996867179870605,0.0,0.9994400143623352,1.0,0.00031327857868745923,1.0,0.0005599821452051401,1.0,0.0,0.9991270899772644,0.4998433589935303,0.0,-0.000418844138039276,0.0,-0.0003132820129394531,-0.0005599856376647949,0.0,6445.0,3,0.0,9392,3
252,RS4864_gt.nii,0.0,,0.0,0.9992425441741943,0.0,0.9979972243309021,1.0,0.0007574816700071096,1.0,0.0020027996506541967,1.0,0.0,0.9972427487373352,0.49962127208709717,0.0,-0.0012316995998844504,0.0,-0.0007574558258056641,-0.0020027756690979004,0.0,25874.0,2,0.0,33576,2
253,RS2703_gt.nii,0.0,,0.0,0.9995134472846985,0.0,0.9989237189292908,1.0,0.00048653967678546906,1.0,0.0010762676829472184,1.0,0.0,0.9984382390975952,0.49975672364234924,0.0,-0.0007236344972625375,0.0,-0.00048655271530151367,-0.0010762810707092285,0.0,13455.0,4,0.0,18048,4
254,RS5085_gt.nii,0.0,,0.0,0.9992803931236267,0.0,0.996444046497345,1.0,0.0007196008809842169,1.0,0.003555940231308341,1.0,0.0,0.9957295656204224,0.49964019656181335,0.0,-0.0015996431466192007,0.0,-0.000719606876373291,-0.0035559535026550293,0.0,52317.0,1,0.0,59616,1
255,RS5279_gt.nii,0.0,,0.0,0.9996015429496765,0.0,0.997992217540741,1.0,0.00039848193409852684,1.0,0.0020078059751540422,1.0,0.0,0.9975953102111816,0.49980077147483826,0.0,-0.000894468801561743,0.0,-0.00039845705032348633,-0.002007782459259033,0.0,29143.0,1,0.0,33672,1
256,RS4202_gt.nii,0.0,,0.0,0.9999358057975769,0.0,0.9998745918273926,1.0,6.42022569081746e-05,1.0,0.00012541621981654316,1.0,0.0,0.9998103976249695,0.49996790289878845,0.0,-8.973295916803181e-05,0.0,-6.41942024230957e-05,-0.00012540817260742188,0.0,1463.0,1,0.0,2104,1
257,RS4469_gt.nii,0.0,,0.0,0.999360203742981,0.0,0.9984535574913025,1.0,0.0006397716933861375,1.0,0.0015464170137420297,1.0,0.0,0.9978157877922058,0.4996801018714905,0.0,-0.00099466263782233,0.0,-0.000639796257019043,-0.0015464425086975098,0.0,19360.0,6,0.0,25928,6
258,RS2366_gt.nii,0.0,,0.0,0.9999127388000488,0.0,0.9998102188110352,1.0,8.727776003070176e-05,1.0,0.00018979774904437363,1.0,0.0,0.999722957611084,0.4999563694000244,0.0,-0.00012870556383859366,0.0,-8.726119995117188e-05,-0.00018978118896484375,0.0,2182.0,2,0.0,3184,2
259,PS5317_gt.nii,0.0,,0.0,0.9999254941940308,0.0,0.9998173713684082,1.0,7.45194120099768e-05,1.0,0.0001826422376325354,1.0,0.0,0.999742865562439,0.4999627470970154,0.0,-0.00011666358477668837,0.0,-7.450580596923828e-05,-0.00018262863159179688,0.0,2295.0,1,0.0,3064,1
260,RS5235_gt.nii,0.0,,0.0,0.999047040939331,0.0,0.9947178363800049,1.0,0.0009529812959954143,1.0,0.0052821640856564045,1.0,0.0,0.9937748908996582,0.4995235204696655,0.0,-0.0022436140570789576,0.0,-0.0009529590606689453,-0.005282163619995117,0.0,79951.0,3,0.0,88536,3
261,RS5028_gt.nii,0.0,,0.0,0.9998610019683838,0.0,0.9995688796043396,1.0,0.00013899833720643073,1.0,0.00043112068669870496,1.0,0.0,0.9994300007820129,0.4999305009841919,0.0,-0.00024479595595039427,0.0,-0.00013899803161621094,-0.0004311203956604004,0.0,5721.0,1,0.0,7232,1
262,RS2958_gt.nii,0.0,,0.0,0.9991509318351746,0.0,0.9969809651374817,1.0,0.0008490663603879511,1.0,0.0030190274119377136,1.0,0.0,0.9961370229721069,0.4995754659175873,0.0,-0.00160104816313833,0.0,-0.0008490681648254395,-0.0030190348625183105,0.0,42836.0,4,0.0,50608,4
263,RS5114_gt.nii,0.0,,0.0,0.9989823698997498,0.0,0.9936802983283997,1.0,0.0010176172945648432,1.0,0.006319714244455099,1.0,0.0,0.9926754832267761,0.4994911849498749,0.0,-0.002535951789468527,0.0,-0.0010176301002502441,-0.006319701671600342,0.0,94968.0,2,0.0,105920,2
264,PS4318_gt.nii,0.0,,0.0,0.9991847276687622,0.0,0.9974769353866577,1.0,0.000815301202237606,1.0,0.0025230899918824434,1.0,0.0,0.9966657161712646,0.4995923638343811,0.0,-0.0014342517824843526,0.0,-0.000815272331237793,-0.002523064613342285,0.0,34554.0,6,0.0,42296,6
265,RS4895_gt.nii,0.0,,0.0,0.9996247887611389,0.0,0.9989557862281799,1.0,0.00037518562749028206,1.0,0.0010441879276186228,1.0,0.0,0.9985814094543457,0.49981239438056946,0.0,-0.0006259107613004744,0.0,-0.000375211238861084,-0.0010442137718200684,0.0,13355.0,5,0.0,17512,5
266,PS3038_gt.nii,0.0,,0.0,0.9994239807128906,0.0,0.9984613060951233,1.0,0.0005760110216215253,1.0,0.0015386848244816065,1.0,0.0,0.9978870749473572,0.4997119903564453,0.0,-0.0009414347587153316,0.0,-0.000576019287109375,-0.001538693904876709,0.0,20240.0,2,0.0,25800,2
267,PS5314_gt.nii,0.0,,0.0,0.9993099570274353,0.0,0.9948442578315735,1.0,0.0006900218431837857,1.0,0.005155764985829592,1.0,0.0,0.9941613078117371,0.49965497851371765,0.0,-0.001886157551780343,0.0,-0.0006900429725646973,-0.005155742168426514,0.0,78821.0,1,0.0,86440,1
268,RS5089_gt.nii,0.0,,0.0,0.9995874166488647,0.0,0.999306857585907,1.0,0.000412571185734123,1.0,0.0006931301322765648,1.0,0.0,0.9988948702812195,0.4997937083244324,0.0,-0.0005347574478946626,0.0,-0.0004125833511352539,-0.0006931424140930176,0.0,7773.0,7,0.0,11624,7
269,RS5191_gt.nii,0.0,,0.0,0.9998729228973389,0.0,0.9996666312217712,1.0,0.00012705984408967197,1.0,0.0003333515196572989,1.0,0.0,0.9995396733283997,0.49993646144866943,0.0,-0.00020580473938025534,0.0,-0.0001270771026611328,-0.00033336877822875977,0.0,4425.0,1,0.0,5592,1
270,RS5006_gt.nii,0.0,,0.0,0.9993652701377869,0.0,0.9974868893623352,1.0,0.0006347146118059754,1.0,0.00251309247687459,1.0,0.0,0.9968553781509399,0.49968263506889343,0.0,-0.0012629713164642453,0.0,-0.0006347298622131348,-0.002513110637664795,0.0,35153.0,1,0.0,42136,1
271,PS5239_gt.nii,0.0,,0.0,0.9991307258605957,0.0,0.9952112436294556,1.0,0.0008692608680576086,1.0,0.004788726568222046,1.0,0.0,0.9943503141403198,0.49956536293029785,0.0,-0.0020402581430971622,0.0,-0.0008692741394042969,-0.004788756370544434,0.0,70799.0,1,0.0,80272,1
272,PS5256_gt.nii,0.0,,0.0,0.9993929862976074,0.0,0.9984560012817383,1.0,0.0006069966475479305,1.0,0.0015439807903021574,1.0,0.0,0.9978508949279785,0.4996964931488037,0.0,-0.0009680863586254418,0.0,-0.0006070137023925781,-0.0015439987182617188,0.0,20392.0,2,0.0,25888,2
273,PS5236_gt.nii,0.0,,0.0,0.9987897276878357,0.0,0.9923103451728821,1.0,0.001210269401781261,1.0,0.0076896511018276215,1.0,0.0,0.9911186099052429,0.49939486384391785,0.0,-0.0030506637413054705,0.0,-0.0012102723121643066,-0.00768965482711792,0.0,115555.0,1,0.0,128856,1
274,RS5083_gt.nii,0.0,,0.0,0.9981677532196045,0.0,0.9903981685638428,1.0,0.0018322241958230734,1.0,0.009601850993931293,1.0,0.0,0.9886009097099304,0.49908387660980225,0.0,-0.004194370936602354,0.0,-0.0018322467803955078,-0.009601831436157227,0.0,139754.0,2,0.0,160800,2
275,RS5135_gt.nii,0.0,,0.0,0.9991466999053955,0.0,0.995745837688446,1.0,0.0008532911306247115,1.0,0.004254140891134739,1.0,0.0,0.9948998093605042,0.49957334995269775,0.0,-0.001905261306092143,0.0,-0.0008533000946044922,-0.004254162311553955,0.0,62190.0,2,0.0,71312,2
276,PS5276_gt.nii,0.0,,0.0,0.9995554685592651,0.0,0.9979344010353088,1.0,0.0004445552476681769,1.0,0.002065621316432953,1.0,0.0,0.9974916577339172,0.49977773427963257,0.0,-0.0009582707425579429,0.0,-0.0004445314407348633,-0.002065598964691162,0.0,29341.0,1,0.0,34640,1
277,RS4946_gt.nii,0.0,,0.0,0.9993768334388733,0.0,0.9984889030456543,1.0,0.0006231539300642908,1.0,0.0015110834501683712,1.0,0.0,0.9978676438331604,0.49968841671943665,0.0,-0.0009703801479190588,0.0,-0.000623166561126709,-0.0015110969543457031,0.0,19428.0,4,0.0,25336,4
278,RS4240_gt.nii,0.0,,0.0,0.9999128580093384,0.0,0.9998888969421387,1.0,8.715167496120557e-05,1.0,0.0001111127421609126,1.0,0.0,0.999801754951477,0.4999564290046692,0.0,-9.840559505391866e-05,0.0,-8.71419906616211e-05,-0.00011110305786132812,0.0,1147.0,1,0.0,1864,1
279,RS5379_gt.nii,0.0,,0.0,0.9999006986618042,0.0,0.9997954368591309,1.0,9.932165266945958e-05,1.0,0.00020458345534279943,1.0,0.0,0.9996961355209351,0.4999503493309021,0.0,-0.0001425467198714614,0.0,-9.930133819580078e-05,-0.00020456314086914062,0.0,2603.0,1,0.0,3432,1
280,RS3867_gt.nii,0.0,,0.0,0.9997222423553467,0.0,0.9990007281303406,1.0,0.0002777370682451874,1.0,0.0009992511477321386,1.0,0.0,0.998723566532135,0.49986112117767334,0.0,-0.000526810297742486,0.0,-0.0002777576446533203,-0.0009992718696594238,0.0,13458.0,1,0.0,16760,1
281,RS5064_gt.nii,0.0,,0.0,0.9993738532066345,0.0,0.9976644515991211,1.0,0.0006261180969886482,1.0,0.002335576806217432,1.0,0.0,0.9970412254333496,0.49968692660331726,0.0,-0.0012092753313481808,0.0,-0.0006261467933654785,-0.0023355484008789062,0.0,32753.0,5,0.0,39160,5
282,RS5131_gt.nii,0.0,,0.0,0.99968022108078,0.0,0.9986143708229065,1.0,0.0003198046761099249,1.0,0.0013856544392183423,1.0,0.0,0.9982954263687134,0.49984011054039,0.0,-0.0006656867335550487,0.0,-0.0003197789192199707,-0.0013856291770935059,0.0,19295.0,1,0.0,23240,1
283,PS4273_gt.nii,0.0,,0.0,0.9995027184486389,0.0,0.9987772703170776,1.0,0.0004972932511009276,1.0,0.0012227409752085805,1.0,0.0,0.9982811808586121,0.49975135922431946,0.0,-0.0007797825383022428,0.0,-0.000497281551361084,-0.0012227296829223633,0.0,16537.0,5,0.0,20504,5
284,RS3914_gt.nii,0.0,,0.0,0.9999493360519409,0.0,0.9999575614929199,1.0,5.066609810455702e-05,1.0,4.2440657125553116e-05,1.0,0.0,0.9999068975448608,0.49997466802597046,0.0,-4.637135498342104e-05,0.0,-5.066394805908203e-05,-4.2438507080078125e-05,0.0,360.0,2,0.0,712,2
285,RS5168_gt.nii,0.0,,0.0,0.9986220598220825,0.0,0.99517422914505,1.0,0.001377964741550386,1.0,0.004825772251933813,1.0,0.0,0.9938095211982727,0.49931102991104126,0.0,-0.002578709740191698,0.0,-0.0013779401779174805,-0.004825770854949951,0.0,67670.0,6,0.0,80852,6
286,RS4734_gt.nii,0.0,,0.0,0.9983871579170227,0.0,0.9948633909225464,1.0,0.0016128282295539975,1.0,0.005136625841259956,1.0,0.0,0.9932670593261719,0.49919357895851135,0.0,-0.0028782798908650875,0.0,-0.001612842082977295,-0.005136609077453613,0.0,69261.0,6,0.0,86040,6
287,PS3286_gt.nii,0.0,,0.0,0.9998828768730164,0.0,0.9999058246612549,1.0,0.00011713415733538568,1.0,9.418636909686029e-05,1.0,0.0,0.9997887015342712,0.4999414384365082,0.0,-0.00010503543308004737,0.0,-0.00011712312698364258,-9.417533874511719e-05,0.0,812.0,6,0.0,1580,6
288,RS2687_gt.nii,0.0,,0.0,0.9993563890457153,0.0,0.9978011846542358,1.0,0.0006435946561396122,1.0,0.0021987969521433115,1.0,0.0,0.9971604347229004,0.49967819452285767,0.0,-0.0011895940406247973,0.0,-0.000643610954284668,-0.00219881534576416,0.0,31250.0,2,0.0,36866,2
289,RS4801_gt.nii,0.0,,0.0,0.9998975396156311,0.0,0.999753475189209,1.0,0.00010248564649373293,1.0,0.00024655007291585207,1.0,0.0,0.9996510148048401,0.49994876980781555,0.0,-0.0001589586172485724,0.0,-0.00010246038436889648,-0.0002465248107910156,0.0,3013.0,1,0.0,4136,1
290,RS3915_gt.nii,0.0,,0.0,0.9994287490844727,0.0,0.9989155530929565,1.0,0.0005712740239687264,1.0,0.0010844697244465351,1.0,0.0,0.9983454942703247,0.49971437454223633,0.0,-0.0007871018606238067,0.0,-0.0005712509155273438,-0.001084446907043457,0.0,13070.0,5,0.0,18184,5
291,RS5159_gt.nii,0.0,,0.0,0.9993603825569153,0.0,0.9958851337432861,1.0,0.0006396251264959574,1.0,0.004114864859730005,1.0,0.0,0.9952507615089417,0.49968019127845764,0.0,-0.0016223349375650287,0.0,-0.0006396174430847168,-0.004114866256713867,0.0,61922.0,2,0.0,68992,2
292,PS5254_gt.nii,0.0,,0.0,0.9987115263938904,0.0,0.9936174750328064,1.0,0.0012884612660855055,1.0,0.006382530555129051,1.0,0.0,0.99234539270401,0.4993557631969452,0.0,-0.0028676895890384912,0.0,-0.0012884736061096191,-0.0063825249671936035,0.0,92376.0,1,0.0,106944,1
293,RS5154_gt.nii,0.0,,0.0,0.9995949268341064,0.0,0.9984033703804016,1.0,0.0004050639981869608,1.0,0.0015966197242960334,1.0,0.0,0.9979996085166931,0.4997974634170532,0.0,-0.0008041972178034484,0.0,-0.0004050731658935547,-0.0015966296195983887,0.0,22115.0,1,0.0,26776,1
294,PS5308_gt.nii,0.0,,0.0,0.9997676610946655,0.0,0.9993685483932495,1.0,0.00023236639390233904,1.0,0.0006314790225587785,1.0,0.0,0.9991364479064941,0.49988383054733276,0.0,-0.00038305940688587725,0.0,-0.00023233890533447266,-0.0006314516067504883,0.0,8479.0,1,0.0,10592,1
295,RS4820_gt.nii,0.0,,0.0,0.9997862577438354,0.0,0.9997949004173279,1.0,0.000213726467336528,1.0,0.00020508379384409636,1.0,0.0,0.9995812773704529,0.4998931288719177,0.0,-0.0002093605580739677,0.0,-0.00021374225616455078,-0.00020509958267211914,0.0,1970.0,4,0.0,3440,4
296,PS3348_gt.nii,0.0,,0.0,0.9990441799163818,0.0,0.9960957765579224,1.0,0.0009557930752635002,1.0,0.0039042450953274965,1.0,0.0,0.9951474070549011,0.4995220899581909,0.0,-0.0019317480036988854,0.0,-0.0009558200836181641,-0.0039042234420776367,0.0,53335.0,4,0.0,65440,4
297,RS5071_gt.nii,0.0,,0.0,0.9991676807403564,0.0,0.9949818849563599,1.0,0.0008323201327584684,1.0,0.005018098279833794,1.0,0.0,0.9941579103469849,0.4995838403701782,0.0,-0.002043688902631402,0.0,-0.0008323192596435547,-0.005018115043640137,0.0,75663.0,1,0.0,84120,1
298,PS5273_gt.nii,0.0,,0.0,0.9993695020675659,0.0,0.9984440803527832,1.0,0.0006305247079581022,1.0,0.0015559454914182425,1.0,0.0,0.9978154897689819,0.49968475103378296,0.0,-0.0009904857724905014,0.0,-0.000630497932434082,-0.0015559196472167969,0.0,20684.0,4,0.0,26088,4
299,RS5120_gt.nii,0.0,,0.0,0.9996640086174011,0.0,0.9987331032752991,1.0,0.0003359996771905571,1.0,0.001266904640942812,1.0,0.0,0.998397946357727,0.49983200430870056,0.0,-0.0006524412892758846,0.0,-0.00033599138259887695,-0.0012668967247009277,0.0,17755.0,1,0.0,21248,1


==> figs/adapt/ploras/FLAIR/atlas-real-192-mb-pl_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4854_gt.nii,0.0,,0.0,0.9997348189353943,0.0,0.9995568990707397,1.0,0.0002651793183758855,1.0,0.0004430991830304265,1.0,0.0,0.9992919564247131,0.49986740946769714,0.0,-0.0003427838091738522,0.0,-0.0002651810646057129,-0.0004431009292602539,0.0,4936.0,2,0.0,7432,2
1,RS3833_gt.nii,0.0,,0.0,0.9997653961181641,0.0,0.99956214427948,1.0,0.0002345873654121533,1.0,0.0004378391895443201,1.0,0.0,0.9993277788162231,0.49988269805908203,0.0,-0.00032048640423454344,0.0,-0.0002346038818359375,-0.00043785572052001953,0.0,5195.0,1,0.0,7344,1
2,RS4830_gt.nii,0.0,,0.0,0.9987484812736511,0.0,0.9952505230903625,1.0,0.0012514948612079024,1.0,0.004749491810798645,1.0,0.0,0.994010865688324,0.49937424063682556,0.0,-0.002438024617731571,0.0,-0.001251518726348877,-0.004749476909637451,0.0,64874.0,1,0.0,79584,1
3,RS5107_gt.nii,0.0,,0.0,0.999180793762207,0.0,0.9952835440635681,1.0,0.0008191924425773323,1.0,0.004716427065432072,1.0,0.0,0.994472086429596,0.4995903968811035,0.0,-0.001965619856491685,0.0,-0.0008192062377929688,-0.004716455936431885,0.0,69576.0,2,0.0,79064,2
4,PS3313_gt.nii,0.0,,0.0,0.9993928670883179,0.0,0.9975022673606873,1.0,0.000607158406637609,1.0,0.0024977552238851786,1.0,0.0,0.9968981146812439,0.49969643354415894,0.0,-0.0012314760824665427,0.0,-0.0006071329116821289,-0.002497732639312744,0.0,35508.0,2,0.0,41880,2
5,RS4634_gt.nii,0.0,102.7596664428711,0.0,0.9986808896064758,0.0,0.9952592849731445,1.0,0.0013190972385928035,1.0,0.004740740172564983,1.0,0.0,0.9939526319503784,0.4993404448032379,0.0,-0.0025006993673741817,0.0,-0.00131911039352417,-0.004740715026855469,0.0,66640.0,0,0.0,79432,2
6,RS2234_gt.nii,0.0,,0.0,0.9998710751533508,0.0,0.999668538570404,1.0,0.00012890796642750502,1.0,0.00033144454937428236,1.0,0.0,0.9995397329330444,0.4999355375766754,0.0,-0.000206702301511541,0.0,-0.00012892484664916992,-0.00033146142959594727,0.0,4371.0,1,0.0,5560,1
7,PS5315_gt.nii,0.0,,0.0,0.9995707869529724,0.0,0.9985669851303101,1.0,0.00042923184810206294,1.0,0.0014330330304801464,1.0,0.0,0.998138964176178,0.4997853934764862,0.0,-0.0007842852501198649,0.0,-0.0004292130470275879,-0.0014330148696899414,0.0,19905.0,1,0.0,24032,1
8,RS5183_gt.nii,0.0,,0.0,0.9990906119346619,0.0,0.9928099513053894,1.0,0.0009093640255741775,1.0,0.007190043106675148,1.0,0.0,0.9919136166572571,0.49954530596733093,0.0,-0.002557022962719202,0.0,-0.0009093880653381348,-0.007190048694610596,0.0,109921.0,1,0.0,120520,1
9,PS5366_gt.nii,0.0,,0.0,0.9995100498199463,0.0,0.9976299405097961,1.0,0.000489978410769254,1.0,0.0023700855672359467,1.0,0.0,0.9971422553062439,0.49975502490997314,0.0,-0.0010776319541037083,0.0,-0.0004899501800537109,-0.0023700594902038574,0.0,33985.0,3,0.0,39744,3
10,RS5073_gt.nii,0.0,,0.0,0.9998885989189148,0.0,0.9997305274009705,1.0,0.00011137148248963058,1.0,0.0002694430004339665,1.0,0.0,0.9996192455291748,0.4999442994594574,0.0,-0.00017322893836535513,0.0,-0.00011140108108520508,-0.000269472599029541,0.0,3389.0,1,0.0,4520,1
11,PS5292_gt.nii,0.0,,0.0,0.9996165633201599,0.0,0.9989076256752014,1.0,0.00038343813503161073,1.0,0.0010923754889518023,1.0,0.0,0.9985250234603882,0.49980828166007996,0.0,-0.0006471927626989782,0.0,-0.0003834366798400879,-0.001092374324798584,0.0,14620.0,6,0.0,18320,6
12,PS5293_gt.nii,0.0,,0.0,0.9997497200965881,0.0,0.9991471767425537,1.0,0.000250254845013842,1.0,0.0008527980535291135,1.0,0.0,0.9988973736763,0.49987486004829407,0.0,-0.0004619706014636904,0.0,-0.00025027990341186523,-0.0008528232574462891,0.0,11693.0,1,0.0,14304,1
13,RS5050_gt.nii,0.0,,0.0,0.9997338056564331,0.0,0.9992411732673645,1.0,0.00026621748111210763,1.0,0.0007588497828692198,1.0,0.0,0.9989753365516663,0.49986690282821655,0.0,-0.000449465325800702,0.0,-0.00026619434356689453,-0.000758826732635498,0.0,10248.0,2,0.0,12728,2
14,PS5198_gt.nii,0.0,,0.0,0.9988318085670471,0.0,0.9914231896400452,1.0,0.0011681854957714677,1.0,0.008576789870858192,1.0,0.0,0.990274965763092,0.49941590428352356,0.0,-0.003165324917063117,0.0,-0.0011681914329528809,-0.008576810359954834,0.0,129745.0,1,0.0,143728,1
15,RS2599_gt.nii,0.0,,0.0,0.9987092018127441,0.0,0.992261528968811,1.0,0.0012908204225823283,1.0,0.007738488260656595,1.0,0.0,0.9909905791282654,0.49935460090637207,0.0,-0.00316053768619895,0.0,-0.0012907981872558594,-0.007738471031188965,0.0,118865.0,1,0.0,129664,1
16,RS5087_gt.nii,0.0,,0.0,0.9997884631156921,0.0,0.9994949102401733,1.0,0.00021152448607608676,1.0,0.0005050773615948856,1.0,0.0,0.9992836117744446,0.49989423155784607,0.0,-0.00032685810583643615,0.0,-0.00021153688430786133,-0.0005050897598266602,0.0,6448.0,2,0.0,8472,2
17,RS0446_gt.nii,0.0,142.28492736816406,0.0,0.998551070690155,0.0,0.9892199635505676,1.0,0.0014489098684862256,1.0,0.010780050419270992,1.0,0.0,0.9878020882606506,0.4992755353450775,0.0,-0.003952128812670708,0.0,-0.0014489293098449707,-0.010780036449432373,0.0,164543.0,1,0.0,180600,2
18,PS2224_gt.nii,0.0,,0.0,0.9995282888412476,0.0,0.9973446726799011,1.0,0.0004717114206869155,1.0,0.0026553247589617968,1.0,0.0,0.9968754649162292,0.4997641444206238,0.0,-0.0011191724333912134,0.0,-0.0004717111587524414,-0.002655327320098877,0.0,39253.0,1,0.0,44528,1
19,RS5172_gt.nii,0.0,,0.0,0.999090850353241,0.0,0.9913839101791382,1.0,0.0009091678657568991,1.0,0.008616107515990734,1.0,0.0,0.9904903173446655,0.4995454251766205,0.0,-0.0027988366782665253,0.0,-0.0009091496467590332,-0.008616089820861816,0.0,133869.0,1,0.0,144424,1
20,PS5247_gt.nii,0.0,,0.0,0.999213695526123,0.0,0.9948227405548096,1.0,0.0007863191422075033,1.0,0.0051772561855614185,1.0,0.0,0.9940445423126221,0.4996068477630615,0.0,-0.0020176658872514963,0.0,-0.0007863044738769531,-0.00517725944519043,0.0,77678.0,2,0.0,86792,2
21,RS5106_gt.nii,0.0,,0.0,0.9995573163032532,0.0,0.9964979887008667,1.0,0.00044268358033150434,1.0,0.003502006409689784,1.0,0.0,0.9960584044456482,0.4997786581516266,0.0,-0.001245102728717029,0.0,-0.00044268369674682617,-0.0035020112991333008,0.0,52551.0,1,0.0,58728,1
22,RS5010_gt.nii,0.0,,0.0,0.9995809197425842,0.0,0.9985426664352417,1.0,0.0004190947220195085,1.0,0.0014573474181815982,1.0,0.0,0.9981247782707214,0.4997904598712921,0.0,-0.0007815156131982803,0.0,-0.0004190802574157715,-0.0014573335647583008,0.0,20012.0,2,0.0,24440,2
23,RS3886_gt.nii,0.0,115.16944122314453,0.0,0.9996720552444458,0.0,0.9996041059494019,1.0,0.00032795534934848547,1.0,0.0003959046152886003,1.0,0.0,0.9992763996124268,0.4998360276222229,0.0,-0.00036033184733241796,0.0,-0.0003279447555541992,-0.00039589405059814453,0.0,2764.0,0,0.0,6640,1
24,RS5097_gt.nii,0.0,,0.0,0.9972851872444153,0.0,0.9852295517921448,1.0,0.0027148097287863493,1.0,0.014770438894629478,1.0,0.0,0.9825942516326904,0.49864259362220764,0.0,-0.006332371383905411,0.0,-0.002714812755584717,-0.014770448207855225,0.0,221936.0,2,0.0,247144,2
25,PS4485_gt.nii,0.0,,0.0,0.9995405077934265,0.0,0.9978393912315369,1.0,0.00045947119360789657,1.0,0.0021605861838907003,1.0,0.0,0.9973819255828857,0.49977025389671326,0.0,-0.0009963569464161992,0.0,-0.00045949220657348633,-0.0021606087684631348,0.0,31283.0,1,0.0,36232,1
26,PS3482_gt.nii,0.0,,0.0,0.9998013377189636,0.0,0.9997534155845642,1.0,0.00019865164358634502,1.0,0.0002465737925376743,1.0,0.0,0.9995548725128174,0.4999006688594818,0.0,-0.00022131942387204617,0.0,-0.00019866228103637695,-0.000246584415435791,0.0,2367.0,5,0.0,4136,5
27,RS4258_gt.nii,0.0,,0.0,0.997799277305603,0.0,0.9933469295501709,1.0,0.002200729213654995,1.0,0.006653071381151676,1.0,0.0,0.9911753535270691,0.4988996386528015,0.0,-0.00382643542252481,0.0,-0.0022007226943969727,-0.0066530704498291016,0.0,91271.0,15,0.0,111376,15
28,RS5260_gt.nii,0.0,,0.0,0.9992256760597229,0.0,0.9959924221038818,1.0,0.0007743252790533006,1.0,0.004007569048553705,1.0,0.0,0.9952242970466614,0.49961283802986145,0.0,-0.0017615794204175472,0.0,-0.0007743239402770996,-0.004007577896118164,0.0,59228.0,2,0.0,67184,2
29,RS4656_gt.nii,0.0,,0.0,0.9995594620704651,0.0,0.9975165128707886,1.0,0.00044055868056602776,1.0,0.002483505755662918,1.0,0.0,0.9970781207084656,0.49977973103523254,0.0,-0.001046006684191525,0.0,-0.0004405379295349121,-0.0024834871292114258,0.0,36531.0,1,0.0,41648,1
30,RS3779_gt.nii,0.0,,0.0,0.9999243021011353,0.0,0.9998769760131836,1.0,7.570721209049225e-05,1.0,0.0001230333000421524,1.0,0.0,0.9998012781143188,0.4999621510505676,0.0,-9.651169966673478e-05,0.0,-7.56978988647461e-05,-0.00012302398681640625,0.0,1337.0,1,0.0,2064,1
31,RS4190_gt.nii,0.0,,0.0,0.9997652173042297,0.0,0.9990551471710205,1.0,0.0002347660338273272,1.0,0.0009448360069654882,1.0,0.0,0.9988208413124084,0.49988260865211487,0.0,-0.000470972852781415,0.0,-0.00023478269577026367,-0.0009448528289794922,0.0,13053.0,1,0.0,15848,1
32,PS5309_gt.nii,0.0,,0.0,0.9990358352661133,0.0,0.9936691522598267,1.0,0.0009641833021305501,1.0,0.006330833770334721,1.0,0.0,0.9927171468734741,0.49951791763305664,0.0,-0.0024706446565687656,0.0,-0.0009641647338867188,-0.00633084774017334,0.0,95947.0,1,0.0,106112,1
33,RS4865_gt.nii,0.0,,0.0,0.9989169239997864,0.0,0.9965096116065979,1.0,0.0010830973042175174,1.0,0.0034904005005955696,1.0,0.0,0.995434045791626,0.4994584619998932,0.0,-0.0019443361088633537,0.0,-0.001083076000213623,-0.0034903883934020996,0.0,48096.0,1,0.0,58496,1
34,RS5127_gt.nii,0.0,,0.0,0.999687135219574,0.0,0.998825192451477,1.0,0.00031287461752071977,1.0,0.001174817094579339,1.0,0.0,0.9985130429267883,0.499843567609787,0.0,-0.000606275862082839,0.0,-0.0003128647804260254,-0.0011748075485229492,0.0,16360.0,2,0.0,19704,2
35,RS5109_gt.nii,0.0,,0.0,0.9991580843925476,0.0,0.9937739968299866,1.0,0.0008419077494181693,1.0,0.00622602691873908,1.0,0.0,0.9929425120353699,0.4995790421962738,0.0,-0.0022894847206771374,0.0,-0.0008419156074523926,-0.006226003170013428,0.0,94829.0,1,0.0,104368,1
36,RS4299_gt.nii,0.0,,0.0,0.9998863935470581,0.0,0.9999003410339355,1.0,0.0001136177743319422,1.0,9.96702874545008e-05,1.0,0.0,0.9997867345809937,0.49994319677352905,0.0,-0.00010641576955094934,0.0,-0.00011360645294189453,-9.965896606445312e-05,0.0,847.0,1,0.0,1672,1
37,PS5268_gt.nii,0.0,,0.0,0.9995509386062622,0.0,0.9987181425094604,1.0,0.0004490406718105078,1.0,0.0012818363029509783,1.0,0.0,0.9982702732086182,0.4997754693031311,0.0,-0.0007586808642372489,0.0,-0.00044906139373779297,-0.0012818574905395508,0.0,17497.0,5,0.0,21496,5
38,PS5329_gt.nii,0.0,,0.0,0.9996303915977478,0.0,0.9988556504249573,1.0,0.00036961399018764496,1.0,0.0011443548137322068,1.0,0.0,0.9984868764877319,0.4998151957988739,0.0,-0.0006503610638901591,0.0,-0.00036960840225219727,-0.0011443495750427246,0.0,15853.0,1,0.0,19192,1
39,PS4394_gt.nii,0.0,,0.0,0.9989163279533386,0.0,0.9936622381210327,1.0,0.0010836782166734338,1.0,0.006337791681289673,1.0,0.0,0.9925922155380249,0.4994581639766693,0.0,-0.002620711224153638,0.0,-0.001083672046661377,-0.006337761878967285,0.0,94927.0,3,0.0,106216,3
40,RS5101_gt.nii,0.0,,0.0,0.9996742010116577,0.0,0.9986382126808167,1.0,0.0003258253273088485,1.0,0.0013618131633847952,1.0,0.0,0.9983132481575012,0.49983710050582886,0.0,-0.0006661179941147566,0.0,-0.00032579898834228516,-0.0013617873191833496,0.0,18530.0,1,0.0,22840,1
41,PS4066_gt.nii,0.0,,0.0,0.9999202489852905,0.0,0.999908447265625,1.0,7.97583197709173e-05,1.0,9.156003943644464e-05,1.0,0.0,0.9998286962509155,0.49996012449264526,0.0,-8.545568562112749e-05,0.0,-7.975101470947266e-05,-9.1552734375e-05,0.0,852.0,2,0.0,1536,2
42,RS4515_gt.nii,0.0,,0.0,0.9994490146636963,0.0,0.9974833130836487,1.0,0.0005510003538802266,1.0,0.002516699256375432,1.0,0.0,0.9969350695610046,0.49972450733184814,0.0,-0.0011775832390412688,0.0,-0.0005509853363037109,-0.0025166869163513184,0.0,36687.0,1,0.0,42200,1
43,RS5148_gt.nii,0.0,,0.0,0.9996340274810791,0.0,0.9983199834823608,1.0,0.0003659911162685603,1.0,0.0016800343291833997,1.0,0.0,0.9979552030563354,0.49981701374053955,0.0,-0.0007841413025744259,0.0,-0.00036597251892089844,-0.0016800165176391602,0.0,24469.0,1,0.0,28176,1
44,RS5103_gt.nii,0.0,,0.0,0.9996521472930908,0.0,0.9987053871154785,1.0,0.0003478259895928204,1.0,0.0012945857597514987,1.0,0.0,0.9983584880828857,0.4998260736465454,0.0,-0.000671036948915571,0.0,-0.0003478527069091797,-0.0012946128845214844,0.0,18183.0,1,0.0,21712,1
45,PS5291_gt.nii,0.0,,0.0,0.9990043640136719,0.0,0.9913626313209534,1.0,0.0009956441354006529,1.0,0.00863737054169178,1.0,0.0,0.9903841018676758,0.49950218200683594,0.0,-0.0029325326904654503,0.0,-0.000995635986328125,-0.00863736867904663,0.0,133197.0,1,0.0,144768,1
46,RS5345_gt.nii,0.0,,0.0,0.9996322393417358,0.0,0.9987879395484924,1.0,0.00036778906360268593,1.0,0.0012120885076001287,1.0,0.0,0.9984210133552551,0.4998161196708679,0.0,-0.0006676772609353065,0.0,-0.00036776065826416016,-0.0012120604515075684,0.0,16736.0,4,0.0,20328,4
47,PS5295_gt.nii,0.0,,0.0,0.9997801780700684,0.0,0.9992035031318665,1.0,0.00021981816098559648,1.0,0.0007964930264279246,1.0,0.0,0.9989840388298035,0.4998900890350342,0.0,-0.00041842993232421577,0.0,-0.00021982192993164062,-0.0007964968681335449,0.0,11015.0,1,0.0,13360,1
48,RS4514_gt.nii,0.0,,0.0,0.9998587369918823,0.0,0.9998831748962402,1.0,0.00014127950998954475,1.0,0.00011684160563163459,1.0,0.0,0.9997419118881226,0.49992936849594116,0.0,-0.00012848082405980676,0.0,-0.00014126300811767578,-0.00011682510375976562,0.0,999.0,7,0.0,1960,7
49,RS5082_gt.nii,0.0,,0.0,0.9997090101242065,0.0,0.9990407824516296,1.0,0.0002909708709921688,1.0,0.0009591983398422599,1.0,0.0,0.9987503886222839,0.49985450506210327,0.0,-0.0005282979691401124,0.0,-0.00029098987579345703,-0.0009592175483703613,0.0,13287.0,1,0.0,16088,1
50,PS4290_gt.nii,0.0,,0.0,0.9998520016670227,0.0,0.9996804594993591,1.0,0.0001479860075050965,1.0,0.0003195281606167555,1.0,0.0,0.9995325803756714,0.49992600083351135,0.0,-0.00021745274716522545,0.0,-0.00014799833297729492,-0.00031954050064086914,0.0,4019.0,1,0.0,5360,1
51,PS5298_gt.nii,0.0,138.91903686523438,0.0,0.9997623562812805,0.0,0.9994977712631226,1.0,0.00023764383513480425,1.0,0.0005022287950851023,1.0,0.0,0.9992603659629822,0.49988117814064026,0.0,-0.00034547297400422394,0.0,-0.00023764371871948242,-0.0005022287368774414,0.0,5993.0,3,0.0,8424,4
52,PS5310_gt.nii,0.0,,0.0,0.9997446537017822,0.0,0.9990742206573486,1.0,0.00025534420274198055,1.0,0.0009257770725525916,1.0,0.0,0.9988193511962891,0.4998723268508911,0.0,-0.0004862014320679009,0.0,-0.00025534629821777344,-0.0009257793426513672,0.0,13003.0,3,0.0,15528,3
53,RS2440_gt.nii,0.0,,0.0,0.9998730421066284,0.0,0.9998483657836914,1.0,0.00012697714555542916,1.0,0.00015165346849244088,1.0,0.0,0.9997214078903198,0.4999365210533142,0.0,-0.0001387678785249591,0.0,-0.00012695789337158203,-0.00015163421630859375,0.0,1532.0,2,0.0,2544,2
54,RS5062_gt.nii,0.0,,0.0,0.9996185898780823,0.0,0.9992815852165222,1.0,0.0003813859657384455,1.0,0.0007183905690908432,1.0,0.0,0.9989007711410522,0.49980929493904114,0.0,-0.000523434835486114,0.0,-0.0003814101219177246,-0.0007184147834777832,0.0,8311.0,5,0.0,12048,5
55,RS3623_gt.nii,0.0,,0.0,0.9995801448822021,0.0,0.9994494915008545,1.0,0.00041984772542491555,1.0,0.0005505011067725718,1.0,0.0,0.9990301132202148,0.4997900724411011,0.0,-0.0004807563091162592,0.0,-0.00041985511779785156,-0.0005505084991455078,0.0,5487.0,9,0.0,9232,9
56,PS4205_gt.nii,0.0,,0.0,0.9999246597290039,0.0,0.9998512268066406,1.0,7.53514832467772e-05,1.0,0.00014878439833410084,1.0,0.0,0.9997758865356445,0.49996232986450195,0.0,-0.00010588259465293959,0.0,-7.534027099609375e-05,-0.000148773193359375,0.0,1140.0,3,0.0,2496,3
57,PS3620_gt.nii,0.0,,0.0,0.9995819926261902,0.0,0.9982096552848816,1.0,0.0004179805109743029,1.0,0.0017903167754411697,1.0,0.0,0.9977931976318359,0.4997909963130951,0.0,-0.0008650535601191223,0.0,-0.00041800737380981445,-0.0017903447151184082,0.0,25685.0,1,0.0,30024,1
58,RS4832_gt.nii,0.0,,0.0,0.9993253946304321,0.0,0.9989287853240967,1.0,0.0006746122962795198,1.0,0.0010712213115766644,1.0,0.0,0.9982556104660034,0.49966269731521606,0.0,-0.0008500935509800911,0.0,-0.0006746053695678711,-0.0010712146759033203,0.0,11750.0,9,0.0,17960,9
59,RS4925_gt.nii,0.0,,0.0,0.9985498785972595,0.0,0.9907231330871582,1.0,0.0014501437544822693,1.0,0.009276843629777431,1.0,0.0,0.9892997741699219,0.49927493929862976,0.0,-0.003667800221592188,0.0,-0.0014501214027404785,-0.009276866912841797,0.0,139511.0,4,0.0,155416,4
60,RS5223_gt.nii,0.0,,0.0,0.9992811679840088,0.0,0.9973965287208557,1.0,0.0007188544841483235,1.0,0.002603490138426423,1.0,0.0,0.9966813921928406,0.4996405839920044,0.0,-0.0013680389383807778,0.0,-0.0007188320159912109,-0.002603471279144287,0.0,36347.0,3,0.0,43648,3
61,RS4068_gt.nii,0.0,,0.0,0.9999338388442993,0.0,0.9999408721923828,1.0,6.616507016588002e-05,1.0,5.9131718444405124e-05,1.0,0.0,0.9998747110366821,0.49996691942214966,0.0,-6.254961772356182e-05,0.0,-6.61611557006836e-05,-5.91278076171875e-05,0.0,594.0,2,0.0,992,2
62,RS4751_gt.nii,0.0,,0.0,0.9997352957725525,0.0,0.9995869398117065,1.0,0.0002646943321451545,1.0,0.0004130502638872713,1.0,0.0,0.9993224740028381,0.49986764788627625,0.0,-0.0003306540020275861,0.0,-0.00026470422744750977,-0.00041306018829345703,0.0,4871.0,3,0.0,6928,3
63,RS3918_gt.nii,0.0,,0.0,0.9999866485595703,0.0,0.9999890327453613,1.0,1.3351586858334485e-05,1.0,1.096740106731886e-05,1.0,0.0,0.9999756813049316,0.49999332427978516,0.0,-1.2100917956558987e-05,0.0,-1.33514404296875e-05,-1.0967254638671875e-05,0.0,85.0,1,0.0,184,1
64,RS4077_gt.nii,0.0,,0.0,0.9984426498413086,0.0,0.995194137096405,1.0,0.001557372510433197,1.0,0.0048058610409498215,1.0,0.0,0.9936516880989075,0.4992213249206543,0.0,-0.002735784277319908,0.0,-0.0015573501586914062,-0.004805862903594971,0.0,67076.0,6,0.0,80504,6
65,RS5224_gt.nii,0.0,,0.0,0.999794065952301,0.0,0.9995741248130798,1.0,0.00020596214744728059,1.0,0.00042590327211655676,1.0,0.0,0.9993683099746704,0.4998970329761505,0.0,-0.0002961755672004074,0.0,-0.0002059340476989746,-0.000425875186920166,0.0,5262.0,2,0.0,7144,2
66,RS3360_gt.nii,0.0,,0.0,0.9999567866325378,0.0,0.9999384880065918,1.0,4.321602682466619e-05,1.0,6.15146491327323e-05,1.0,0.0,0.9998952746391296,0.4999783933162689,0.0,-5.155985491001047e-05,0.0,-4.32133674621582e-05,-6.151199340820312e-05,0.0,628.0,2,0.0,1032,2
67,RS4856_gt.nii,0.0,,0.0,0.9995951056480408,0.0,0.9990726709365845,1.0,0.00040491207619197667,1.0,0.0009273465839214623,1.0,0.0,0.9986684918403625,0.4997975528240204,0.0,-0.0006127755041234195,0.0,-0.0004048943519592285,-0.0009273290634155273,0.0,11569.0,1,0.0,15552,1
68,PS5264_gt.nii,0.0,,0.0,0.9999315142631531,0.0,0.999913215637207,1.0,6.849168130429462e-05,1.0,8.679030725033954e-05,1.0,0.0,0.9998447299003601,0.49996575713157654,0.0,-7.710001955274493e-05,0.0,-6.848573684692383e-05,-8.678436279296875e-05,0.0,778.0,2,0.0,1456,2
69,RS3239_gt.nii,0.0,,0.0,0.9990957379341125,0.0,0.998569130897522,1.0,0.0009042434394359589,1.0,0.001430849777534604,1.0,0.0,0.9976674914360046,0.4995478689670563,0.0,-0.001137469313107431,0.0,-0.0009042620658874512,-0.0014308691024780273,0.0,15897.0,13,0.0,23984,13
70,RS4257_gt.nii,0.0,78.62569427490234,0.0,0.9995371103286743,0.0,0.998394250869751,1.0,0.00046291740727610886,1.0,0.0016057760221883655,1.0,0.0,0.9979327917098999,0.49976855516433716,0.0,-0.000862172688357532,0.0,-0.0004628896713256836,-0.0016057491302490234,0.0,22526.0,0,0.0,26928,1
71,RS5021_gt.nii,0.0,,0.0,0.9982683062553406,0.0,0.9885991215705872,1.0,0.001731673488393426,1.0,0.011400905437767506,1.0,0.0,0.9869066476821899,0.4991341531276703,0.0,-0.0044432696886360645,0.0,-0.0017316937446594238,-0.011400878429412842,0.0,172892.0,1,0.0,190948,1
72,RS5209_gt.nii,0.0,,0.0,0.9999744296073914,0.0,0.9999690055847168,1.0,2.5571185688022524e-05,1.0,3.099520836258307e-05,1.0,0.0,0.9999434351921082,0.4999872148036957,0.0,-2.815287371049635e-05,0.0,-2.5570392608642578e-05,-3.0994415283203125e-05,0.0,289.0,1,0.0,520,1
73,RS4815_gt.nii,0.0,,0.0,0.9984772801399231,0.0,0.9898533225059509,1.0,0.0015227093826979399,1.0,0.010146653279662132,1.0,0.0,0.9883613586425781,0.49923864006996155,0.0,-0.00393070001155138,0.0,-0.0015227198600769043,-0.010146677494049072,0.0,153962.0,1,0.0,169976,1
74,PS5270_gt.nii,0.0,,0.0,0.9986986517906189,0.0,0.9884414076805115,1.0,0.0013013503048568964,1.0,0.01155861932784319,1.0,0.0,0.9871699213981628,0.49934932589530945,0.0,-0.0038783776108175516,0.0,-0.0013013482093811035,-0.011558592319488525,0.0,178551.0,1,0.0,193672,1
75,PS4471_gt.nii,0.0,,0.0,0.998912513256073,0.0,0.9965664148330688,1.0,0.0010874614818021655,1.0,0.0034336107783019543,1.0,0.0,0.9954863786697388,0.4994562566280365,0.0,-0.0019323352025821805,0.0,-0.001087486743927002,-0.0034335851669311523,0.0,47983.0,5,0.0,57544,5
76,RS4646_gt.nii,0.0,,0.0,0.9999544024467468,0.0,0.9999346733093262,1.0,4.5600532757816836e-05,1.0,6.532966654049233e-05,1.0,0.0,0.999889075756073,0.4999772012233734,0.0,-5.458083614939824e-05,0.0,-4.559755325317383e-05,-6.532669067382812e-05,0.0,659.0,1,0.0,1096,1
77,RS4800_gt.nii,0.0,85.10552215576172,0.0,0.999676525592804,0.0,0.9992742538452148,1.0,0.00032347068190574646,1.0,0.000725742313079536,1.0,0.0,0.998951256275177,0.499838262796402,0.0,-0.0004845166113227606,0.0,-0.0003234744071960449,-0.0007257461547851562,0.0,9324.0,2,0.0,12172,3
78,PS5272_gt.nii,0.0,,0.0,0.9982489943504333,0.0,0.9925937652587891,1.0,0.001751017291098833,1.0,0.007406232878565788,1.0,0.0,0.9908685684204102,0.4991244971752167,0.0,-0.0036011722404509783,0.0,-0.0017510056495666504,-0.0074062347412109375,0.0,108429.0,5,0.0,124040,5
79,PS1513_gt.nii,0.0,,0.0,0.9976701736450195,0.0,0.9904502630233765,1.0,0.0023298515006899834,1.0,0.009549721144139767,1.0,0.0,0.9881646633148193,0.49883508682250977,0.0,-0.004716929979622364,0.0,-0.0023298263549804688,-0.009549736976623535,0.0,137041.0,2,0.0,159848,2
80,RS4948_gt.nii,0.0,,0.0,0.9994232654571533,0.0,0.9978644251823425,1.0,0.0005767137627117336,1.0,0.0021355520002543926,1.0,0.0,0.9972901940345764,0.49971163272857666,0.0,-0.0011097757378593087,0.0,-0.0005767345428466797,-0.0021355748176574707,0.0,29857.0,1,0.0,35808,1
81,RS4961_gt.nii,0.0,,0.0,0.999557375907898,0.0,0.9984801411628723,1.0,0.0004426409141160548,1.0,0.0015198749024420977,1.0,0.0,0.9980388283729553,0.499778687953949,0.0,-0.0008202187600545585,0.0,-0.0004426240921020508,-0.0015198588371276855,0.0,20577.0,3,0.0,25488,3
82,RS5149_gt.nii,0.0,,0.0,0.9998387098312378,0.0,0.9997543692588806,1.0,0.00016127017443068326,1.0,0.000245610746787861,1.0,0.0,0.999593198299408,0.4999193549156189,0.0,-0.0001990218152059242,0.0,-0.00016129016876220703,-0.00024563074111938477,0.0,2707.0,3,0.0,4120,3
83,PS4245_gt.nii,0.0,,0.0,0.9998971819877625,0.0,0.999781608581543,1.0,0.00010284047311870381,1.0,0.00021841387206222862,1.0,0.0,0.9996787905693054,0.4999485909938812,0.0,-0.0001498725760029629,0.0,-0.00010281801223754883,-0.00021839141845703125,0.0,2741.0,1,0.0,3664,1
84,RS4808_gt.nii,0.0,,0.0,0.9998348355293274,0.0,0.999635636806488,1.0,0.00016516503819730133,1.0,0.00036436374648474157,1.0,0.0,0.999470591545105,0.4999174177646637,0.0,-0.00024531641975045204,0.0,-0.00016516447067260742,-0.0003643631935119629,0.0,4396.0,2,0.0,6112,2
85,RS4264_gt.nii,0.0,,0.0,0.9991000890731812,0.0,0.9988755583763123,1.0,0.000899908656720072,1.0,0.001124439062550664,1.0,0.0,0.9979776740074158,0.4995500445365906,0.0,-0.0010059287305921316,0.0,-0.0008999109268188477,-0.0011244416236877441,0.0,11630.0,10,0.0,18848,10
86,RS4917_gt.nii,0.0,,0.0,0.9986616373062134,0.0,0.9892612099647522,1.0,0.0013383511686697602,1.0,0.010738763026893139,1.0,0.0,0.9879514575004578,0.4993308186531067,0.0,-0.00379107310436666,0.0,-0.001338362693786621,-0.010738790035247803,0.0,164841.0,1,0.0,179928,1
87,RS4448_gt.nii,0.0,,0.0,0.9994412660598755,0.0,0.9979632496833801,1.0,0.0005587388295680285,1.0,0.002036753576248884,1.0,0.0,0.9974067807197571,0.49972063302993774,0.0,-0.0010667771566659212,0.0,-0.0005587339401245117,-0.002036750316619873,0.0,28645.0,5,0.0,34152,5
88,PS5364_gt.nii,0.0,,0.0,0.9996092915534973,0.0,0.9980012774467468,1.0,0.000390714209061116,1.0,0.0019987269770354033,1.0,0.0,0.9976121187210083,0.49980464577674866,0.0,-0.0008837030618451536,0.0,-0.00039070844650268555,-0.001998722553253174,0.0,29137.0,1,0.0,33520,1
89,RS4716_gt.nii,0.0,,0.0,0.9999573230743408,0.0,0.9999294281005859,1.0,4.267993790563196e-05,1.0,7.057491166051477e-05,1.0,0.0,0.9998867511749268,0.4999786615371704,0.0,-5.488289752975106e-05,0.0,-4.267692565917969e-05,-7.05718994140625e-05,0.0,769.0,1,0.0,1184,1
90,PS1557_gt.nii,0.0,,0.0,0.9999156594276428,0.0,0.9998898506164551,1.0,8.434986375505105e-05,1.0,0.00011015867494279519,1.0,0.0,0.9998055100440979,0.4999578297138214,0.0,-9.6394338470418e-05,0.0,-8.434057235717773e-05,-0.00011014938354492188,0.0,1120.0,2,0.0,1848,2
91,RS5105_gt.nii,0.0,,0.0,0.9991343021392822,0.0,0.9956560730934143,1.0,0.0008657000726088881,1.0,0.004343916196376085,1.0,0.0,0.9947978854179382,0.4995671510696411,0.0,-0.001939208130352199,0.0,-0.0008656978607177734,-0.004343926906585693,0.0,63335.0,2,0.0,72816,2
92,PS5269_gt.nii,0.0,,0.0,0.9996324181556702,0.0,0.9985851645469666,1.0,0.00036756525514647365,1.0,0.0014148183399811387,1.0,0.0,0.9982186555862427,0.4998162090778351,0.0,-0.0007211366319097579,0.0,-0.000367581844329834,-0.0014148354530334473,0.0,20012.0,2,0.0,23728,2
93,PS5297_gt.nii,0.0,,0.0,0.9988234639167786,0.0,0.9929741621017456,1.0,0.0011765073286369443,1.0,0.007025820203125477,1.0,0.0,0.991814136505127,0.4994117319583893,0.0,-0.002875052858144045,0.0,-0.0011765360832214355,-0.0070258378982543945,0.0,105332.0,2,0.0,117736,2
94,RS5119_gt.nii,0.0,,0.0,0.9998995661735535,0.0,0.9999189376831055,1.0,0.00010044196824310347,1.0,8.107045869110152e-05,1.0,0.0,0.9998185038566589,0.49994978308677673,0.0,-9.02378887985833e-05,0.0,-0.0001004338264465332,-8.106231689453125e-05,0.0,630.0,6,0.0,1360,6
95,RS4602_gt.nii,0.0,,0.0,0.9990230202674866,0.0,0.9965682029724121,1.0,0.0009769914904609323,1.0,0.0034318005200475454,1.0,0.0,0.9955978989601135,0.4995115101337433,0.0,-0.0018310761079192162,0.0,-0.0009769797325134277,-0.0034317970275878906,0.0,49943.0,3,0.0,57520,3
96,RS4879_gt.nii,0.0,,0.0,0.9999774694442749,0.0,0.9999823570251465,1.0,2.2530954083777033e-05,1.0,1.7643373212195e-05,1.0,0.0,0.9999598264694214,0.49998873472213745,0.0,-1.9937955585191958e-05,0.0,-2.2530555725097656e-05,-1.7642974853515625e-05,0.0,125.0,1,0.0,296,1
97,RS4093_gt.nii,0.0,,0.0,0.999911904335022,0.0,0.9999279975891113,1.0,8.810200961306691e-05,1.0,7.200875552371144e-05,1.0,0.0,0.9998399019241333,0.499955952167511,0.0,-7.964995165821165e-05,0.0,-8.809566497802734e-05,-7.200241088867188e-05,0.0,614.0,4,0.0,1208,4
98,PS4344_gt.nii,0.0,,0.0,0.9990852475166321,0.0,0.9944502711296082,1.0,0.0009147581295110285,1.0,0.005549711175262928,1.0,0.0,0.993545651435852,0.49954262375831604,0.0,-0.0022531405556946993,0.0,-0.0009147524833679199,-0.005549728870391846,0.0,84067.0,1,0.0,93024,1
99,RS5319_gt.nii,0.0,,0.0,0.9991964101791382,0.0,0.9978691935539246,1.0,0.0008035721257328987,1.0,0.0021307864226400852,1.0,0.0,0.9970690608024597,0.4995982050895691,0.0,-0.0013085261452943087,0.0,-0.0008035898208618164,-0.0021308064460754395,0.0,28429.0,4,0.0,35720,4
100,RS3939_gt.nii,0.0,,0.0,0.9995249509811401,0.0,0.9993278384208679,1.0,0.0004750701773446053,1.0,0.0006721826503053308,1.0,0.0,0.9988533854484558,0.49976247549057007,0.0,-0.0005650963867083192,0.0,-0.0004750490188598633,-0.0006721615791320801,0.0,6925.0,7,0.0,11272,7
101,RS4688_gt.nii,0.0,,0.0,0.9999856352806091,0.0,0.9999682903289795,1.0,1.4365175047714729e-05,1.0,3.17101257678587e-05,1.0,0.0,0.9999539256095886,0.49999281764030457,0.0,-2.134295027644839e-05,0.0,-1.436471939086914e-05,-3.170967102050781e-05,0.0,371.0,1,0.0,532,1
102,RS2723_gt.nii,0.0,,0.0,0.9997274279594421,0.0,0.9986501932144165,1.0,0.00027258225600235164,1.0,0.0013498165644705296,1.0,0.0,0.998378336429596,0.49986371397972107,0.0,-0.0006065773777663708,0.0,-0.00027257204055786133,-0.001349806785583496,0.0,18999.0,1,0.0,22640,1
103,RS4880_gt.nii,0.0,,0.0,0.9989277720451355,0.0,0.9980032444000244,1.0,0.0010722208535298705,1.0,0.0019967465195804834,1.0,0.0,0.9969353079795837,0.49946388602256775,0.0,-0.0014631996164098382,0.0,-0.001072227954864502,-0.001996755599975586,0.0,22636.0,1,0.0,33464,1
104,RS5228_gt.nii,0.0,,0.0,0.9989252090454102,0.0,0.9910125136375427,1.0,0.0010747843189164996,1.0,0.00898746307939291,1.0,0.0,0.9899569749832153,0.4994626045227051,0.0,-0.0031079871114343405,0.0,-0.0010747909545898438,-0.008987486362457275,0.0,138605.0,1,0.0,150624,1
105,RS3284_gt.nii,0.0,,0.0,0.9991479516029358,0.0,0.9976887106895447,1.0,0.00085204909555614,1.0,0.0023112872149795294,1.0,0.0,0.9968405961990356,0.4995739758014679,0.0,-0.001403328264132142,0.0,-0.000852048397064209,-0.0023112893104553223,0.0,31837.0,1,0.0,38744,1
106,RS2895_gt.nii,0.0,,0.0,0.9987706542015076,0.0,0.9933094382286072,1.0,0.0012293352046981454,1.0,0.006690565962344408,1.0,0.0,0.992096483707428,0.4993853271007538,0.0,-0.0028679172974079847,0.0,-0.0012293457984924316,-0.006690561771392822,0.0,99113.0,2,0.0,112112,2
107,PS4413_gt.nii,0.0,,0.0,0.9993059039115906,0.0,0.9984415769577026,1.0,0.0006941041792742908,1.0,0.0015584301436319947,1.0,0.0,0.9977496266365051,0.4996529519557953,0.0,-0.0010400543687865138,0.0,-0.0006940960884094238,-0.0015584230422973633,0.0,19935.0,5,0.0,26128,5
108,RS4977_gt.nii,0.0,,0.0,0.9995231032371521,0.0,0.9988526701927185,1.0,0.0004769072402268648,1.0,0.001147339935414493,1.0,0.0,0.9983768463134766,0.49976155161857605,0.0,-0.0007397125591523945,0.0,-0.0004768967628479004,-0.0011473298072814941,0.0,14706.0,4,0.0,19240,4
109,RS5057_gt.nii,0.0,,0.0,0.9990571737289429,0.0,0.9962871670722961,1.0,0.0009428067714907229,1.0,0.0037128038238734007,1.0,0.0,0.9953513741493225,0.49952858686447144,0.0,-0.0018709506839513779,0.0,-0.0009428262710571289,-0.0037128329277038574,0.0,52856.0,6,0.0,62232,6
110,RS4863_gt.nii,0.0,,0.0,0.9984320998191833,0.0,0.9962471723556519,1.0,0.0015678741037845612,1.0,0.0037528483662754297,1.0,0.0,0.994691014289856,0.4992160499095917,0.0,-0.0024256946053355932,0.0,-0.0015679001808166504,-0.0037528276443481445,0.0,47482.0,9,0.0,62864,9
111,PS5351_gt.nii,0.0,,0.0,0.9998742938041687,0.0,0.9997305274009705,1.0,0.00012568045349325985,1.0,0.0002694468421395868,1.0,0.0,0.9996049404144287,0.49993714690208435,0.0,-0.0001840222830651328,0.0,-0.00012570619583129883,-0.000269472599029541,0.0,3344.0,2,0.0,4520,2
112,RS5007_gt.nii,0.0,,0.0,0.9999500513076782,0.0,0.9999489784240723,1.0,4.9951242544921115e-05,1.0,5.1024126150878146e-05,1.0,0.0,0.9998990297317505,0.4999750256538391,0.0,-5.048483217251487e-05,0.0,-4.9948692321777344e-05,-5.1021575927734375e-05,0.0,458.0,2,0.0,856,2
113,RS5012_gt.nii,0.0,,0.0,0.9997156262397766,0.0,0.9987689256668091,1.0,0.00028436610591597855,1.0,0.001231066300533712,1.0,0.0,0.998485267162323,0.4998578131198883,0.0,-0.0005916701047681272,0.0,-0.00028437376022338867,-0.001231074333190918,0.0,17318.0,2,0.0,20648,2
114,RS4974_gt.nii,0.0,,0.0,0.9996567368507385,0.0,0.9991089701652527,1.0,0.0003432708908803761,1.0,0.0008910374017432332,1.0,0.0,0.998766303062439,0.49982836842536926,0.0,-0.0005530525813810527,0.0,-0.0003432631492614746,-0.0008910298347473145,0.0,11875.0,1,0.0,14944,1
115,PS4305_gt.nii,0.0,,0.0,0.9993701577186584,0.0,0.9976133704185486,1.0,0.0006298544467426836,1.0,0.002386639127507806,1.0,0.0,0.9969865083694458,0.4996850788593292,0.0,-0.001226064981892705,0.0,-0.0006298422813415527,-0.002386629581451416,0.0,34092.0,2,0.0,40016,2
116,RS4459_gt.nii,0.0,,0.0,0.999909520149231,0.0,0.9998769760131836,1.0,9.049098298419267e-05,1.0,0.00012303511903155595,1.0,0.0,0.9997864961624146,0.4999547600746155,0.0,-0.00010551572631811723,0.0,-9.047985076904297e-05,-0.00012302398681640625,0.0,1259.0,2,0.0,2064,2
117,RS4898_gt.nii,0.0,,0.0,0.9995807409286499,0.0,0.9994533061981201,1.0,0.0004192497581243515,1.0,0.0005466844304464757,1.0,0.0,0.9990345239639282,0.49979037046432495,0.0,-0.00047874555457383394,0.0,-0.00041925907135009766,-0.0005466938018798828,0.0,5514.0,9,0.0,9168,9
118,RS5033_gt.nii,0.0,,0.0,0.999657928943634,0.0,0.9993512630462646,1.0,0.00034205446718260646,1.0,0.0006487203063443303,1.0,0.0,0.9990096688270569,0.499828964471817,0.0,-0.0004710601642727852,0.0,-0.0003420710563659668,-0.0006487369537353516,0.0,7638.0,3,0.0,10880,3
119,PS4183_gt.nii,0.0,,0.0,0.9985767006874084,0.0,0.9943686723709106,1.0,0.0014233160763978958,1.0,0.005631310865283012,1.0,0.0,0.9929613471031189,0.4992883503437042,0.0,-0.002831101417541504,0.0,-0.0014232993125915527,-0.0056313276290893555,0.0,81689.0,3,0.0,94344,3
120,PS5356_gt.nii,0.0,,0.0,0.9987018704414368,0.0,0.9916909337043762,1.0,0.0012981133768334985,1.0,0.008309093303978443,1.0,0.0,0.9904142618179321,0.4993509352207184,0.0,-0.003284226870164275,0.0,-0.0012981295585632324,-0.00830906629562378,0.0,123969.0,1,0.0,139224,1
121,PS3544_gt.nii,0.0,,0.0,0.9995632767677307,0.0,0.9994027614593506,1.0,0.0004367455549072474,1.0,0.0005972608341835439,1.0,0.0,0.9989665150642395,0.49978163838386536,0.0,-0.0005107357865199447,0.0,-0.0004367232322692871,-0.0005972385406494141,0.0,6691.0,3,0.0,10016,3
122,RS4114_gt.nii,0.0,,0.0,0.9997530579566956,0.0,0.9997348189353943,1.0,0.0002469479222781956,1.0,0.00026518694357946515,1.0,0.0,0.9994879961013794,0.4998765289783478,0.0,-0.0002559049753472209,0.0,-0.00024694204330444336,-0.0002651810646057129,0.0,2575.0,7,0.0,4448,7
123,RS4142_gt.nii,0.0,,0.0,0.9999434947967529,0.0,0.9999508857727051,1.0,5.6507979024900123e-05,1.0,4.9117003072751686e-05,1.0,0.0,0.999894380569458,0.49997174739837646,0.0,-5.268303721095435e-05,0.0,-5.650520324707031e-05,-4.9114227294921875e-05,0.0,433.0,1,0.0,824,1
124,RS5009_gt.nii,0.0,,0.0,0.9998834729194641,0.0,0.9998888969421387,1.0,0.00011654003174044192,1.0,0.00011111600906588137,1.0,0.0,0.9997723698616028,0.49994173645973206,0.0,-0.00011379570059943944,0.0,-0.00011652708053588867,-0.00011110305786132812,0.0,1044.0,2,0.0,1864,2
125,RS5204_gt.nii,0.0,,0.0,0.9999589920043945,0.0,0.9999332427978516,1.0,4.101073500351049e-05,1.0,6.675993790850043e-05,1.0,0.0,0.9998922348022461,0.49997949600219727,0.0,-5.2324699936434627e-05,0.0,-4.100799560546875e-05,-6.67572021484375e-05,0.0,723.0,1,0.0,1120,1
126,PS3801_gt.nii,0.0,,0.0,0.9995467662811279,0.0,0.9986604452133179,1.0,0.0004532445454970002,1.0,0.0013395650312304497,1.0,0.0,0.9982084035873413,0.49977338314056396,0.0,-0.0007791986572556198,0.0,-0.0004532337188720703,-0.001339554786682129,0.0,17806.0,1,0.0,22464,1
127,RS4872_gt.nii,0.0,,0.0,0.9993801712989807,0.0,0.9985538125038147,1.0,0.0006198304472491145,1.0,0.0014461885439231992,1.0,0.0,0.9979357719421387,0.49969008564949036,0.0,-0.0009467796771787107,0.0,-0.0006198287010192871,-0.0014461874961853027,0.0,18878.0,2,0.0,24248,2
128,RS5133_gt.nii,0.0,,0.0,0.9997959136962891,0.0,0.9993451833724976,1.0,0.0002041007246589288,1.0,0.000654831004794687,1.0,0.0,0.9991413354873657,0.49989795684814453,0.0,-0.00036558372084982693,0.0,-0.0002040863037109375,-0.0006548166275024414,0.0,9024.0,2,0.0,10984,2
129,RS5195_gt.nii,0.0,,0.0,0.9993918538093567,0.0,0.9981931447982788,1.0,0.0006081715109758079,1.0,0.0018068791832774878,1.0,0.0,0.9975871443748474,0.49969592690467834,0.0,-0.0010482807410880923,0.0,-0.0006081461906433105,-0.0018068552017211914,0.0,24423.0,2,0.0,30296,2
130,RS5156_gt.nii,0.0,,0.0,0.9997046589851379,0.0,0.9986806511878967,1.0,0.0002953132789116353,1.0,0.0013193206395953894,1.0,0.0,0.9983861446380615,0.49985232949256897,0.0,-0.0006241898518055677,0.0,-0.00029534101486206055,-0.0013193488121032715,0.0,18915.0,1,0.0,22128,1
131,RS3975_gt.nii,0.0,,0.0,0.9994016885757446,0.0,0.998864471912384,1.0,0.0005983348237350583,1.0,0.0011355511378496885,1.0,0.0,0.9982674717903137,0.4997008442878723,0.0,-0.000824281363748014,0.0,-0.0005983114242553711,-0.0011355280876159668,0.0,13620.0,4,0.0,19040,4
132,RS5020_gt.nii,0.0,,0.0,0.9990394115447998,0.0,0.996061384677887,1.0,0.0009606132516637444,1.0,0.003938628826290369,1.0,0.0,0.9951083064079285,0.4995197057723999,0.0,-0.0019451219122856855,0.0,-0.0009605884552001953,-0.003938615322113037,0.0,57425.0,1,0.0,66016,1
133,PS1583_gt.nii,0.0,,0.0,0.9996381998062134,0.0,0.9989887475967407,1.0,0.0003618083137553185,1.0,0.0010112603195011616,1.0,0.0,0.9986276626586914,0.4998190999031067,0.0,-0.000604882137849927,0.0,-0.0003618001937866211,-0.0010112524032592773,0.0,13588.0,2,0.0,16960,2
134,PS4323_gt.nii,0.0,,0.0,0.9998934268951416,0.0,0.999687135219574,1.0,0.00010654683137545362,1.0,0.00031283849966712296,1.0,0.0,0.9995806813240051,0.4999467134475708,0.0,-0.00018257040937896818,0.0,-0.00010657310485839844,-0.0003128647804260254,0.0,4159.0,1,0.0,5248,1
135,RS5160_gt.nii,0.0,,0.0,0.9989919662475586,0.0,0.9931600689888,1.0,0.0010080074425786734,1.0,0.0068399240262806416,1.0,0.0,0.9921658039093018,0.4994959831237793,0.0,-0.002625775057822466,0.0,-0.0010080337524414062,-0.006839931011199951,0.0,104453.0,1,0.0,114640,1
136,PS4484_gt.nii,,,,1.0,,1.0,,0.0,,0.0,,,1.0,,,,,,,1.0,0.0,0,1.0,0,0
137,RS4457_gt.nii,0.0,,0.0,0.9999500513076782,0.0,0.9999446868896484,1.0,4.9951453547691926e-05,1.0,5.531587157747708e-05,1.0,0.0,0.9998947381973267,0.4999750256538391,0.0,-5.2565275836968794e-05,0.0,-4.9948692321777344e-05,-5.53131103515625e-05,0.0,553.0,1,0.0,928,1
138,RS2437_gt.nii,0.0,,0.0,0.9989671111106873,0.0,0.9947255253791809,1.0,0.0010329072829335928,1.0,0.005274469964206219,1.0,0.0,0.9937034845352173,0.49948355555534363,0.0,-0.0023341034539043903,0.0,-0.0010328888893127441,-0.005274474620819092,0.0,74671.0,4,0.0,88400,4
139,PS2501_gt.nii,0.0,,0.0,0.997692883014679,0.0,0.9660072922706604,1.0,0.002307106042280793,1.0,0.0339927151799202,1.0,0.0,0.963854193687439,0.4988464415073395,0.0,-0.00885577779263258,0.0,-0.002307116985321045,-0.0339927077293396,0.0,536707.0,1,0.0,569032,1
140,RS5003_gt.nii,0.0,,0.0,0.9990910887718201,0.0,0.9922377467155457,1.0,0.0009089268860407174,1.0,0.0077622802928090096,1.0,0.0,0.9913428425788879,0.49954554438591003,0.0,-0.0026561899576336145,0.0,-0.0009089112281799316,-0.007762253284454346,0.0,119453.0,1,0.0,130112,1
141,PS5250_gt.nii,0.0,139.3628387451172,0.0,0.9989497661590576,0.0,0.9964342713356018,1.0,0.00105021963827312,1.0,0.0035657049156725407,1.0,0.0,0.9953915476799011,0.4994748830795288,0.0,-0.0019351417431607842,0.0,-0.0010502338409423828,-0.0035657286643981934,0.0,49218.0,6,0.0,59760,8
142,RS4858_gt.nii,0.0,114.15668487548828,0.0,0.9997940063476562,0.0,0.9997801184654236,1.0,0.0002059793332591653,1.0,0.00021986720093991607,1.0,0.0,0.9995742440223694,0.4998970031738281,0.0,-0.0002128100022673607,0.0,-0.00020599365234375,-0.00021988153457641602,0.0,2222.0,3,0.0,3688,4
143,RS4115_gt.nii,0.0,,0.0,0.999667763710022,0.0,0.9994514584541321,1.0,0.0003322396660223603,1.0,0.000548544863704592,1.0,0.0,0.9991195797920227,0.499833881855011,0.0,-0.00042690554982982576,0.0,-0.00033223628997802734,-0.0005485415458679199,0.0,6273.0,2,0.0,9200,2
144,RS4195_gt.nii,0.0,,0.0,0.9997211694717407,0.0,0.9996718168258667,1.0,0.0002788027923088521,1.0,0.0003281554381828755,1.0,0.0,0.9993932247161865,0.49986058473587036,0.0,-0.0003024742181878537,0.0,-0.00027883052825927734,-0.0003281831741333008,0.0,3467.0,5,0.0,5504,5
145,RS4987_gt.nii,0.0,,0.0,0.9997179508209229,0.0,0.9994915723800659,1.0,0.000282073364360258,1.0,0.0005084517761133611,1.0,0.0,0.9992097616195679,0.4998589754104614,0.0,-0.00037870925734750926,0.0,-0.00028204917907714844,-0.000508427619934082,0.0,5975.0,3,0.0,8528,3
146,RS4436_gt.nii,0.0,,0.0,0.9999322295188904,0.0,0.9997420310974121,1.0,6.778796523576602e-05,1.0,0.0002579863939899951,1.0,0.0,0.9996742606163025,0.4999661147594452,0.0,-0.00013224361464381218,0.0,-6.777048110961914e-05,-0.0002579689025878906,0.0,3345.0,1,0.0,4328,1
147,PS5300_gt.nii,0.0,,0.0,0.9997491836547852,0.0,0.9994596242904663,1.0,0.0002508326433598995,1.0,0.0005403919494710863,1.0,0.0,0.9992090463638306,0.4998745918273926,0.0,-0.00036816837382502854,0.0,-0.00025081634521484375,-0.0005403757095336914,0.0,6761.0,3,0.0,9064,3
148,RS4427_gt.nii,0.0,,0.0,0.9993150234222412,0.0,0.9965105056762695,1.0,0.0006849810015410185,1.0,0.003489491995424032,1.0,0.0,0.9958302974700928,0.4996575117111206,0.0,-0.001546038780361414,0.0,-0.0006849765777587891,-0.0034894943237304688,0.0,52103.0,1,0.0,58504,1
149,RS4082_gt.nii,0.0,,0.0,0.9998454451560974,0.0,0.9997863173484802,1.0,0.00015452824300155044,1.0,0.00021365605061873794,1.0,0.0,0.9996318817138672,0.4999227225780487,0.0,-0.00018170276598539203,0.0,-0.0001545548439025879,-0.0002136826515197754,0.0,2245.0,3,0.0,3584,3
150,RS5212_gt.nii,0.0,,0.0,0.9996770620346069,0.0,0.9993436336517334,1.0,0.00032291142269968987,1.0,0.0006563397473655641,1.0,0.0,0.9990211725234985,0.49983853101730347,0.0,-0.0004603689885698259,0.0,-0.0003229379653930664,-0.0006563663482666016,0.0,8255.0,3,0.0,11008,3
151,RS3552_gt.nii,0.0,,0.0,0.9997811913490295,0.0,0.999541163444519,1.0,0.00021878980624023825,1.0,0.00045881769619882107,1.0,0.0,0.9993225932121277,0.49989059567451477,0.0,-0.0003168353287037462,0.0,-0.00021880865097045898,-0.00045883655548095703,0.0,5761.0,1,0.0,7696,1
152,RS3998_gt.nii,0.0,,0.0,0.9996631145477295,0.0,0.9990127086639404,1.0,0.00033686027745716274,1.0,0.000987265957519412,1.0,0.0,0.9986765384674072,0.49983155727386475,0.0,-0.0005766893737018108,0.0,-0.0003368854522705078,-0.0009872913360595703,0.0,14025.0,1,0.0,16558,1
153,RS3435_gt.nii,0.0,96.64884948730469,0.0,0.9997953176498413,0.0,0.9993895292282104,1.0,0.00020468806906137615,1.0,0.0006104764179326594,1.0,0.0,0.9991850852966309,0.49989765882492065,0.0,-0.00035349291283637285,0.0,-0.0002046823501586914,-0.0006104707717895508,0.0,8242.0,0,0.0,10240,1
154,RS5174_gt.nii,0.0,,0.0,0.9998527765274048,0.0,0.9997739195823669,1.0,0.0001471971336286515,1.0,0.0002260540786664933,1.0,0.0,0.9996268153190613,0.4999263882637024,0.0,-0.0001824130304157734,0.0,-0.00014722347259521484,-0.00022608041763305664,0.0,2371.0,3,0.0,3792,3
155,RS4368_gt.nii,0.0,,0.0,0.9997994899749756,0.0,0.9994539022445679,1.0,0.00020050028979312629,1.0,0.0005460879765450954,1.0,0.0,0.9992536306381226,0.4998997449874878,0.0,-0.0003308939340058714,0.0,-0.00020051002502441406,-0.0005460977554321289,0.0,7191.0,1,0.0,9160,1
156,RS5070_gt.nii,0.0,,0.0,0.9996886253356934,0.0,0.9988733530044556,1.0,0.0003113677375949919,1.0,0.0011266397777944803,1.0,0.0,0.9985626935958862,0.4998443126678467,0.0,-0.0005922830896452069,0.0,-0.0003113746643066406,-0.0011266469955444336,0.0,15795.0,1,0.0,18896,1
157,PS3417_gt.nii,0.0,,0.0,0.9996402859687805,0.0,0.9986801147460938,1.0,0.00035971179022453725,1.0,0.001319882576353848,1.0,0.0,0.9983213543891907,0.49982014298439026,0.0,-0.000689040869474411,0.0,-0.0003597140312194824,-0.00131988525390625,0.0,18031.0,1,0.0,22136,1
158,PS5278_gt.nii,0.0,,0.0,0.9993932247161865,0.0,0.9957855343818665,1.0,0.0006067679496482015,1.0,0.004214448854327202,1.0,0.0,0.9951838850975037,0.49969661235809326,0.0,-0.0015991224208846688,0.0,-0.0006067752838134766,-0.004214465618133545,0.0,63765.0,1,0.0,70664,1
159,PS5241_gt.nii,0.0,,0.0,0.9993896484375,0.0,0.9984560012817383,1.0,0.0006103396881371737,1.0,0.0015439859125763178,1.0,0.0,0.9978475570678711,0.49969482421875,0.0,-0.0009707501740194857,0.0,-0.0006103515625,-0.0015439987182617188,0.0,20449.0,5,0.0,25888,5
160,RS4343_gt.nii,0.0,,0.0,0.9999445676803589,0.0,0.9999117851257324,1.0,5.543720908463001e-05,1.0,8.821976371109486e-05,1.0,0.0,0.9998563528060913,0.49997228384017944,0.0,-6.993323040660471e-05,0.0,-5.543231964111328e-05,-8.821487426757812e-05,0.0,927.0,1,0.0,1480,1
161,RS4626_gt.nii,0.0,,0.0,0.9992441534996033,0.0,0.9975342154502869,1.0,0.0007558611687272787,1.0,0.002465795958414674,1.0,0.0,0.9967820644378662,0.49962207674980164,0.0,-0.0013652103953063488,0.0,-0.0007558465003967285,-0.0024657845497131348,0.0,35716.0,2,0.0,41338,2
162,PS4644_gt.nii,0.0,,0.0,0.9994162321090698,0.0,0.9988487362861633,1.0,0.0005837839562445879,1.0,0.0011512794299051166,1.0,0.0,0.9982662796974182,0.4997081160545349,0.0,-0.0008198161376640201,0.0,-0.0005837678909301758,-0.00115126371383667,0.0,14561.0,5,0.0,19304,5
163,RS4943_gt.nii,0.0,,0.0,0.9989075660705566,0.0,0.9953276515007019,1.0,0.0010924064554274082,1.0,0.004672362469136715,1.0,0.0,0.9942454099655151,0.4994537830352783,0.0,-0.002259229775518179,0.0,-0.0010924339294433594,-0.004672348499298096,0.0,65893.0,2,0.0,78304,2
164,PS5182_gt.nii,0.0,,0.0,0.9977856874465942,0.0,0.9838830828666687,1.0,0.0022143390960991383,1.0,0.016116924583911896,1.0,0.0,0.9817394614219666,0.4988928437232971,0.0,-0.005973971448838711,0.0,-0.0022143125534057617,-0.0161169171333313,0.0,242053.0,2,0.0,269808,2
165,RS5008_gt.nii,0.0,,0.0,0.9996727705001831,0.0,0.9988971948623657,1.0,0.00032723264303058386,1.0,0.0011028079316020012,1.0,0.0,0.9985706806182861,0.49983638525009155,0.0,-0.0006007284973748028,0.0,-0.00032722949981689453,-0.0011028051376342773,0.0,14891.0,1,0.0,18496,1
166,RS3023_gt.nii,0.0,,0.0,0.9992965459823608,0.0,0.9960933923721313,1.0,0.0007034583832137287,1.0,0.003906603436917067,1.0,0.0,0.9953954219818115,0.4996482729911804,0.0,-0.001657749293372035,0.0,-0.0007034540176391602,-0.003906607627868652,0.0,58777.0,1,0.0,65496,1
167,RS5163_gt.nii,0.0,,0.0,0.9998786449432373,0.0,0.9998016357421875,1.0,0.00012137913290644065,1.0,0.00019838832668028772,1.0,0.0,0.9996802806854248,0.49993932247161865,0.0,-0.0001551779714645818,0.0,-0.00012135505676269531,-0.0001983642578125,0.0,2259.0,1,0.0,3328,1
168,PS5368_gt.nii,0.0,,0.0,0.9996942281723022,0.0,0.9991333484649658,1.0,0.00030579837039113045,1.0,0.0008666779031045735,1.0,0.0,0.9988280534744263,0.4998471140861511,0.0,-0.0005148093332536519,0.0,-0.0003057718276977539,-0.0008666515350341797,0.0,11765.0,3,0.0,14536,3
169,PS5283_gt.nii,0.0,,0.0,0.9987978339195251,0.0,0.9949700236320496,1.0,0.0012021857546642423,1.0,0.005029973108321428,1.0,0.0,0.9937798976898193,0.4993989169597626,0.0,-0.0024590571410954,0.0,-0.0012021660804748535,-0.0050299763679504395,0.0,72308.0,6,0.0,84288,6
170,PS5353_gt.nii,0.0,,0.0,0.9993118643760681,0.0,0.9980899095535278,1.0,0.0006881378358229995,1.0,0.001910091028548777,1.0,0.0,0.9974043965339661,0.49965593218803406,0.0,-0.0011464754352346063,0.0,-0.0006881356239318848,-0.001910090446472168,0.0,26091.0,9,0.0,32024,9
171,RS4310_gt.nii,0.0,,0.0,0.9958927035331726,0.0,0.9864037036895752,1.0,0.004107303451746702,1.0,0.01359630934894085,1.0,0.0,0.9824070930480957,0.4979463517665863,0.0,-0.00747289601713419,0.0,-0.004107296466827393,-0.013596296310424805,0.0,188163.0,8,0.0,227184,8
172,RS5220_gt.nii,0.0,,0.0,0.9996544718742371,0.0,0.9988399147987366,1.0,0.00034551156568340957,1.0,0.0011600683210417628,1.0,0.0,0.9984952211380005,0.49982723593711853,0.0,-0.0006331010954454541,0.0,-0.00034552812576293945,-0.0011600852012634277,0.0,16251.0,3,0.0,19456,3
173,PS2481_gt.nii,0.0,,0.0,0.9987759590148926,0.0,0.9924754500389099,1.0,0.0012240612413734198,1.0,0.007524571847170591,1.0,0.0,0.9912697076797485,0.4993879795074463,0.0,-0.003034886671230197,0.0,-0.0012240409851074219,-0.007524549961090088,0.0,114791.0,1,0.0,126088,1
174,RS5074_gt.nii,0.0,,0.0,0.9995347261428833,0.0,0.9976986646652222,1.0,0.00046527120866812766,1.0,0.002301330678164959,1.0,0.0,0.9972355365753174,0.49976736307144165,0.0,-0.0010347671341151,0.0,-0.0004652738571166992,-0.002301335334777832,0.0,33675.0,1,0.0,38592,1
175,PS3782_gt.nii,0.0,,0.0,0.9995304346084595,0.0,0.9983975291252136,1.0,0.0004695426032412797,1.0,0.001602447242476046,1.0,0.0,0.9979295134544373,0.49976521730422974,0.0,-0.0008674198761582375,0.0,-0.00046956539154052734,-0.001602470874786377,0.0,22601.0,1,0.0,26872,1
176,PS5281_gt.nii,0.0,,0.0,0.9998522400856018,0.0,0.999544084072113,1.0,0.00014776767056901008,1.0,0.0004559236695058644,1.0,0.0,0.9993964433670044,0.4999261200428009,0.0,-0.00025955881574191153,0.0,-0.00014775991439819336,-0.0004559159278869629,0.0,6137.0,1,0.0,7648,1
177,RS4668_gt.nii,0.0,,0.0,0.9997841119766235,0.0,0.99956214427948,1.0,0.00021586329967249185,1.0,0.0004378309822641313,1.0,0.0,0.9993464946746826,0.49989205598831177,0.0,-0.0003074274573009461,0.0,-0.00021588802337646484,-0.00043785572052001953,0.0,5306.0,2,0.0,7344,2
178,RS3443_gt.nii,0.0,,0.0,0.9999704360961914,0.0,0.9999723434448242,1.0,2.9564722353825346e-05,1.0,2.7657373721012846e-05,1.0,0.0,0.9999427795410156,0.4999852180480957,0.0,-2.85951482510427e-05,0.0,-2.956390380859375e-05,-2.765655517578125e-05,0.0,230.0,2,0.0,464,2
179,RS5058_gt.nii,0.0,,0.0,0.9993050694465637,0.0,0.9963573217391968,1.0,0.0006949569215066731,1.0,0.0036426971200853586,1.0,0.0,0.9956673979759216,0.49965253472328186,0.0,-0.0015910743968561292,0.0,-0.0006949305534362793,-0.0036426782608032227,0.0,54501.0,1,0.0,61072,1
180,RS5146_gt.nii,0.0,,0.0,0.9980359077453613,0.0,0.9935969114303589,1.0,0.0019640671089291573,1.0,0.006403067149221897,1.0,0.0,0.9916579127311707,0.49901795387268066,0.0,-0.003546273335814476,0.0,-0.001964092254638672,-0.006403088569641113,0.0,83812.0,1,0.0,107216,1
181,PS3938_gt.nii,0.0,,0.0,0.9993874430656433,0.0,0.9985977411270142,1.0,0.0006125809741206467,1.0,0.001402282272465527,1.0,0.0,0.9979868531227112,0.49969372153282166,0.0,-0.0009268287103623152,0.0,-0.0006125569343566895,-0.0014022588729858398,0.0,18178.0,2,0.0,23512,2
182,RS4954_gt.nii,0.0,,0.0,0.9995532631874084,0.0,0.9988479018211365,1.0,0.000446714780991897,1.0,0.0011520758271217346,1.0,0.0,0.9984022378921509,0.4997766315937042,0.0,-0.0007173906196840107,0.0,-0.00044673681259155273,-0.0011520981788635254,0.0,14639.0,2,0.0,19320,2
183,RS2838_gt.nii,0.0,,0.0,0.999762773513794,0.0,0.9988557696342468,1.0,0.00023719979799352586,1.0,0.0011442034738138318,1.0,0.0,0.9986191391944885,0.499881386756897,0.0,-0.0005209653172641993,0.0,-0.0002372264862060547,-0.0011442303657531738,0.0,16317.0,1,0.0,19192,1
184,RS5034_gt.nii,0.0,,0.0,0.9993128776550293,0.0,0.9963969588279724,1.0,0.0006870928918942809,1.0,0.0036030642222613096,1.0,0.0,0.9957147836685181,0.49965643882751465,0.0,-0.0015734165208414197,0.0,-0.0006871223449707031,-0.003603041172027588,0.0,53318.0,2,0.0,60408,2
185,RS4868_gt.nii,0.0,,0.0,0.9988546371459961,0.0,0.9974545836448669,1.0,0.001145354239270091,1.0,0.0025454037822782993,1.0,0.0,0.996315062046051,0.49942731857299805,0.0,-0.0017074510687962174,0.0,-0.0011453628540039062,-0.0025454163551330566,0.0,31720.0,4,0.0,42656,4
186,RS5041_gt.nii,0.0,50.97547912597656,0.0,0.9996024370193481,0.0,0.9993841648101807,1.0,0.0003975692961830646,1.0,0.0006158414762467146,1.0,0.0,0.998987078666687,0.4998012185096741,0.0,-0.0004948127316311002,0.0,-0.00039756298065185547,-0.0006158351898193359,0.0,6369.0,1,0.0,10328,5
187,RS4297_gt.nii,0.0,,0.0,0.9996466636657715,0.0,0.9980127811431885,1.0,0.00035332294646650553,1.0,0.001987204421311617,1.0,0.0,0.9976608753204346,0.49982333183288574,0.0,-0.0008379289647564292,0.0,-0.0003533363342285156,-0.0019872188568115234,0.0,28701.0,1,0.0,33328,1
188,RS4228_gt.nii,0.0,,0.0,0.9995777606964111,0.0,0.9989939332008362,1.0,0.0004222466959618032,1.0,0.0010060739004984498,1.0,0.0,0.9985725283622742,0.49978888034820557,0.0,-0.0006517755682580173,0.0,-0.0004222393035888672,-0.0010060667991638184,0.0,13280.0,2,0.0,16872,2
189,RS4845_gt.nii,0.0,,0.0,0.9997584223747253,0.0,0.9994415044784546,1.0,0.00024159331223927438,1.0,0.0005585111794061959,1.0,0.0,0.999200165271759,0.49987921118736267,0.0,-0.00036733169690705836,0.0,-0.0002415776252746582,-0.0005584955215454102,0.0,7216.0,2,0.0,9368,2
190,PS5259_gt.nii,0.0,,0.0,0.9994173049926758,0.0,0.9959741234779358,1.0,0.000582715030759573,1.0,0.004025888629257679,1.0,0.0,0.995396077632904,0.4997086524963379,0.0,-0.0015316479839384556,0.0,-0.0005826950073242188,-0.004025876522064209,0.0,60887.0,1,0.0,67504,1
191,RS5088_gt.nii,0.0,,0.0,0.9993501305580139,0.0,0.9968627691268921,1.0,0.0006498803850263357,1.0,0.0031372366938740015,1.0,0.0,0.9962169528007507,0.49967506527900696,0.0,-0.0014278755988925695,0.0,-0.000649869441986084,-0.00313723087310791,0.0,45260.0,4,0.0,52600,4
192,RS5173_gt.nii,0.0,,0.0,0.9990789294242859,0.0,0.9958291053771973,1.0,0.0009210941498167813,1.0,0.00417090579867363,1.0,0.0,0.9949156641960144,0.49953946471214294,0.0,-0.001960050081834197,0.0,-0.0009210705757141113,-0.004170894622802734,0.0,60626.0,1,0.0,69912,1
193,RS4803_gt.nii,0.0,,0.0,0.9996050000190735,0.0,0.9992925524711609,1.0,0.00039498126716353,1.0,0.0007074287277646363,1.0,0.0,0.9988981485366821,0.49980250000953674,0.0,-0.000528602977283299,0.0,-0.00039499998092651367,-0.0007074475288391113,0.0,8383.0,5,0.0,11864,5
194,RS5180_gt.nii,0.0,,0.0,0.999700665473938,0.0,0.9987279176712036,1.0,0.0002993576053995639,1.0,0.001272105029784143,1.0,0.0,0.9984292984008789,0.499850332736969,0.0,-0.0006171015556901693,0.0,-0.0002993345260620117,-0.0012720823287963867,0.0,18064.0,2,0.0,21336,2
195,PS4442_gt.nii,0.0,,0.0,0.99945068359375,0.0,0.9972485899925232,1.0,0.0005493368953466415,1.0,0.002751427236944437,1.0,0.0,0.996702253818512,0.499725341796875,0.0,-0.0012294147163629532,0.0,-0.00054931640625,-0.0027514100074768066,0.0,40601.0,3,0.0,46136,3
196,PS4336_gt.nii,0.0,,0.0,0.9998906254768372,0.0,0.9998178482055664,1.0,0.00010939445201074705,1.0,0.00018217171600554138,1.0,0.0,0.9997084736824036,0.4999453127384186,0.0,-0.00014116859529167414,0.0,-0.0001093745231628418,-0.00018215179443359375,0.0,2085.0,1,0.0,3056,1
197,RS5202_gt.nii,0.0,,0.0,0.9993672966957092,0.0,0.9971113801002502,1.0,0.0006326819420792162,1.0,0.0028885945212095976,1.0,0.0,0.9964823722839355,0.4996836483478546,0.0,-0.001351873273961246,0.0,-0.0006327033042907715,-0.002888619899749756,0.0,42089.0,1,0.0,48432,1
198,RS5099_gt.nii,0.0,,0.0,0.999704897403717,0.0,0.9991476535797119,1.0,0.0002951156347990036,1.0,0.0008523593423888087,1.0,0.0,0.9988530278205872,0.4998524487018585,0.0,-0.0005015421775169671,0.0,-0.000295102596282959,-0.0008523464202880859,0.0,11364.0,4,0.0,14296,4
199,PS5262_gt.nii,0.0,,0.0,0.9974238276481628,0.0,0.9838147163391113,1.0,0.0025761586148291826,1.0,0.016185298562049866,1.0,0.0,0.9813211560249329,0.4987119138240814,0.0,-0.006457235664129257,0.0,-0.002576172351837158,-0.016185283660888672,0.0,244819.0,4,0.0,270856,4
200,RS4103_gt.nii,0.0,,0.0,0.9990053772926331,0.0,0.9966192245483398,1.0,0.0009946442442014813,1.0,0.003380788955837488,1.0,0.0,0.9956312775611877,0.49950268864631653,0.0,-0.0018337618093937635,0.0,-0.0009946227073669434,-0.0033807754516601562,0.0,46869.0,2,0.0,56664,2
201,PS5365_gt.nii,0.0,,0.0,0.9994097948074341,0.0,0.997216522693634,1.0,0.0005901780677959323,1.0,0.00278350617736578,1.0,0.0,0.9966295957565308,0.49970489740371704,0.0,-0.0012817037058994174,0.0,-0.000590205192565918,-0.002783477306365967,0.0,40234.0,2,0.0,46672,2
202,RS4995_gt.nii,0.0,,0.0,0.9994049072265625,0.0,0.9986540675163269,1.0,0.0005951184430159628,1.0,0.0013459575129672885,1.0,0.0,0.9980605244636536,0.49970245361328125,0.0,-0.0008949883631430566,0.0,-0.0005950927734375,-0.0013459324836730957,0.0,17234.0,8,0.0,22568,8
203,RS4356_gt.nii,0.0,,0.0,0.9974225759506226,0.0,0.9842841029167175,1.0,0.00257741566747427,1.0,0.015715893357992172,1.0,0.0,0.9817869663238525,0.4987112879753113,0.0,-0.006364462897181511,0.0,-0.0025774240493774414,-0.01571589708328247,0.0,239731.0,3,0.0,263000,3
204,RS5143_gt.nii,0.0,,0.0,0.9994186758995056,0.0,0.9974722266197205,1.0,0.0005813025054521859,1.0,0.0025277489330619574,1.0,0.0,0.9968938827514648,0.4997093379497528,0.0,-0.0012121825711801648,0.0,-0.0005813241004943848,-0.002527773380279541,0.0,34861.0,1,0.0,42384,1
205,RS2473_gt.nii,0.0,,0.3464072644710541,1.0026583671569824,5.7903523445129395,0.9939895272254944,0.6535927653312683,-0.0026584225706756115,-4.7903523445129395,0.006010499317198992,,0.48556026816368103,0.9966267943382263,0.6745328307151794,0.6537066102027893,1.4209558963775635,1.4162697792053223,0.3490656614303589,5.784341812133789,0.0,88367.0,4,0.0,154200,4
206,PS4641_gt.nii,0.0,,0.0,0.9994394779205322,0.0,0.9962895512580872,1.0,0.0005605145124718547,1.0,0.003710434539243579,1.0,0.0,0.9957332015037537,0.4997197389602661,0.0,-0.0014421346131712198,0.0,-0.0005605220794677734,-0.003710448741912842,0.0,54963.0,1,0.0,62216,1
207,RS4908_gt.nii,0.0,,0.0,0.9997193217277527,0.0,0.9993069767951965,1.0,0.0002806939301081002,1.0,0.0006930388044565916,1.0,0.0,0.9990266561508179,0.49985966086387634,0.0,-0.0004410575784277171,0.0,-0.00028067827224731445,-0.0006930232048034668,0.0,8447.0,1,0.0,11624,1
208,RS5025_gt.nii,0.0,,0.0,0.9997789263725281,0.0,0.9997686743736267,1.0,0.0002210651437053457,1.0,0.00023131714260671288,1.0,0.0,0.9995477199554443,0.49988946318626404,0.0,-0.00022613305191043764,0.0,-0.00022107362747192383,-0.00023132562637329102,0.0,2063.0,7,0.0,3880,7
209,RS2007_gt.nii,0.0,,0.0,0.9997671842575073,0.0,0.9994629621505737,1.0,0.00023282153415493667,1.0,0.0005370436119847,1.0,0.0,0.9992303848266602,0.49988359212875366,0.0,-0.0003536033327691257,0.0,-0.00023281574249267578,-0.0005370378494262695,0.0,6644.0,2,0.0,9008,2
210,PS4468_gt.nii,0.0,,0.0,0.9999226331710815,0.0,0.999849796295166,1.0,7.737844862276688e-05,1.0,0.00015021533181425184,1.0,0.0,0.9997724294662476,0.49996131658554077,0.0,-0.0001078120112651959,0.0,-7.736682891845703e-05,-0.00015020370483398438,0.0,1813.0,1,0.0,2520,1
211,PS5333_gt.nii,0.0,,0.0,0.9997570514678955,0.0,0.9992678761482239,1.0,0.00024294754257425666,1.0,0.0007321228040382266,1.0,0.0,0.999025285243988,0.49987852573394775,0.0,-0.0004217432870063931,0.0,-0.0002429485321044922,-0.000732123851776123,0.0,9617.0,3,0.0,12280,3
212,RS4744_gt.nii,0.0,,0.0,0.9989354014396667,0.0,0.9963735938072205,1.0,0.0010645807487890124,1.0,0.003626378485932946,1.0,0.0,0.995316743850708,0.4994677007198334,0.0,-0.0019648338202387094,0.0,-0.001064598560333252,-0.003626406192779541,0.0,50999.0,2,0.0,60776,2
213,RS5147_gt.nii,0.0,,0.0,0.9988752603530884,0.0,0.9940147399902344,1.0,0.0011247285874560475,1.0,0.0059852758422493935,1.0,0.0,0.9929034113883972,0.4994376301765442,0.0,-0.002594573423266411,0.0,-0.001124739646911621,-0.005985260009765625,0.0,85448.0,2,0.0,100304,2
214,RS4989_gt.nii,0.0,,0.0,0.9994015097618103,0.0,0.9968395233154297,1.0,0.0005984731833450496,1.0,0.003160454798489809,1.0,0.0,0.9962448477745056,0.49970075488090515,0.0,-0.0013752990635111928,0.0,-0.0005984902381896973,-0.0031604766845703125,0.0,46705.0,1,0.0,52992,1
215,RS4955_gt.nii,0.0,,0.0,0.9983405470848083,0.0,0.992411732673645,1.0,0.0016594479093328118,1.0,0.007588247302919626,1.0,0.0,0.9907773733139038,0.4991702735424042,0.0,-0.003548562992364168,0.0,-0.0016594529151916504,-0.0075882673263549805,0.0,111736.0,2,0.0,127100,2
216,PS4410_gt.nii,0.0,,0.0,0.9999163150787354,0.0,0.9998946189880371,1.0,8.369373972527683e-05,1.0,0.00010538983042351902,1.0,0.0,0.9998109340667725,0.4999581575393677,0.0,-9.391734784003347e-05,0.0,-8.368492126464844e-05,-0.00010538101196289062,0.0,1069.0,1,0.0,1768,1
217,RS5126_gt.nii,0.0,,0.0,0.9988605380058289,0.0,0.9943397045135498,1.0,0.001139467116445303,1.0,0.005660271272063255,1.0,0.0,0.9932131171226501,0.49943026900291443,0.0,-0.002539624460041523,0.0,-0.0011394619941711426,-0.005660295486450195,0.0,82869.0,3,0.0,94856,3
218,PS4339_gt.nii,0.0,,0.0,0.9980219006538391,0.0,0.9888961315155029,1.0,0.001978086307644844,1.0,0.011103893630206585,1.0,0.0,0.9869616627693176,0.49901095032691956,0.0,-0.004686625674366951,0.0,-0.0019780993461608887,-0.01110386848449707,0.0,166865.0,7,0.0,185928,7
219,PS1753_gt.nii,0.0,,0.0,0.9988824129104614,0.0,0.9936944842338562,1.0,0.0011175929103046656,1.0,0.006305544637143612,1.0,0.0,0.9925909042358398,0.4994412064552307,0.0,-0.0026546246372163296,0.0,-0.0011175870895385742,-0.006305515766143799,0.0,92731.0,1,0.0,105672,1
220,RS2938_gt.nii,0.0,,0.0,0.9994820356369019,0.0,0.9990673065185547,1.0,0.0005179703584872186,1.0,0.0009326993022114038,1.0,0.0,0.998550295829773,0.4997410178184509,0.0,-0.0006950615788809955,0.0,-0.0005179643630981445,-0.0009326934814453125,0.0,10645.0,2,0.0,15640,2
221,RS5132_gt.nii,0.0,,0.0,0.9997881054878235,0.0,0.9993818998336792,1.0,0.00021190625557210296,1.0,0.0006181118660606444,1.0,0.0,0.9991702437400818,0.49989405274391174,0.0,-0.00036191404797136784,0.0,-0.00021189451217651367,-0.0006181001663208008,0.0,8461.0,1,0.0,10368,1
222,PS5286_gt.nii,0.0,,0.0,0.9997696876525879,0.0,0.9994310140609741,1.0,0.0002303241635672748,1.0,0.0005689976969733834,1.0,0.0,0.9992009401321411,0.49988484382629395,0.0,-0.00036201372859068215,0.0,-0.00023031234741210938,-0.0005689859390258789,0.0,7256.0,2,0.0,9544,2
223,RS4912_gt.nii,0.0,,0.0,0.9998066425323486,0.0,0.9996089339256287,1.0,0.0001933734747581184,1.0,0.00039108205237425864,1.0,0.0,0.9994156956672668,0.4999033212661743,0.0,-0.0002749997947830707,0.0,-0.0001933574676513672,-0.0003910660743713379,0.0,4739.0,1,0.0,6560,1
224,RS4893_gt.nii,0.0,127.7160873413086,0.0,0.9998779296875,0.0,0.9998326301574707,1.0,0.00012209074338898063,1.0,0.0001673902734182775,1.0,0.0,0.9997105598449707,0.49993896484375,0.0,-0.00014295734581537545,0.0,-0.0001220703125,-0.00016736984252929688,0.0,1689.0,3,0.0,2808,4
225,RS5221_gt.nii,0.0,,0.0,0.9998331665992737,0.0,0.999722421169281,1.0,0.0001668200857238844,1.0,0.0002775655302684754,1.0,0.0,0.9995557069778442,0.49991658329963684,0.0,-0.0002151824883185327,0.0,-0.00016683340072631836,-0.00027757883071899414,0.0,3241.0,3,0.0,4656,3
226,PS3947_gt.nii,0.0,,0.0,0.9996854066848755,0.0,0.9995726346969604,1.0,0.00031460850732401013,1.0,0.0004273804952390492,1.0,0.0,0.999258279800415,0.49984270334243774,0.0,-0.00036668454413302243,0.0,-0.0003145933151245117,-0.0004273653030395508,0.0,4272.0,5,0.0,7168,5
227,RS2688_gt.nii,0.0,,0.0,0.9998738765716553,0.0,0.9998888969421387,1.0,0.00012613744183909148,1.0,0.00011111707135569304,1.0,0.0,0.999762773513794,0.49993693828582764,0.0,-0.00011838928912766278,0.0,-0.00012612342834472656,-0.00011110305786132812,0.0,862.0,7,0.0,1864,7
228,PS5257_gt.nii,0.0,,0.0,0.9994837045669556,0.0,0.9971981048583984,1.0,0.0005163108580745757,1.0,0.0028019072487950325,1.0,0.0,0.9966846704483032,0.4997418522834778,0.0,-0.001202769810333848,0.0,-0.0005162954330444336,-0.0028018951416015625,0.0,40897.0,1,0.0,46984,1
229,RS5205_gt.nii,0.0,,0.0,0.998468816280365,0.0,0.9915266036987305,1.0,0.0015312043251469731,1.0,0.00847338605672121,1.0,0.0,0.9900212287902832,0.4992344081401825,0.0,-0.003602011362090707,0.0,-0.0015311837196350098,-0.008473396301269531,0.0,126349.0,1,0.0,141944,1
230,RS5208_gt.nii,0.0,,0.0,0.9998911619186401,0.0,0.9998335838317871,1.0,0.0001088561984943226,1.0,0.00016643428534734994,1.0,0.0,0.9997247457504272,0.49994558095932007,0.0,-0.00013460090849548578,0.0,-0.00010883808135986328,-0.00016641616821289062,0.0,1795.0,3,0.0,2792,3
231,RS4613_gt.nii,0.0,,0.0,0.9997038245201111,0.0,0.9994671940803528,1.0,0.00029615440871566534,1.0,0.0005327847902663052,1.0,0.0,0.9991713762283325,0.49985191226005554,0.0,-0.00039722357178106904,0.0,-0.000296175479888916,-0.0005328059196472168,0.0,6548.0,1,0.0,8936,1
232,RS5000_gt.nii,0.0,,0.0,0.9983394742012024,0.0,0.9833254218101501,1.0,0.0016605124110355973,1.0,0.016674567013978958,1.0,0.0,0.9817197918891907,0.4991697371006012,0.0,-0.0052619692869484425,0.0,-0.0016605257987976074,-0.016674578189849854,0.0,259189.0,1,0.0,279296,1
233,RS3777_gt.nii,0.0,,0.0,0.9996201395988464,0.0,0.9969890713691711,1.0,0.0003798712568823248,1.0,0.0030109365470707417,1.0,0.0,0.996611475944519,0.4998100697994232,0.0,-0.0010694710072129965,0.0,-0.00037986040115356445,-0.0030109286308288574,0.0,45265.0,1,0.0,50496,1
234,RS5090_gt.nii,0.0,,0.0,0.9995068311691284,0.0,0.9987648725509644,1.0,0.000493181636556983,1.0,0.0012351397890597582,1.0,0.0,0.9982728958129883,0.4997534155845642,0.0,-0.0007804795168340206,0.0,-0.000493168830871582,-0.0012351274490356445,0.0,15708.0,3,0.0,20712,3
235,RS3921_gt.nii,0.0,166.13638305664062,0.3607936501502991,1.0003998279571533,3.797827959060669,0.9990397691726685,0.6392063498497009,-0.0003998324682470411,-2.797827959060669,0.0009602486388757825,,0.49140632152557373,0.9994391202926636,0.6805967092514038,0.6589838266372681,1.1710695028305054,1.1705691814422607,0.3611934185028076,3.796867847442627,0.0,14246.0,1,0.0,25200,3
236,RS3611_gt.nii,0.0,,0.0,0.9997337460517883,0.0,0.9991590976715088,1.0,0.00026623933808878064,1.0,0.0008408876019529998,1.0,0.0,0.9988933205604553,0.49986687302589417,0.0,-0.0004731568042188883,0.0,-0.0002662539482116699,-0.0008409023284912109,0.0,11093.0,1,0.0,14104,1
237,RS4092_gt.nii,0.0,,0.0,0.9998316764831543,0.0,0.9998235702514648,1.0,0.00016835321730468422,1.0,0.00017645944899413735,1.0,0.0,0.9996552467346191,0.49991583824157715,0.0,-0.0001723586901789531,0.0,-0.00016832351684570312,-0.00017642974853515625,0.0,1781.0,1,0.0,2960,1
238,RS4764_gt.nii,0.0,,0.0,0.9992614984512329,0.0,0.9985707998275757,1.0,0.0007384833297692239,1.0,0.0014291811967268586,1.0,0.0,0.9978344440460205,0.49963074922561646,0.0,-0.001027339487336576,0.0,-0.0007385015487670898,-0.0014292001724243164,0.0,17181.0,5,0.0,23960,5
239,RS5251_gt.nii,0.0,,0.0,0.9993830919265747,0.0,0.9976568222045898,1.0,0.0006169222178868949,1.0,0.002343189436942339,1.0,0.0,0.9970427751541138,0.49969154596328735,0.0,-0.0012023167219012976,0.0,-0.000616908073425293,-0.0023431777954101562,0.0,32785.0,1,0.0,39288,1
240,RS4848_gt.nii,0.0,,0.0,0.9992116093635559,0.0,0.9974406957626343,1.0,0.0007883801590651274,1.0,0.0025592902675271034,1.0,0.0,0.9966563582420349,0.49960580468177795,0.0,-0.0014204554026946425,0.0,-0.0007883906364440918,-0.0025593042373657227,0.0,35254.0,1,0.0,42904,1
241,RS5150_gt.nii,0.0,,0.0,0.9999763369560242,0.0,0.9999737739562988,1.0,2.3663664251216687e-05,1.0,2.6226663976558484e-05,1.0,0.0,0.999950110912323,0.4999881684780121,0.0,-2.491222767275758e-05,0.0,-2.3663043975830078e-05,-2.6226043701171875e-05,0.0,208.0,2,0.0,440,2
242,RS4132_gt.nii,0.0,,0.0,0.9998182654380798,0.0,0.9997610449790955,1.0,0.00018171836563851684,1.0,0.00023893882462289184,1.0,0.0,0.9995794296264648,0.4999091327190399,0.0,-0.00020837363263126463,0.0,-0.00018173456192016602,-0.00023895502090454102,0.0,2627.0,3,0.0,4008,3
243,RS5108_gt.nii,0.0,,0.0,0.9990015625953674,0.0,0.993518590927124,1.0,0.0009984651114791632,1.0,0.006481401156634092,1.0,0.0,0.9925330281257629,0.4995007812976837,0.0,-0.002543905284255743,0.0,-0.0009984374046325684,-0.0064814090728759766,0.0,98557.0,3,0.0,108632,3
244,PS4300_gt.nii,0.0,,0.0,0.9997510313987732,0.0,0.9992545247077942,1.0,0.0002489753533154726,1.0,0.0007454819278791547,1.0,0.0,0.999005913734436,0.4998755156993866,0.0,-0.00043082088814117014,0.0,-0.00024896860122680664,-0.0007454752922058105,0.0,10415.0,1,0.0,12504,1
245,RS5102_gt.nii,0.0,,0.0,0.99920654296875,0.0,0.9970369935035706,1.0,0.0007934817112982273,1.0,0.0029630260542035103,1.0,0.0,0.996248185634613,0.499603271484375,0.0,-0.0015333319315686822,0.0,-0.00079345703125,-0.0029630064964294434,0.0,42376.0,2,0.0,49672,2
246,RS4122_gt.nii,0.0,,0.0,0.9999741315841675,0.0,0.9999809265136719,1.0,2.5868908778647892e-05,1.0,1.907397927425336e-05,1.0,0.0,0.9999550580978394,0.49998706579208374,0.0,-2.221312934125308e-05,0.0,-2.586841583251953e-05,-1.9073486328125e-05,0.0,129.0,1,0.0,320,1
247,RS4117_gt.nii,0.0,,0.0,0.9998249411582947,0.0,0.9995622038841248,1.0,0.00017507586744613945,1.0,0.00043781314161606133,1.0,0.0,0.999387264251709,0.49991247057914734,0.0,-0.00027685827808454633,0.0,-0.00017505884170532227,-0.00043779611587524414,0.0,5288.0,1,0.0,7344,1
248,PS4333_gt.nii,0.0,,0.0,0.9998842477798462,0.0,0.9996079802513123,1.0,0.00011573798110475764,1.0,0.00039200548781082034,1.0,0.0,0.999492347240448,0.4999421238899231,0.0,-0.00021300216030795127,0.0,-0.0001157522201538086,-0.00039201974868774414,0.0,5335.0,1,0.0,6576,1
249,RS4096_gt.nii,0.0,,0.0,0.9998428225517273,0.0,0.9997920393943787,1.0,0.00015715051267761737,1.0,0.00020793367002625018,1.0,0.0,0.9996349811553955,0.49992141127586365,0.0,-0.00018076748528983444,0.0,-0.00015717744827270508,-0.0002079606056213379,0.0,2136.0,4,0.0,3488,4
250,RS5162_gt.nii,0.0,,0.0,0.999268651008606,0.0,0.9957029819488525,1.0,0.0007313301903195679,1.0,0.004297047853469849,1.0,0.0,0.9949778914451599,0.499634325504303,0.0,-0.0017727268859744072,0.0,-0.000731348991394043,-0.004297018051147461,0.0,63549.0,1,0.0,72040,1
251,RS4933_gt.nii,0.0,,0.0,0.9996867179870605,0.0,0.9994400143623352,1.0,0.00031327857868745923,1.0,0.0005599821452051401,1.0,0.0,0.9991270899772644,0.4998433589935303,0.0,-0.000418844138039276,0.0,-0.0003132820129394531,-0.0005599856376647949,0.0,6445.0,3,0.0,9392,3
252,RS4864_gt.nii,0.0,,0.0,0.9992425441741943,0.0,0.9979972243309021,1.0,0.0007574816700071096,1.0,0.0020027996506541967,1.0,0.0,0.9972427487373352,0.49962127208709717,0.0,-0.0012316995998844504,0.0,-0.0007574558258056641,-0.0020027756690979004,0.0,25874.0,2,0.0,33576,2
253,RS2703_gt.nii,0.0,,0.0,0.9995134472846985,0.0,0.9989237189292908,1.0,0.00048653967678546906,1.0,0.0010762676829472184,1.0,0.0,0.9984382390975952,0.49975672364234924,0.0,-0.0007236344972625375,0.0,-0.00048655271530151367,-0.0010762810707092285,0.0,13455.0,4,0.0,18048,4
254,RS5085_gt.nii,0.0,,0.0,0.9992803931236267,0.0,0.996444046497345,1.0,0.0007196008809842169,1.0,0.003555940231308341,1.0,0.0,0.9957295656204224,0.49964019656181335,0.0,-0.0015996431466192007,0.0,-0.000719606876373291,-0.0035559535026550293,0.0,52317.0,1,0.0,59616,1
255,RS5279_gt.nii,0.0,,0.0,0.9996015429496765,0.0,0.997992217540741,1.0,0.00039848193409852684,1.0,0.0020078059751540422,1.0,0.0,0.9975953102111816,0.49980077147483826,0.0,-0.000894468801561743,0.0,-0.00039845705032348633,-0.002007782459259033,0.0,29143.0,1,0.0,33672,1
256,RS4202_gt.nii,0.0,,0.0,0.9999358057975769,0.0,0.9998745918273926,1.0,6.42022569081746e-05,1.0,0.00012541621981654316,1.0,0.0,0.9998103976249695,0.49996790289878845,0.0,-8.973295916803181e-05,0.0,-6.41942024230957e-05,-0.00012540817260742188,0.0,1463.0,1,0.0,2104,1
257,RS4469_gt.nii,0.0,,0.0,0.999360203742981,0.0,0.9984535574913025,1.0,0.0006397716933861375,1.0,0.0015464170137420297,1.0,0.0,0.9978157877922058,0.4996801018714905,0.0,-0.00099466263782233,0.0,-0.000639796257019043,-0.0015464425086975098,0.0,19360.0,6,0.0,25928,6
258,RS2366_gt.nii,0.0,,0.0,0.9999127388000488,0.0,0.9998102188110352,1.0,8.727776003070176e-05,1.0,0.00018979774904437363,1.0,0.0,0.999722957611084,0.4999563694000244,0.0,-0.00012870556383859366,0.0,-8.726119995117188e-05,-0.00018978118896484375,0.0,2182.0,2,0.0,3184,2
259,PS5317_gt.nii,0.0,,0.0,0.9999254941940308,0.0,0.9998173713684082,1.0,7.45194120099768e-05,1.0,0.0001826422376325354,1.0,0.0,0.999742865562439,0.4999627470970154,0.0,-0.00011666358477668837,0.0,-7.450580596923828e-05,-0.00018262863159179688,0.0,2295.0,1,0.0,3064,1
260,RS5235_gt.nii,0.0,,0.0,0.999047040939331,0.0,0.9947178363800049,1.0,0.0009529812959954143,1.0,0.0052821640856564045,1.0,0.0,0.9937748908996582,0.4995235204696655,0.0,-0.0022436140570789576,0.0,-0.0009529590606689453,-0.005282163619995117,0.0,79951.0,3,0.0,88536,3
261,RS5028_gt.nii,0.0,,0.0,0.9998610019683838,0.0,0.9995688796043396,1.0,0.00013899833720643073,1.0,0.00043112068669870496,1.0,0.0,0.9994300007820129,0.4999305009841919,0.0,-0.00024479595595039427,0.0,-0.00013899803161621094,-0.0004311203956604004,0.0,5721.0,1,0.0,7232,1
262,RS2958_gt.nii,0.0,,0.0,0.9991509318351746,0.0,0.9969809651374817,1.0,0.0008490663603879511,1.0,0.0030190274119377136,1.0,0.0,0.9961370229721069,0.4995754659175873,0.0,-0.00160104816313833,0.0,-0.0008490681648254395,-0.0030190348625183105,0.0,42836.0,4,0.0,50608,4
263,RS5114_gt.nii,0.0,,0.0,0.9989823698997498,0.0,0.9936802983283997,1.0,0.0010176172945648432,1.0,0.006319714244455099,1.0,0.0,0.9926754832267761,0.4994911849498749,0.0,-0.002535951789468527,0.0,-0.0010176301002502441,-0.006319701671600342,0.0,94968.0,2,0.0,105920,2
264,PS4318_gt.nii,0.0,,0.0,0.9991847276687622,0.0,0.9974769353866577,1.0,0.000815301202237606,1.0,0.0025230899918824434,1.0,0.0,0.9966657161712646,0.4995923638343811,0.0,-0.0014342517824843526,0.0,-0.000815272331237793,-0.002523064613342285,0.0,34554.0,6,0.0,42296,6
265,RS4895_gt.nii,0.0,,0.0,0.9996247887611389,0.0,0.9989557862281799,1.0,0.00037518562749028206,1.0,0.0010441879276186228,1.0,0.0,0.9985814094543457,0.49981239438056946,0.0,-0.0006259107613004744,0.0,-0.000375211238861084,-0.0010442137718200684,0.0,13355.0,5,0.0,17512,5
266,PS3038_gt.nii,0.0,,0.0,0.9994239807128906,0.0,0.9984613060951233,1.0,0.0005760110216215253,1.0,0.0015386848244816065,1.0,0.0,0.9978870749473572,0.4997119903564453,0.0,-0.0009414347587153316,0.0,-0.000576019287109375,-0.001538693904876709,0.0,20240.0,2,0.0,25800,2
267,PS5314_gt.nii,0.0,,0.0,0.9993099570274353,0.0,0.9948442578315735,1.0,0.0006900218431837857,1.0,0.005155764985829592,1.0,0.0,0.9941613078117371,0.49965497851371765,0.0,-0.001886157551780343,0.0,-0.0006900429725646973,-0.005155742168426514,0.0,78821.0,1,0.0,86440,1
268,RS5089_gt.nii,0.0,,0.0,0.9995874166488647,0.0,0.999306857585907,1.0,0.000412571185734123,1.0,0.0006931301322765648,1.0,0.0,0.9988948702812195,0.4997937083244324,0.0,-0.0005347574478946626,0.0,-0.0004125833511352539,-0.0006931424140930176,0.0,7773.0,7,0.0,11624,7
269,RS5191_gt.nii,0.0,,0.0,0.9998729228973389,0.0,0.9996666312217712,1.0,0.00012705984408967197,1.0,0.0003333515196572989,1.0,0.0,0.9995396733283997,0.49993646144866943,0.0,-0.00020580473938025534,0.0,-0.0001270771026611328,-0.00033336877822875977,0.0,4425.0,1,0.0,5592,1
270,RS5006_gt.nii,0.0,,0.0,0.9993652701377869,0.0,0.9974868893623352,1.0,0.0006347146118059754,1.0,0.00251309247687459,1.0,0.0,0.9968553781509399,0.49968263506889343,0.0,-0.0012629713164642453,0.0,-0.0006347298622131348,-0.002513110637664795,0.0,35153.0,1,0.0,42136,1
271,PS5239_gt.nii,0.0,,0.0,0.9991307258605957,0.0,0.9952112436294556,1.0,0.0008692608680576086,1.0,0.004788726568222046,1.0,0.0,0.9943503141403198,0.49956536293029785,0.0,-0.0020402581430971622,0.0,-0.0008692741394042969,-0.004788756370544434,0.0,70799.0,1,0.0,80272,1
272,PS5256_gt.nii,0.0,,0.0,0.9993929862976074,0.0,0.9984560012817383,1.0,0.0006069966475479305,1.0,0.0015439807903021574,1.0,0.0,0.9978508949279785,0.4996964931488037,0.0,-0.0009680863586254418,0.0,-0.0006070137023925781,-0.0015439987182617188,0.0,20392.0,2,0.0,25888,2
273,PS5236_gt.nii,0.0,,0.0,0.9987897276878357,0.0,0.9923103451728821,1.0,0.001210269401781261,1.0,0.0076896511018276215,1.0,0.0,0.9911186099052429,0.49939486384391785,0.0,-0.0030506637413054705,0.0,-0.0012102723121643066,-0.00768965482711792,0.0,115555.0,1,0.0,128856,1
274,RS5083_gt.nii,0.0,,0.0,0.9981677532196045,0.0,0.9903981685638428,1.0,0.0018322241958230734,1.0,0.009601850993931293,1.0,0.0,0.9886009097099304,0.49908387660980225,0.0,-0.004194370936602354,0.0,-0.0018322467803955078,-0.009601831436157227,0.0,139754.0,2,0.0,160800,2
275,RS5135_gt.nii,0.0,,0.0,0.9991466999053955,0.0,0.995745837688446,1.0,0.0008532911306247115,1.0,0.004254140891134739,1.0,0.0,0.9948998093605042,0.49957334995269775,0.0,-0.001905261306092143,0.0,-0.0008533000946044922,-0.004254162311553955,0.0,62190.0,2,0.0,71312,2
276,PS5276_gt.nii,0.0,,0.0,0.9995554685592651,0.0,0.9979344010353088,1.0,0.0004445552476681769,1.0,0.002065621316432953,1.0,0.0,0.9974916577339172,0.49977773427963257,0.0,-0.0009582707425579429,0.0,-0.0004445314407348633,-0.002065598964691162,0.0,29341.0,1,0.0,34640,1
277,RS4946_gt.nii,0.0,,0.0,0.9993768334388733,0.0,0.9984889030456543,1.0,0.0006231539300642908,1.0,0.0015110834501683712,1.0,0.0,0.9978676438331604,0.49968841671943665,0.0,-0.0009703801479190588,0.0,-0.000623166561126709,-0.0015110969543457031,0.0,19428.0,4,0.0,25336,4
278,RS4240_gt.nii,0.0,,0.0,0.9999128580093384,0.0,0.9998888969421387,1.0,8.715167496120557e-05,1.0,0.0001111127421609126,1.0,0.0,0.999801754951477,0.4999564290046692,0.0,-9.840559505391866e-05,0.0,-8.71419906616211e-05,-0.00011110305786132812,0.0,1147.0,1,0.0,1864,1
279,RS5379_gt.nii,0.0,,0.0,0.9999006986618042,0.0,0.9997954368591309,1.0,9.932165266945958e-05,1.0,0.00020458345534279943,1.0,0.0,0.9996961355209351,0.4999503493309021,0.0,-0.0001425467198714614,0.0,-9.930133819580078e-05,-0.00020456314086914062,0.0,2603.0,1,0.0,3432,1
280,RS3867_gt.nii,0.0,,0.0,0.9997222423553467,0.0,0.9990007281303406,1.0,0.0002777370682451874,1.0,0.0009992511477321386,1.0,0.0,0.998723566532135,0.49986112117767334,0.0,-0.000526810297742486,0.0,-0.0002777576446533203,-0.0009992718696594238,0.0,13458.0,1,0.0,16760,1
281,RS5064_gt.nii,0.0,,0.0,0.9993738532066345,0.0,0.9976644515991211,1.0,0.0006261180969886482,1.0,0.002335576806217432,1.0,0.0,0.9970412254333496,0.49968692660331726,0.0,-0.0012092753313481808,0.0,-0.0006261467933654785,-0.0023355484008789062,0.0,32753.0,5,0.0,39160,5
282,RS5131_gt.nii,0.0,,0.0,0.99968022108078,0.0,0.9986143708229065,1.0,0.0003198046761099249,1.0,0.0013856544392183423,1.0,0.0,0.9982954263687134,0.49984011054039,0.0,-0.0006656867335550487,0.0,-0.0003197789192199707,-0.0013856291770935059,0.0,19295.0,1,0.0,23240,1
283,PS4273_gt.nii,0.0,,0.0,0.9995027184486389,0.0,0.9987772703170776,1.0,0.0004972932511009276,1.0,0.0012227409752085805,1.0,0.0,0.9982811808586121,0.49975135922431946,0.0,-0.0007797825383022428,0.0,-0.000497281551361084,-0.0012227296829223633,0.0,16537.0,5,0.0,20504,5
284,RS3914_gt.nii,0.0,,0.0,0.9999493360519409,0.0,0.9999575614929199,1.0,5.066609810455702e-05,1.0,4.2440657125553116e-05,1.0,0.0,0.9999068975448608,0.49997466802597046,0.0,-4.637135498342104e-05,0.0,-5.066394805908203e-05,-4.2438507080078125e-05,0.0,360.0,2,0.0,712,2
285,RS5168_gt.nii,0.0,,0.0,0.9986220598220825,0.0,0.99517422914505,1.0,0.001377964741550386,1.0,0.004825772251933813,1.0,0.0,0.9938095211982727,0.49931102991104126,0.0,-0.002578709740191698,0.0,-0.0013779401779174805,-0.004825770854949951,0.0,67670.0,6,0.0,80852,6
286,RS4734_gt.nii,0.0,,0.0,0.9983871579170227,0.0,0.9948633909225464,1.0,0.0016128282295539975,1.0,0.005136625841259956,1.0,0.0,0.9932670593261719,0.49919357895851135,0.0,-0.0028782798908650875,0.0,-0.001612842082977295,-0.005136609077453613,0.0,69261.0,6,0.0,86040,6
287,PS3286_gt.nii,0.0,,0.0,0.9998828768730164,0.0,0.9999058246612549,1.0,0.00011713415733538568,1.0,9.418636909686029e-05,1.0,0.0,0.9997887015342712,0.4999414384365082,0.0,-0.00010503543308004737,0.0,-0.00011712312698364258,-9.417533874511719e-05,0.0,812.0,6,0.0,1580,6
288,RS2687_gt.nii,0.0,,0.0,0.9993563890457153,0.0,0.9978011846542358,1.0,0.0006435946561396122,1.0,0.0021987969521433115,1.0,0.0,0.9971604347229004,0.49967819452285767,0.0,-0.0011895940406247973,0.0,-0.000643610954284668,-0.00219881534576416,0.0,31250.0,2,0.0,36866,2
289,RS4801_gt.nii,0.0,,0.0,0.9998975396156311,0.0,0.999753475189209,1.0,0.00010248564649373293,1.0,0.00024655007291585207,1.0,0.0,0.9996510148048401,0.49994876980781555,0.0,-0.0001589586172485724,0.0,-0.00010246038436889648,-0.0002465248107910156,0.0,3013.0,1,0.0,4136,1
290,RS3915_gt.nii,0.0,,0.0,0.9994287490844727,0.0,0.9989155530929565,1.0,0.0005712740239687264,1.0,0.0010844697244465351,1.0,0.0,0.9983454942703247,0.49971437454223633,0.0,-0.0007871018606238067,0.0,-0.0005712509155273438,-0.001084446907043457,0.0,13070.0,5,0.0,18184,5
291,RS5159_gt.nii,0.0,,0.0,0.9993603825569153,0.0,0.9958851337432861,1.0,0.0006396251264959574,1.0,0.004114864859730005,1.0,0.0,0.9952507615089417,0.49968019127845764,0.0,-0.0016223349375650287,0.0,-0.0006396174430847168,-0.004114866256713867,0.0,61922.0,2,0.0,68992,2
292,PS5254_gt.nii,0.0,,0.0,0.9987115263938904,0.0,0.9936174750328064,1.0,0.0012884612660855055,1.0,0.006382530555129051,1.0,0.0,0.99234539270401,0.4993557631969452,0.0,-0.0028676895890384912,0.0,-0.0012884736061096191,-0.0063825249671936035,0.0,92376.0,1,0.0,106944,1
293,RS5154_gt.nii,0.0,,0.0,0.9995949268341064,0.0,0.9984033703804016,1.0,0.0004050639981869608,1.0,0.0015966197242960334,1.0,0.0,0.9979996085166931,0.4997974634170532,0.0,-0.0008041972178034484,0.0,-0.0004050731658935547,-0.0015966296195983887,0.0,22115.0,1,0.0,26776,1
294,PS5308_gt.nii,0.0,,0.0,0.9997676610946655,0.0,0.9993685483932495,1.0,0.00023236639390233904,1.0,0.0006314790225587785,1.0,0.0,0.9991364479064941,0.49988383054733276,0.0,-0.00038305940688587725,0.0,-0.00023233890533447266,-0.0006314516067504883,0.0,8479.0,1,0.0,10592,1
295,RS4820_gt.nii,0.0,,0.0,0.9997862577438354,0.0,0.9997949004173279,1.0,0.000213726467336528,1.0,0.00020508379384409636,1.0,0.0,0.9995812773704529,0.4998931288719177,0.0,-0.0002093605580739677,0.0,-0.00021374225616455078,-0.00020509958267211914,0.0,1970.0,4,0.0,3440,4
296,PS3348_gt.nii,0.0,,0.0,0.9990441799163818,0.0,0.9960957765579224,1.0,0.0009557930752635002,1.0,0.0039042450953274965,1.0,0.0,0.9951474070549011,0.4995220899581909,0.0,-0.0019317480036988854,0.0,-0.0009558200836181641,-0.0039042234420776367,0.0,53335.0,4,0.0,65440,4
297,RS5071_gt.nii,0.0,132.879638671875,0.0,0.9991676211357117,0.0,0.9949818849563599,1.0,0.0008323800284415483,1.0,0.005018098745495081,1.0,0.0,0.9941578507423401,0.49958381056785583,0.0,-0.0020437624771147966,0.0,-0.0008323788642883301,-0.005018115043640137,0.0,75662.0,0,0.0,84120,1
298,PS5273_gt.nii,0.0,,0.0,0.9993695020675659,0.0,0.9984440803527832,1.0,0.0006305247079581022,1.0,0.0015559454914182425,1.0,0.0,0.9978154897689819,0.49968475103378296,0.0,-0.0009904857724905014,0.0,-0.000630497932434082,-0.0015559196472167969,0.0,20684.0,4,0.0,26088,4
299,RS5120_gt.nii,0.0,,0.0,0.9996640086174011,0.0,0.9987331032752991,1.0,0.0003359996771905571,1.0,0.001266904640942812,1.0,0.0,0.998397946357727,0.49983200430870056,0.0,-0.0006524412892758846,0.0,-0.00033599138259887695,-0.0012668967247009277,0.0,17755.0,1,0.0,21248,1


==> figs/adapt/ploras/FLAIR/atlas-real-192-mb-tent_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4854_gt.nii,0.0,90.9736099243164,0.0,0.9996946454048157,0.0,0.9995568990707397,1.0,0.0003053706604987383,1.0,0.00044311696547083557,1.0,0.0,0.9992517828941345,0.49984732270240784,0.0,-0.0003678517823573202,0.0,-0.00030535459518432617,-0.0004431009292602539,0.0,4262.0,10,0.0,7432,2
1,RS3833_gt.nii,0.0,87.80091094970703,0.0,0.9997652173042297,0.0,0.99956214427948,1.0,0.00023476625210605562,1.0,0.000437839247751981,1.0,0.0,0.9993276000022888,0.49988260865211487,0.0,-0.00032060861121863127,0.0,-0.00023478269577026367,-0.00043785572052001953,0.0,5192.0,0,0.0,7344,1
2,RS4830_gt.nii,0.0,84.24726104736328,0.0,0.9987292885780334,0.0,0.995250403881073,1.0,0.0012707191053777933,1.0,0.00474958261474967,1.0,0.0,0.9939917325973511,0.4993646442890167,0.0,-0.0024567022919654846,0.0,-0.0012707114219665527,-0.004749596118927002,0.0,64553.0,3,0.0,79584,1
3,RS5107_gt.nii,0.0,102.49390411376953,0.0,0.9991804957389832,0.0,0.9952835440635681,1.0,0.0008194918627850711,1.0,0.004716428462415934,1.0,0.0,0.9944717884063721,0.4995902478694916,0.0,-0.00196597957983613,0.0,-0.0008195042610168457,-0.004716455936431885,0.0,69571.0,1,0.0,79064,2
4,PS3313_gt.nii,0.0,41.58124542236328,0.0,0.9993924498558044,0.0,0.9975022673606873,1.0,0.0006075766868889332,1.0,0.002497756388038397,1.0,0.0,0.9968976974487305,0.4996962249279022,0.0,-0.001231900416314602,0.0,-0.0006075501441955566,-0.002497732639312744,0.0,35501.0,1,0.0,41880,2
5,RS4634_gt.nii,0.0017377418698742986,63.937469482421875,0.0007931312429718673,0.9986621141433716,0.002812123391777277,0.9952629208564758,0.9992068409919739,0.001337902038358152,0.9971878528594971,0.004737086594104767,0.5650508999824524,0.0006190307904034853,0.9939376711845398,0.49972763657569885,0.0012372955679893494,-0.0010240428382530808,0.0014934466453269124,-0.0005447268486022949,-0.0019249320030212402,0.001878998463993319,66231.0,3,0.2857142857142857,79432,2
6,RS2234_gt.nii,0.0,34.336551666259766,0.0,0.9998703598976135,0.0,0.999668538570404,1.0,0.00012962345499545336,1.0,0.000331444782204926,1.0,0.0,0.9995390176773071,0.49993517994880676,0.0,-0.00020727522496599704,0.0,-0.0001296401023864746,-0.00033146142959594727,0.0,4359.0,1,0.0,5560,1
7,PS5315_gt.nii,0.0,69.8999252319336,0.0,0.9994156360626221,0.0,0.998566746711731,1.0,0.0005843665567226708,1.0,0.0014332551509141922,1.0,0.0,0.9979840517044067,0.49970781803131104,0.0,-0.0009151755948550999,0.0,-0.0005843639373779297,-0.001433253288269043,0.0,17306.0,2,0.0,24032,1
8,RS5183_gt.nii,0.0,76.16429901123047,0.0,0.9990315437316895,0.0,0.992809534072876,1.0,0.000968439388088882,1.0,0.007190465461462736,1.0,0.0,0.9918549656867981,0.4995157718658447,0.0,-0.0026388501282781363,0.0,-0.0009684562683105469,-0.0071904659271240234,0.0,108937.0,9,0.0,120520,1
9,PS5366_gt.nii,0.0,80.77747344970703,0.0,0.9988073706626892,0.0,0.9976282715797424,1.0,0.0011926532024517655,1.0,0.00237174890935421,1.0,0.0,0.9964412450790405,0.4994036853313446,0.0,-0.0016818662406876683,0.0,-0.001192629337310791,-0.0023717284202575684,0.0,22224.0,6,0.0,39744,3
10,RS5073_gt.nii,0.0,73.77838897705078,0.0,0.9996960759162903,0.0,0.9997305274009705,1.0,0.00030394637724384665,1.0,0.0002694948925636709,1.0,0.0,0.9994267225265503,0.49984803795814514,0.0,-0.00028620270313695073,0.0,-0.0003039240837097168,-0.000269472599029541,0.0,159.0,3,0.0,4520,1
11,PS5292_gt.nii,0.0,77.077880859375,0.0,0.9992839694023132,0.0,0.9989072680473328,1.0,0.0007160376408137381,1.0,0.0010927387047559023,1.0,0.0,0.9981927871704102,0.4996419847011566,0.0,-0.0008845574920997024,0.0,-0.0007160305976867676,-0.0010927319526672363,0.0,9046.0,3,0.0,18320,6
12,PS5293_gt.nii,0.0,98.37708282470703,0.0,0.9989217519760132,0.0,0.9991465210914612,1.0,0.0010782732861116529,1.0,0.0008535043452866375,1.0,0.0,0.9980700612068176,0.4994608759880066,0.0,-0.0009593283757567406,0.0,-0.0010782480239868164,-0.0008534789085388184,0.0,2187.0,14,0.0,14304,1
13,RS5050_gt.nii,0.0,89.90021514892578,0.0,0.9997329711914062,0.0,0.9992411732673645,1.0,0.00026705258642323315,1.0,0.0007588504231534898,1.0,0.0,0.9989745020866394,0.4998664855957031,0.0,-0.00045016995863988996,0.0,-0.00026702880859375,-0.000758826732635498,0.0,10234.0,0,0.0,12728,2
14,PS5198_gt.nii,0.0,,0.0,0.9988318085670471,0.0,0.9914231896400452,1.0,0.0011681854957714677,1.0,0.008576789870858192,1.0,0.0,0.990274965763092,0.49941590428352356,0.0,-0.003165324917063117,0.0,-0.0011681914329528809,-0.008576810359954834,0.0,129745.0,1,0.0,143728,1
15,RS2599_gt.nii,0.0,90.34960174560547,0.0,0.9984921813011169,0.0,0.9922598600387573,1.0,0.0015077892458066344,1.0,0.007740157190710306,1.0,0.0,0.9907752871513367,0.49924609065055847,0.0,-0.0034162148367613554,0.0,-0.0015078186988830566,-0.007740139961242676,0.0,115253.0,5,0.0,129664,1
16,RS5087_gt.nii,0.0,77.5841293334961,0.0,0.999748706817627,0.0,0.9994949102401733,1.0,0.00025130086578428745,1.0,0.0005050974432379007,1.0,0.0,0.9992438554763794,0.4998743534088135,0.0,-0.0003562743659131229,0.0,-0.0002512931823730469,-0.0005050897598266602,0.0,5781.0,15,0.0,8472,2
17,RS0446_gt.nii,0.0,71.72865295410156,0.0,0.9982349872589111,0.0,0.9892165660858154,1.0,0.0017649983055889606,1.0,0.010783426463603973,1.0,0.0,0.9874894022941589,0.49911749362945557,0.0,-0.004362651612609625,0.0,-0.0017650127410888672,-0.01078343391418457,0.0,159297.0,19,0.0,180600,2
18,PS2224_gt.nii,0.0,84.99352264404297,0.0,0.9995014667510986,0.0,0.9973446130752563,1.0,0.0004985451232641935,1.0,0.002655396005138755,1.0,0.0,0.9968487024307251,0.4997507333755493,0.0,-0.0011505801230669022,0.0,-0.0004985332489013672,-0.0026553869247436523,0.0,38804.0,4,0.0,44528,1
19,RS5172_gt.nii,0.0,,0.0,0.999090850353241,0.0,0.9913839101791382,1.0,0.0009091678657568991,1.0,0.008616107515990734,1.0,0.0,0.9904903173446655,0.4995454251766205,0.0,-0.0027988366782665253,0.0,-0.0009091496467590332,-0.008616089820861816,0.0,133869.0,1,0.0,144424,1
20,PS5247_gt.nii,0.0,73.7427978515625,0.0,0.9990583062171936,0.0,0.9948219656944275,1.0,0.0009416777174919844,1.0,0.005178057122975588,1.0,0.0,0.9938899874687195,0.4995291531085968,0.0,-0.0022081804927438498,0.0,-0.0009416937828063965,-0.00517803430557251,0.0,75085.0,7,0.0,86792,2
21,RS5106_gt.nii,0.0,85.98255920410156,0.0,0.9986571073532104,0.0,0.9964948296546936,1.0,0.0013428846141323447,1.0,0.0035051521845161915,1.0,0.0,0.9951613545417786,0.4993285536766052,0.0,-0.0021695655304938555,0.0,-0.0013428926467895508,-0.0035051703453063965,0.0,37501.0,7,0.0,58728,1
22,RS5010_gt.nii,0.0,68.01470184326172,0.0,0.9994999766349792,0.0,0.9985425472259521,1.0,0.0005000365199521184,1.0,0.001457465230487287,1.0,0.0,0.998043954372406,0.4997499883174896,0.0,-0.0008536895620636642,0.0,-0.000500023365020752,-0.0014574527740478516,0.0,18656.0,10,0.0,24440,2
23,RS3886_gt.nii,0.0,117.45637512207031,0.0,0.9997451305389404,0.0,0.9996041059494019,1.0,0.00025485112564638257,1.0,0.00039587568608112633,1.0,0.0,0.9993494749069214,0.4998725652694702,0.0,-0.00031763085280545056,0.0,-0.0002548694610595703,-0.00039589405059814453,0.0,3990.0,2,0.0,6640,1
24,RS5097_gt.nii,0.0,,0.0,0.9972851872444153,0.0,0.9852295517921448,1.0,0.0027148097287863493,1.0,0.014770438894629478,1.0,0.0,0.9825942516326904,0.49864259362220764,0.0,-0.006332371383905411,0.0,-0.002714812755584717,-0.014770448207855225,0.0,221936.0,2,0.0,247144,2
25,PS4485_gt.nii,0.0,68.0,0.0,0.9994120001792908,0.0,0.9978391528129578,1.0,0.0005880179814994335,1.0,0.002160863485187292,1.0,0.0,0.9972536563873291,0.4997060000896454,0.0,-0.0011272208066657186,0.0,-0.0005879998207092285,-0.0021608471870422363,0.0,29131.0,9,0.0,36232,1
26,PS3482_gt.nii,0.0,87.46771240234375,0.0,0.9998003244400024,0.0,0.9997534155845642,1.0,0.00019966518448200077,1.0,0.00024657402536831796,1.0,0.0,0.9995538592338562,0.4999001622200012,0.0,-0.000221883412450552,0.0,-0.0001996755599975586,-0.000246584415435791,0.0,2350.0,4,0.0,4136,5
27,RS4258_gt.nii,0.0,61.269893646240234,0.0,0.9977107644081116,0.0,0.9933463335037231,1.0,0.002289233496412635,1.0,0.006653657648712397,1.0,0.0,0.9910874366760254,0.4988553822040558,0.0,-0.0039027908351272345,0.0,-0.0022892355918884277,-0.0066536664962768555,0.0,89796.0,6,0.0,111376,15
28,RS5260_gt.nii,8.667764632264152e-05,62.321746826171875,4.4653490476775914e-05,0.9991039037704468,0.00020030714222230017,0.995992124080658,0.9999553561210632,0.0008961083949543536,0.9997996687889099,0.004007877316325903,0.8175008893013,3.651500810519792e-05,0.9951031804084778,0.4995742738246918,7.302734593395144e-05,-0.0018005484016612172,9.457490523345768e-05,-0.0008514523506164551,-0.003807544708251953,9.793360101850946e-05,57190.0,8,0.16666666666666666,67184,2
29,RS4656_gt.nii,0.0,85.04263305664062,0.0,0.99954754114151,0.0,0.9975164532661438,1.0,0.0004524495452642441,1.0,0.0024835350923240185,1.0,0.0,0.9970662593841553,0.499773770570755,0.0,-0.001060035079717636,0.0,-0.00045245885848999023,-0.002483546733856201,0.0,36332.0,4,0.0,41648,1
30,RS3779_gt.nii,0.0,62.86172866821289,0.0,0.9998838305473328,0.0,0.9998769760131836,1.0,0.00011618374264799058,1.0,0.0001230382767971605,1.0,0.0,0.9997608065605164,0.4999419152736664,0.0,-0.00011956190428463742,0.0,-0.00011616945266723633,-0.00012302398681640625,0.0,658.0,4,0.0,2064,1
31,RS4190_gt.nii,0.0,78.1108169555664,0.0,0.9987517595291138,0.0,0.9990541934967041,1.0,0.0012482274323701859,1.0,0.0009457938722334802,1.0,0.0,0.9978083372116089,0.4993758797645569,0.0,-0.0010865384247153997,0.0,-0.0012482404708862305,-0.0009458065032958984,0.0,3934.0,11,0.0,15848,1
32,PS5309_gt.nii,0.0,70.04427337646484,0.0,0.9988820552825928,0.0,0.9936681985855103,1.0,0.0011179223656654358,1.0,0.006331801880151033,1.0,0.0,0.9925643801689148,0.4994410276412964,0.0,-0.0026605380699038506,0.0,-0.0011179447174072266,-0.006331801414489746,0.0,93384.0,30,0.0,106112,1
33,RS4865_gt.nii,0.0,60.04165267944336,0.0,0.9988428950309753,0.0,0.996509313583374,1.0,0.001157086226157844,1.0,0.0034906582441180944,1.0,0.0,0.9953603148460388,0.49942144751548767,0.0,-0.00200972449965775,0.0,-0.0011571049690246582,-0.0034906864166259766,0.0,46859.0,4,0.0,58496,1
34,RS5127_gt.nii,0.0,84.24369049072266,0.0,0.9990582466125488,0.0,0.998824417591095,1.0,0.0009417269029654562,1.0,0.001175555633381009,1.0,0.0,0.9978849291801453,0.4995291233062744,0.0,-0.0010521655203774571,0.0,-0.0009417533874511719,-0.0011755824089050293,0.0,5822.0,9,0.0,19704,2
35,RS5109_gt.nii,0.0,67.72000885009766,0.0,0.9988657832145691,0.0,0.9937721490859985,1.0,0.0011342393700033426,1.0,0.006227837409824133,1.0,0.0,0.9926519989967346,0.49943289160728455,0.0,-0.002657792065292597,0.0,-0.0011342167854309082,-0.006227850914001465,0.0,89955.0,29,0.0,104368,1
36,RS4299_gt.nii,0.0,48.58445739746094,0.0,0.9998679757118225,0.0,0.9999003410339355,1.0,0.00013203744310885668,1.0,9.967212827177718e-05,1.0,0.0,0.9997683167457581,0.49993398785591125,0.0,-0.00011471901962067932,0.0,-0.00013202428817749023,-9.965896606445312e-05,0.0,538.0,2,0.0,1672,1
37,PS5268_gt.nii,0.0,71.30918884277344,0.0,0.99953693151474,0.0,0.9987181425094604,1.0,0.00046306574949994683,1.0,0.0012818542309105396,1.0,0.0,0.998256266117096,0.49976846575737,0.0,-0.0007704432355239987,0.0,-0.00046306848526000977,-0.0012818574905395508,0.0,17262.0,0,0.0,21496,5
38,PS5329_gt.nii,0.0,,0.0,0.9996303915977478,0.0,0.9988556504249573,1.0,0.00036961399018764496,1.0,0.0011443548137322068,1.0,0.0,0.9984868764877319,0.4998151957988739,0.0,-0.0006503610638901591,0.0,-0.00036960840225219727,-0.0011443495750427246,0.0,15853.0,1,0.0,19192,1
39,PS4394_gt.nii,0.0,63.56099319458008,0.0,0.9987567067146301,0.0,0.9936612248420715,1.0,0.0012432967778295279,1.0,0.006338797975331545,1.0,0.0,0.9924336075782776,0.49937835335731506,0.0,-0.002807313110679388,0.0,-0.001243293285369873,-0.006338775157928467,0.0,92266.0,6,0.0,106216,3
40,RS5101_gt.nii,0.0,97.6235122680664,0.0,0.9996740221977234,0.0,0.9986382126808167,1.0,0.0003260043740738183,1.0,0.0013618133962154388,1.0,0.0,0.9983130693435669,0.4998370110988617,0.0,-0.0006663010572083294,0.0,-0.00032597780227661133,-0.0013617873191833496,0.0,18527.0,0,0.0,22840,1
41,PS4066_gt.nii,0.0,70.43608856201172,0.0,0.9999151229858398,0.0,0.999908447265625,1.0,8.48847848828882e-05,1.0,9.156050509773195e-05,1.0,0.0,0.9998235702514648,0.4999575614929199,0.0,-8.815948240226135e-05,0.0,-8.487701416015625e-05,-9.1552734375e-05,0.0,766.0,2,0.0,1536,2
42,RS4515_gt.nii,0.0,72.57546997070312,0.0,0.9990571737289429,0.0,0.9974822998046875,1.0,0.0009428135817870498,1.0,0.0025176836643368006,1.0,0.0,0.9965442419052124,0.49952858686447144,0.0,-0.001540683675557375,0.0,-0.0009428262710571289,-0.0025177001953125,0.0,30130.0,7,0.0,42200,1
43,RS5148_gt.nii,0.0,74.76128387451172,0.0,0.9995846152305603,0.0,0.9983198642730713,1.0,0.00041536710341461003,1.0,0.0016801172168925405,1.0,0.0,0.9979059100151062,0.49979230761528015,0.0,-0.0008353833691217005,0.0,-0.00041538476943969727,-0.001680135726928711,0.0,23642.0,6,0.0,28176,1
44,RS5103_gt.nii,0.0,70.11062622070312,0.0,0.9996415376663208,0.0,0.9987053871154785,1.0,0.00035844938247464597,1.0,0.0012945994967594743,1.0,0.0,0.9983478784561157,0.4998207688331604,0.0,-0.0006812109495513141,0.0,-0.0003584623336791992,-0.0012946128845214844,0.0,18005.0,3,0.0,21712,1
45,PS5291_gt.nii,0.0,65.22269439697266,0.0,0.9956415295600891,0.0,0.9913337230682373,1.0,0.0043584685772657394,1.0,0.008666290901601315,1.0,0.0,0.9870502948760986,0.49782076478004456,0.0,-0.006145872641354799,0.0,-0.004358470439910889,-0.008666276931762695,0.0,77265.0,10,0.0,144768,1
46,RS5345_gt.nii,0.0,77.115478515625,0.0,0.9996235966682434,0.0,0.9987878799438477,1.0,0.00037638252251781523,1.0,0.0012120988685637712,1.0,0.0,0.9984124302864075,0.4998117983341217,0.0,-0.0006754352943971753,0.0,-0.0003764033317565918,-0.0012121200561523438,0.0,16592.0,2,0.0,20328,4
47,PS5295_gt.nii,0.0,,0.0,0.9997801780700684,0.0,0.9992035031318665,1.0,0.00021981816098559648,1.0,0.0007964930264279246,1.0,0.0,0.9989840388298035,0.4998900890350342,0.0,-0.00041842993232421577,0.0,-0.00021982192993164062,-0.0007964968681335449,0.0,11015.0,1,0.0,13360,1
48,RS4514_gt.nii,0.0,68.073486328125,0.0,0.998964786529541,0.0,0.9998830556869507,1.0,0.0010352152166888118,1.0,0.0001169461538665928,1.0,0.0,0.9988480806350708,0.4994823932647705,0.0,-0.00034794313251040876,0.0,-0.0010352134704589844,-0.0001169443130493164,0.0,13997.0,19,0.0,1960,7
49,RS5082_gt.nii,0.0,,0.0,0.9997090101242065,0.0,0.9990407824516296,1.0,0.0002909708709921688,1.0,0.0009591983398422599,1.0,0.0,0.9987503886222839,0.49985450506210327,0.0,-0.0005282979691401124,0.0,-0.00029098987579345703,-0.0009592175483703613,0.0,13287.0,1,0.0,16088,1
50,PS4290_gt.nii,0.0,97.08552551269531,0.0,0.9996910095214844,0.0,0.9996803998947144,1.0,0.00030896998941898346,1.0,0.000319579616189003,1.0,0.0,0.9993716478347778,0.4998455047607422,0.0,-0.0003142300120089203,0.0,-0.000308990478515625,-0.00031960010528564453,0.0,1319.0,11,0.0,5360,1
51,PS5298_gt.nii,0.0,119.44873046875,0.0,0.9996445178985596,0.0,0.9994977116584778,1.0,0.00035548178129829466,1.0,0.0005022879922762513,1.0,0.0,0.999142587184906,0.4998222589492798,0.0,-0.00042255676817148924,0.0,-0.0003554821014404297,-0.0005022883415222168,0.0,4017.0,7,0.0,8424,4
52,PS5310_gt.nii,0.0,55.30279541015625,0.0,0.9997113943099976,0.0,0.9990742206573486,1.0,0.0002886344154831022,1.0,0.0009258079226128757,1.0,0.0,0.9987860918045044,0.4998556971549988,0.0,-0.0005169332725927234,0.0,-0.0002886056900024414,-0.0009257793426513672,0.0,12445.0,5,0.0,15528,3
53,RS2440_gt.nii,0.0,85.1340103149414,0.0,0.9998729825019836,0.0,0.9998483657836914,1.0,0.00012703676475211978,1.0,0.0001516534830443561,1.0,0.0,0.999721348285675,0.4999364912509918,0.0,-0.0001388004602631554,0.0,-0.00012701749801635742,-0.00015163421630859375,0.0,1531.0,1,0.0,2544,2
54,RS5062_gt.nii,0.0,91.00878143310547,0.0,0.9988702535629272,0.0,0.9992810487747192,1.0,0.0011297232704237103,1.0,0.0007189283496700227,1.0,0.0,0.9981529712677002,0.4994351267814636,0.0,-0.0009012159425765276,0.0,-0.001129746437072754,-0.0007189512252807617,0.0,4235.0,1,0.0,12048,5
55,RS3623_gt.nii,0.0,85.27066802978516,0.0,0.9995797276496887,0.0,0.9994494915008545,1.0,0.00042026519076898694,1.0,0.0005505012813955545,1.0,0.0,0.9990296959877014,0.49978986382484436,0.0,-0.00048099536797963083,0.0,-0.0004202723503112793,-0.0005505084991455078,0.0,5480.0,6,0.0,9232,9
56,PS4205_gt.nii,0.0,52.146881103515625,0.0,0.9999153017997742,0.0,0.9998512268066406,1.0,8.471080218441784e-05,1.0,0.00014878579531796277,1.0,0.0,0.9997665286064148,0.4999576508998871,0.0,-0.00011226649075979367,0.0,-8.469820022583008e-05,-0.000148773193359375,0.0,983.0,2,0.0,2496,3
57,PS3620_gt.nii,0.0,91.56090545654297,0.0,0.9995601773262024,0.0,0.9982096552848816,1.0,0.0004398349265102297,1.0,0.0017903558909893036,1.0,0.0,0.9977713823318481,0.4997800886631012,0.0,-0.0008873899932950735,0.0,-0.0004398226737976074,-0.0017903447151184082,0.0,25319.0,1,0.0,30024,1
58,RS4832_gt.nii,0.0,95.1934814453125,0.0,0.9993166923522949,0.0,0.9989287853240967,1.0,0.000683323887642473,1.0,0.0010712306248024106,1.0,0.0,0.9982469081878662,0.49965834617614746,0.0,-0.0008555685053579509,0.0,-0.0006833076477050781,-0.0010712146759033203,0.0,11604.0,5,0.0,17960,9
59,RS4925_gt.nii,0.0,98.9775161743164,0.0,0.998327910900116,0.0,0.9907211065292358,1.0,0.0016720813000574708,1.0,0.009278886951506138,1.0,0.0,0.9890798926353455,0.499163955450058,0.0,-0.003938915207982063,0.0,-0.0016720890998840332,-0.00927889347076416,0.0,135822.0,1,0.0,155416,4
60,RS5223_gt.nii,0.00013635434152092785,62.9527587890625,6.873167149024084e-05,0.9992601275444031,0.00024224806111305952,0.9973966479301453,0.999931275844574,0.0007398900343105197,0.9997577667236328,0.002603366272523999,0.7664298415184021,5.354369932319969e-05,0.996660590171814,0.49966442584991455,0.0001070816651917994,-0.0012588425306603312,0.00012903532478958368,-0.0006711483001708984,-0.002361118793487549,0.00016347882949158083,35992.0,2,0.25,43648,3
61,RS4068_gt.nii,0.0,143.4635772705078,0.0,0.9999316334724426,0.0,0.9999408721923828,1.0,6.837057298980653e-05,1.0,5.913184941164218e-05,1.0,0.0,0.9998725056648254,0.4999658167362213,0.0,-6.358363316394389e-05,0.0,-6.836652755737305e-05,-5.91278076171875e-05,0.0,557.0,1,0.0,992,2
62,RS4751_gt.nii,0.0,,0.0,0.9997352957725525,0.0,0.9995869398117065,1.0,0.0002646943321451545,1.0,0.0004130502638872713,1.0,0.0,0.9993224740028381,0.49986764788627625,0.0,-0.0003306540020275861,0.0,-0.00026470422744750977,-0.00041306018829345703,0.0,4871.0,3,0.0,6928,3
63,RS3918_gt.nii,0.0,86.3365478515625,0.0,0.9999186992645264,0.0,0.9999890327453613,1.0,8.130163041641936e-05,1.0,1.0968145943479612e-05,1.0,0.0,0.9999077320098877,0.4999593496322632,0.0,-2.986181789310649e-05,0.0,-8.130073547363281e-05,-1.0967254638671875e-05,0.0,1055.0,1,0.0,184,1
64,RS4077_gt.nii,0.0,84.31488800048828,0.0,0.9982097148895264,0.0,0.9951930046081543,1.0,0.0017902925610542297,1.0,0.004806976765394211,1.0,0.0,0.993419885635376,0.4991048574447632,0.0,-0.0029335806611925364,0.0,-0.0017902851104736328,-0.004806995391845703,0.0,63187.0,0,0.0,80504,6
65,RS5224_gt.nii,0.0,98.15701293945312,0.0,0.9997906684875488,0.0,0.9995741248130798,1.0,0.00020936105283908546,1.0,0.00042590469820424914,1.0,0.0,0.9993649125099182,0.4998953342437744,0.0,-0.00029860989889129996,0.0,-0.00020933151245117188,-0.000425875186920166,0.0,5205.0,1,0.0,7144,2
66,RS3360_gt.nii,0.0,,0.0,0.9999567866325378,0.0,0.9999384880065918,1.0,4.321602682466619e-05,1.0,6.15146491327323e-05,1.0,0.0,0.9998952746391296,0.4999783933162689,0.0,-5.155985491001047e-05,0.0,-4.32133674621582e-05,-6.151199340820312e-05,0.0,628.0,2,0.0,1032,2
67,RS4856_gt.nii,0.0,74.49160766601562,0.0,0.999212920665741,0.0,0.9990723133087158,1.0,0.0007870937115512788,1.0,0.0009277009521611035,1.0,0.0,0.9982866644859314,0.4996064603328705,0.0,-0.0008545101736672223,0.0,-0.0007870793342590332,-0.0009276866912841797,0.0,5163.0,19,0.0,15552,1
68,PS5264_gt.nii,0.0,78.94712829589844,0.0,0.9999314546585083,0.0,0.999913215637207,1.0,6.855129322502762e-05,1.0,8.679031452629715e-05,1.0,0.0,0.9998446702957153,0.49996572732925415,0.0,-7.713356899330392e-05,0.0,-6.854534149169922e-05,-8.678436279296875e-05,0.0,777.0,1,0.0,1456,2
69,RS3239_gt.nii,0.0,53.658172607421875,0.0,0.9990865588188171,0.0,0.998569130897522,1.0,0.0009134357096627355,1.0,0.0014308629324659705,1.0,0.0,0.9976583123207092,0.49954327940940857,0.0,-0.0011432415340095758,0.0,-0.0009134411811828613,-0.0014308691024780273,0.0,15743.0,9,0.0,23984,13
70,RS4257_gt.nii,0.0,84.2911605834961,0.0,0.9995388984680176,0.0,0.998394250869751,1.0,0.0004611263866536319,1.0,0.0016057731118053198,1.0,0.0,0.9979345798492432,0.4997694492340088,0.0,-0.0008605024195276201,0.0,-0.0004611015319824219,-0.0016057491302490234,0.0,22556.0,7,0.0,26928,1
71,RS5021_gt.nii,0.0001549794978927821,74.59723663330078,7.855541480239481e-05,0.9981108903884888,0.00047849942347966135,0.9885982275009155,0.999921441078186,0.0018890928477048874,0.9995214939117432,0.011401797644793987,0.8306228518486023,6.748214946128428e-05,0.986751914024353,0.49909472465515137,0.0001349551894236356,-0.004447138402611017,0.0001938781060744077,-0.0018105506896972656,-0.010923266410827637,0.0001709226404129491,170266.0,3,0.4,190948,1
72,RS5209_gt.nii,0.0,78.64031982421875,0.0,0.9999741315841675,0.0,0.9999690055847168,1.0,2.5869218006846495e-05,1.0,3.0995215638540685e-05,1.0,0.0,0.9999431371688843,0.49998706579208374,0.0,-2.8316462703514844e-05,0.0,-2.586841583251953e-05,-3.0994415283203125e-05,0.0,284.0,0,0.0,520,1
73,RS4815_gt.nii,0.0,90.09288787841797,0.0,0.9984745979309082,0.0,0.9898533225059509,1.0,0.0015254190657287836,1.0,0.010146680288016796,1.0,0.0,0.9883586764335632,0.4992372989654541,0.0,-0.003934201318770647,0.0,-0.0015254020690917969,-0.010146677494049072,0.0,153917.0,4,0.0,169976,1
74,PS5270_gt.nii,0.0,86.45230102539062,0.0,0.9986956119537354,0.0,0.9884413480758667,1.0,0.0013043653452768922,1.0,0.01155865378677845,1.0,0.0,0.9871669411659241,0.4993478059768677,0.0,-0.003882873570546508,0.0,-0.0013043880462646484,-0.0115586519241333,0.0,178501.0,1,0.0,193672,1
75,PS4471_gt.nii,0.0005261465557850897,53.97221374511719,0.00013902405044063926,0.998264729976654,0.00027566245989874005,0.9965646266937256,0.9998610019683838,0.0017352612921968102,0.9997243285179138,0.0034353553783148527,0.7793958187103271,9.242464147973806e-05,0.9948412775993347,0.49920186400413513,0.00018483221356291324,-0.002245800569653511,0.0001957644271897152,-0.0015962719917297363,-0.0031597018241882324,0.0002718268462989076,37105.0,9,0.10526315789473684,57544,5
76,RS4646_gt.nii,0.0,63.192562103271484,0.0,0.9999520182609558,0.0,0.9999346733093262,1.0,4.7984874981921166e-05,1.0,6.532982661155984e-05,1.0,0.0,0.999886691570282,0.4999760091304779,0.0,-5.598967254627496e-05,0.0,-4.798173904418945e-05,-6.532669067382812e-05,0.0,619.0,3,0.0,1096,1
77,RS4800_gt.nii,0.02226468175649643,71.02464294433594,0.01979953981935978,0.9989249110221863,0.013194634579122066,0.9992880821228027,0.980200469493866,0.001075094100087881,0.9868053793907166,0.0007119180518202484,0.18898339569568634,0.007981189526617527,0.9982145428657532,0.5093622207641602,0.015835989266633987,0.015288294292986393,0.016163157299160957,0.018724441528320312,0.012482762336730957,0.02142222222222222,3662.0,6,0.16666666666666666,12172,3
78,PS5272_gt.nii,1.7172131222342193e-19,94.45950317382812,0.0,0.998243510723114,0.0,0.9925937056541443,1.0,0.0017564817098900676,1.0,0.007406272925436497,1.0,0.0,0.9908631443977356,0.499121755361557,0.0,-0.003606796730309725,0.0,-0.0017564892768859863,-0.007406294345855713,0.0,108336.0,2,0.0,124040,5
79,PS1513_gt.nii,0.00040545681258663535,78.5938949584961,0.00014388668932951987,0.9976447224617004,0.0005873040063306689,0.9904513955116272,0.9998561143875122,0.002355306874960661,0.9994127154350281,0.009548600763082504,0.8018112778663635,0.00011558544065337628,0.9881408214569092,0.4988943040370941,0.00023114416399039328,-0.004451650194823742,0.00029069784795865417,-0.0022113919258117676,-0.008961319923400879,0.00033453085683533807,136576.0,1,0.4,159848,2
80,RS4948_gt.nii,0.00016716816753614694,133.40184020996094,8.37801635498181e-05,0.9994184374809265,0.00030803983099758625,0.9978646039962769,0.9999161958694458,0.0005815520416945219,0.9996919631958008,0.0021353838965296745,0.7249431014060974,6.587036477867514e-05,0.9972855448722839,0.49975112080574036,0.00013173205661587417,-0.0009537298465147614,0.0001606475270818919,-0.0004977583885192871,-0.0018273591995239258,0.00020039410841321266,29773.0,7,0.2222222222222222,35808,1
81,RS4961_gt.nii,0.0,74.4432601928711,0.0,0.9995572566986084,0.0,0.9984801411628723,1.0,0.0004427602980285883,1.0,0.0015198751352727413,1.0,0.0,0.9980387091636658,0.4997786283493042,0.0,-0.000820329412817955,0.0,-0.00044274330139160156,-0.0015198588371276855,0.0,20575.0,1,0.0,25488,3
82,RS5149_gt.nii,0.0,94.93681335449219,0.0,0.9998369812965393,0.0,0.9997543692588806,1.0,0.0001629991311347112,1.0,0.0002456111542414874,1.0,0.0,0.9995914697647095,0.49991849064826965,0.0,-0.00020008599676657468,0.0,-0.00016301870346069336,-0.00024563074111938477,0.0,2678.0,2,0.0,4120,3
83,PS4245_gt.nii,0.0,68.57340240478516,0.0,0.9998963475227356,0.0,0.999781608581543,1.0,0.00010367512004449964,1.0,0.0002184140612371266,1.0,0.0,0.9996779561042786,0.4999481737613678,0.0,-0.00015047958004288375,0.0,-0.0001036524772644043,-0.00021839141845703125,0.0,2727.0,5,0.0,3664,1
84,RS4808_gt.nii,0.0,112.06336975097656,0.0,0.9996747374534607,0.0,0.9996355772018433,1.0,0.0003252618189435452,1.0,0.00036442207056097686,1.0,0.0,0.9993105530738831,0.49983736872673035,0.0,-0.0003442856250330806,0.0,-0.00032526254653930664,-0.0003644227981567383,0.0,1711.0,4,0.0,6112,2
85,RS4264_gt.nii,0.0,127.16328430175781,0.0,0.9991000294685364,0.0,0.9988755583763123,1.0,0.0008999683195725083,1.0,0.0011244391789659858,1.0,0.0,0.997977614402771,0.4995500147342682,0.0,-0.0010059620253741741,0.0,-0.000899970531463623,-0.0011244416236877441,0.0,11629.0,9,0.0,18848,10
86,RS4917_gt.nii,0.0,84.55767059326172,0.0,0.9986589550971985,0.0,0.9892612099647522,1.0,0.0013410624815151095,1.0,0.010738791897892952,1.0,0.0,0.9879487752914429,0.49932947754859924,0.0,-0.0037949164398014545,0.0,-0.0013410449028015137,-0.010738790035247803,0.0,164796.0,4,0.0,179928,1
87,RS4448_gt.nii,0.0,150.5489959716797,0.0,0.9994410872459412,0.0,0.9979632496833801,1.0,0.0005589179927483201,1.0,0.002036753809079528,1.0,0.0,0.9974066019058228,0.4997205436229706,0.0,-0.001066948170773685,0.0,-0.0005589127540588379,-0.002036750316619873,0.0,28642.0,4,0.0,34152,5
88,PS5364_gt.nii,0.0,76.12981414794922,0.0,0.9995893836021423,0.0,0.998001217842102,1.0,0.0004106022824998945,1.0,0.001998766791075468,1.0,0.0,0.9975922703742981,0.49979469180107117,0.0,-0.0009059239528141916,0.0,-0.000410616397857666,-0.0019987821578979492,0.0,28804.0,7,0.0,33520,1
89,RS4716_gt.nii,0.0,88.10902404785156,0.0,0.9995357990264893,0.0,0.9999293684959412,1.0,0.0004641741397790611,1.0,7.060467032715678e-05,1.0,0.0,0.99946528673172,0.49976789951324463,0.0,-0.00018103276670444757,0.0,-0.0004642009735107422,-7.063150405883789e-05,0.0,6302.0,15,0.0,1184,1
90,PS1557_gt.nii,0.0,90.11210632324219,0.0,0.9999134540557861,0.0,0.9998898506164551,1.0,8.655547571834177e-05,1.0,0.00011015891504939646,1.0,0.0,0.9998033046722412,0.49995672702789307,0.0,-9.76465962594375e-05,0.0,-8.654594421386719e-05,-0.00011014938354492188,0.0,1083.0,3,0.0,1848,2
91,RS5105_gt.nii,0.0,77.1297607421875,0.0,0.9991341829299927,0.0,0.9956560730934143,1.0,0.0008658198057673872,1.0,0.004343916662037373,1.0,0.0,0.9947977662086487,0.49956709146499634,0.0,-0.0019393423572182655,0.0,-0.0008658170700073242,-0.004343926906585693,0.0,63333.0,0,0.0,72816,2
92,PS5269_gt.nii,0.0,79.50471496582031,0.0,0.999600887298584,0.0,0.9985851645469666,1.0,0.0003991407575085759,1.0,0.0014148629270493984,1.0,0.0,0.9981871247291565,0.499800443649292,0.0,-0.0007514848257414997,0.0,-0.0003991127014160156,-0.0014148354530334473,0.0,19483.0,3,0.0,23728,2
93,PS5297_gt.nii,0.0,94.00079345703125,0.0,0.9986889958381653,0.0,0.992973268032074,1.0,0.0013110253494232893,1.0,0.007026759907603264,1.0,0.0,0.9916805624961853,0.49934449791908264,0.0,-0.003035170491784811,0.0,-0.0013110041618347168,-0.007026731967926025,0.0,103091.0,1,0.0,117736,2
94,RS5119_gt.nii,0.0,67.98970031738281,0.0,0.999870777130127,0.0,0.9999189376831055,1.0,0.0001292333472520113,1.0,8.107279427349567e-05,1.0,0.0,0.9997897148132324,0.4999353885650635,0.0,-0.00010235872468911111,0.0,-0.00012922286987304688,-8.106231689453125e-05,0.0,147.0,5,0.0,1360,6
95,RS4602_gt.nii,0.0005057756206952035,83.29225158691406,0.0002607788483146578,0.9987989068031311,0.0007463800720870495,0.9965683221817017,0.9997392296791077,0.0012010984355583787,0.9992536306381226,0.003431675722822547,0.6821120977401733,0.00019329399219714105,0.9953754544258118,0.4995298385620117,0.00038651327486149967,-0.0015890361974015832,0.0004411803965922445,-0.0009403228759765625,-0.0026853084564208984,0.0005585032113934655,46171.0,7,0.18181818181818182,57520,3
96,RS4879_gt.nii,0.0,103.49927520751953,0.0,0.9997841715812683,0.0,0.9999823570251465,1.0,0.00021583223133347929,1.0,1.764678381732665e-05,1.0,0.0,0.9997665286064148,0.49989208579063416,0.0,-6.171502900542691e-05,0.0,-0.00021582841873168945,-1.7642974853515625e-05,0.0,3118.0,10,0.0,296,1
97,RS4093_gt.nii,0.0,60.93808364868164,0.0,0.9998940825462341,0.0,0.9999279975891113,1.0,0.0001059250789694488,1.0,7.201003609225154e-05,1.0,0.0,0.9998220801353455,0.49994704127311707,0.0,-8.73365206643939e-05,0.0,-0.00010591745376586914,-7.200241088867188e-05,0.0,315.0,1,0.0,1208,4
98,PS4344_gt.nii,8.782598425587897e-19,66.8879623413086,0.0,0.9990848302841187,0.0,0.9944502711296082,1.0,0.0009151776903308928,1.0,0.0055497135035693645,1.0,0.0,0.9935452342033386,0.4995424151420593,0.0,-0.002253657905384898,0.0,-0.0009151697158813477,-0.005549728870391846,0.0,84052.0,0,0.0,93024,1
99,RS5319_gt.nii,0.0,83.54070281982422,0.0,0.9991817474365234,0.0,0.9978691935539246,1.0,0.0008182661840692163,1.0,0.0021308178547769785,1.0,0.0,0.997054398059845,0.4995908737182617,0.0,-0.0013204454444348812,0.0,-0.0008182525634765625,-0.0021308064460754395,0.0,28183.0,0,0.0,35720,4
100,RS3939_gt.nii,0.0,67.2383804321289,0.0,0.9995086193084717,0.0,0.9993277788162231,1.0,0.0004913531593047082,1.0,0.0006721935933455825,1.0,0.0,0.9988371133804321,0.49975430965423584,0.0,-0.0005747037939727306,0.0,-0.0004913806915283203,-0.0006722211837768555,0.0,6652.0,4,0.0,11272,7
101,RS4688_gt.nii,0.0,,0.0,0.9999856352806091,0.0,0.9999682903289795,1.0,1.4365175047714729e-05,1.0,3.17101257678587e-05,1.0,0.0,0.9999539256095886,0.49999281764030457,0.0,-2.134295027644839e-05,0.0,-1.436471939086914e-05,-3.170967102050781e-05,0.0,371.0,1,0.0,532,1
102,RS2723_gt.nii,0.0,87.69093322753906,0.0,0.999726414680481,0.0,0.9986501932144165,1.0,0.00027359690284356475,1.0,0.0013498179614543915,1.0,0.0,0.9983773231506348,0.4998632073402405,0.0,-0.0006077055004425347,0.0,-0.00027358531951904297,-0.001349806785583496,0.0,18982.0,2,0.0,22640,1
103,RS4880_gt.nii,0.0,,0.0,0.9989277720451355,0.0,0.9980032444000244,1.0,0.0010722208535298705,1.0,0.0019967465195804834,1.0,0.0,0.9969353079795837,0.49946388602256775,0.0,-0.0014631996164098382,0.0,-0.001072227954864502,-0.001996755599975586,0.0,22636.0,1,0.0,33464,1
104,RS5228_gt.nii,0.0,96.93657684326172,0.0,0.9989104866981506,0.0,0.9910123944282532,1.0,0.0010895197046920657,1.0,0.00898759439587593,1.0,0.0,0.9899423718452454,0.4994552433490753,0.0,-0.003129242919385433,0.0,-0.0010895133018493652,-0.008987605571746826,0.0,138360.0,0,0.0,150624,1
105,RS3284_gt.nii,0.0,55.154327392578125,0.0,0.9990538954734802,0.0,0.9976884722709656,1.0,0.0009460839792154729,1.0,0.002311504213139415,1.0,0.0,0.9967467784881592,0.4995269477367401,0.0,-0.0014788093976676464,0.0,-0.0009461045265197754,-0.002311527729034424,0.0,30263.0,5,0.0,38744,1
106,RS2895_gt.nii,0.010427149012684822,55.4707145690918,0.005360710900276899,0.9986168742179871,0.02541118860244751,0.9933440685272217,0.9946392774581909,0.0013831297401338816,0.9745888113975525,0.006655956618487835,0.336839884519577,0.004446515813469887,0.9919795393943787,0.5019887685775757,0.008853663690388203,0.008637155406177044,0.011671419255435467,0.003977537155151367,0.018755197525024414,0.011752397899821075,95949.0,9,0.15384615384615385,112112,2
107,PS4413_gt.nii,0.0,,0.0,0.9993059039115906,0.0,0.9984415769577026,1.0,0.0006941041792742908,1.0,0.0015584301436319947,1.0,0.0,0.9977496266365051,0.4996529519557953,0.0,-0.0010400543687865138,0.0,-0.0006940960884094238,-0.0015584230422973633,0.0,19935.0,5,0.0,26128,5
108,RS4977_gt.nii,0.0,,0.0,0.9995231032371521,0.0,0.9988526701927185,1.0,0.0004769072402268648,1.0,0.001147339935414493,1.0,0.0,0.9983768463134766,0.49976155161857605,0.0,-0.0007397125591523945,0.0,-0.0004768967628479004,-0.0011473298072814941,0.0,14706.0,4,0.0,19240,4
109,RS5057_gt.nii,0.0,107.91663360595703,0.0,0.9990553259849548,0.0,0.9962871670722961,1.0,0.0009446613839827478,1.0,0.0037128105759620667,1.0,0.0,0.9953495264053345,0.4995276629924774,0.0,-0.0018727917922660708,0.0,-0.000944674015045166,-0.0037128329277038574,0.0,52825.0,3,0.0,62232,6
110,RS4863_gt.nii,0.0,156.32337951660156,0.0,0.9984318017959595,0.0,0.9962471723556519,1.0,0.0015681732911616564,1.0,0.003752849530428648,1.0,0.0,0.9946907162666321,0.49921590089797974,0.0,-0.002425926271826029,0.0,-0.0015681982040405273,-0.0037528276443481445,0.0,47477.0,6,0.0,62864,9
111,PS5351_gt.nii,0.0,66.37129974365234,0.0,0.9993920922279358,0.0,0.9997304081916809,1.0,0.0006078927544876933,1.0,0.0002695768198464066,1.0,0.0,0.9991228580474854,0.4996960461139679,0.0,-0.0004048132977914065,0.0,-0.000607907772064209,-0.0002695918083190918,0.0,4744.0,4,0.0,4520,2
112,RS5007_gt.nii,0.0,84.9590835571289,0.0,0.9998670816421509,0.0,0.9999489784240723,1.0,0.0001329251390416175,1.0,5.1028357120230794e-05,1.0,0.0,0.9998160600662231,0.49993354082107544,0.0,-8.235868153860793e-05,0.0,-0.0001329183578491211,-5.1021575927734375e-05,0.0,934.0,10,0.0,856,2
113,RS5012_gt.nii,0.0,,0.0,0.9997156262397766,0.0,0.9987689256668091,1.0,0.00028436610591597855,1.0,0.001231066300533712,1.0,0.0,0.998485267162323,0.4998578131198883,0.0,-0.0005916701047681272,0.0,-0.00028437376022338867,-0.001231074333190918,0.0,17318.0,2,0.0,20648,2
114,RS4974_gt.nii,0.0,51.35416030883789,0.0,0.9996469020843506,0.0,0.9991089701652527,1.0,0.00035311441752128303,1.0,0.0008910461911000311,1.0,0.0,0.998756468296051,0.4998234510421753,0.0,-0.0005609288928098977,0.0,-0.00035309791564941406,-0.0008910298347473145,0.0,11710.0,2,0.0,14944,1
115,PS4305_gt.nii,0.0,,0.0,0.9993701577186584,0.0,0.9976133704185486,1.0,0.0006298544467426836,1.0,0.002386639127507806,1.0,0.0,0.9969865083694458,0.4996850788593292,0.0,-0.001226064981892705,0.0,-0.0006298422813415527,-0.002386629581451416,0.0,34092.0,2,0.0,40016,2
116,RS4459_gt.nii,0.0,83.02409362792969,0.0,0.9998953938484192,0.0,0.9998769760131836,1.0,0.00010461902274983004,1.0,0.00012303685070946813,1.0,0.0,0.9997723698616028,0.4999476969242096,0.0,-0.00011345482198521495,0.0,-0.00010460615158081055,-0.00012302398681640625,0.0,1022.0,1,0.0,2064,2
117,RS4898_gt.nii,0.0,,0.0,0.9995807409286499,0.0,0.9994533061981201,1.0,0.0004192497581243515,1.0,0.0005466844304464757,1.0,0.0,0.9990345239639282,0.49979037046432495,0.0,-0.00047874555457383394,0.0,-0.00041925907135009766,-0.0005466938018798828,0.0,5514.0,9,0.0,9168,9
118,RS5033_gt.nii,0.0,99.04216003417969,0.0,0.9996415972709656,0.0,0.9993512630462646,1.0,0.00035839673364534974,1.0,0.0006487309001386166,1.0,0.0,0.9989933371543884,0.4998207986354828,0.0,-0.0004821856564376503,0.0,-0.00035840272903442383,-0.0006487369537353516,0.0,7364.0,1,0.0,10880,3
119,PS4183_gt.nii,3.398842123588538e-18,72.09646606445312,0.0,0.9984697699546814,0.0,0.9943680763244629,1.0,0.0015302520478144288,1.0,0.0056319101713597775,1.0,0.0,0.9928550124168396,0.4992348849773407,0.0,-0.002935684286057949,0.0,-0.0015302300453186035,-0.005631923675537109,0.0,79868.0,8,0.0,94344,3
120,PS5356_gt.nii,0.0,,0.0,0.9987018704414368,0.0,0.9916909337043762,1.0,0.0012981133768334985,1.0,0.008309093303978443,1.0,0.0,0.9904142618179321,0.4993509352207184,0.0,-0.003284226870164275,0.0,-0.0012981295585632324,-0.00830906629562378,0.0,123969.0,1,0.0,139224,1
121,PS3544_gt.nii,0.0,114.56002807617188,0.0,0.999484121799469,0.0,0.9994027018547058,1.0,0.0005158881540410221,1.0,0.0005973080988042057,1.0,0.0,0.9988874197006226,0.4997420608997345,0.0,-0.0005551073118112981,0.0,-0.0005158782005310059,-0.0005972981452941895,0.0,5364.0,9,0.0,10016,3
122,RS4114_gt.nii,0.0,138.37339782714844,0.0,0.9996986389160156,0.0,0.9997348189353943,1.0,0.00030138136935420334,1.0,0.0002652013790793717,1.0,0.0,0.9994335770606995,0.4998493194580078,0.0,-0.0002827132120728493,0.0,-0.000301361083984375,-0.0002651810646057129,0.0,1662.0,6,0.0,4448,7
123,RS4142_gt.nii,0.0,80.0062484741211,0.0,0.9998155832290649,0.0,0.9999508857727051,1.0,0.00018442582222633064,1.0,4.912328586215153e-05,1.0,0.0,0.99976646900177,0.49990779161453247,0.0,-9.518194565316662e-05,0.0,-0.0001844167709350586,-4.9114227294921875e-05,0.0,1713.0,7,0.0,824,1
124,RS5009_gt.nii,0.0,,0.0,0.9998834729194641,0.0,0.9998888969421387,1.0,0.00011654003174044192,1.0,0.00011111600906588137,1.0,0.0,0.9997723698616028,0.49994173645973206,0.0,-0.00011379570059943944,0.0,-0.00011652708053588867,-0.00011110305786132812,0.0,1044.0,2,0.0,1864,2
125,RS5204_gt.nii,0.0,66.96267700195312,0.0,0.9994486570358276,0.0,0.9999331831932068,1.0,0.0005513201467692852,1.0,6.679402576992288e-05,1.0,0.0,0.999381959438324,0.4997243285179138,0.0,-0.00019189814338460565,0.0,-0.0005513429641723633,-6.681680679321289e-05,0.0,7838.0,5,0.0,1120,1
126,PS3801_gt.nii,0.0,100.57303619384766,0.0,0.9995313286781311,0.0,0.9986603856086731,1.0,0.0004686431784648448,1.0,0.001339585636742413,1.0,0.0,0.9981930255889893,0.49976566433906555,0.0,-0.0007923305965960026,0.0,-0.0004686713218688965,-0.0013396143913269043,0.0,17548.0,3,0.0,22464,1
127,RS4872_gt.nii,0.0,79.4540786743164,0.0,0.9993771314620972,0.0,0.9985538125038147,1.0,0.0006228747079148889,1.0,0.0014461929677054286,1.0,0.0,0.9979327321052551,0.4996885657310486,0.0,-0.0009491032687947154,0.0,-0.000622868537902832,-0.0014461874961853027,0.0,18827.0,1,0.0,24248,2
128,RS5133_gt.nii,0.0,105.08851623535156,0.0,0.9997643828392029,0.0,0.9993451237678528,1.0,0.00023559258261229843,1.0,0.0006548516103066504,1.0,0.0,0.9991098642349243,0.49988219141960144,0.0,-0.00039278261829167604,0.0,-0.00023561716079711914,-0.0006548762321472168,0.0,8496.0,6,0.0,10984,2
129,RS5195_gt.nii,0.0,90.47651672363281,0.0,0.9993863105773926,0.0,0.998193085193634,1.0,0.00061366509180516,1.0,0.0018068891949951649,1.0,0.0,0.9975816607475281,0.4996931552886963,0.0,-0.0010530075524002314,0.0,-0.0006136894226074219,-0.0018069148063659668,0.0,24331.0,0,0.0,30296,2
130,RS5156_gt.nii,0.0,100.3349380493164,0.0,0.999697744846344,0.0,0.9986806511878967,1.0,0.000302236556308344,1.0,0.0013193298364058137,1.0,0.0,0.9983792304992676,0.499848872423172,0.0,-0.0006314662750810385,0.0,-0.00030225515365600586,-0.0013193488121032715,0.0,18799.0,5,0.0,22128,1
131,RS3975_gt.nii,0.0,64.66799926757812,0.0,0.9993845224380493,0.0,0.9988644123077393,1.0,0.0006154607981443405,1.0,0.0011355705792084336,1.0,0.0,0.9982503652572632,0.49969226121902466,0.0,-0.000836001883726567,0.0,-0.0006154775619506836,-0.0011355876922607422,0.0,13333.0,1,0.0,19040,4
132,RS5020_gt.nii,0.0,73.01575469970703,0.0,0.998975396156311,0.0,0.9960611462593079,1.0,0.0010245823068544269,1.0,0.003938880283385515,1.0,0.0,0.9950445890426636,0.4994876980781555,0.0,-0.0020089070312678814,0.0,-0.0010246038436889648,-0.003938853740692139,0.0,56356.0,12,0.0,66016,1
133,PS1583_gt.nii,0.0,72.1512222290039,0.0,0.9994750618934631,0.0,0.9989885687828064,1.0,0.0005249323439784348,1.0,0.0010114251635968685,1.0,0.0,0.9984647035598755,0.49973753094673157,0.0,-0.0007286492618732154,0.0,-0.0005249381065368652,-0.0010114312171936035,0.0,10854.0,17,0.0,16960,2
134,PS4323_gt.nii,0.0,,0.0,0.9998934268951416,0.0,0.999687135219574,1.0,0.00010654683137545362,1.0,0.00031283849966712296,1.0,0.0,0.9995806813240051,0.4999467134475708,0.0,-0.00018257040937896818,0.0,-0.00010657310485839844,-0.0003128647804260254,0.0,4159.0,1,0.0,5248,1
135,RS5160_gt.nii,0.0,75.46522521972656,0.0,0.998991847038269,0.0,0.9931600689888,1.0,0.001008127466775477,1.0,0.006839924957603216,1.0,0.0,0.9921656847000122,0.4994959235191345,0.0,-0.0026259315200150013,0.0,-0.001008152961730957,-0.006839931011199951,0.0,104451.0,1,0.0,114640,1
136,PS4484_gt.nii,,,,0.999988853931427,0.0,1.0,,1.1146068572998047e-05,1.0,0.0,,0.0,0.999988853931427,,0.0,,,,0.0,0.0,187.0,5,0.0,0,0
137,RS4457_gt.nii,0.0,74.26438903808594,0.0,0.9998109936714172,0.0,0.9999446868896484,1.0,0.00018901677685789764,1.0,5.532356590265408e-05,1.0,0.0,0.9997556805610657,0.4999054968357086,0.0,-0.00010225988080492243,0.0,-0.00018900632858276367,-5.53131103515625e-05,0.0,1780.0,7,0.0,928,1
138,RS2437_gt.nii,0.0,61.65184020996094,0.0,0.9988777041435242,0.0,0.9947250485420227,1.0,0.0011223085457459092,1.0,0.005274939350783825,1.0,0.0,0.9936145544052124,0.4994388520717621,0.0,-0.0024331274908035994,0.0,-0.00112229585647583,-0.005274951457977295,0.0,73179.0,10,0.0,88400,4
139,PS2501_gt.nii,0.0,103.71595764160156,0.0,0.9975666999816895,0.0,0.9660031199455261,1.0,0.002433276968076825,1.0,0.03399686887860298,1.0,0.0,0.9637323021888733,0.4987833499908447,0.0,-0.009095262736082077,0.0,-0.002433300018310547,-0.03399688005447388,0.0,534662.0,6,0.0,569032,1
140,RS5003_gt.nii,0.0,79.71198272705078,0.0,0.9989960789680481,0.0,0.9922369718551636,1.0,0.001003898330964148,1.0,0.007763012312352657,1.0,0.0,0.991248607635498,0.49949803948402405,0.0,-0.0027916436083614826,0.0,-0.0010039210319519043,-0.007763028144836426,0.0,117872.0,5,0.0,130112,1
141,PS5250_gt.nii,0.0,,0.0,0.9989503622055054,0.0,0.9964342713356018,1.0,0.0010496213799342513,1.0,0.0035657028201967478,1.0,0.0,0.9953921437263489,0.4994751811027527,0.0,-0.0019345899345353246,0.0,-0.001049637794494629,-0.0035657286643981934,0.0,49228.0,8,0.0,59760,8
142,RS4858_gt.nii,0.0,98.25604248046875,0.0,0.9997596144676208,0.0,0.9997801184654236,1.0,0.0002403787657385692,1.0,0.00021987476793583483,1.0,0.0,0.999539852142334,0.4998798072338104,0.0,-0.00022989828721620142,0.0,-0.0002403855323791504,-0.00021988153457641602,0.0,1645.0,3,0.0,3688,4
143,RS4115_gt.nii,0.0,,0.0,0.999667763710022,0.0,0.9994514584541321,1.0,0.0003322396660223603,1.0,0.000548544863704592,1.0,0.0,0.9991195797920227,0.499833881855011,0.0,-0.00042690554982982576,0.0,-0.00033223628997802734,-0.0005485415458679199,0.0,6273.0,2,0.0,9200,2
144,RS4195_gt.nii,0.0,63.22722625732422,0.0,0.9997188448905945,0.0,0.9996718168258667,1.0,0.0002811281301546842,1.0,0.0003281561948824674,1.0,0.0,0.9993909001350403,0.49985942244529724,0.0,-0.00030373333720490336,0.0,-0.0002811551094055176,-0.0003281831741333008,0.0,3428.0,2,0.0,5504,5
145,RS4987_gt.nii,0.0,,0.0,0.9997179508209229,0.0,0.9994915723800659,1.0,0.000282073364360258,1.0,0.0005084517761133611,1.0,0.0,0.9992097616195679,0.4998589754104614,0.0,-0.00037870925734750926,0.0,-0.00028204917907714844,-0.000508427619934082,0.0,5975.0,3,0.0,8528,3
146,RS4436_gt.nii,0.0,,0.0,0.9999322295188904,0.0,0.9997420310974121,1.0,6.778796523576602e-05,1.0,0.0002579863939899951,1.0,0.0,0.9996742606163025,0.4999661147594452,0.0,-0.00013224361464381218,0.0,-6.777048110961914e-05,-0.0002579689025878906,0.0,3345.0,1,0.0,4328,1
147,PS5300_gt.nii,0.0,52.833702087402344,0.0,0.9992557764053345,0.0,0.9994593262672424,1.0,0.0007442084024660289,1.0,0.0005406586569733918,1.0,0.0,0.9987159371376038,0.49962788820266724,0.0,-0.000634320720564574,0.0,-0.0007442235946655273,-0.0005406737327575684,0.0,1512.0,7,0.0,9064,3
148,RS4427_gt.nii,0.0,,0.0,0.9993150234222412,0.0,0.9965105056762695,1.0,0.0006849810015410185,1.0,0.003489491995424032,1.0,0.0,0.9958302974700928,0.4996575117111206,0.0,-0.001546038780361414,0.0,-0.0006849765777587891,-0.0034894943237304688,0.0,52103.0,1,0.0,58504,1
149,RS4082_gt.nii,0.0,87.56083679199219,0.0,0.9996875524520874,0.0,0.9997863173484802,1.0,0.00031245467835105956,1.0,0.00021368979651015252,1.0,0.0,0.9994739890098572,0.4998437762260437,0.0,-0.00025839576846919954,0.0,-0.00031244754791259766,-0.0002136826515197754,0.0,404.0,0,0.0,3584,3
150,RS5212_gt.nii,0.0,77.34339141845703,0.0,0.9996570944786072,0.0,0.9993436336517334,1.0,0.00034289207542315125,1.0,0.0006563528440892696,1.0,0.0,0.9990012049674988,0.4998285472393036,0.0,-0.00047440300113521516,0.0,-0.00034290552139282227,-0.0006563663482666016,0.0,7920.0,6,0.0,11008,3
151,RS3552_gt.nii,0.0,,0.0,0.9997811913490295,0.0,0.999541163444519,1.0,0.00021878980624023825,1.0,0.00045881769619882107,1.0,0.0,0.9993225932121277,0.49989059567451477,0.0,-0.0003168353287037462,0.0,-0.00021880865097045898,-0.00045883655548095703,0.0,5761.0,1,0.0,7696,1
152,RS3998_gt.nii,0.0,69.67887878417969,0.0,0.9996618032455444,0.0,0.9990127086639404,1.0,0.0003381728893145919,1.0,0.0009872672380879521,1.0,0.0,0.9986752271652222,0.4998309016227722,0.0,-0.0005778122576884925,0.0,-0.0003381967544555664,-0.0009872913360595703,0.0,14003.0,3,0.0,16558,1
153,RS3435_gt.nii,0.0,111.14808654785156,0.0,0.9997231364250183,0.0,0.9993894696235657,1.0,0.0002768537378869951,1.0,0.0006105204811319709,1.0,0.0,0.9991129636764526,0.49986156821250916,0.0,-0.0004111263551749289,0.0,-0.00027686357498168945,-0.0006105303764343262,0.0,7032.0,6,0.0,10240,1
154,RS5174_gt.nii,0.0,46.12372589111328,0.0,0.9993826150894165,0.0,0.9997738599777222,1.0,0.0006174052250571549,1.0,0.00022616040951106697,1.0,0.0,0.9991567134857178,0.49969130754470825,0.0,-0.00037367449840530753,0.0,-0.0006173849105834961,-0.00022614002227783203,0.0,5516.0,8,0.0,3792,3
155,RS4368_gt.nii,0.0,,0.0,0.9997994899749756,0.0,0.9994539022445679,1.0,0.00020050028979312629,1.0,0.0005460879765450954,1.0,0.0,0.9992536306381226,0.4998997449874878,0.0,-0.0003308939340058714,0.0,-0.00020051002502441406,-0.0005460977554321289,0.0,7191.0,1,0.0,9160,1
156,RS5070_gt.nii,0.0,69.22715759277344,0.0,0.9993709325790405,0.0,0.9988729953765869,1.0,0.0006290606688708067,1.0,0.0011269975220784545,1.0,0.0,0.998245358467102,0.49968546628952026,0.0,-0.0008419915684498847,0.0,-0.0006290674209594727,-0.001127004623413086,0.0,10471.0,5,0.0,18896,1
157,PS3417_gt.nii,0.0,91.24143981933594,0.0,0.9990634918212891,0.0,0.9986793398857117,1.0,0.0009364921133965254,1.0,0.0013206435833126307,1.0,0.0,0.9977453351020813,0.49953174591064453,0.0,-0.0011121026473119855,0.0,-0.0009365081787109375,-0.00132066011428833,0.0,8367.0,16,0.0,22136,1
158,PS5278_gt.nii,0.0009301014943048358,55.61474609375,0.00029718101723119617,0.9993782639503479,0.0020176786929368973,0.995786726474762,0.9997028112411499,0.0006217320915311575,0.9979823231697083,0.004213264677673578,0.5911845564842224,0.0002590961230453104,0.9951702356338501,0.499837726354599,0.0005180580192245543,-0.0008441444369964302,0.0007743486203253269,-0.00032454729080200195,-0.002195596694946289,0.000655625107319586,63469.0,1,0.6666666666666666,70664,1
159,PS5241_gt.nii,0.0,108.17115783691406,0.0,0.999387264251709,0.0,0.9984560012817383,1.0,0.0006127275410108268,1.0,0.0015439896378666162,1.0,0.0,0.9978451728820801,0.4996936321258545,0.0,-0.0009726484422571957,0.0,-0.0006127357482910156,-0.0015439987182617188,0.0,20409.0,3,0.0,25888,5
160,RS4343_gt.nii,0.0,77.27482604980469,0.0,0.9999259114265442,0.0,0.9999117851257324,1.0,7.409510726574808e-05,1.0,8.822140807751566e-05,1.0,0.0,0.9998376965522766,0.4999629557132721,0.0,-8.08503245934844e-05,0.0,-7.408857345581055e-05,-8.821487426757812e-05,0.0,614.0,2,0.0,1480,1
161,RS4626_gt.nii,0.0,95.20503997802734,0.0,0.9991803765296936,0.0,0.9975340366363525,1.0,0.000819616368971765,1.0,0.0024659528862684965,1.0,0.0,0.9967184662818909,0.4995901882648468,0.0,-0.0014216664712876081,0.0,-0.0008196234703063965,-0.002465963363647461,0.0,34649.0,1,0.0,41338,2
162,PS4644_gt.nii,0.0006449692300520837,60.116554260253906,0.00031081642373465,0.999366819858551,0.0005651313695125282,0.9988490343093872,0.9996891617774963,0.0006331934710033238,0.9994348883628845,0.0011509788455441594,0.5880177617073059,0.00020056827634107322,0.9982172846794128,0.49983882904052734,0.000401056109694764,-0.00043458453728817403,0.0004191086918581277,-0.0003223419189453125,-0.0005858540534973145,0.0007785635502497891,13709.0,1,0.2,19304,5
163,RS4943_gt.nii,0.0,72.25648498535156,0.0,0.9988988041877747,0.0,0.9953275918960571,1.0,0.0011012094328179955,1.0,0.004672403447329998,1.0,0.0,0.9942366480827332,0.49944940209388733,0.0,-0.002268324140459299,0.0,-0.0011011958122253418,-0.004672408103942871,0.0,65746.0,1,0.0,78304,2
164,PS5182_gt.nii,0.0,80.87644958496094,0.0,0.9977553486824036,0.0,0.9838826060295105,1.0,0.0022446285001933575,1.0,0.016117405146360397,1.0,0.0,0.9817096590995789,0.4988776743412018,0.0,-0.0060147810727357864,0.0,-0.0022446513175964355,-0.016117393970489502,0.0,241553.0,1,0.0,269808,2
165,RS5008_gt.nii,0.0,70.06497192382812,0.0,0.999635636806488,0.0,0.998897135257721,1.0,0.00036434762296266854,1.0,0.0011028489097952843,1.0,0.0,0.9985336065292358,0.499817818403244,0.0,-0.0006338930106721818,0.0,-0.0003643631935119629,-0.0011028647422790527,0.0,14269.0,7,0.0,18496,1
166,RS3023_gt.nii,0.0,85.11520385742188,0.0,0.9992736577987671,0.0,0.9960933327674866,1.0,0.0007263166480697691,1.0,0.003906692378222942,1.0,0.0,0.9953726530075073,0.49963682889938354,0.0,-0.0016844868659973145,0.0,-0.0007263422012329102,-0.003906667232513428,0.0,58395.0,7,0.0,65496,1
167,RS5163_gt.nii,0.0,76.26270294189453,0.0,0.9998049736022949,0.0,0.9998015761375427,1.0,0.00019500547205097973,1.0,0.000198402936803177,1.0,0.0,0.9996066689491272,0.49990248680114746,0.0,-0.00019669687026180327,0.0,-0.00019502639770507812,-0.0001984238624572754,0.0,1024.0,8,0.0,3328,1
168,PS5368_gt.nii,0.0,53.857215881347656,0.0,0.9995937943458557,0.0,0.9991332292556763,1.0,0.0004061999497935176,1.0,0.0008667648653499782,1.0,0.0,0.9987277388572693,0.49979689717292786,0.0,-0.0005933631910011172,0.0,-0.0004062056541442871,-0.0008667707443237305,0.0,10082.0,4,0.0,14536,3
169,PS5283_gt.nii,0.0,60.613529205322266,0.0,0.9980117678642273,0.0,0.9949660897254944,1.0,0.001988207222893834,1.0,0.005033914465457201,1.0,0.0,0.9929978251457214,0.49900588393211365,0.0,-0.003163615707308054,0.0,-0.001988232135772705,-0.005033910274505615,0.0,59187.0,12,0.0,84288,6
170,PS5353_gt.nii,0.0,87.34071350097656,0.0,0.9990686774253845,0.0,0.9980894327163696,1.0,0.0009313120972365141,1.0,0.0019105550600215793,1.0,0.0,0.9971616864204407,0.49953433871269226,0.0,-0.0013339127181097865,0.0,-0.0009313225746154785,-0.001910567283630371,0.0,22019.0,7,0.0,32024,9
171,RS4310_gt.nii,0.0,99.97499084472656,0.0,0.9958925247192383,0.0,0.9864037036895752,1.0,0.004107484593987465,1.0,0.013596312142908573,1.0,0.0,0.9824069142341614,0.49794626235961914,0.0,-0.0074730608612298965,0.0,-0.004107475280761719,-0.013596296310424805,0.0,188160.0,5,0.0,227184,8
172,RS5220_gt.nii,0.0,49.24428939819336,0.0,0.9996512532234192,0.0,0.9988399147987366,1.0,0.0003487339708954096,1.0,0.0011600720463320613,1.0,0.0,0.9984920024871826,0.4998256266117096,0.0,-0.0006360476254485548,0.0,-0.00034874677658081055,-0.0011600852012634277,0.0,16197.0,1,0.0,19456,3
173,PS2481_gt.nii,8.003915320810031e-34,75.53144836425781,0.0,0.9987719058990479,0.0,0.9924753904342651,1.0,0.001228085020557046,1.0,0.007524601649492979,1.0,0.0,0.9912657141685486,0.4993859529495239,0.0,-0.0030398769304156303,0.0,-0.0012280941009521484,-0.007524609565734863,0.0,114723.0,3,0.0,126088,1
174,RS5074_gt.nii,0.0,98.3117446899414,0.0,0.9995286464691162,0.0,0.9976986646652222,1.0,0.00047136491048149765,1.0,0.002301344648003578,1.0,0.0,0.9972294569015503,0.4997643232345581,0.0,-0.0010415244614705443,0.0,-0.00047135353088378906,-0.002301335334777832,0.0,33573.0,3,0.0,38592,1
175,PS3782_gt.nii,0.0,120.6644058227539,0.0,0.9995302557945251,0.0,0.9983975291252136,1.0,0.00046972170821391046,1.0,0.0016024474753066897,1.0,0.0,0.9979293346405029,0.4997651278972626,0.0,-0.0008675853605382144,0.0,-0.0004697442054748535,-0.001602470874786377,0.0,22598.0,0,0.0,26872,1
176,PS5281_gt.nii,0.0,105.61581420898438,0.0,0.9997442960739136,0.0,0.9995440244674683,1.0,0.0002557012776378542,1.0,0.00045597285497933626,1.0,0.0,0.9992885589599609,0.4998721480369568,0.0,-0.00034145693643949926,0.0,-0.0002557039260864258,-0.0004559755325317383,0.0,4327.0,7,0.0,7648,1
177,RS4668_gt.nii,0.0,,0.0,0.9997841119766235,0.0,0.99956214427948,1.0,0.00021586329967249185,1.0,0.0004378309822641313,1.0,0.0,0.9993464946746826,0.49989205598831177,0.0,-0.0003074274573009461,0.0,-0.00021588802337646484,-0.00043785572052001953,0.0,5306.0,2,0.0,7344,2
178,RS3443_gt.nii,0.0,100.2145767211914,0.0,0.9999663829803467,0.0,0.9999723434448242,1.0,3.361795097589493e-05,1.0,2.7657484679366462e-05,1.0,0.0,0.9999387264251709,0.49998319149017334,0.0,-3.0492425139527768e-05,0.0,-3.361701965332031e-05,-2.765655517578125e-05,0.0,162.0,4,0.0,464,2
179,RS5058_gt.nii,0.0,89.2933349609375,0.0,0.9990969896316528,0.0,0.9963565468788147,1.0,0.0009030192741192877,1.0,0.003643452888354659,1.0,0.0,0.9954600930213928,0.4995484948158264,0.0,-0.0018138656159862876,0.0,-0.000903010368347168,-0.0036434531211853027,0.0,51023.0,10,0.0,61072,1
180,RS5146_gt.nii,0.0,87.48143005371094,0.0,0.998034656047821,0.0,0.9935969114303589,1.0,0.0019653269555419683,1.0,0.006403075531125069,1.0,0.0,0.9916566610336304,0.4990173280239105,0.0,-0.0035474125761538744,0.0,-0.001965343952178955,-0.006403088569641113,0.0,83791.0,4,0.0,107216,1
181,PS3938_gt.nii,0.0,95.09600067138672,0.0,0.9992083311080933,0.0,0.9985974431037903,1.0,0.0007916458416730165,1.0,0.001402533147484064,1.0,0.0,0.997808039188385,0.49960416555404663,0.0,-0.0010537123307585716,0.0,-0.0007916688919067383,-0.0014025568962097168,0.0,15178.0,11,0.0,23512,2
182,RS4954_gt.nii,0.0,94.75230407714844,0.0,0.999127209186554,0.0,0.9988474249839783,1.0,0.0008727826061658561,1.0,0.0011525665177032351,1.0,0.0,0.9979766607284546,0.499563604593277,0.0,-0.0010029656114056706,0.0,-0.0008727908134460449,-0.0011525750160217285,0.0,7499.0,26,0.0,19320,2
183,RS2838_gt.nii,0.0,,0.0,0.999762773513794,0.0,0.9988557696342468,1.0,0.00023719979799352586,1.0,0.0011442034738138318,1.0,0.0,0.9986191391944885,0.499881386756897,0.0,-0.0005209653172641993,0.0,-0.0002372264862060547,-0.0011442303657531738,0.0,16317.0,1,0.0,19192,1
184,RS5034_gt.nii,0.0,109.11346435546875,0.0,0.9992940425872803,0.0,0.9963968396186829,1.0,0.0007059362251311541,1.0,0.0036031317431479692,1.0,0.0,0.9956960082054138,0.49964702129364014,0.0,-0.001594860921613872,0.0,-0.0007059574127197266,-0.0036031603813171387,0.0,53003.0,1,0.0,60408,2
185,RS4868_gt.nii,0.0,85.30533599853516,0.0,0.9988537430763245,0.0,0.9974545836448669,1.0,0.0011462506372481585,1.0,0.002545405877754092,1.0,0.0,0.9963141679763794,0.49942687153816223,0.0,-0.0017081197584047914,0.0,-0.0011462569236755371,-0.0025454163551330566,0.0,31705.0,1,0.0,42656,4
186,RS5041_gt.nii,0.0,78.81623840332031,0.0,0.9993186593055725,0.0,0.9993839859962463,1.0,0.000681342906318605,1.0,0.0006160162156447768,1.0,0.0,0.9987034797668457,0.49965932965278625,0.0,-0.0006478566792793572,0.0,-0.0006813406944274902,-0.0006160140037536621,0.0,1611.0,6,0.0,10328,5
187,RS4297_gt.nii,0.0,,0.0,0.9996466636657715,0.0,0.9980127811431885,1.0,0.00035332294646650553,1.0,0.001987204421311617,1.0,0.0,0.9976608753204346,0.49982333183288574,0.0,-0.0008379289647564292,0.0,-0.0003533363342285156,-0.0019872188568115234,0.0,28701.0,1,0.0,33328,1
188,RS4228_gt.nii,0.0,67.49888610839844,0.0,0.9994332194328308,0.0,0.9989937543869019,1.0,0.0005667544901371002,1.0,0.0010062193032354116,1.0,0.0,0.9984281659126282,0.4997166097164154,0.0,-0.0007551683811470866,0.0,-0.0005667805671691895,-0.0010062456130981445,0.0,10858.0,10,0.0,16872,2
189,RS4845_gt.nii,0.0,78.21092987060547,0.0,0.9997369647026062,0.0,0.9994415044784546,1.0,0.0002630629751365632,1.0,0.000558523170184344,1.0,0.0,0.9991787075996399,0.4998684823513031,0.0,-0.00038331025280058384,0.0,-0.00026303529739379883,-0.0005584955215454102,0.0,6856.0,0,0.0,9368,2
190,PS5259_gt.nii,0.0,,0.0,0.9994173049926758,0.0,0.9959741234779358,1.0,0.000582715030759573,1.0,0.004025888629257679,1.0,0.0,0.995396077632904,0.4997086524963379,0.0,-0.0015316479839384556,0.0,-0.0005826950073242188,-0.004025876522064209,0.0,60887.0,1,0.0,67504,1
191,RS5088_gt.nii,0.0,65.21578979492188,0.0,0.9993168115615845,0.0,0.9968626499176025,1.0,0.0006831845967099071,1.0,0.0031373410020023584,1.0,0.0,0.9961837530136108,0.49965840578079224,0.0,-0.0014640296576544642,0.0,-0.0006831884384155273,-0.003137350082397461,0.0,44703.0,3,0.0,52600,4
192,RS5173_gt.nii,0.03348374366760254,20.976177215576172,0.018165694549679756,0.9982174634933472,0.04090045392513275,0.9959010481834412,0.9818342924118042,0.0017825138056650758,0.959099531173706,0.004098968114703894,0.23853251338005066,0.012739108875393867,0.9941335320472717,0.5081915855407715,0.025157731026411057,0.0245545394718647,0.027257753536105156,0.01638317108154297,0.03680145740509033,0.03292543814165716,44108.0,13,0.2857142857142857,69912,1
193,RS4803_gt.nii,0.0,,0.0,0.9996050000190735,0.0,0.9992925524711609,1.0,0.00039498126716353,1.0,0.0007074287277646363,1.0,0.0,0.9988981485366821,0.49980250000953674,0.0,-0.000528602977283299,0.0,-0.00039499998092651367,-0.0007074475288391113,0.0,8383.0,5,0.0,11864,5
194,RS5180_gt.nii,0.0,62.8903694152832,0.0,0.9996780157089233,0.0,0.9987278580665588,1.0,0.0003219765203539282,1.0,0.0012721337843686342,1.0,0.0,0.998406708240509,0.49983900785446167,0.0,-0.0006399978301487863,0.0,-0.00032198429107666016,-0.0012721419334411621,0.0,17685.0,3,0.0,21336,2
195,PS4442_gt.nii,0.0,,0.0,0.99945068359375,0.0,0.9972485899925232,1.0,0.0005493368953466415,1.0,0.002751427236944437,1.0,0.0,0.996702253818512,0.499725341796875,0.0,-0.0012294147163629532,0.0,-0.00054931640625,-0.0027514100074768066,0.0,40601.0,3,0.0,46136,3
196,PS4336_gt.nii,0.0,49.898887634277344,0.0,0.9998900890350342,0.0,0.9998178482055664,1.0,0.00010993098840117455,1.0,0.00018217181786894798,1.0,0.0,0.9997079372406006,0.4999450445175171,0.0,-0.00014151440700516105,0.0,-0.00010991096496582031,-0.00018215179443359375,0.0,2076.0,0,0.0,3056,1
197,RS5202_gt.nii,0.0,113.06082916259766,0.0,0.999112606048584,0.0,0.9971106648445129,1.0,0.0008873926708474755,1.0,0.0028893286362290382,1.0,0.0,0.9962283968925476,0.499556303024292,0.0,-0.001601239899173379,0.0,-0.0008873939514160156,-0.0028893351554870605,0.0,37828.0,17,0.0,48432,1
198,RS5099_gt.nii,0.0,66.34003448486328,0.0,0.9996395111083984,0.0,0.9991475939750671,1.0,0.00036049805930815637,1.0,0.0008524150471203029,1.0,0.0,0.9987877011299133,0.4998197555541992,0.0,-0.0005543410079553723,0.0,-0.0003604888916015625,-0.0008524060249328613,0.0,10268.0,2,0.0,14296,4
199,PS5262_gt.nii,0.0,92.48242950439453,0.0,0.9973166584968567,0.0,0.9838129878044128,1.0,0.0026833293959498405,1.0,0.01618701033294201,1.0,0.0,0.9812157154083252,0.49865832924842834,0.0,-0.006590529344975948,0.0,-0.0026833415031433105,-0.016187012195587158,0.0,243050.0,2,0.0,270856,4
200,RS4103_gt.nii,0.0,70.6257553100586,0.0,0.9988516569137573,0.0,0.9966186881065369,1.0,0.0011483472771942616,1.0,0.0033813074696809053,1.0,0.0,0.995478093624115,0.49942582845687866,0.0,-0.001970511395484209,0.0,-0.0011483430862426758,-0.0033813118934631348,0.0,44299.0,8,0.0,56664,2
201,PS5365_gt.nii,0.0,79.36182403564453,0.0,0.9994094967842102,0.0,0.997216522693634,1.0,0.000590476905927062,1.0,0.0027835071086883545,1.0,0.0,0.9966292977333069,0.4997047483921051,0.0,-0.0012820283882319927,0.0,-0.0005905032157897949,-0.002783477306365967,0.0,40229.0,1,0.0,46672,2
202,RS4995_gt.nii,0.0,60.90977096557617,0.0,0.9989976286888123,0.0,0.9986534714698792,1.0,0.0010023487266153097,1.0,0.0013465054798871279,1.0,0.0,0.9976538419723511,0.49949881434440613,0.0,-0.0011617521522566676,0.0,-0.0010023713111877441,-0.0013465285301208496,0.0,10411.0,10,0.0,22568,8
203,RS4356_gt.nii,0.0,64.19501495361328,0.0,0.9948078393936157,0.0,0.9842434525489807,1.0,0.005192132666707039,1.0,0.015756549313664436,1.0,0.0,0.9792132377624512,0.49740391969680786,0.0,-0.009044894017279148,0.0,-0.005192160606384277,-0.015756547451019287,0.0,196551.0,21,0.0,263000,3
204,RS5143_gt.nii,0.0,74.05706787109375,0.0,0.9994114637374878,0.0,0.9974722266197205,1.0,0.000588532944675535,1.0,0.0025277670938521624,1.0,0.0,0.996886670589447,0.4997057318687439,0.0,-0.0012197025353088975,0.0,-0.000588536262512207,-0.002527773380279541,0.0,34740.0,0,0.0,42384,1
205,RS2473_gt.nii,0.0,83.79737091064453,0.3464072644710541,1.002496600151062,4.483088493347168,0.9939885139465332,0.6535927653312683,-0.00249659875407815,-3.483088493347168,0.006011463701725006,,0.473970502614975,0.9964664578437805,0.6744519472122192,0.6431207060813904,1.2498277425765991,1.24618399143219,0.3489038944244385,4.477077007293701,0.0,85677.0,10,0.0,154200,4
206,PS4641_gt.nii,0.00010565860429778695,75.38037109375,1.6073036022135057e-05,0.9993401169776917,9.06536151887849e-05,0.9962892532348633,0.9999839067459106,0.0006598863401450217,0.9999093413352966,0.0037107428070157766,0.865012526512146,1.365262232866371e-05,0.9956342577934265,0.4996781051158905,2.7304871764499694e-05,-0.001526650390587747,3.81716999982018e-05,-0.0006437897682189941,-0.0036200881004333496,3.531572255968357e-05,53294.0,4,0.3333333333333333,62216,1
207,RS4908_gt.nii,0.0,76.843994140625,0.0,0.9996596574783325,0.0,0.9993069171905518,1.0,0.00034033990232273936,1.0,0.0006930801318958402,1.0,0.0,0.9989670515060425,0.49982982873916626,0.0,-0.0004856776795350015,0.0,-0.00034034252166748047,-0.0006930828094482422,0.0,7447.0,5,0.0,11624,1
208,RS5025_gt.nii,0.0,61.95159149169922,0.0,0.9994784593582153,0.0,0.9997686147689819,1.0,0.0005215420387685299,1.0,0.00023138667165767401,1.0,0.0,0.9992473125457764,0.49973922967910767,0.0,-0.0003473872202448547,0.0,-0.000521540641784668,-0.0002313852310180664,0.0,2977.0,5,0.0,3880,7
209,RS2007_gt.nii,0.0,81.24223327636719,0.0,0.9996995329856873,0.0,0.999462902545929,1.0,0.00030044952291063964,1.0,0.00053707993356511,1.0,0.0,0.9991627931594849,0.49984976649284363,0.0,-0.00040170311694964767,0.0,-0.00030046701431274414,-0.0005370974540710449,0.0,5510.0,10,0.0,9008,2
210,PS4468_gt.nii,0.0,60.43095016479492,0.0,0.9998844861984253,0.0,0.999849796295166,1.0,0.00011553115473361686,1.0,0.0001502210507169366,1.0,0.0,0.9997342824935913,0.49994224309921265,0.0,-0.00013173918705433607,0.0,-0.00011551380157470703,-0.00015020370483398438,0.0,1173.0,7,0.0,2520,1
211,PS5333_gt.nii,0.0,76.88850402832031,0.0,0.9996976256370544,0.0,0.9992678165435791,1.0,0.0003023572498932481,1.0,0.000732166226953268,1.0,0.0,0.9989659190177917,0.4998488128185272,0.0,-0.0004705058818217367,0.0,-0.00030237436294555664,-0.0007321834564208984,0.0,8621.0,5,0.0,12280,3
212,RS4744_gt.nii,0.0035400916822254658,53.19303894042969,0.0016618402441963553,0.9988358020782471,0.00516307121142745,0.9963792562484741,0.9983381628990173,0.0011641832534223795,0.9948369264602661,0.003620733506977558,0.4555688500404358,0.0012587709352374077,0.9952235221862793,0.5002488493919373,0.0025143767707049847,0.0008761022472754121,0.0029291976243257523,0.0004976987838745117,0.0015423297882080078,0.003826337323836945,49206.0,9,0.15384615384615385,60776,2
213,RS5147_gt.nii,0.0,64.52981567382812,0.0,0.9988268613815308,0.0,0.9940144419670105,1.0,0.0011731188278645277,1.0,0.005985564086586237,1.0,0.0,0.9928553104400635,0.4994134306907654,0.0,-0.0026498637162148952,0.0,-0.0011731386184692383,-0.005985558032989502,0.0,84641.0,3,0.0,100304,2
214,RS4989_gt.nii,0.0,82.01582336425781,0.0,0.9993419647216797,0.0,0.9968393445014954,1.0,0.000658027536701411,1.0,0.003160642459988594,1.0,0.0,0.9961854815483093,0.49967098236083984,0.0,-0.0014421476516872644,0.0,-0.0006580352783203125,-0.0031606554985046387,0.0,45709.0,10,0.0,52992,1
215,RS4955_gt.nii,0.0,61.91930389404297,0.0,0.9983218908309937,0.0,0.9924116134643555,1.0,0.001678126398473978,1.0,0.007588387932628393,1.0,0.0,0.9907588362693787,0.4991609454154968,0.0,-0.0035685114562511444,0.0,-0.0016781091690063477,-0.007588386535644531,0.0,111425.0,1,0.0,127100,2
216,PS4410_gt.nii,0.0,98.28388214111328,0.0,0.9998958110809326,0.0,0.9998946189880371,1.0,0.00010419989848742262,1.0,0.00010539199138293043,1.0,0.0,0.9997904300689697,0.4999479055404663,0.0,-0.00010479424963705242,0.0,-0.00010418891906738281,-0.00010538101196289062,0.0,725.0,8,0.0,1768,1
217,RS5126_gt.nii,0.0,113.12382507324219,0.0,0.9988598823547363,0.0,0.9943397045135498,1.0,0.0011401264928281307,1.0,0.005660274997353554,1.0,0.0,0.9932124614715576,0.49942994117736816,0.0,-0.002540360204875469,0.0,-0.0011401176452636719,-0.005660295486450195,0.0,82858.0,2,0.0,94856,3
218,PS4339_gt.nii,0.0,91.3290786743164,0.0,0.9980214834213257,0.0,0.9888961315155029,1.0,0.001978508196771145,1.0,0.011103898286819458,1.0,0.0,0.9869612455368042,0.49901074171066284,0.0,-0.004687126725912094,0.0,-0.0019785165786743164,-0.01110386848449707,0.0,166858.0,4,0.0,185928,7
219,PS1753_gt.nii,0.0,91.66242218017578,0.0,0.9987956285476685,0.0,0.9936938881874084,1.0,0.001204387517645955,1.0,0.006306088995188475,1.0,0.0,0.9925046563148499,0.49939781427383423,0.0,-0.0027558982837945223,0.0,-0.001204371452331543,-0.006306111812591553,0.0,91284.0,6,0.0,105672,1
220,RS2938_gt.nii,0.0,88.67298889160156,0.0,0.9994758367538452,0.0,0.9990673065185547,1.0,0.0005241750623099506,1.0,0.0009327050647698343,1.0,0.0,0.9985440969467163,0.4997379183769226,0.0,-0.0006992143462412059,0.0,-0.0005241632461547852,-0.0009326934814453125,0.0,10541.0,10,0.0,15640,2
221,RS5132_gt.nii,0.0,80.80841827392578,0.0,0.9994214177131653,0.0,0.9993816614151001,1.0,0.0005785822286270559,1.0,0.0006183384684845805,1.0,0.0,0.9988037943840027,0.49971070885658264,0.0,-0.0005981301655992866,0.0,-0.0005785822868347168,-0.0006183385848999023,0.0,2313.0,17,0.0,10368,1
222,PS5286_gt.nii,0.0,,0.0,0.9997696876525879,0.0,0.9994310140609741,1.0,0.0002303241635672748,1.0,0.0005689976969733834,1.0,0.0,0.9992009401321411,0.49988484382629395,0.0,-0.00036201372859068215,0.0,-0.00023031234741210938,-0.0005689859390258789,0.0,7256.0,2,0.0,9544,2
223,RS4912_gt.nii,0.0,,0.0,0.9998066425323486,0.0,0.9996089339256287,1.0,0.0001933734747581184,1.0,0.00039108205237425864,1.0,0.0,0.9994156956672668,0.4999033212661743,0.0,-0.0002749997947830707,0.0,-0.0001933574676513672,-0.0003910660743713379,0.0,4739.0,1,0.0,6560,1
224,RS4893_gt.nii,0.0,,0.0,0.9998785853385925,0.0,0.9998326301574707,1.0,0.00012143498315708712,1.0,0.0001673901715548709,1.0,0.0,0.9997112154960632,0.49993929266929626,0.0,-0.00014257286966312677,0.0,-0.0001214146614074707,-0.00016736984252929688,0.0,1700.0,4,0.0,2808,4
225,RS5221_gt.nii,0.0,81.61648559570312,0.0,0.9994902610778809,0.0,0.9997223615646362,1.0,0.0005097611574456096,1.0,0.0002776607288978994,1.0,0.0,0.9992128610610962,0.49974513053894043,0.0,-0.0003762189007829875,0.0,-0.0005097389221191406,-0.00027763843536376953,0.0,2511.0,1,0.0,4656,3
226,PS3947_gt.nii,0.0,81.70679473876953,0.0,0.9996157884597778,0.0,0.9995725750923157,1.0,0.0003841968718916178,1.0,0.000427410239353776,1.0,0.0,0.9991887211799622,0.4998078942298889,0.0,-0.0004052279400639236,0.0,-0.00038421154022216797,-0.00042742490768432617,0.0,3105.0,3,0.0,7168,5
227,RS2688_gt.nii,8.085835244313042e-18,80.08120727539062,0.0,0.9991475343704224,0.0,0.9998887777328491,1.0,0.0008524411241523921,1.0,0.00011119783448521048,1.0,0.0,0.9990365505218506,0.4995737671852112,0.0,-0.00030787920695729554,0.0,-0.0008524656295776367,-0.0001112222671508789,0.0,11334.0,7,0.0,1864,7
228,PS5257_gt.nii,0.0,73.14369201660156,0.0,0.999471127986908,0.0,0.9971980452537537,1.0,0.0005288629326969385,1.0,0.0028019424062222242,1.0,0.0,0.9966721534729004,0.499735563993454,0.0,-0.0012173099676147103,0.0,-0.000528872013092041,-0.002801954746246338,0.0,40687.0,1,0.0,46984,1
229,RS5205_gt.nii,0.0,54.02777099609375,0.0,0.9983608722686768,0.0,0.9915257096290588,1.0,0.0016391075914725661,1.0,0.00847429409623146,1.0,0.0,0.9899142384529114,0.4991804361343384,0.0,-0.0037269664462655783,0.0,-0.0016391277313232422,-0.008474290370941162,0.0,124554.0,10,0.0,141944,1
230,RS5208_gt.nii,2.598571516159208e-17,64.59983825683594,0.0,0.9997410774230957,0.0,0.9998335242271423,1.0,0.00025890604592859745,1.0,0.00016645925643388182,1.0,0.0,0.9995747208595276,0.49987053871154785,0.0,-0.0002075989032164216,0.0,-0.0002589225769042969,-0.00016647577285766602,0.0,745.0,7,0.0,2792,3
231,RS4613_gt.nii,0.0,86.76203155517578,0.0,0.9996857047080994,0.0,0.9994671940803528,1.0,0.0003142838831990957,1.0,0.0005327944527380168,1.0,0.0,0.9991532564163208,0.4998428523540497,0.0,-0.00040920497849583626,0.0,-0.00031429529190063477,-0.0005328059196472168,0.0,6244.0,3,0.0,8936,1
232,RS5000_gt.nii,0.0,96.0,0.0,0.9981082677841187,0.0,0.9833216071128845,1.0,0.0018917536363005638,1.0,0.01667836494743824,1.0,0.0,0.9814924001693726,0.4990541338920593,0.0,-0.005617059767246246,0.0,-0.0018917322158813477,-0.01667839288711548,0.0,255374.0,5,0.0,279296,1
233,RS3777_gt.nii,0.0,81.8694076538086,0.0,0.9995474219322205,0.0,0.996988832950592,1.0,0.00045256930752657354,1.0,0.0030111547093838453,1.0,0.0,0.9965389966964722,0.49977371096611023,0.0,-0.0011673715198412538,0.0,-0.000452578067779541,-0.003011167049407959,0.0,44049.0,13,0.0,50496,1
234,RS5090_gt.nii,0.0,70.83784484863281,0.0,0.9995018243789673,0.0,0.9987648725509644,1.0,0.0004981945967301726,1.0,0.001235145959071815,1.0,0.0,0.9982678890228271,0.49975091218948364,0.0,-0.0007844380452297628,0.0,-0.0004981756210327148,-0.0012351274490356445,0.0,15624.0,5,0.0,20712,3
235,RS3921_gt.nii,0.0,,0.3607936501502991,1.000400424003601,3.813758373260498,0.9990397691726685,0.6392063498497009,-0.00040042941691353917,-2.813758373260498,0.0009602480567991734,,0.4916720688343048,0.9994397163391113,0.6805970668792725,0.6592227220535278,1.1735246181488037,1.173021674156189,0.3611941337585449,3.812798023223877,0.0,14256.0,3,0.0,25200,3
236,RS3611_gt.nii,0.0,95.50701904296875,0.0,0.9994930028915405,0.0,0.9991589188575745,1.0,0.0005070060724392533,1.0,0.000841089989989996,1.0,0.0,0.9986527562141418,0.49974650144577026,0.0,-0.0006530220271088183,0.0,-0.0005069971084594727,-0.0008410811424255371,0.0,7057.0,9,0.0,14104,1
237,RS4092_gt.nii,0.0,,0.0,0.9998316764831543,0.0,0.9998235702514648,1.0,0.00016835321730468422,1.0,0.00017645944899413735,1.0,0.0,0.9996552467346191,0.49991583824157715,0.0,-0.0001723586901789531,0.0,-0.00016832351684570312,-0.00017642974853515625,0.0,1781.0,1,0.0,2960,1
238,RS4764_gt.nii,0.0,39.81205749511719,0.0,0.9988352060317993,0.0,0.9985702037811279,1.0,0.0011647884966805577,1.0,0.0014297902816906571,1.0,0.0,0.9974087476730347,0.49941760301589966,0.0,-0.0012905050534754992,0.0,-0.0011647939682006836,-0.0014297962188720703,0.0,10039.0,20,0.0,23960,5
239,RS5251_gt.nii,0.0,,0.0,0.9993830919265747,0.0,0.9976568222045898,1.0,0.0006169222178868949,1.0,0.002343189436942339,1.0,0.0,0.9970427751541138,0.49969154596328735,0.0,-0.0012023167219012976,0.0,-0.000616908073425293,-0.0023431777954101562,0.0,32785.0,1,0.0,39288,1
240,RS4848_gt.nii,0.0,61.145206451416016,0.0,0.9992110729217529,0.0,0.9974406957626343,1.0,0.0007889179978519678,1.0,0.0025592916645109653,1.0,0.0,0.9966558218002319,0.49960553646087646,0.0,-0.0014209402725100517,0.0,-0.0007889270782470703,-0.0025593042373657227,0.0,35245.0,4,0.0,42904,1
241,RS5150_gt.nii,0.0,65.0338363647461,0.0,0.9999741911888123,0.0,0.9999737739562988,1.0,2.580948785180226e-05,1.0,2.6226720365229994e-05,1.0,0.0,0.9999479651451111,0.49998709559440613,0.0,-2.6017267373390496e-05,0.0,-2.580881118774414e-05,-2.6226043701171875e-05,0.0,172.0,0,0.0,440,2
242,RS4132_gt.nii,0.0,98.56723022460938,0.0,0.9998087882995605,0.0,0.9997610449790955,1.0,0.00019119777425657958,1.0,0.00023894109472166747,1.0,0.0,0.9995699524879456,0.4999043941497803,0.0,-0.00021374050993472338,0.0,-0.00019121170043945312,-0.00023895502090454102,0.0,2468.0,2,0.0,4008,3
243,RS5108_gt.nii,0.0,86.28441619873047,0.0,0.9989982843399048,0.0,0.993518590927124,1.0,0.0010017047170549631,1.0,0.006481422111392021,1.0,0.0,0.9925298094749451,0.4994991421699524,0.0,-0.002548032673075795,0.0,-0.0010017156600952148,-0.0064814090728759766,0.0,98503.0,1,0.0,108632,3
244,PS4300_gt.nii,0.0,,0.0,0.9997510313987732,0.0,0.9992545247077942,1.0,0.0002489753533154726,1.0,0.0007454819278791547,1.0,0.0,0.999005913734436,0.4998755156993866,0.0,-0.00043082088814117014,0.0,-0.00024896860122680664,-0.0007454752922058105,0.0,10415.0,1,0.0,12504,1
245,RS5102_gt.nii,0.0,75.15682983398438,0.0,0.9991942048072815,0.0,0.9970369338989258,1.0,0.0008057967061176896,1.0,0.0029630623757839203,1.0,0.0,0.9962359070777893,0.49959710240364075,0.0,-0.001545194536447525,0.0,-0.0008057951927185059,-0.0029630661010742188,0.0,42170.0,4,0.0,49672,2
246,RS4122_gt.nii,0.0,58.93852615356445,0.0,0.9993036985397339,0.0,0.9999809265136719,1.0,0.0006963147316128016,1.0,1.9086775864707306e-05,1.0,0.0,0.9992846250534058,0.49965184926986694,0.0,-0.00011528401228133589,0.0,-0.0006963014602661133,-1.9073486328125e-05,0.0,11119.0,8,0.0,320,1
247,RS4117_gt.nii,0.0,102.71538543701172,0.0,0.9998248815536499,0.0,0.9995622038841248,1.0,0.0001751355011947453,1.0,0.00043781314161606133,1.0,0.0,0.9993872046470642,0.49991244077682495,0.0,-0.0002769054553937167,0.0,-0.00017511844635009766,-0.00043779611587524414,0.0,5287.0,0,0.0,7344,1
248,PS4333_gt.nii,0.0,65.79513549804688,0.0,0.9992105960845947,0.0,0.9996077418327332,1.0,0.0007894153241068125,1.0,0.00039226969238370657,1.0,0.0,0.9988189339637756,0.49960529804229736,0.0,-0.0005564743769355118,0.0,-0.0007894039154052734,-0.0003922581672668457,0.0,5963.0,19,0.0,6576,1
249,RS4096_gt.nii,0.0,44.863677978515625,0.0,0.9996256232261658,0.0,0.9997920393943787,1.0,0.00037439499283209443,1.0,0.00020797885372303426,1.0,0.0,0.999417781829834,0.4998128116130829,0.0,-0.00027904522721655667,0.0,-0.0003743767738342285,-0.0002079606056213379,0.0,1508.0,2,0.0,3488,4
250,RS5162_gt.nii,0.0,61.52235412597656,0.0,0.9992170929908752,0.0,0.9957027435302734,1.0,0.0007829309906810522,1.0,0.0042972685769200325,1.0,0.0,0.9949265122413635,0.4996085464954376,0.0,-0.0018342477269470692,0.0,-0.0007829070091247559,-0.0042972564697265625,0.0,62687.0,5,0.0,72040,1
251,RS4933_gt.nii,0.0,79.71198272705078,0.0,0.9995757937431335,0.0,0.9994399547576904,1.0,0.00042420532554388046,1.0,0.0005600442527793348,1.0,0.0,0.9990162253379822,0.4997878968715668,0.0,-0.0004874153819400817,0.0,-0.0004242062568664551,-0.0005600452423095703,0.0,4585.0,1,0.0,9392,3
252,RS4864_gt.nii,0.0,101.84571838378906,0.0,0.9992352724075317,0.0,0.9979971647262573,1.0,0.0007647082675248384,1.0,0.0020028140861541033,1.0,0.0,0.9972355365753174,0.49961763620376587,0.0,-0.0012375654187053442,0.0,-0.0007647275924682617,-0.0020028352737426758,0.0,25753.0,1,0.0,33576,2
253,RS2703_gt.nii,0.0,106.64871215820312,0.0,0.9995133876800537,0.0,0.9989237189292908,1.0,0.00048659933963790536,1.0,0.0010762677993625402,1.0,0.0,0.9984381794929504,0.49975669384002686,0.0,-0.0007236789679154754,0.0,-0.00048661231994628906,-0.0010762810707092285,0.0,13454.0,3,0.0,18048,4
254,RS5085_gt.nii,0.0,64.34671783447266,0.0,0.9992345571517944,0.0,0.9964438676834106,1.0,0.0007654208457097411,1.0,0.0035561027470976114,1.0,0.0,0.9956839084625244,0.4996172785758972,0.0,-0.0016498228069394827,0.0,-0.0007654428482055664,-0.0035561323165893555,0.0,51551.0,3,0.0,59616,1
255,RS5279_gt.nii,0.0,68.033447265625,0.0,0.9995997548103333,0.0,0.997992217540741,1.0,0.0004002736823167652,1.0,0.0020078097004443407,1.0,0.0,0.9975935220718384,0.4997998774051666,0.0,-0.0008964783628471196,0.0,-0.00040024518966674805,-0.002007782459259033,0.0,29113.0,1,0.0,33672,1
256,RS4202_gt.nii,0.0,,0.0,0.9999358057975769,0.0,0.9998745918273926,1.0,6.42022569081746e-05,1.0,0.00012541621981654316,1.0,0.0,0.9998103976249695,0.49996790289878845,0.0,-8.973295916803181e-05,0.0,-6.41942024230957e-05,-0.00012540817260742188,0.0,1463.0,1,0.0,2104,1
257,RS4469_gt.nii,0.0,71.80563354492188,0.0,0.9987459778785706,0.0,0.9984526038169861,1.0,0.0012539931340143085,1.0,0.001547366613522172,1.0,0.0,0.9972025156021118,0.4993729889392853,0.0,-0.0013929778942838311,0.0,-0.0012540221214294434,-0.001547396183013916,0.0,9071.0,5,0.0,25928,6
258,RS2366_gt.nii,0.0,54.86846923828125,0.0,0.9998912811279297,0.0,0.9998102188110352,1.0,0.00010873950668610632,1.0,0.00018980182358063757,1.0,0.0,0.9997014999389648,0.49994564056396484,0.0,-0.00014366266259457916,0.0,-0.0001087188720703125,-0.00018978118896484375,0.0,1822.0,2,0.0,3184,2
259,PS5317_gt.nii,0.0,58.31037521362305,0.0,0.9996114373207092,0.0,0.9998173117637634,1.0,0.0003885740297846496,1.0,0.00018269961583428085,1.0,0.0,0.9994288682937622,0.4998057186603546,0.0,-0.0002664438507054001,0.0,-0.0003885626792907715,-0.00018268823623657227,0.0,2973.0,16,0.0,3064,1
260,RS5235_gt.nii,0.0,63.4862060546875,0.0,0.9990033507347107,0.0,0.9947175979614258,1.0,0.0009966635843738914,1.0,0.005282393656671047,1.0,0.0,0.9937314391136169,0.49950167536735535,0.0,-0.002294508507475257,0.0,-0.0009966492652893066,-0.005282402038574219,0.0,79222.0,8,0.0,88536,3
261,RS5028_gt.nii,0.0,74.35791778564453,0.0,0.9997794032096863,0.0,0.9995688199996948,1.0,0.00022057266323827207,1.0,0.0004311558441258967,1.0,0.0,0.9993484616279602,0.49988970160484314,0.0,-0.0003083847986999899,0.0,-0.0002205967903137207,-0.0004311800003051758,0.0,4353.0,1,0.0,7232,1
262,RS2958_gt.nii,0.0,69.35054779052734,0.0,0.9988871216773987,0.0,0.9969801902770996,1.0,0.0011128975311294198,1.0,0.0030198225285857916,1.0,0.0,0.9958739876747131,0.49944356083869934,0.0,-0.0018332356121391058,0.0,-0.0011128783226013184,-0.0030198097229003906,0.0,38423.0,0,0.0,50608,4
263,RS5114_gt.nii,0.0,96.3431396484375,0.0,0.998981237411499,0.0,0.9936802983283997,1.0,0.0010187570005655289,1.0,0.006319721695035696,1.0,0.0,0.9926743507385254,0.4994906187057495,0.0,-0.00253737298771739,0.0,-0.0010187625885009766,-0.006319701671600342,0.0,94949.0,1,0.0,105920,2
264,PS4318_gt.nii,0.0,59.66447830200195,0.0,0.998900830745697,0.0,0.9974762201309204,1.0,0.001099198590964079,1.0,0.002523805247619748,1.0,0.0,0.9963825345039368,0.4994504153728485,0.0,-0.001665581832639873,0.0,-0.0010991692543029785,-0.00252377986907959,0.0,29803.0,6,0.0,42296,6
265,RS4895_gt.nii,0.0,78.5748062133789,0.0,0.9995835423469543,0.0,0.9989557862281799,1.0,0.0004164751444477588,1.0,0.0010442310012876987,1.0,0.0,0.9985401630401611,0.4997917711734772,0.0,-0.0006594666629098356,0.0,-0.0004164576530456543,-0.0010442137718200684,0.0,12663.0,5,0.0,17512,5
266,PS3038_gt.nii,0.0,,0.0,0.9994239807128906,0.0,0.9984613060951233,1.0,0.0005760110216215253,1.0,0.0015386848244816065,1.0,0.0,0.9978870749473572,0.4997119903564453,0.0,-0.0009414347587153316,0.0,-0.000576019287109375,-0.001538693904876709,0.0,20240.0,2,0.0,25800,2
267,PS5314_gt.nii,0.0,63.40346908569336,0.0,0.9992810487747192,0.0,0.9948440790176392,1.0,0.0007189599564298987,1.0,0.005155913066118956,1.0,0.0,0.9941325187683105,0.4996405243873596,0.0,-0.0019253299105912447,0.0,-0.0007189512252807617,-0.00515592098236084,0.0,78338.0,4,0.0,86440,1
268,RS5089_gt.nii,0.0,49.1716194152832,0.0,0.9994993805885315,0.0,0.9993067979812622,1.0,0.0005006086430512369,1.0,0.0006931911921128631,1.0,0.0,0.998806893825531,0.49974969029426575,0.0,-0.0005890819011256099,0.0,-0.0005006194114685059,-0.000693202018737793,0.0,6297.0,9,0.0,11624,7
269,RS5191_gt.nii,0.0,79.10120391845703,0.0,0.9995670914649963,0.0,0.9996665716171265,1.0,0.0004329336225055158,1.0,0.0003334534994792193,1.0,0.0,0.9992339015007019,0.49978354573249817,0.0,-0.0003799515834543854,0.0,-0.0004329085350036621,-0.00033342838287353516,0.0,705.0,20,0.0,5592,1
270,RS5006_gt.nii,0.0,84.28285217285156,0.0,0.9993202090263367,0.0,0.9974867701530457,1.0,0.0006797696696594357,1.0,0.002513205399736762,1.0,0.0,0.9968104362487793,0.49966010451316833,0.0,-0.0013070580316707492,0.0,-0.0006797909736633301,-0.0025132298469543457,0.0,34399.0,7,0.0,42136,1
271,PS5239_gt.nii,0.0,69.97142028808594,0.0,0.9988740086555481,0.0,0.9952100515365601,1.0,0.001126014394685626,1.0,0.0047899517230689526,1.0,0.0,0.9940947890281677,0.49943700432777405,0.0,-0.0023224027827382088,0.0,-0.0011259913444519043,-0.004789948463439941,0.0,66512.0,16,0.0,80272,1
272,PS5256_gt.nii,0.0,58.898216247558594,0.0,0.9993925094604492,0.0,0.9984560012817383,1.0,0.0006074742414057255,1.0,0.0015439814887940884,1.0,0.0,0.9978504180908203,0.4996962547302246,0.0,-0.0009684673277661204,0.0,-0.0006074905395507812,-0.0015439987182617188,0.0,20384.0,0,0.0,25888,2
273,PS5236_gt.nii,0.0,53.684261322021484,0.0,0.9987242817878723,0.0,0.9923098683357239,1.0,0.0012757412623614073,1.0,0.00769015122205019,1.0,0.0,0.9910536408424377,0.49936214089393616,0.0,-0.003132194746285677,0.0,-0.0012757182121276855,-0.007690131664276123,0.0,114465.0,5,0.0,128856,1
274,RS5083_gt.nii,0.0,62.77738571166992,0.0,0.995934009552002,0.0,0.9903768301010132,1.0,0.0040659792721271515,1.0,0.009623179212212563,1.0,0.0,0.9863885641098022,0.497967004776001,0.0,-0.006255209445953369,0.0,-0.004065990447998047,-0.009623169898986816,0.0,102637.0,10,0.0,160800,2
275,RS5135_gt.nii,0.0,64.85946655273438,0.0,0.9990935921669006,0.0,0.9957456588745117,1.0,0.0009063861216418445,1.0,0.004254366271197796,1.0,0.0,0.9948469400405884,0.4995467960834503,0.0,-0.0019636950455605984,0.0,-0.0009064078330993652,-0.004254341125488281,0.0,61303.0,3,0.0,71312,2
276,PS5276_gt.nii,0.0,163.7345428466797,0.0,0.9995552897453308,0.0,0.9979344010353088,1.0,0.000444734439952299,1.0,0.0020656215492635965,1.0,0.0,0.9974914789199829,0.4997776448726654,0.0,-0.0009584638755768538,0.0,-0.00044471025466918945,-0.002065598964691162,0.0,29338.0,0,0.0,34640,1
277,RS4946_gt.nii,0.0,114.92606353759766,0.0,0.9993472695350647,0.0,0.9984888434410095,1.0,0.0006527028745040298,1.0,0.0015111281536519527,1.0,0.0,0.9978381395339966,0.49967363476753235,0.0,-0.0009931351523846388,0.0,-0.0006527304649353027,-0.0015111565589904785,0.0,18933.0,3,0.0,25336,4
278,RS4240_gt.nii,0.0,49.17316436767578,0.0,0.9999111294746399,0.0,0.9998888969421387,1.0,8.888039883458987e-05,1.0,0.00011111293133581057,1.0,0.0,0.9998000264167786,0.49995556473731995,0.0,-9.9376862635836e-05,0.0,-8.887052536010742e-05,-0.00011110305786132812,0.0,1118.0,2,0.0,1864,1
279,RS5379_gt.nii,0.0,62.00443649291992,0.0,0.9997459650039673,0.0,0.9997953772544861,1.0,0.0002540273417253047,1.0,0.00020461510575842112,1.0,0.0,0.9995414614677429,0.49987298250198364,0.0,-0.00022798647114541382,0.0,-0.00025403499603271484,-0.00020462274551391602,0.0,8.0,11,0.0,3432,1
280,RS3867_gt.nii,0.0,,0.0,0.9997222423553467,0.0,0.9990007281303406,1.0,0.0002777370682451874,1.0,0.0009992511477321386,1.0,0.0,0.998723566532135,0.49986112117767334,0.0,-0.000526810297742486,0.0,-0.0002777576446533203,-0.0009992718696594238,0.0,13458.0,1,0.0,16760,1
281,RS5064_gt.nii,0.00934461411088705,58.8217658996582,0.004724208265542984,0.9993589520454407,0.016949152573943138,0.9976754188537598,0.9952757954597473,0.000641054124571383,0.9830508232116699,0.0023246032651513815,0.269210547208786,0.0037081579212099314,0.9970373511314392,0.5020415782928467,0.007388916797935963,0.007727502379566431,0.008948258124291897,0.004083156585693359,0.014624595642089844,0.011148607930577318,32318.0,4,0.14285714285714285,39160,5
282,RS5131_gt.nii,0.0,98.03672790527344,0.0,0.9996190071105957,0.0,0.9986142516136169,1.0,0.0003809841873589903,1.0,0.0013857391895726323,1.0,0.0,0.9982343316078186,0.49980950355529785,0.0,-0.0007265980239026248,0.0,-0.0003809928894042969,-0.0013857483863830566,0.0,18270.0,12,0.0,23240,1
283,PS4273_gt.nii,0.0,47.50789260864258,0.0,0.9991016387939453,0.0,0.9987767934799194,1.0,0.0008983862935565412,1.0,0.0012232312001287937,1.0,0.0,0.9978805780410767,0.49955081939697266,0.0,-0.001048300531692803,0.0,-0.0008983612060546875,-0.0012232065200805664,0.0,9816.0,16,0.0,20504,5
284,RS3914_gt.nii,0.0,103.6305923461914,0.0,0.9999479651451111,0.0,0.9999575614929199,1.0,5.203706314205192e-05,1.0,4.244071533321403e-05,1.0,0.0,0.999905526638031,0.49997398257255554,0.0,-4.699457349488512e-05,0.0,-5.2034854888916016e-05,-4.2438507080078125e-05,0.0,337.0,1,0.0,712,2
285,RS5168_gt.nii,0.0,75.93384552001953,0.0,0.998573899269104,0.0,0.995173990726471,1.0,0.001426118891686201,1.0,0.004826004151254892,1.0,0.0,0.9937615990638733,0.499286949634552,0.0,-0.002623443491756916,0.0,-0.001426100730895996,-0.004826009273529053,0.0,66866.0,0,0.0,80852,6
286,RS4734_gt.nii,0.0,68.62215423583984,0.0,0.9979119300842285,0.0,0.9948609471321106,1.0,0.002088049426674843,1.0,0.005139059387147427,1.0,0.0,0.9927942752838135,0.49895596504211426,0.0,-0.003275760915130377,0.0,-0.0020880699157714844,-0.005139052867889404,0.0,61329.0,1,0.0,86040,6
287,PS3286_gt.nii,0.0,,0.0,0.9998828768730164,0.0,0.9999058246612549,1.0,0.00011713415733538568,1.0,9.418636909686029e-05,1.0,0.0,0.9997887015342712,0.4999414384365082,0.0,-0.00010503543308004737,0.0,-0.00011712312698364258,-9.417533874511719e-05,0.0,812.0,6,0.0,1580,6
288,RS2687_gt.nii,0.0,59.569705963134766,0.0,0.9993324279785156,0.0,0.9978011250495911,1.0,0.0006675487384200096,1.0,0.0021988493390381336,1.0,0.0,0.9971365332603455,0.4996662139892578,0.0,-0.001211544149555266,0.0,-0.000667572021484375,-0.0021988749504089355,0.0,30849.0,3,0.0,36866,2
289,RS4801_gt.nii,0.0,86.1463851928711,0.0,0.9998974800109863,0.0,0.999753475189209,1.0,0.00010254526569042355,1.0,0.00024655007291585207,1.0,0.0,0.9996509552001953,0.49994874000549316,0.0,-0.00015900486323516816,0.0,-0.00010251998901367188,-0.0002465248107910156,0.0,3012.0,0,0.0,4136,1
290,RS3915_gt.nii,0.0,114.99888610839844,0.0,0.9994064569473267,0.0,0.9989154934883118,1.0,0.0005935307126492262,1.0,0.0010844938224181533,1.0,0.0,0.9983232617378235,0.49970322847366333,0.0,-0.0008022969705052674,0.0,-0.0005935430526733398,-0.0010845065116882324,0.0,12697.0,6,0.0,18184,5
291,RS5159_gt.nii,0.0,96.23407745361328,0.0,0.9992824792861938,0.0,0.9958848357200623,1.0,0.0007174909696914256,1.0,0.004115184303373098,1.0,0.0,0.9951732158660889,0.4996412396430969,0.0,-0.0017183152958750725,0.0,-0.0007175207138061523,-0.004115164279937744,0.0,60621.0,1,0.0,68992,2
292,PS5254_gt.nii,0.0,60.216278076171875,0.0,0.9986903667449951,0.0,0.9936173558235168,1.0,0.0013096367474645376,1.0,0.006382664665579796,1.0,0.0,0.9923243522644043,0.49934518337249756,0.0,-0.002891188720241189,0.0,-0.0013096332550048828,-0.006382644176483154,0.0,92023.0,8,0.0,106944,1
293,RS5154_gt.nii,0.0,71.87489318847656,0.0,0.9995914697647095,0.0,0.9984033703804016,1.0,0.0004085265682078898,1.0,0.0015966251958161592,1.0,0.0,0.9979961514472961,0.49979573488235474,0.0,-0.0008076285012066364,0.0,-0.00040853023529052734,-0.0015966296195983887,0.0,22057.0,1,0.0,26776,1
294,PS5308_gt.nii,0.0,,0.0,0.9997676610946655,0.0,0.9993685483932495,1.0,0.00023236639390233904,1.0,0.0006314790225587785,1.0,0.0,0.9991364479064941,0.49988383054733276,0.0,-0.00038305940688587725,0.0,-0.00023233890533447266,-0.0006314516067504883,0.0,8479.0,1,0.0,10592,1
295,RS4820_gt.nii,0.0,159.41627502441406,0.0,0.9997861385345459,0.0,0.9997949004173279,1.0,0.00021384570572990924,1.0,0.00020508382294792682,1.0,0.0,0.9995811581611633,0.49989306926727295,0.0,-0.00020941895490977913,0.0,-0.00021386146545410156,-0.00020509958267211914,0.0,1968.0,2,0.0,3440,4
296,PS3348_gt.nii,0.0,77.54449462890625,0.0,0.9990177154541016,0.0,0.9960956573486328,1.0,0.0009823013097047806,1.0,0.003904348239302635,1.0,0.0,0.9951210021972656,0.4995088577270508,0.0,-0.001958378590643406,0.0,-0.0009822845458984375,-0.0039043426513671875,0.0,52892.0,1,0.0,65440,4
297,RS5071_gt.nii,0.0,,0.0,0.9991676807403564,0.0,0.9949818849563599,1.0,0.0008323201327584684,1.0,0.005018098279833794,1.0,0.0,0.9941579103469849,0.4995838403701782,0.0,-0.002043688902631402,0.0,-0.0008323192596435547,-0.005018115043640137,0.0,75663.0,1,0.0,84120,1
298,PS5273_gt.nii,0.0,,0.0,0.9993695020675659,0.0,0.9984440803527832,1.0,0.0006305247079581022,1.0,0.0015559454914182425,1.0,0.0,0.9978154897689819,0.49968475103378296,0.0,-0.0009904857724905014,0.0,-0.000630497932434082,-0.0015559196472167969,0.0,20684.0,4,0.0,26088,4
299,RS5120_gt.nii,1.6046584236395816e-18,73.27550506591797,0.0,0.9993466734886169,0.0,0.9987326860427856,1.0,0.0006533194682560861,1.0,0.0012673063902184367,1.0,0.0,0.9980810284614563,0.49967333674430847,0.0,-0.0009099208400584757,0.0,-0.0006533265113830566,-0.0012673139572143555,0.0,12435.0,11,0.0,21248,1


==> figs/adapt/ploras/FLAIR/atlas-real-192-mb-tta_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4854_gt.nii,0.00019986205734312534,97.08243560791016,0.00040365985478274524,0.9963752031326294,4.9350222980137914e-05,0.9995555877685547,0.999596357345581,0.0036247933749109507,0.999950647354126,0.00044441319187171757,0.7497872114181519,4.397601878736168e-05,0.995934009552002,0.49838942289352417,8.794816676527262e-05,-0.0011280737817287445,0.00014114072837401181,-0.00322115421295166,-0.00039505958557128906,9.788247577408725e-05,51426.0,17,0.09523809523809523,7432,2
1,RS3833_gt.nii,0.0,108.66921997070312,0.0,0.9996243119239807,0.0,0.9995620846748352,1.0,0.0003756736987270415,1.0,0.0004379009478725493,1.0,0.0,0.9991867542266846,0.49981215596199036,0.0,-0.0004055956960655749,0.0,-0.0003756880760192871,-0.0004379153251647949,0.0,2829.0,9,0.0,7344,1
2,RS4830_gt.nii,0.0,72.36469268798828,0.0,0.9972516894340515,0.0,0.9952434301376343,1.0,0.0027482938021421432,1.0,0.004756586626172066,1.0,0.0,0.9925211668014526,0.49862584471702576,0.0,-0.003615590976551175,0.0,-0.0027483105659484863,-0.004756569862365723,0.0,39881.0,12,0.0,79584,1
3,RS5107_gt.nii,0.0,73.20381927490234,0.0,0.9987944960594177,0.0,0.9952817559242249,1.0,0.0012055225670337677,1.0,0.0047182426787912846,1.0,0.0,0.9940875768661499,0.49939724802970886,0.0,-0.0023849420249462128,0.0,-0.0012055039405822754,-0.0047182440757751465,0.0,63125.0,13,0.0,79064,2
4,PS3313_gt.nii,0.0,79.23130798339844,0.0,0.9992149472236633,0.0,0.997501790523529,1.0,0.0007850455003790557,1.0,0.002498198766261339,1.0,0.0,0.9967206716537476,0.49960747361183167,0.0,-0.001400428474880755,0.0,-0.0007850527763366699,-0.0024982094764709473,0.0,32531.0,4,0.0,41880,2
5,RS4634_gt.nii,0.10071505606174469,44.94440841674805,0.08128965646028519,0.9955689311027527,0.08026502281427383,0.9956293702125549,0.9187103509902954,0.004431067034602165,0.9197349548339844,0.004370606038719416,0.18928028643131256,0.042086806148290634,0.9912402629852295,0.538429319858551,0.08077409118413925,0.07637498527765274,0.08077571541070938,0.07685863971710205,0.07589435577392578,0.10180447927095569,6437.0,29,0.06060606060606061,79432,2
6,RS2234_gt.nii,0.0,72.80110168457031,0.0,0.9955905675888062,0.0,0.9996671080589294,1.0,0.004409403540194035,1.0,0.0003328690945636481,1.0,0.0,0.9952606558799744,0.4977952837944031,0.0,-0.0012115089921280742,0.0,-0.004409432411193848,-0.00033289194107055664,0.0,67420.0,13,0.0,5560,1
7,PS5315_gt.nii,0.0,76.42511749267578,0.0,0.9982836246490479,0.0,0.998565137386322,1.0,0.0017163901356980205,1.0,0.0014348780969157815,1.0,0.0,0.9968536496162415,0.4991418123245239,0.0,-0.00156933453399688,0.0,-0.0017163753509521484,-0.0014348626136779785,0.0,1659.0,28,0.0,24032,1
8,RS5183_gt.nii,0.0,84.50444030761719,0.0,0.9982365965843201,0.0,0.9928038716316223,1.0,0.001763374893926084,1.0,0.007196150254458189,1.0,0.0,0.9910657405853271,0.49911829829216003,0.0,-0.0035622341092675924,0.0,-0.0017634034156799316,-0.0071961283683776855,0.0,95696.0,33,0.0,120520,1
9,PS5366_gt.nii,0.0,86.16263580322266,0.0,0.9992220401763916,0.0,0.9976292252540588,1.0,0.0007779549923725426,1.0,0.0023707670625299215,1.0,0.0,0.9968549609184265,0.4996110200881958,0.0,-0.0013580684317275882,0.0,-0.0007779598236083984,-0.002370774745941162,0.0,29165.0,9,0.0,39744,3
10,RS5073_gt.nii,0.0,79.93122100830078,0.0,0.9988958835601807,0.0,0.9997302889823914,1.0,0.0011041158577427268,1.0,0.00026971069746650755,1.0,0.0,0.9986267685890198,0.49944794178009033,0.0,-0.0005457030492834747,0.0,-0.001104116439819336,-0.0002697110176086426,0.0,13262.0,13,0.0,4520,1
11,PS5292_gt.nii,0.0,89.9627685546875,0.0,0.997613787651062,0.0,0.9989054203033447,1.0,0.0023861953523010015,1.0,0.0010945660760626197,1.0,0.0,0.996524453163147,0.498806893825531,0.0,-0.0016161215025931597,0.0,-0.0023862123489379883,-0.0010945796966552734,0.0,18944.0,12,0.0,18320,6
12,PS5293_gt.nii,6.163625182044074e-19,98.84330749511719,0.0,0.9985400438308716,0.0,0.9991461634635925,1.0,0.0014599491842091084,1.0,0.000853830308187753,1.0,0.0,0.9976887106895447,0.4992700219154358,0.0,-0.0011164896422997117,0.0,-0.001459956169128418,-0.0008538365364074707,0.0,8587.0,16,0.0,14304,1
13,RS5050_gt.nii,0.0,98.1391830444336,0.0,0.997754693031311,0.0,0.9992396235466003,1.0,0.0022452818229794502,1.0,0.0007603538106195629,1.0,0.0,0.9969977736473083,0.4988773465156555,0.0,-0.0013066019164398313,0.0,-0.002245306968688965,-0.0007603764533996582,0.0,22930.0,14,0.0,12728,2
14,PS5198_gt.nii,0.0,68.42769622802734,0.0,0.9984452724456787,0.0,0.9914199113845825,1.0,0.0015547550283372402,1.0,0.008580082096159458,1.0,0.0,0.9898917078971863,0.49922263622283936,0.0,-0.0036523863673210144,0.0,-0.001554727554321289,-0.00858008861541748,0.0,123315.0,14,0.0,143728,1
15,RS2599_gt.nii,0.0,82.36837005615234,0.0,0.9973785877227783,0.0,0.9922512769699097,1.0,0.0026214064564555883,1.0,0.007748732343316078,1.0,0.0,0.9896702766418457,0.49868929386138916,0.0,-0.004506947472691536,0.0,-0.0026214122772216797,-0.007748723030090332,0.0,96714.0,34,0.0,129664,1
16,RS5087_gt.nii,0.00939724687486887,80.93700408935547,0.011685552075505257,0.9990431070327759,0.006131929345428944,0.9995004534721375,0.9883144497871399,0.0009568993118591607,0.9938680529594421,0.00049955042777583,0.22249135375022888,0.004037849605083466,0.9985445141792297,0.5053643584251404,0.00804322212934494,0.007773534394800663,0.008464925922453403,0.010728716850280762,0.0056324005126953125,0.010395883650110259,6150.0,17,0.09523809523809523,8472,2
17,RS0446_gt.nii,0.0,73.40980529785156,0.0,0.9950647950172424,0.0,0.9891825914382935,1.0,0.004935223143547773,1.0,0.010817410424351692,1.0,0.0,0.9843533039093018,0.4975323975086212,0.0,-0.007306595332920551,0.0,-0.004935204982757568,-0.010817408561706543,0.0,106682.0,27,0.0,180600,2
18,PS2224_gt.nii,0.0,93.87438201904297,0.0,0.9988357424736023,0.0,0.9973428249359131,1.0,0.001164248096756637,1.0,0.002657161094248295,1.0,0.0,0.996184766292572,0.49941787123680115,0.0,-0.0017588617047294974,0.0,-0.001164257526397705,-0.002657175064086914,0.0,27665.0,11,0.0,44528,1
19,RS5172_gt.nii,0.0,75.9078369140625,0.0,0.9975045323371887,0.0,0.9913703203201294,1.0,0.002495492110028863,1.0,0.0086296908557415,1.0,0.0,0.9889176487922668,0.49875226616859436,0.0,-0.004640616942197084,0.0,-0.0024954676628112793,-0.008629679679870605,0.0,107484.0,19,0.0,144424,1
20,PS5247_gt.nii,0.0,81.39593505859375,0.0,0.99918532371521,0.0,0.99482262134552,1.0,0.0008146587642841041,1.0,0.005177402403205633,1.0,0.0,0.9940163493156433,0.499592661857605,0.0,-0.0020537322852760553,0.0,-0.0008146762847900391,-0.0051773786544799805,0.0,77205.0,9,0.0,86792,2
21,RS5106_gt.nii,0.0,87.02384948730469,0.0,0.9977368116378784,0.0,0.9964916110038757,1.0,0.0022631832398474216,1.0,0.00350837386213243,1.0,0.0,0.9942442774772644,0.4988684058189392,0.0,-0.0028178170323371887,0.0,-0.002263188362121582,-0.0035083889961242676,0.0,22115.0,6,0.0,58728,1
22,RS5010_gt.nii,0.0,88.1078872680664,0.0,0.9989412426948547,0.0,0.9985417127609253,1.0,0.0010587498545646667,1.0,0.001458279206417501,1.0,0.0,0.9974860548973083,0.49947062134742737,0.0,-0.0012425590539351106,0.0,-0.0010587573051452637,-0.001458287239074707,0.0,9296.0,8,0.0,24440,2
23,RS3886_gt.nii,0.0,62.12889862060547,0.0,0.9996451735496521,0.0,0.9996041059494019,1.0,0.00035484766704030335,1.0,0.0003959152672905475,1.0,0.0,0.9992495179176331,0.49982258677482605,0.0,-0.0003748194721993059,0.0,-0.0003548264503479004,-0.00039589405059814453,0.0,2313.0,4,0.0,6640,1
24,RS5097_gt.nii,0.0,61.84658432006836,0.0,0.9966906905174255,0.0,0.9852209091186523,1.0,0.003309302031993866,1.0,0.014779118821024895,1.0,0.0,0.9820085167884827,0.49834534525871277,0.0,-0.006993466056883335,0.0,-0.003309309482574463,-0.014779090881347656,0.0,212109.0,14,0.0,247144,2
25,PS4485_gt.nii,0.03939796984195709,76.40026092529297,0.09452969580888748,0.9889677166938782,0.018206851556897163,0.9980223774909973,0.9054703116416931,0.011032266542315483,0.9817931652069092,0.0019776239059865475,0.25463467836380005,0.015503139235079288,0.9870361089706421,0.5417487025260925,0.030532922595739365,0.03681166470050812,0.041485998779535294,0.08349740505218506,0.01622927188873291,0.03198050356454226,151627.0,16,0.11764705882352941,36232,1
26,PS3482_gt.nii,0.0013414289569482207,87.21009063720703,0.0007253384683281183,0.9992058873176575,0.00022517451725434512,0.999753475189209,0.9992746710777283,0.0007941296207718551,0.9997748136520386,0.0002465417783241719,0.5112651586532593,0.0001718606799840927,0.9989597201347351,0.4999656081199646,0.0003436623082961887,-3.833899972960353e-05,0.00040413826354779303,-6.878376007080078e-05,-2.1338462829589844e-05,0.00048406615570794676,7661.0,19,0.06896551724137931,4136,5
27,RS4258_gt.nii,0.010373955592513084,48.05205535888672,0.0052704354748129845,0.9959160685539246,0.008550743572413921,0.9933693408966064,0.9947295784950256,0.004083922598510981,0.991449236869812,0.00663067027926445,0.46820053458213806,0.0032713250257074833,0.9893396496772766,0.5005932450294495,0.006521316710859537,0.0015093681868165731,0.006713131908327341,0.0011864900588989258,0.0019201040267944336,0.00948387982777145,58753.0,1,0.06896551724137931,111376,15
28,RS5260_gt.nii,0.0,70.21395874023438,0.0,0.9977613687515259,0.0,0.9959865808486938,1.0,0.0022386552300304174,1.0,0.004013427067548037,1.0,0.0,0.9937658309936523,0.49888068437576294,0.0,-0.0029974456410855055,0.0,-0.002238631248474121,-0.004013419151306152,0.0,34759.0,9,0.0,67184,2
29,RS4656_gt.nii,0.0,78.3689956665039,0.0,0.9994263648986816,0.0,0.9975161552429199,1.0,0.0005736285820603371,1.0,0.002483835443854332,1.0,0.0,0.9969453811645508,0.4997131824493408,0.0,-0.0011936494847759604,0.0,-0.0005736351013183594,-0.002483844757080078,0.0,34304.0,7,0.0,41648,1
30,RS3779_gt.nii,2.121253395694261e-18,83.57151794433594,0.0,0.9967541694641113,0.0,0.9998765587806702,1.0,0.0032458126079291105,1.0,0.0001234245573868975,1.0,0.0,0.9966315627098083,0.49837708473205566,0.0,-0.0006329399184323847,0.0,-0.003245830535888672,-0.00012344121932983398,0.0,51868.0,13,0.0,2064,1
31,RS4190_gt.nii,0.0,84.26089477539062,0.0,0.9963180422782898,0.0,0.9990518689155579,1.0,0.003681978676468134,1.0,0.0009481019806116819,1.0,0.0,0.9953768849372864,0.4981590211391449,0.0,-0.0018683926900848746,0.0,-0.003681957721710205,-0.0009481310844421387,0.0,44727.0,21,0.0,15848,1
32,PS5309_gt.nii,0.014480783604085445,73.17103576660156,0.007605171762406826,0.9963005781173706,0.012916132807731628,0.993699848651886,0.9923948049545288,0.0036993951071053743,0.9870838522911072,0.00630012946203351,0.4108777940273285,0.00480972696095705,0.9900473356246948,0.5019528865814209,0.009573408402502537,0.00508336815983057,0.009911075234413147,0.003905773162841797,0.006615996360778809,0.011263320236990306,48597.0,28,0.06666666666666667,106112,1
33,RS4865_gt.nii,3.3289194107055664e-05,72.21287536621094,1.709518619463779e-05,0.9943327307701111,1.055408938555047e-05,0.9964936375617981,0.9999828934669495,0.005667239893227816,0.9999894499778748,0.00350637617520988,0.9479397535324097,6.5254985202045646e-06,0.99086594581604,0.4971749186515808,1.3050911547907162e-05,-0.004444310907274485,1.3432204468699638e-05,-0.005650162696838379,-0.00349581241607666,1.6028338101763918e-05,28587.0,32,0.058823529411764705,58496,1
34,RS5127_gt.nii,0.0,87.9911880493164,0.0,0.9994025826454163,0.0,0.9988248348236084,1.0,0.0005974037339910865,1.0,0.0011751510901376605,1.0,0.0,0.9982288479804993,0.49970129132270813,0.0,-0.0008378780912607908,0.0,-0.0005974173545837402,-0.0011751651763916016,0.0,11592.0,19,0.0,19704,2
35,RS5109_gt.nii,0.0,72.0,0.0,0.9989690184593201,0.0,0.9937728047370911,1.0,0.0010309576755389571,1.0,0.006227197591215372,1.0,0.0,0.9927546381950378,0.49948450922966003,0.0,-0.0025337673723697662,0.0,-0.0010309815406799316,-0.0062271952629089355,0.0,91677.0,32,0.0,104368,1
36,RS4299_gt.nii,0.0,81.0024642944336,0.0,0.9996904730796814,0.0,0.9999002814292908,1.0,0.00030949816573411226,1.0,9.968981612473726e-05,1.0,0.0,0.9995908737182617,0.4998452365398407,0.0,-0.00017565253074280918,0.0,-0.0003095269203186035,-9.971857070922852e-05,0.0,2439.0,9,0.0,1672,1
37,PS5268_gt.nii,0.06005171686410904,56.4358024597168,0.07731670886278152,0.9964621663093567,0.027272280305624008,0.9988135099411011,0.9226832985877991,0.003537836717441678,0.9727277159690857,0.0011865083361044526,0.1762152910232544,0.020575672388076782,0.9952844977378845,0.5368894338607788,0.040321700274944305,0.043870020657777786,0.04591952636837959,0.07377886772155762,0.026085734367370605,0.04568193062503436,37770.0,5,0.25,21496,5
38,PS5329_gt.nii,0.0,80.0624771118164,0.0,0.9991205334663391,0.0,0.9988550543785095,1.0,0.0008794593159109354,1.0,0.0011449381709098816,1.0,0.0,0.997977614402771,0.49956026673316956,0.0,-0.0010034572333097458,0.0,-0.0008794665336608887,-0.0011449456214904785,0.0,7309.0,14,0.0,19192,1
39,PS4394_gt.nii,0.0,54.68638229370117,0.0,0.9977682828903198,0.0,0.9936549663543701,1.0,0.002231719670817256,1.0,0.006345037836581469,1.0,0.0,0.9914514422416687,0.4988841414451599,0.0,-0.003763023531064391,0.0,-0.0022317171096801758,-0.006345033645629883,0.0,75788.0,22,0.0,106216,3
40,RS5101_gt.nii,0.0,71.27587127685547,0.0,0.9991642832756042,0.0,0.9986374974250793,1.0,0.0008357219630852342,1.0,0.0013625072315335274,1.0,0.0,0.9978040456771851,0.4995821416378021,0.0,-0.0010670882184058428,0.0,-0.000835716724395752,-0.0013625025749206543,0.0,9987.0,6,0.0,22840,1
41,PS4066_gt.nii,0.0,80.23091888427734,0.0,0.9962374567985535,0.0,0.9999080896377563,1.0,0.003762529930099845,1.0,9.189847332891077e-05,1.0,0.0,0.9961462616920471,0.49811872839927673,0.0,-0.0005880228127352893,0.0,-0.003762543201446533,-9.191036224365234e-05,0.0,60929.0,14,0.0,1536,2
42,RS4515_gt.nii,0.0,75.73638153076172,0.0,0.9960194230079651,0.0,0.9974746704101562,1.0,0.00398057559505105,1.0,0.002525343094021082,1.0,0.0,0.9935141205787659,0.49800971150398254,0.0,-0.0031705391593277454,0.0,-0.003980576992034912,-0.00252532958984375,0.0,20707.0,9,0.0,42200,1
43,RS5148_gt.nii,0.006609854754060507,77.56932067871094,0.005323679652065039,0.9985951781272888,0.006334727164357901,0.9983271360397339,0.9946762919425964,0.0014047969598323107,0.9936652779579163,0.0016728407936170697,0.33935633301734924,0.0029010733123868704,0.9969270825386047,0.5019594430923462,0.005785363260656595,0.004274270031601191,0.005807241890579462,0.003918886184692383,0.004661917686462402,0.00713300680013315,6880.0,8,0.2222222222222222,28176,1
44,RS5103_gt.nii,0.0,82.49484252929688,0.0,0.9993467926979065,0.0,0.9987050294876099,1.0,0.0006532181869260967,1.0,0.0012949808733537793,1.0,0.0,0.9980534911155701,0.49967339634895325,0.0,-0.0009197309846058488,0.0,-0.0006532073020935059,-0.0012949705123901367,0.0,13066.0,23,0.0,21712,1
45,PS5291_gt.nii,0.0,68.62068939208984,0.0,0.9911112189292908,0.0,0.9912944436073303,1.0,0.008888769894838333,1.0,0.008705559186637402,1.0,0.0,0.982559084892273,0.4955556094646454,0.0,-0.008796688169240952,0.0,-0.008888781070709229,-0.008705556392669678,0.0,1915.0,19,0.0,144768,1
46,RS5345_gt.nii,0.0,90.85124969482422,0.0,0.9990639686584473,0.0,0.9987872242927551,1.0,0.00093603297136724,1.0,0.0012127769878134131,1.0,0.0,0.9978534579277039,0.49953198432922363,0.0,-0.0010654573561623693,0.0,-0.0009360313415527344,-0.001212775707244873,0.0,7214.0,8,0.0,20328,4
47,PS5295_gt.nii,0.0,102.22035217285156,0.0,0.9978777170181274,0.0,0.9992020130157471,1.0,0.002122304169461131,1.0,0.000798010325524956,1.0,0.0,0.9970830678939819,0.4989388585090637,0.0,-0.0013013917487114668,0.0,-0.0021222829818725586,-0.0007979869842529297,0.0,20878.0,10,0.0,13360,1
48,RS4514_gt.nii,0.0,83.11528015136719,0.0,0.9998267889022827,0.0,0.9998831748962402,1.0,0.00017323133943136781,1.0,0.00011684534547384828,1.0,0.0,0.999709963798523,0.49991339445114136,0.0,-0.00014227184874471277,0.0,-0.00017321109771728516,-0.00011682510375976562,0.0,463.0,3,0.0,1960,7
49,RS5082_gt.nii,0.0,81.24807739257812,0.0,0.9993132948875427,0.0,0.999040424823761,1.0,0.0006867079646326602,1.0,0.0009595778537914157,1.0,0.0,0.9983550310134888,0.49965664744377136,0.0,-0.0008117571705952287,0.0,-0.0006867051124572754,-0.0009595751762390137,0.0,6654.0,10,0.0,16088,1
50,PS4290_gt.nii,0.0,107.42439270019531,0.0,0.9969890713691711,0.0,0.9996795654296875,1.0,0.0030109367799013853,1.0,0.00032044542604126036,1.0,0.0,0.9966705441474915,0.49849453568458557,0.0,-0.0009822631254792213,0.0,-0.0030109286308288574,-0.0003204345703125,0.0,43998.0,25,0.0,5360,1
51,PS5298_gt.nii,0.0,45.51373291015625,0.0,0.9997099041938782,0.0,0.9994977712631226,1.0,0.00029012226150371134,1.0,0.0005022551631554961,1.0,0.0,0.9992079138755798,0.4998549520969391,0.0,-0.00038172685890458524,0.0,-0.00029009580612182617,-0.0005022287368774414,0.0,5113.0,10,0.0,8424,4
52,PS5310_gt.nii,0.001428346848115325,60.13318634033203,0.004185986705124378,0.9874250888824463,0.00030828770832158625,0.9990665912628174,0.9958140254020691,0.01257492695003748,0.9996917247772217,0.000933396746404469,0.6341274380683899,0.00028722299612127244,0.9865150451660156,0.4958055317401886,0.0005742810317315161,-0.0022899790201336145,0.0011359966592863202,-0.008388936519622803,-0.0006251335144042969,0.0005906137840170824,194104.0,6,0.16666666666666666,15528,3
53,RS2440_gt.nii,0.0,88.6566390991211,0.0,0.9987115859985352,0.0,0.9998481869697571,1.0,0.0012884305324405432,1.0,0.00015182980860117823,1.0,0.0,0.9985601305961609,0.4993557929992676,0.0,-0.0004422919300850481,0.0,-0.0012884140014648438,-0.00015181303024291992,0.0,17951.0,14,0.0,2544,2
54,RS5062_gt.nii,0.0,94.15412902832031,0.0,0.9970694780349731,0.0,0.999279797077179,1.0,0.002930540358647704,1.0,0.0007202259148471057,1.0,0.0,0.9963534474372864,0.4985347390174866,0.0,-0.0014528079191222787,0.0,-0.0029305219650268555,-0.0007202029228210449,0.0,34426.0,16,0.0,12048,5
55,RS3623_gt.nii,0.0,84.74078369140625,0.0,0.9990900754928589,0.0,0.9994492530822754,1.0,0.0009099483722820878,1.0,0.0005507709574885666,1.0,0.0,0.9985402822494507,0.49954503774642944,0.0,-0.0007079358329065144,0.0,-0.0009099245071411133,-0.0005507469177246094,0.0,2731.0,5,0.0,9232,9
56,PS4205_gt.nii,0.0,60.83733367919922,0.0,0.9998670220375061,0.0,0.9998512268066406,1.0,0.00013299775309860706,1.0,0.00014879298396408558,1.0,0.0,0.9997182488441467,0.49993351101875305,0.0,-0.0001406738447258249,0.0,-0.00013297796249389648,-0.000148773193359375,0.0,173.0,2,0.0,2496,3
57,PS3620_gt.nii,0.12426360696554184,101.03761291503906,0.06824540346860886,0.9994062781333923,0.17086391150951385,0.9983313679695129,0.9317545890808105,0.0005937114474363625,0.829136073589325,0.0016686326125636697,0.08531584590673447,0.05126729607582092,0.9977399110794067,0.5338258147239685,0.09753426909446716,0.1069875955581665,0.10798460990190506,0.06765162944793701,0.169195294380188,0.13160768193204445,20232.0,18,0.1,30024,1
58,RS4832_gt.nii,0.0,90.9505386352539,0.0,0.9962158799171448,0.0,0.9989254474639893,1.0,0.003784117754548788,1.0,0.001074561383575201,1.0,0.0,0.9951494336128235,0.4981079399585724,0.0,-0.002016498474404216,0.0,-0.0037841200828552246,-0.0010745525360107422,0.0,40363.0,6,0.0,17960,9
59,RS4925_gt.nii,0.2578140199184418,65.52861785888672,0.1963697373867035,0.9952408075332642,0.27839452028274536,0.9925066232681274,0.8036302328109741,0.004759171511977911,0.7216054797172546,0.00749340420588851,0.13470777869224548,0.1301327794790268,0.987840473651886,0.595805287361145,0.23029644787311554,0.22783221304416656,0.23381243646144867,0.19161057472229004,0.2709012031555176,0.2691269841269841,52222.0,17,0.08333333333333333,155416,4
60,RS5223_gt.nii,0.0,82.06095123291016,0.0,0.9991376996040344,0.0,0.9973961114883423,1.0,0.0008622787427157164,1.0,0.002603862900286913,1.0,0.0,0.9965383410453796,0.4995688498020172,0.0,-0.0014984176959842443,0.0,-0.0008623003959655762,-0.002603888511657715,0.0,33947.0,2,0.0,43648,3
61,RS4068_gt.nii,0.0,103.19883728027344,0.0,0.9997327923774719,0.0,0.9999408721923828,1.0,0.0002672234259080142,1.0,5.9143610997125506e-05,1.0,0.0,0.9996736645698547,0.49986639618873596,0.0,-0.0001257161784451455,0.0,-0.00026720762252807617,-5.91278076171875e-05,0.0,2779.0,9,0.0,992,2
62,RS4751_gt.nii,0.0,54.662601470947266,0.0,0.9991813898086548,0.0,0.9995867013931274,1.0,0.000818590575363487,1.0,0.00041327913640998304,1.0,0.0,0.9987688064575195,0.4995906949043274,0.0,-0.0005816411576233804,0.0,-0.0008186101913452148,-0.0004132986068725586,0.0,4418.0,40,0.0,6928,3
63,RS3918_gt.nii,0.0,85.36860656738281,0.0,0.9997529983520508,0.0,0.9999890327453613,1.0,0.0002470043546054512,1.0,1.0969964023388457e-05,1.0,0.0,0.9997420310974121,0.4998764991760254,0.0,-5.2054096158826724e-05,0.0,-0.00024700164794921875,-1.0967254638671875e-05,0.0,3835.0,25,0.0,184,1
64,RS4077_gt.nii,5.644729717308308e-18,39.824615478515625,0.0,0.9946771860122681,0.0,0.9951760172843933,1.0,0.005322784651070833,1.0,0.004823965951800346,1.0,0.0,0.9899043440818787,0.49733859300613403,0.0,-0.005067240912467241,0.0,-0.005322813987731934,-0.0048239827156066895,0.0,4080.0,12,0.0,80504,6
65,RS5224_gt.nii,0.0,100.78194427490234,0.0,0.9980584383010864,0.0,0.9995733499526978,1.0,0.0019415540155023336,1.0,0.0004266435862518847,1.0,0.0,0.9976334571838379,0.4990292191505432,0.0,-0.0009101381874643266,0.0,-0.0019415616989135742,-0.0004266500473022461,0.0,23844.0,10,0.0,7144,2
66,RS3360_gt.nii,0.0,98.4055404663086,0.0,0.9998534917831421,0.0,0.9999384880065918,1.0,0.00014651722449343652,1.0,6.15210083196871e-05,1.0,0.0,0.9997919797897339,0.49992674589157104,0.0,-9.494148980593309e-05,0.0,-0.00014650821685791016,-6.151199340820312e-05,0.0,1105.0,5,0.0,1032,2
67,RS4856_gt.nii,0.0,85.32877349853516,0.0,0.9975239634513855,0.0,0.9990707039833069,1.0,0.0024760072119534016,1.0,0.0009292701724916697,1.0,0.0,0.9965993165969849,0.49876198172569275,0.0,-0.0015168649842962623,0.0,-0.002476036548614502,-0.0009292960166931152,0.0,23146.0,31,0.0,15552,1
68,PS5264_gt.nii,0.0,71.41568756103516,0.0,0.9996393322944641,0.0,0.9999131560325623,1.0,0.00036063938750885427,1.0,8.681567123858258e-05,1.0,0.0,0.9995526075363159,0.49981966614723206,0.0,-0.00017694391135592014,0.0,-0.00036066770553588867,-8.684396743774414e-05,0.0,4123.0,12,0.0,1456,2
69,RS3239_gt.nii,0.0,48.641544342041016,0.0,0.9990466237068176,0.0,0.9985690712928772,1.0,0.000953368260525167,1.0,0.0014309200923889875,1.0,0.0,0.9976184368133545,0.4995233118534088,0.0,-0.0011679871240630746,0.0,-0.000953376293182373,-0.0014309287071228027,0.0,15074.0,2,0.0,23984,13
70,RS4257_gt.nii,0.0,67.08949279785156,0.0,0.9982982873916626,0.0,0.9983922243118286,1.0,0.001701702130958438,1.0,0.001607765443623066,1.0,0.0,0.9966959953308105,0.4991491436958313,0.0,-0.001654067076742649,0.0,-0.0017017126083374023,-0.0016077756881713867,0.0,1776.0,24,0.0,26928,1
71,RS5021_gt.nii,0.0,85.00323486328125,0.0,0.9971795082092285,0.0,0.9885867834091187,1.0,0.002820465713739395,1.0,0.011413211934268475,1.0,0.0,0.9858302474021912,0.49858975410461426,0.0,-0.005673673469573259,0.0,-0.0028204917907714844,-0.011413216590881348,0.0,154833.0,6,0.0,190948,1
72,RS5209_gt.nii,0.0,87.29376220703125,0.0,0.9996892213821411,0.0,0.9999690055847168,1.0,0.0003107882512267679,1.0,3.100405228906311e-05,1.0,0.0,0.9996582269668579,0.49984461069107056,0.0,-9.816156671149656e-05,0.0,-0.0003107786178588867,-3.0994415283203125e-05,0.0,4496.0,7,0.0,520,1
73,RS4815_gt.nii,0.0,71.44927978515625,0.0,0.9981722831726074,0.0,0.9898502826690674,1.0,0.001827696803957224,1.0,0.01014972198754549,1.0,0.0,0.9880594611167908,0.4990861415863037,0.0,-0.004307042341679335,0.0,-0.0018277168273925781,-0.010149717330932617,0.0,148897.0,21,0.0,169976,1
74,PS5270_gt.nii,0.0,65.81793212890625,0.0,0.9985409379005432,0.0,0.9884395599365234,1.0,0.0014590367209166288,1.0,0.01156042329967022,1.0,0.0,0.9870140552520752,0.4992704689502716,0.0,-0.004106955602765083,0.0,-0.0014590620994567871,-0.011560440063476562,0.0,175936.0,2,0.0,193672,1
75,PS4471_gt.nii,5.702169437427074e-05,52.35456085205078,1.7378006305079907e-05,0.995278000831604,1.2666084330703598e-05,0.9965539574623108,0.9999825954437256,0.004721982404589653,0.9999873042106628,0.0034460467286407948,0.94281005859375,7.326329523493769e-06,0.9918643832206726,0.4976477026939392,1.4652551726612728e-05,-0.004019042011350393,1.4836147784080822e-05,-0.004704594612121582,-0.0034333467483520508,1.8379818958783257e-05,12849.0,7,0.11764705882352941,57544,5
76,RS4646_gt.nii,0.0,39.65602111816406,0.0,0.9999527335166931,0.0,0.9999346733093262,1.0,4.7269571950891986e-05,1.0,6.532977567985654e-05,1.0,0.0,0.9998874068260193,0.49997636675834656,0.0,-5.557077020057477e-05,0.0,-4.7266483306884766e-05,-6.532669067382812e-05,0.0,631.0,3,0.0,1096,1
77,RS4800_gt.nii,0.05587218701839447,76.07233428955078,0.11493591964244843,0.9972764253616333,0.029728006571531296,0.9993560910224915,0.8850640654563904,0.0027235837187618017,0.9702720046043396,0.0006439270218834281,0.13340097665786743,0.02419034205377102,0.9966362714767456,0.5561061501502991,0.047237981110811234,0.05712785944342613,0.05845353379845619,0.11221230030059814,0.029084086418151855,0.054183853289180656,32801.0,15,0.09523809523809523,12172,3
78,PS5272_gt.nii,0.0,84.01427459716797,0.0,0.9980411529541016,0.0,0.9925922155380249,1.0,0.0019588456489145756,1.0,0.007407763507217169,1.0,0.0,0.9906622767448425,0.4990205764770508,0.0,-0.0038092867471277714,0.0,-0.0019588470458984375,-0.007407784461975098,0.0,104968.0,0,0.0,124040,5
79,PS1513_gt.nii,0.008120388723909855,51.73006820678711,0.0034595364704728127,0.9957082271575928,0.007694341242313385,0.990464448928833,0.9965404868125916,0.004291774705052376,0.9923056364059448,0.009535570628941059,0.5268924832344055,0.0023922203108668327,0.9862543940544128,0.4995838701725006,0.00477302260696888,-0.0012378781102597713,0.005159346386790276,-0.0008322596549987793,-0.0018411874771118164,0.006477343937592607,103333.0,9,0.16666666666666666,159848,2
80,RS4948_gt.nii,0.0,71.02816009521484,0.0,0.9978179931640625,0.0,0.9978610277175903,1.0,0.0021820147521793842,1.0,0.002138980431482196,1.0,0.0,0.9956883192062378,0.49890899658203125,0.0,-0.002160390606150031,0.0,-0.0021820068359375,-0.002138972282409668,0.0,2982.0,19,0.0,35808,1
81,RS4961_gt.nii,0.0,,0.0,0.999557375907898,0.0,0.9984801411628723,1.0,0.0004426409141160548,1.0,0.0015198749024420977,1.0,0.0,0.9980388283729553,0.499778687953949,0.0,-0.0008202187600545585,0.0,-0.0004426240921020508,-0.0015198588371276855,0.0,20577.0,3,0.0,25488,3
82,RS5149_gt.nii,0.0,90.38252258300781,0.0,0.9998371601104736,0.0,0.9997543692588806,1.0,0.00016282027354463935,1.0,0.00024561112513765693,1.0,0.0,0.9995916485786438,0.4999185800552368,0.0,-0.00019997615891043097,0.0,-0.0001628398895263672,-0.00024563074111938477,0.0,2681.0,1,0.0,4120,3
83,PS4245_gt.nii,0.0006381620769388974,71.28113555908203,0.0008187773055396974,0.999555230140686,0.0004019831249024719,0.9997816681861877,0.9991812109947205,0.0004447477695066482,0.9995980262756348,0.00021830970945302397,0.4242907166481018,0.00026968715246766806,0.9993371367454529,0.5001869797706604,0.0005392289021983743,0.00026210545911453664,0.0005737025639973581,0.0003739595413208008,0.0001837015151977539,0.000707630616818021,2997.0,6,0.25,3664,1
84,RS4808_gt.nii,0.07863994687795639,93.49331665039062,0.1515052318572998,0.9987245202064514,0.04149303212761879,0.9996904730796814,0.8484947681427002,0.0012754675699397922,0.9585069417953491,0.0003095214196946472,0.08404260128736496,0.03366905450820923,0.9984158873558044,0.5751148462295532,0.06514474749565125,0.07865741848945618,0.07928689569234848,0.15022969245910645,0.0411834716796875,0.076731852833941,15344.0,5,0.2222222222222222,6112,2
85,RS4264_gt.nii,0.0,65.85590362548828,0.0,0.9987761974334717,0.0,0.9988752007484436,1.0,0.0012238065246492624,1.0,0.0011248033260926604,1.0,0.0,0.997654139995575,0.49938809871673584,0.0,-0.0011732610873878002,0.0,-0.0012238025665283203,-0.0011247992515563965,0.0,6202.0,16,0.0,18848,10
86,RS4917_gt.nii,0.0,63.937469482421875,0.0,0.9909502863883972,0.0,0.9891785979270935,1.0,0.009049731306731701,1.0,0.01082142535597086,1.0,0.0,0.9803227782249451,0.4954751431941986,0.0,-0.009896009229123592,0.0,-0.009049713611602783,-0.010821402072906494,0.0,36853.0,18,0.0,179928,1
87,RS4448_gt.nii,0.0,86.03080749511719,0.0,0.9991934299468994,0.0,0.9979627132415771,1.0,0.0008065429283306003,1.0,0.002037257654592395,1.0,0.0,0.997159481048584,0.4995967149734497,0.0,-0.001281848642975092,0.0,-0.0008065700531005859,-0.0020372867584228516,0.0,24496.0,5,0.0,34152,5
88,PS5364_gt.nii,0.0,94.25497436523438,0.0,0.9995239973068237,0.0,0.9980010986328125,1.0,0.00047600004472769797,1.0,0.0019988971762359142,1.0,0.0,0.997527003288269,0.49976199865341187,0.0,-0.0009754358907230198,0.0,-0.00047600269317626953,-0.0019989013671875,0.0,27709.0,5,0.0,33520,1
89,RS4716_gt.nii,0.0,88.75358581542969,0.0,0.9989572763442993,0.0,0.9999293684959412,1.0,0.0010427376255393028,1.0,7.064556120894849e-05,1.0,0.0,0.99888676404953,0.49947863817214966,0.0,-0.0002714125730562955,0.0,-0.0010427236557006836,-7.063150405883789e-05,0.0,16008.0,9,0.0,1184,1
90,PS1557_gt.nii,0.0,78.23043060302734,0.0,0.9995688796043396,0.0,0.9998897910118103,1.0,0.0004311082884669304,1.0,0.00011019688827218488,1.0,0.0,0.9994587898254395,0.4997844398021698,0.0,-0.00021796050714328885,0.0,-0.0004311203956604004,-0.00011020898818969727,0.0,4697.0,28,0.0,1848,2
91,RS5105_gt.nii,0.0,62.0,0.0,0.9985871315002441,0.0,0.9956536889076233,1.0,0.001412861282005906,1.0,0.004346285946667194,1.0,0.0,0.9942530989646912,0.49929356575012207,0.0,-0.0024780435487627983,0.0,-0.0014128684997558594,-0.004346311092376709,0.0,54195.0,27,0.0,72816,2
92,PS5269_gt.nii,0.0003350364277139306,51.62363815307617,0.00016857721493579447,0.999623715877533,0.0006341154221445322,0.9985854029655457,0.9998314380645752,0.0003762798442039639,0.9993658661842346,0.0014145924942567945,0.5991391539573669,0.00013319126446731389,0.9982101917266846,0.4998961389064789,0.000266347051365301,-0.0004026253300253302,0.000326951703755185,-0.00020772218704223633,-0.0007804632186889648,0.00039678603313163377,19862.0,8,0.18181818181818182,23728,2
93,PS5297_gt.nii,0.0,63.356136322021484,0.0,0.9968210458755493,0.0,0.9929601550102234,1.0,0.0031789708882570267,1.0,0.0070398347452282906,1.0,0.0,0.9898257255554199,0.49841052293777466,0.0,-0.004730690270662308,0.0,-0.0031789541244506836,-0.007039844989776611,0.0,71972.0,9,0.0,117736,2
94,RS5119_gt.nii,0.0,50.2762336730957,0.0,0.9990377426147461,0.0,0.9999188780784607,1.0,0.0009622757788747549,1.0,8.114038791973144e-05,1.0,0.0,0.9989567399024963,0.49951887130737305,0.0,-0.00027942698216065764,0.0,-0.0009622573852539062,-8.112192153930664e-05,0.0,13828.0,2,0.0,1360,6
95,RS4602_gt.nii,3.8283094896387595e-19,74.35052490234375,0.0,0.997468113899231,0.0,0.9965628385543823,1.0,0.0025318642146885395,1.0,0.003437131643295288,1.0,0.0,0.9940483570098877,0.4987340569496155,0.0,-0.0029499747324734926,0.0,-0.002531886100769043,-0.0034371614456176758,0.0,23942.0,13,0.0,57520,3
96,RS4879_gt.nii,0.0,102.55730438232422,0.0,0.9997071027755737,0.0,0.9999823570251465,1.0,0.00029290240490809083,1.0,1.7648144421400502e-05,1.0,0.0,0.9996894598007202,0.49985355138778687,0.0,-7.189703319454566e-05,0.0,-0.00029289722442626953,-1.7642974853515625e-05,0.0,4411.0,14,0.0,296,1
97,RS4093_gt.nii,0.0,52.79677963256836,0.0,0.9998128414154053,0.0,0.9999279975891113,1.0,0.00018717205966822803,1.0,7.201588596217334e-05,1.0,0.0,0.9997408390045166,0.49990642070770264,0.0,-0.00011610065121203661,0.0,-0.00018715858459472656,-7.200241088867188e-05,0.0,1048.0,2,0.0,1208,4
98,PS4344_gt.nii,0.0,72.11795806884766,0.0,0.9950382709503174,0.0,0.9944278597831726,1.0,0.004961702506989241,1.0,0.005572156514972448,1.0,0.0,0.9895211458206177,0.4975191354751587,0.0,-0.005258078221231699,0.0,-0.004961729049682617,-0.005572140216827393,0.0,16547.0,15,0.0,93024,1
99,RS5319_gt.nii,0.0,93.36487579345703,0.0,0.9971825480461121,0.0,0.9978649020195007,1.0,0.0028174303006380796,1.0,0.0021350805182009935,1.0,0.0,0.9950594902038574,0.49859127402305603,0.0,-0.0024526396300643682,0.0,-0.0028174519538879395,-0.0021350979804992676,0.0,5286.0,9,0.0,35720,4
100,RS3939_gt.nii,0.0,58.215118408203125,0.0,0.999308168888092,0.0,0.9993276596069336,1.0,0.0006918190629221499,1.0,0.0006723283440805972,1.0,0.0,0.998636782169342,0.499654084444046,0.0,-0.0006820041453465819,0.0,-0.000691831111907959,-0.0006723403930664062,0.0,3291.0,1,0.0,11272,7
101,RS4688_gt.nii,0.0,49.20365905761719,0.0,0.9999526143074036,0.0,0.9999682903289795,1.0,4.7387195081682876e-05,1.0,3.171117350575514e-05,1.0,0.0,0.9999209046363831,0.4999763071537018,0.0,-3.876471964758821e-05,0.0,-4.738569259643555e-05,-3.170967102050781e-05,0.0,183.0,9,0.0,532,1
102,RS2723_gt.nii,0.0,71.90966796875,0.0,0.999685525894165,0.0,0.9986501336097717,1.0,0.00031448123627342284,1.0,0.0013498731423169374,1.0,0.0,0.9983364939689636,0.4998427629470825,0.0,-0.0006515441345982254,0.0,-0.00031447410583496094,-0.0013498663902282715,0.0,18297.0,9,0.0,22640,1
103,RS4880_gt.nii,3.2545930433963477e-19,88.22698211669922,0.0,0.9983186721801758,0.0,0.9980020523071289,1.0,0.0016813435358926654,1.0,0.001997962361201644,1.0,0.0,0.9963274002075195,0.4991593360900879,0.0,-0.0018328287405893207,0.0,-0.0016813278198242188,-0.0019979476928710938,0.0,12436.0,24,0.0,33464,1
104,RS5228_gt.nii,0.0,77.3773193359375,0.0,0.9985754489898682,0.0,0.9910094141960144,1.0,0.0014245252823457122,1.0,0.008990582078695297,1.0,0.0,0.9896103739738464,0.4992877244949341,0.0,-0.0035787303932011127,0.0,-0.001424551010131836,-0.008990585803985596,0.0,132790.0,7,0.0,150624,1
105,RS3284_gt.nii,0.0,55.61249923706055,0.0,0.9991393089294434,0.0,0.9976887106895447,1.0,0.0008607117924839258,1.0,0.0023113072384148836,1.0,0.0,0.9968319535255432,0.4995696544647217,0.0,-0.0014104499714449048,0.0,-0.0008606910705566406,-0.0023112893104553223,0.0,31692.0,6,0.0,38744,1
106,RS2895_gt.nii,0.06763909757137299,52.74324035644531,0.04425039142370224,0.996309757232666,0.07464752346277237,0.9935879111289978,0.9557496309280396,0.0036902260035276413,0.9253524541854858,0.006412097252905369,0.22407220304012299,0.02857554331421852,0.9899477362632751,0.5202800631523132,0.05556333437561989,0.052608367055654526,0.0574733167886734,0.040560126304626465,0.06823539733886719,0.06787847276856875,52053.0,18,0.3333333333333333,112112,2
107,PS4413_gt.nii,0.003019978292286396,76.34461212158203,0.0016840171301737428,0.9989418983459473,0.00247636204585433,0.998443603515625,0.9983159899711609,0.0010580805828794837,0.9975236654281616,0.0015563758788630366,0.44220149517059326,0.001003375044092536,0.9973888397216797,0.5003129839897156,0.0020047384314239025,0.0007588497828692198,0.002042115665972233,0.0006259679794311523,0.0009199380874633789,0.003372681281618887,13778.0,9,0.1111111111111111,26128,5
108,RS4977_gt.nii,0.005251817870885134,95.08995819091797,0.006081080995500088,0.9980193972587585,0.003512669587507844,0.9988579154014587,0.9939188957214355,0.0019806090276688337,0.9964873194694519,0.0011420870432630181,0.3633456528186798,0.002231504302471876,0.9968818426132202,0.5020502209663391,0.004453071393072605,0.0031177729833871126,0.004621777683496475,0.004100441932678223,0.002370595932006836,0.005846784268652241,10610.0,10,0.125,19240,4
109,RS5057_gt.nii,0.0,80.1249008178711,0.0,0.9957809448242188,0.0,0.996275007724762,1.0,0.004219029098749161,1.0,0.003724973648786545,1.0,0.0,0.9920873045921326,0.4978904724121094,0.0,-0.003964312374591827,0.0,-0.00421905517578125,-0.003724992275238037,0.0,1906.0,19,0.0,62232,6
110,RS4863_gt.nii,0.0,82.31524658203125,0.0,0.9973825216293335,0.0,0.9962432384490967,1.0,0.0026174511294811964,1.0,0.003756782738491893,1.0,0.0,0.9936453700065613,0.49869126081466675,0.0,-0.0031357924453914165,0.0,-0.002617478370666504,-0.0037567615509033203,0.0,29939.0,3,0.0,62864,9
111,PS5351_gt.nii,0.0,83.40863037109375,0.0,0.9950147271156311,0.0,0.9997292160987854,1.0,0.004985244944691658,1.0,0.000270762451691553,1.0,0.0,0.9947466850280762,0.49750736355781555,0.0,-0.0011618162970989943,0.0,-0.0049852728843688965,-0.0002707839012145996,0.0,78164.0,7,0.0,4520,2
112,RS5007_gt.nii,0.0,57.39337921142578,0.0,0.9983675479888916,0.0,0.9999489188194275,1.0,0.0016324756434187293,1.0,5.1104998419759795e-05,1.0,0.0,0.9983165860176086,0.4991837739944458,0.0,-0.00028883846243843436,0.0,-0.0016324520111083984,-5.1081180572509766e-05,0.0,26091.0,9,0.0,856,2
113,RS5012_gt.nii,0.0,70.73258972167969,0.0,0.9997071027755737,0.0,0.9987689256668091,1.0,0.0002929000766016543,1.0,0.0012310768943279982,1.0,0.0,0.9984767436981201,0.49985355138778687,0.0,-0.0006004851893521845,0.0,-0.00029289722442626953,-0.001231074333190918,0.0,17175.0,1,0.0,20648,2
114,RS4974_gt.nii,0.0,79.74172973632812,0.0,0.9966409206390381,0.0,0.9991062879562378,1.0,0.0033590912353247404,1.0,0.0008937312522903085,1.0,0.0,0.9957531690597534,0.49832046031951904,0.0,-0.0017326640663668513,0.0,-0.003359079360961914,-0.000893712043762207,0.0,38677.0,22,0.0,14944,1
115,PS4305_gt.nii,0.0,75.02666473388672,0.0,0.9980611205101013,0.0,0.9976102113723755,1.0,0.0019388548098504543,1.0,0.0023897618521004915,1.0,0.0,0.9956806302070618,0.49903056025505066,0.0,-0.0021525335032492876,0.0,-0.0019388794898986816,-0.0023897886276245117,0.0,12183.0,12,0.0,40016,2
116,RS4459_gt.nii,0.0,75.04696655273438,0.0,0.9996799230575562,0.0,0.9998769164085388,1.0,0.0003200567152816802,1.0,0.0001230633642990142,1.0,0.0,0.9995569586753845,0.4998399615287781,0.0,-0.0001984622358577326,0.0,-0.00032007694244384766,-0.00012308359146118164,0.0,2592.0,43,0.0,2064,2
117,RS4898_gt.nii,0.0,93.35202026367188,0.0,0.9995048642158508,0.0,0.9994532465934753,1.0,0.0004951083101332188,1.0,0.000546725932508707,1.0,0.0,0.9989587068557739,0.4997524321079254,0.0,-0.000520277360919863,0.0,-0.0004951357841491699,-0.0005467534065246582,0.0,4242.0,5,0.0,9168,9
118,RS5033_gt.nii,0.0,98.12998962402344,0.0,0.9996411800384521,0.0,0.9993512630462646,1.0,0.0003588142280932516,1.0,0.0006487311329692602,1.0,0.0,0.998992919921875,0.4998205900192261,0.0,-0.0004824665666092187,0.0,-0.00035881996154785156,-0.0006487369537353516,0.0,7357.0,8,0.0,10880,3
119,PS4183_gt.nii,0.07073334604501724,73.65460205078125,0.044369541108608246,0.9968182444572449,0.07309620082378387,0.9946077466011047,0.9556304812431335,0.003181766252964735,0.9269037842750549,0.005392241291701794,0.2112252116203308,0.028394099324941635,0.9914622902870178,0.5205938816070557,0.05522026866674423,0.05280696228146553,0.056949496269226074,0.04118776321411133,0.0677039623260498,0.07215437519930362,47349.0,39,0.047619047619047616,94344,3
120,PS5356_gt.nii,0.0,78.64381408691406,0.0,0.9986608028411865,0.0,0.9916905760765076,1.0,0.0013392240507528186,1.0,0.008309433236718178,1.0,0.0,0.9903734922409058,0.49933040142059326,0.0,-0.003335894551128149,0.0,-0.0013391971588134766,-0.008309423923492432,0.0,123285.0,5,0.0,139224,1
121,PS3544_gt.nii,0.0,118.2218246459961,0.0,0.9989907145500183,0.0,0.9994024038314819,1.0,0.0010092919692397118,1.0,0.0005976029206067324,1.0,0.0,0.9983943104743958,0.49949535727500916,0.0,-0.0007766310591250658,0.0,-0.0010092854499816895,-0.0005975961685180664,0.0,2909.0,14,0.0,10016,3
122,RS4114_gt.nii,0.0,59.160797119140625,0.0,0.9997177720069885,0.0,0.9997348189353943,1.0,0.0002822432143148035,1.0,0.00026519628590904176,1.0,0.0,0.9994527101516724,0.49985888600349426,0.0,-0.00027358700754120946,0.0,-0.0002822279930114746,-0.0002651810646057129,0.0,1983.0,4,0.0,4448,7
123,RS4142_gt.nii,0.0,83.4889144897461,0.0,0.9995809197425842,0.0,0.9999508857727051,1.0,0.0004191008338239044,1.0,4.9134818254970014e-05,1.0,0.0,0.9995318055152893,0.4997904598712921,0.0,-0.0001435006852261722,0.0,-0.0004190802574157715,-4.9114227294921875e-05,0.0,5650.0,6,0.0,824,1
124,RS5009_gt.nii,0.0,95.90099334716797,0.0,0.9997718930244446,0.0,0.9998888969421387,1.0,0.00022813232499174774,1.0,0.00011112840729765594,1.0,0.0,0.9996607899665833,0.4998859465122223,0.0,-0.0001592230546521023,0.0,-0.00022810697555541992,-0.00011110305786132812,0.0,828.0,2,0.0,1864,2
125,RS5204_gt.nii,0.0,78.81243133544922,0.0,0.9965583682060242,0.0,0.9999330043792725,1.0,0.003441623179242015,1.0,6.698773358948529e-05,1.0,0.0,0.9964918494224548,0.4982791841030121,0.0,-0.0004801526083610952,0.0,-0.00344163179397583,-6.699562072753906e-05,0.0,56326.0,10,0.0,1120,1
126,PS3801_gt.nii,0.0,65.88626861572266,0.0,0.9994899034500122,0.0,0.9986603856086731,1.0,0.0005101239075884223,1.0,0.0013396411668509245,1.0,0.0,0.9981516003608704,0.4997449517250061,0.0,-0.0008266697986982763,0.0,-0.000510096549987793,-0.0013396143913269043,0.0,16853.0,6,0.0,22464,1
127,RS4872_gt.nii,0.0,78.68798065185547,0.0,0.9993723630905151,0.0,0.9985538125038147,1.0,0.0006276500062085688,1.0,0.0014461998362094164,1.0,0.0,0.9979279637336731,0.49968618154525757,0.0,-0.0009527367074042559,0.0,-0.0006276369094848633,-0.0014461874961853027,0.0,18747.0,1,0.0,24248,2
128,RS5133_gt.nii,0.0,39.37004089355469,0.0,0.9987773895263672,0.0,0.999344527721405,1.0,0.0012226360850036144,1.0,0.0006554983556270599,1.0,0.0,0.9981234669685364,0.4993886947631836,0.0,-0.0008952295174822211,0.0,-0.0012226104736328125,-0.0006554722785949707,0.0,8053.0,7,0.0,10984,2
129,RS5195_gt.nii,0.0,79.38513946533203,0.0,0.9988201260566711,0.0,0.9981920719146729,1.0,0.001179858692921698,1.0,0.001807911554351449,1.0,0.0,0.9970164895057678,0.49941006302833557,0.0,-0.0014605069300159812,0.0,-0.0011798739433288574,-0.0018079280853271484,0.0,14849.0,14,0.0,30296,2
130,RS5156_gt.nii,0.03652622550725937,98.0866928100586,0.032312002032995224,0.9982120394706726,0.023311162367463112,0.9987213611602783,0.9676880240440369,0.0017879344522953033,0.9766888618469238,0.0012786518782377243,0.19043639302253723,0.013727560639381409,0.9969381093978882,0.5152620077133179,0.02708333358168602,0.025933025404810905,0.02744504064321518,0.030524015426635742,0.022032499313354492,0.03174955595026643,7210.0,11,0.15384615384615385,22128,1
131,RS3975_gt.nii,0.0,85.63497924804688,0.0,0.9990048408508301,0.0,0.9988639950752258,1.0,0.0009951560059562325,1.0,0.0011360016651451588,1.0,0.0,0.9978711009025574,0.49950242042541504,0.0,-0.001063249190337956,0.0,-0.0009951591491699219,-0.00113600492477417,0.0,6970.0,10,0.0,19040,4
132,RS5020_gt.nii,0.0,68.11754608154297,0.0,0.9984897375106812,0.0,0.996059238910675,1.0,0.0015102446777746081,1.0,0.003940788563340902,1.0,0.0,0.9945608377456665,0.4992448687553406,0.0,-0.0024395808577537537,0.0,-0.0015102624893188477,-0.003940761089324951,0.0,48240.0,26,0.0,66016,1
133,PS1583_gt.nii,0.0,73.66410064697266,0.0,0.9995260834693909,0.0,0.9989886283874512,1.0,0.00047391877160407603,1.0,0.0010113735916092992,1.0,0.0,0.9985156655311584,0.49976304173469543,0.0,-0.0006923213950358331,0.0,-0.00047391653060913086,-0.0010113716125488281,0.0,11709.0,9,0.0,16960,2
134,PS4323_gt.nii,0.0,83.42062377929688,0.0,0.9983378052711487,0.0,0.9996866583824158,1.0,0.001662178197875619,1.0,0.0003133258142042905,1.0,0.0,0.9980255365371704,0.49916890263557434,0.0,-0.0007216670201160014,0.0,-0.0016621947288513184,-0.0003133416175842285,0.0,21932.0,9,0.0,5248,1
135,RS5160_gt.nii,0.0,76.635498046875,0.0,0.9963463544845581,0.0,0.9931420087814331,1.0,0.0036536366678774357,1.0,0.006857961881905794,1.0,0.0,0.9895382523536682,0.49817317724227905,0.0,-0.005005646962672472,0.0,-0.0036536455154418945,-0.0068579912185668945,0.0,60370.0,11,0.0,114640,1
136,PS4484_gt.nii,,,,0.9999143481254578,0.0,1.0,,8.565187454223633e-05,1.0,0.0,,0.0,0.9999143481254578,,0.0,,,,0.0,0.0,1437.0,5,0.0,0,0
137,RS4457_gt.nii,0.0,89.36274719238281,0.0,0.9993247985839844,0.0,0.9999446272850037,1.0,0.0006751791806891561,1.0,5.5350479669868946e-05,1.0,0.0,0.9992695450782776,0.4996623992919922,0.0,-0.00019331707153469324,0.0,-0.000675201416015625,-5.537271499633789e-05,0.0,9936.0,14,0.0,928,1
138,RS2437_gt.nii,0.0,68.18357849121094,0.0,0.9972167611122131,0.0,0.9947163462638855,1.0,0.0027832412160933018,1.0,0.005283678881824017,1.0,0.0,0.9919623732566833,0.49860838055610657,0.0,-0.003834808012470603,0.0,-0.0027832388877868652,-0.005283653736114502,0.0,45460.0,11,0.0,88400,4
139,PS2501_gt.nii,0.3133847415447235,51.77837371826172,0.18683132529258728,0.9967582821846008,0.6692455410957336,0.9721561670303345,0.8131687045097351,0.003241695696488023,0.33075445890426636,0.027843840420246124,0.11639214307069778,0.17103835940361023,0.9692880511283875,0.5917947888374329,0.2921140193939209,0.34315404295921326,0.35360434651374817,0.18358957767486572,0.6414017677307129,0.32005165959458054,409065.0,6,0.6666666666666666,569032,1
140,RS5003_gt.nii,0.0,83.64924621582031,0.0,0.998935878276825,0.0,0.9922364950180054,1.0,0.0010641490807756782,1.0,0.0077634770423173904,1.0,0.0,0.9911888241767883,0.4994679391384125,0.0,-0.002874281955882907,0.0,-0.0010641217231750488,-0.007763504981994629,0.0,116869.0,12,0.0,130112,1
141,PS5250_gt.nii,0.0,65.38348388671875,0.0,0.998840868473053,0.0,0.9964339137077332,1.0,0.0011591477086767554,1.0,0.0035660925786942244,1.0,0.0,0.9952830076217651,0.4994204342365265,0.0,-0.0020331323612481356,0.0,-0.0011591315269470215,-0.0035660862922668457,0.0,47397.0,1,0.0,59760,8
142,RS4858_gt.nii,0.0,91.14823150634766,0.0,0.9938737750053406,0.0,0.9997788071632385,1.0,0.006126200780272484,1.0,0.00022117661137599498,1.0,0.0,0.9936553239822388,0.4969368875026703,0.0,-0.0011640327284112573,0.0,-0.006126224994659424,-0.0002211928367614746,0.0,97081.0,11,0.0,3688,4
143,RS4115_gt.nii,0.0,76.78280639648438,0.0,0.9995229840278625,0.0,0.9994513988494873,1.0,0.00047703913878649473,1.0,0.0005486243171617389,1.0,0.0,0.9989748597145081,0.4997614920139313,0.0,-0.000511581136379391,0.0,-0.00047701597213745117,-0.0005486011505126953,0.0,3845.0,5,0.0,9200,2
144,RS4195_gt.nii,0.0,82.5950927734375,0.0,0.9996117949485779,0.0,0.9996718168258667,1.0,0.000388213200494647,1.0,0.00032819132320582867,1.0,0.0,0.9992838501930237,0.49980589747428894,0.0,-0.0003569428517948836,0.0,-0.00038820505142211914,-0.0003281831741333008,0.0,1632.0,2,0.0,5504,5
145,RS4987_gt.nii,0.0,52.63648986816406,0.0,0.9996996521949768,0.0,0.9994915127754211,1.0,0.00030032164067961276,1.0,0.0005084610311314464,1.0,0.0,0.9991915225982666,0.4998498260974884,0.0,-0.0003907708451151848,0.0,-0.00030034780502319336,-0.0005084872245788574,0.0,5669.0,1,0.0,8528,3
146,RS4436_gt.nii,0.0003033980610780418,56.362220764160156,0.0,0.9998956322669983,0.0,0.9997420310974121,1.0,0.00010439466132083908,1.0,0.0002579958236310631,1.0,0.0,0.9996376633644104,0.49994781613349915,0.0,-0.00016411393880844116,0.0,-0.00010436773300170898,-0.0002579689025878906,0.0,2729.0,3,0.0,4328,1
147,PS5300_gt.nii,0.0,60.975406646728516,0.0,0.9988172054290771,0.0,0.9994590878486633,1.0,0.0011827779235318303,1.0,0.0005408959113992751,1.0,0.0,0.9982776045799255,0.4994086027145386,0.0,-0.0007998498040251434,0.0,-0.0011827945709228516,-0.0005409121513366699,0.0,8866.0,13,0.0,9064,3
148,RS4427_gt.nii,0.0,72.46343231201172,0.0,0.9989787936210632,0.0,0.996509313583374,1.0,0.0010211911285296082,1.0,0.00349066243506968,1.0,0.0,0.9954952597618103,0.4994893968105316,0.0,-0.0018880236893892288,0.0,-0.0010212063789367676,-0.0034906864166259766,0.0,46482.0,6,0.0,58504,1
149,RS4082_gt.nii,0.0,45.39823913574219,0.0,0.9966754913330078,0.0,0.9997856616973877,1.0,0.003324503544718027,1.0,0.00021433545043691993,1.0,0.0,0.9964625835418701,0.4983377456665039,0.0,-0.0008441320387646556,0.0,-0.0033245086669921875,-0.0002143383026123047,0.0,50927.0,22,0.0,3584,3
150,RS5212_gt.nii,0.0,74.49160766601562,0.0,0.995283305644989,0.0,0.9993407726287842,1.0,0.004716689698398113,1.0,0.0006592352874577045,1.0,0.0,0.9946302771568298,0.4976416528224945,0.0,-0.001763351378031075,0.0,-0.004716694355010986,-0.0006592273712158203,0.0,65412.0,5,0.0,11008,3
151,RS3552_gt.nii,0.0,88.78034973144531,0.0,0.9989238381385803,0.0,0.9995408058166504,1.0,0.0010761787416413426,1.0,0.0004592113255057484,1.0,0.0,0.9984655976295471,0.49946191906929016,0.0,-0.0007029888802208006,0.0,-0.0010761618614196777,-0.0004591941833496094,0.0,8617.0,26,0.0,7696,1
152,RS3998_gt.nii,0.0,79.25276184082031,0.0,0.9977471232414246,0.0,0.9990108609199524,1.0,0.0022528949193656445,1.0,0.0009891600348055363,1.0,0.0,0.9967623949050903,0.4988735616207123,0.0,-0.0014928072923794389,0.0,-0.0022528767585754395,-0.0009891390800476074,0.0,18089.0,22,0.0,16558,1
153,RS3435_gt.nii,0.0,38.20994567871094,0.0,0.9991042613983154,0.0,0.999389111995697,1.0,0.000895748904440552,1.0,0.000610898423474282,1.0,0.0,0.9984944462776184,0.4995521306991577,0.0,-0.0007397375302389264,0.0,-0.0008957386016845703,-0.0006108880043029785,0.0,3345.0,5,0.0,10240,1
154,RS5174_gt.nii,0.015569784678518772,37.6961555480957,0.07489451766014099,0.9960535764694214,0.004272025544196367,0.9997900724411011,0.9251055121421814,0.003946421202272177,0.9957279562950134,0.00020992491045035422,0.18669390678405762,0.004057896323502064,0.995845377445221,0.5354740619659424,0.00808299332857132,0.016976404935121536,0.017887182533740997,0.07094812393188477,0.004062056541442871,0.008469900538315861,62319.0,4,0.4,3792,3
155,RS4368_gt.nii,0.0,96.01223754882812,0.0,0.9993816018104553,0.0,0.9994536638259888,1.0,0.0006183781661093235,1.0,0.0005463162087835371,1.0,0.0,0.9988359808921814,0.49969080090522766,0.0,-0.0005812314338982105,0.0,-0.0006183981895446777,-0.0005463361740112305,0.0,184.0,12,0.0,9160,1
156,RS5070_gt.nii,0.0,71.61284637451172,0.0,0.9992117881774902,0.0,0.9988728165626526,1.0,0.0007882054778747261,1.0,0.001127176801674068,1.0,0.0,0.9980863928794861,0.4996058940887451,0.0,-0.000942574639339,0.0,-0.0007882118225097656,-0.0011271834373474121,0.0,7804.0,13,0.0,18896,1
157,PS3417_gt.nii,0.001218443620018661,99.92497253417969,0.0016263100551441312,0.9955169558525085,0.00047904191887937486,0.9986768364906311,0.9983736872673035,0.004483058117330074,0.9995209574699402,0.0013231895864009857,0.6241028308868408,0.0003701799432747066,0.9942055940628052,0.49857163429260254,0.0007400859612971544,-0.0015529061201959848,0.0008826498524285853,-0.002856731414794922,-0.000844120979309082,0.0008256880733944954,51138.0,22,0.08333333333333333,22136,1
158,PS5278_gt.nii,0.0013766447082161903,61.00819778442383,0.0004953017341904342,0.9991052150726318,0.0023358247708529234,0.9957864284515381,0.9995046854019165,0.0008947986643761396,0.9976641535758972,0.004213579464703798,0.5734109282493591,0.0004088164132554084,0.9948991537094116,0.49980026483535767,0.0008172987145371735,-0.0008661162573844194,0.0010756105184555054,-0.00039947032928466797,-0.0018777251243591309,0.0010197095284571794,58883.0,18,0.1,70664,1
159,PS5241_gt.nii,0.0,54.07633590698242,0.0,0.9990828037261963,0.0,0.9984555244445801,1.0,0.0009171810233965516,1.0,0.001544459373690188,1.0,0.0,0.9975411891937256,0.49954140186309814,0.0,-0.0011901884572580457,0.0,-0.0009171962738037109,-0.0015444755554199219,0.0,15309.0,32,0.0,25888,5
160,RS4343_gt.nii,0.0,101.51551055908203,0.0,0.9992164373397827,0.0,0.9999117255210876,1.0,0.000783572206273675,1.0,8.828404679661617e-05,1.0,0.0,0.9991282820701599,0.49960821866989136,0.0,-0.0002630150702316314,0.0,-0.0007835626602172852,-8.827447891235352e-05,0.0,11288.0,19,0.0,1480,1
161,RS4626_gt.nii,0.0,101.73003387451172,0.0,0.9992142915725708,0.0,0.9975341558456421,1.0,0.0007857370655983686,1.0,0.0024658695328980684,1.0,0.0,0.9967522621154785,0.4996071457862854,0.0,-0.001391950179822743,0.0,-0.0007857084274291992,-0.00246584415435791,0.0,35216.0,0,0.0,41338,2
162,PS4644_gt.nii,0.0,50.08992004394531,0.0,0.9978889226913452,0.0,0.9988469481468201,1.0,0.0021110624074935913,1.0,0.0011530393967404962,1.0,0.0,0.9967407584190369,0.4989444613456726,0.0,-0.0015601725317537785,0.0,-0.002111077308654785,-0.0011530518531799316,0.0,11033.0,21,0.0,19304,5
163,RS4943_gt.nii,0.0,85.0764389038086,0.0,0.9974591732025146,0.0,0.9953208565711975,1.0,0.0025408242363482714,1.0,0.004679115489125252,1.0,0.0,0.9928037524223328,0.4987295866012573,0.0,-0.003448015544563532,0.0,-0.0025408267974853516,-0.00467914342880249,0.0,41706.0,26,0.0,78304,2
164,PS5182_gt.nii,0.0,65.92420196533203,0.0,0.9977392554283142,0.0,0.9838823676109314,1.0,0.002260742476209998,1.0,0.01611766219139099,1.0,0.0,0.9816938042640686,0.4988696277141571,0.0,-0.006036379840224981,0.0,-0.002260744571685791,-0.016117632389068604,0.0,241287.0,6,0.0,269808,2
165,RS5008_gt.nii,0.00010493179433979094,105.92330932617188,5.406574564403854e-05,0.9996391534805298,0.0001653439103392884,0.9988971948623657,0.9999459385871887,0.00036082707811146975,0.9998346567153931,0.0011027854634448886,0.7210025191307068,4.074481694260612e-05,0.9985371828079224,0.49984660744667053,8.148630877258256e-05,-0.0005362562951631844,9.454862447455525e-05,-0.00030678510665893555,-0.0009374618530273438,0.00012940795858945326,14327.0,17,0.10526315789473684,18496,1
166,RS3023_gt.nii,0.0,77.0,0.0,0.9962279200553894,0.0,0.9960814118385315,1.0,0.003772083204239607,1.0,0.003918589558452368,1.0,0.0,0.9923387765884399,0.4981139600276947,0.0,-0.0038446385879069567,0.0,-0.0037720799446105957,-0.003918588161468506,0.0,7495.0,10,0.0,65496,1
167,RS5163_gt.nii,0.0,38.18899917602539,0.0,0.9995917081832886,0.0,0.9998015761375427,1.0,0.0004083132080268115,1.0,0.00019844526832457632,1.0,0.0,0.9993934035301208,0.4997958540916443,0.0,-0.00028465388459153473,0.0,-0.0004082918167114258,-0.0001984238624572754,0.0,2554.0,9,0.0,3328,1
168,PS5368_gt.nii,0.0,81.9032974243164,0.0,0.9950324296951294,0.0,0.9991292357444763,1.0,0.004967582877725363,1.0,0.0008707348024472594,1.0,0.0,0.9941703081130981,0.4975162148475647,0.0,-0.0020797711331397295,0.0,-0.0049675703048706055,-0.0008707642555236816,0.0,66379.0,21,0.0,14536,3
169,PS5283_gt.nii,0.0,81.17265319824219,0.0,0.9965890049934387,0.0,0.9949589371681213,1.0,0.0034109654370695353,1.0,0.005041064694523811,1.0,0.0,0.9915822148323059,0.49829450249671936,0.0,-0.004146673250943422,0.0,-0.0034109950065612793,-0.005041062831878662,0.0,35437.0,4,0.0,84288,6
170,PS5353_gt.nii,0.0,70.0742416381836,0.0,0.9985607862472534,0.0,0.9980884790420532,1.0,0.001439219107851386,1.0,0.0019115250324830413,1.0,0.0,0.996654748916626,0.4992803931236267,0.0,-0.0016586449928581715,0.0,-0.001439213752746582,-0.0019115209579467773,0.0,13514.0,14,0.0,32024,9
171,RS4310_gt.nii,0.009757381863892078,57.87054443359375,0.003794281277805567,0.9896137118339539,0.004989725537598133,0.986369788646698,0.996205747127533,0.010386263951659203,0.995010256767273,0.01363019272685051,0.623277485370636,0.0021599840838462114,0.9762645363807678,0.49670398235321045,0.004310657270252705,-0.007547040469944477,0.0043511404655873775,-0.0065920352935791016,-0.008640468120574951,0.005838328422906295,81036.0,14,0.1935483870967742,227184,8
172,RS5220_gt.nii,0.0,59.728538513183594,0.0,0.9988679885864258,0.0,0.9988390207290649,1.0,0.0011320129269734025,1.0,0.0011609806679189205,1.0,0.0,0.9977096319198608,0.4994339942932129,0.0,-0.0011464052367955446,0.0,-0.0011320114135742188,-0.0011609792709350586,0.0,3071.0,29,0.0,19456,3
173,PS2481_gt.nii,0.0006578515167348087,80.65357971191406,0.0006344775320030749,0.9880759716033936,0.0004027609247714281,0.9923993349075317,0.999365508556366,0.011924057267606258,0.9995972514152527,0.007600647863000631,0.8125623464584351,0.00024642908829264343,0.9806548953056335,0.4943552315235138,0.0004927367554046214,-0.009014494717121124,0.0005055123474448919,-0.011289536952972412,-0.007197916507720947,0.0005458831878213461,63521.0,16,0.11764705882352941,126088,1
174,RS5074_gt.nii,0.0,64.31951141357422,0.0,0.997199535369873,0.0,0.9976933002471924,1.0,0.0028004690539091825,1.0,0.0023067074362188578,1.0,0.0,0.9949057102203369,0.4985997676849365,0.0,-0.0025416261050850153,0.0,-0.002800464630126953,-0.002306699752807617,0.0,5413.0,13,0.0,38592,1
175,PS3782_gt.nii,0.0033328610006719828,54.568763732910156,0.00867073517292738,0.9897927045822144,0.0013609097804874182,0.9983958005905151,0.9913292527198792,0.010207313112914562,0.9986391067504883,0.0016041785711422563,0.5203847885131836,0.0011776717146858573,0.9882212281227112,0.4992317259311676,0.002352572977542877,-0.0006113930139690638,0.0034351255744695663,-0.001536548137664795,-0.00024330615997314453,0.0025019328236405808,141054.0,22,0.08333333333333333,26872,1
176,PS5281_gt.nii,0.0,29.405780792236328,0.0,0.9998305439949036,0.0,0.999544084072113,1.0,0.00016947365656960756,1.0,0.00045593356480821967,1.0,0.0,0.9993747472763062,0.4999152719974518,0.0,-0.00027797254733741283,0.0,-0.00016945600509643555,-0.0004559159278869629,0.0,5773.0,1,0.0,7648,1
177,RS4668_gt.nii,0.0,93.19334411621094,0.0,0.9994004368782043,0.0,0.9995620250701904,1.0,0.0005995871615596116,1.0,0.0004379990277811885,1.0,0.0,0.998962938785553,0.4997002184391022,0.0,-0.0005124632734805346,0.0,-0.0005995631217956543,-0.0004379749298095703,0.0,1129.0,17,0.0,7344,2
178,RS3443_gt.nii,0.0,87.75534057617188,0.0,0.9997443556785583,0.0,0.9999723434448242,1.0,0.0002556513936724514,1.0,2.7663627406582236e-05,1.0,0.0,0.9997166991233826,0.4998721778392792,0.0,-8.409663860220462e-05,0.0,-0.0002556443214416504,-2.765655517578125e-05,0.0,3563.0,21,0.0,464,2
179,RS5058_gt.nii,0.0,99.84988403320312,0.0,0.9960338473320007,0.0,0.9963454008102417,1.0,0.003966165706515312,1.0,0.0036546168848872185,1.0,0.0,0.9924080967903137,0.49801692366600037,0.0,-0.0038072059396654367,0.0,-0.003966152667999268,-0.0036545991897583008,0.0,181.0,14,0.0,61072,1
180,RS5146_gt.nii,0.0,105.41607666015625,0.0,0.9979645013809204,0.0,0.9935964941978455,1.0,0.0020355128217488527,1.0,0.006403522565960884,1.0,0.0,0.9915869235992432,0.4989822506904602,0.0,-0.0036103257443755865,0.0,-0.00203549861907959,-0.006403505802154541,0.0,82621.0,3,0.0,107216,1
181,PS3938_gt.nii,0.0,62.585941314697266,0.0,0.9962890148162842,0.0,0.9985933899879456,1.0,0.003711000317707658,1.0,0.001406637136824429,1.0,0.0,0.9948927760124207,0.4981445074081421,0.0,-0.002284738700836897,0.0,-0.0037109851837158203,-0.0014066100120544434,0.0,33732.0,14,0.0,23512,2
182,RS4954_gt.nii,0.0,93.38629150390625,0.0,0.9932971596717834,0.0,0.9988406896591187,1.0,0.00670287013053894,1.0,0.001159323612228036,1.0,0.0,0.9921532869338989,0.4966485798358917,0.0,-0.002787614706903696,0.0,-0.006702840328216553,-0.0011593103408813477,0.0,90201.0,18,0.0,19320,2
183,RS2838_gt.nii,0.0,67.5425796508789,0.0,0.9997507929801941,0.0,0.9988557696342468,1.0,0.00024919406860135496,1.0,0.0011442170944064856,1.0,0.0,0.9986071586608887,0.49987539649009705,0.0,-0.0005339776398614049,0.0,-0.0002492070198059082,-0.0011442303657531738,0.0,16116.0,2,0.0,19192,1
184,RS5034_gt.nii,0.0,65.34026336669922,0.0,0.9991667866706848,0.0,0.9963964223861694,1.0,0.000833233236335218,1.0,0.003603589255362749,1.0,0.0,0.9955691695213318,0.4995833933353424,0.0,-0.0017328099347651005,0.0,-0.0008332133293151855,-0.0036035776138305664,0.0,50875.0,5,0.0,60408,2
185,RS4868_gt.nii,0.004193887580186129,61.42475128173828,0.00304763694293797,0.9960312247276306,0.001953535946086049,0.9974551796913147,0.9969523549079895,0.003968792501837015,0.9980464577674866,0.002544841030612588,0.5329364538192749,0.001191873219795525,0.9935065507888794,0.49953943490982056,0.002380908699706197,-0.000738027214538306,0.00244001392275095,-0.0009211301803588867,-0.000591278076171875,0.003275631818983546,15934.0,20,0.07407407407407407,42656,4
186,RS5041_gt.nii,0.005355011206120253,80.61017608642578,0.011522076092660427,0.9957256317138672,0.0016576817724853754,0.9993888735771179,0.9884779453277588,0.004274377133697271,0.9983423352241516,0.0006111186812631786,0.37853220105171204,0.0014512903289869428,0.9951197504997253,0.5036238431930542,0.0028983743395656347,0.002754119224846363,0.00437034759670496,0.0072476863861083984,0.0010465383529663086,0.003272287301325414,59086.0,4,0.15384615384615385,10328,5
187,RS4297_gt.nii,0.0,80.49347686767578,0.0,0.9996074438095093,0.0,0.9980127215385437,1.0,0.00039256116724573076,1.0,0.0019872821867465973,1.0,0.0,0.9976217150688171,0.49980372190475464,0.0,-0.0008832495077513158,0.0,-0.00039255619049072266,-0.001987278461456299,0.0,28044.0,7,0.0,33328,1
188,RS4228_gt.nii,0.0,68.38128662109375,0.0,0.9981851577758789,0.0,0.9989925026893616,1.0,0.0018148195231333375,1.0,0.0010074761230498552,1.0,0.0,0.9971813559532166,0.49909257888793945,0.0,-0.0013521787477657199,0.0,-0.0018148422241210938,-0.0010074973106384277,0.0,10060.0,7,0.0,16872,2
189,RS4845_gt.nii,0.03846558928489685,38.65229797363281,0.04707514867186546,0.998660147190094,0.019251756370067596,0.9994671940803528,0.9529248476028442,0.0013398260343819857,0.9807482361793518,0.0005328181432560086,0.14435365796089172,0.013853113166987896,0.9981288313865662,0.5228676199913025,0.027327653020620346,0.029259471222758293,0.03010447323322296,0.04573523998260498,0.018718957901000977,0.03348392240233856,11909.0,16,0.1,9368,2
190,PS5259_gt.nii,0.0,80.91971588134766,0.0,0.9990986585617065,0.0,0.9959728121757507,1.0,0.0009013321250677109,1.0,0.004027167335152626,1.0,0.0,0.9950787425041199,0.49954932928085327,0.0,-0.0019052072893828154,0.0,-0.000901341438293457,-0.004027187824249268,0.0,55563.0,8,0.0,67504,1
191,RS5088_gt.nii,0.0,60.14232635498047,0.0,0.9986293911933899,0.0,0.9968605041503906,1.0,0.0013706143945455551,1.0,0.003139493754133582,1.0,0.0,0.9954984784126282,0.49931469559669495,0.0,-0.002074375981464982,0.0,-0.0013706088066101074,-0.003139495849609375,0.0,33206.0,24,0.0,52600,4
192,RS5173_gt.nii,0.0,61.4605598449707,0.0,0.9920170903205872,0.0,0.9957995414733887,1.0,0.007982916198670864,1.0,0.00420047203078866,1.0,0.0,0.9878832697868347,0.4960085451602936,0.0,-0.0057906839065253735,0.0,-0.007982909679412842,-0.004200458526611328,0.0,57358.0,19,0.0,69912,1
193,RS4803_gt.nii,0.0,80.0,0.0,0.9994477033615112,0.0,0.9992924332618713,1.0,0.0005522699211724102,1.0,0.0007075399626046419,1.0,0.0,0.9987409710884094,0.4997238516807556,0.0,-0.00062510248972103,0.0,-0.0005522966384887695,-0.0007075667381286621,0.0,5746.0,12,0.0,11864,5
194,RS5180_gt.nii,0.0,57.73906707763672,0.0,0.999128520488739,0.0,0.9987271428108215,1.0,0.0008714552968740463,1.0,0.0012728325091302395,1.0,0.0,0.997857928276062,0.4995642602443695,0.0,-0.001053193467669189,0.0,-0.0008714795112609863,-0.0012728571891784668,0.0,8478.0,18,0.0,21336,2
195,PS4442_gt.nii,0.0006123274215497077,60.57101058959961,0.001148777548223734,0.9918647408485413,0.000389233638998121,0.9972307682037354,0.9988512396812439,0.008135278709232807,0.9996107816696167,0.002769236220046878,0.7268585562705994,0.0002908125170506537,0.9891403317451477,0.4965067505836487,0.0005814559408463538,-0.004077731166034937,0.0006686873966827989,-0.006986498832702637,-0.0023800134658813477,0.0006325525883932567,86373.0,9,0.13333333333333333,46136,3
196,PS4336_gt.nii,0.0,76.9935073852539,0.0,0.9962700605392456,0.0,0.9998171925544739,1.0,0.0037299632094800472,1.0,0.0001828336389735341,1.0,0.0,0.9960885643959045,0.4981350302696228,0.0,-0.0008258103625848889,0.0,-0.0037299394607543945,-0.00018280744552612305,0.0,58647.0,19,0.0,3056,1
197,RS5202_gt.nii,0.0,78.74642944335938,0.0,0.9987912774085999,0.0,0.9971097707748413,1.0,0.0012086951173841953,1.0,0.0028902555350214243,1.0,0.0,0.9959080219268799,0.4993956387042999,0.0,-0.0018690740689635277,0.0,-0.0012087225914001465,-0.0028902292251586914,0.0,32453.0,10,0.0,48432,1
198,RS5099_gt.nii,0.0,35.8894157409668,0.0,0.9995875954627991,0.0,0.9991475343704224,1.0,0.00041239830898121,1.0,0.0008524592267349362,1.0,0.0,0.9987358450889587,0.49979379773139954,0.0,-0.0005929188337177038,0.0,-0.00041240453720092773,-0.0008524656295776367,0.0,9398.0,7,0.0,14296,4
199,PS5262_gt.nii,0.0,65.31462097167969,0.0,0.9955661296844482,0.0,0.9837849736213684,1.0,0.004433866590261459,1.0,0.01621500961482525,1.0,0.0,0.9794934391975403,0.4977830648422241,0.0,-0.008479103446006775,0.0,-0.004433870315551758,-0.016215026378631592,0.0,214155.0,9,0.0,270856,4
200,RS4103_gt.nii,0.0,61.66035842895508,0.0,0.9988247752189636,0.0,0.9966186285018921,1.0,0.0011752004502341151,1.0,0.0033813980408012867,1.0,0.0,0.9954513311386108,0.4994123876094818,0.0,-0.0019934442825615406,0.0,-0.001175224781036377,-0.00338137149810791,0.0,43850.0,12,0.0,56664,2
201,PS5365_gt.nii,0.0,63.820838928222656,0.0,0.9987549781799316,0.0,0.997214674949646,1.0,0.0012450282229110599,1.0,0.002785326214507222,1.0,0.0,0.9959765672683716,0.4993774890899658,0.0,-0.0018622055649757385,0.0,-0.0012450218200683594,-0.002785325050354004,0.0,29278.0,9,0.0,46672,2
202,RS4995_gt.nii,0.0,84.148681640625,0.0,0.9975869059562683,0.0,0.9986515641212463,1.0,0.0024131215177476406,1.0,0.0013484071241691709,1.0,0.0,0.9962449669837952,0.49879345297813416,0.0,-0.001803848659619689,0.0,-0.0024130940437316895,-0.0013484358787536621,0.0,13226.0,22,0.0,22568,8
203,RS4356_gt.nii,0.0,73.36211395263672,0.0,0.9921663999557495,0.0,0.9842021465301514,1.0,0.007833614014089108,1.0,0.01579783484339714,1.0,0.0,0.9766131639480591,0.49608319997787476,0.0,-0.011124484241008759,0.0,-0.007833600044250488,-0.015797853469848633,0.0,152929.0,9,0.0,263000,3
204,RS5143_gt.nii,0.0,42.96626281738281,0.0,0.995669424533844,0.0,0.9974627494812012,1.0,0.004330548457801342,1.0,0.002537243068218231,1.0,0.0,0.9931541085243225,0.497834712266922,0.0,-0.003314763307571411,0.0,-0.004330575466156006,-0.002537250518798828,0.0,27882.0,17,0.0,42384,1
205,RS2473_gt.nii,2.7462535923488887e-19,50.85272979736328,0.3464072644710541,1.002596139907837,5.205730438232422,0.993989109992981,0.6535927653312683,-0.0025960993953049183,-4.205730438232422,0.006010870914906263,,0.4810302257537842,0.996565043926239,0.6745017170906067,0.6495886445045471,1.3471152782440186,1.3428711891174316,0.3490034341812134,5.199719429016113,0.0,87328.0,15,0.0,154200,4
206,PS4641_gt.nii,1.6399915469023607e-19,75.02565002441406,0.0,0.9953856468200684,0.0,0.9962745308876038,1.0,0.004614358302205801,1.0,0.0037254896014928818,1.0,0.0,0.9916943907737732,0.4976928234100342,0.0,-0.004146172199398279,0.0,-0.004614353179931641,-0.0037254691123962402,0.0,12799.0,23,0.0,62216,1
207,RS4908_gt.nii,0.0,85.18450164794922,0.0,0.9989203214645386,0.0,0.9993063807487488,1.0,0.0010796517599374056,1.0,0.0006935927085578442,1.0,0.0,0.9982282519340515,0.4994601607322693,0.0,-0.0008653545519337058,0.0,-0.0010796785354614258,-0.0006936192512512207,0.0,4948.0,5,0.0,11624,1
208,RS5025_gt.nii,0.0,57.77542495727539,0.0,0.9967631101608276,0.0,0.9997679591178894,1.0,0.0032368635293096304,1.0,0.00023201685689855367,1.0,0.0,0.9965326189994812,0.4983815550804138,0.0,-0.0008666065405122936,0.0,-0.0032368898391723633,-0.0002320408821105957,0.0,48522.0,4,0.0,3880,7
209,RS2007_gt.nii,0.0004923731321468949,86.08600616455078,0.0016651864862069488,0.9942505359649658,0.00015556454309262335,0.9994608759880066,0.9983348250389099,0.005749451462179422,0.9998444318771362,0.0005391230224631727,0.6501174569129944,0.00014229338557925075,0.993717610836029,0.49795785546302795,0.0002845462877303362,-0.0012516207061707973,0.0005089636542834342,-0.004084289073944092,-0.00038355588912963867,0.0003024650904874729,85897.0,29,0.06060606060606061,9008,2
210,PS4468_gt.nii,9.193464826107274e-18,73.33348083496094,0.0,0.9991292953491211,0.0,0.9998496770858765,1.0,0.000870716234203428,1.0,0.0001503345847595483,1.0,0.0,0.9989792108535767,0.49956464767456055,0.0,-0.00036179934977553785,0.0,-0.0008707046508789062,-0.00015032291412353516,0.0,11511.0,8,0.0,2520,1
211,PS5333_gt.nii,0.0,78.86190032958984,0.0,0.999729335308075,0.0,0.9992678761482239,1.0,0.0002706840168684721,1.0,0.0007321430603042245,1.0,0.0,0.9989975690841675,0.4998646676540375,0.0,-0.0004451734712347388,0.0,-0.00027066469192504883,-0.000732123851776123,0.0,9152.0,8,0.0,12280,3
212,RS4744_gt.nii,0.0,56.82429122924805,0.0,0.9989023208618164,0.0,0.9963734745979309,1.0,0.0010976619087159634,1.0,0.0036264981608837843,1.0,0.0,0.9952837824821472,0.4994511604309082,0.0,-0.001995161408558488,0.0,-0.0010976791381835938,-0.003626525402069092,0.0,50446.0,7,0.0,60776,2
213,RS5147_gt.nii,0.0,63.39596939086914,0.0,0.9988284707069397,0.0,0.9940144419670105,1.0,0.0011714998399838805,1.0,0.0059855543076992035,1.0,0.0,0.9928569197654724,0.49941423535346985,0.0,-0.0026480325032025576,0.0,-0.0011715292930603027,-0.005985558032989502,0.0,84668.0,12,0.0,100304,2
214,RS4989_gt.nii,0.0,94.60073852539062,0.0,0.9992223381996155,0.0,0.9968389868736267,1.0,0.0007776743732392788,1.0,0.003161019878461957,1.0,0.0,0.9960662126541138,0.49961116909980774,0.0,-0.001567878876812756,0.0,-0.0007776618003845215,-0.003161013126373291,0.0,43708.0,12,0.0,52992,1
215,RS4955_gt.nii,0.0,53.47147750854492,0.0,0.996243417263031,0.0,0.9923958778381348,1.0,0.003756610443815589,1.0,0.007604099810123444,1.0,0.0,0.9886960983276367,0.4981217086315155,0.0,-0.005344683304429054,0.0,-0.003756582736968994,-0.007604122161865234,0.0,76818.0,20,0.0,127100,2
216,PS4410_gt.nii,0.0,104.67091369628906,0.0,0.9967010021209717,0.0,0.9998942613601685,1.0,0.003298987867310643,1.0,0.0001057297777151689,1.0,0.0,0.9965959787368774,0.49835050106048584,0.0,-0.000590593961533159,0.0,-0.0032989978790283203,-0.00010573863983154297,0.0,52869.0,21,0.0,1768,1
217,RS5126_gt.nii,2.5564735630339574e-33,61.032779693603516,0.0,0.9980359077453613,0.0,0.9943350553512573,1.0,0.0019641106482595205,1.0,0.005664921831339598,1.0,0.0,0.9923931360244751,0.49901795387268066,0.0,-0.0033356458880007267,0.0,-0.001964092254638672,-0.005664944648742676,0.0,69107.0,6,0.0,94856,3
218,PS4339_gt.nii,0.0,74.36396789550781,0.0,0.9958997368812561,0.0,0.9888727068901062,1.0,0.004100284539163113,1.0,0.011127292178571224,1.0,0.0,0.9848629832267761,0.49794986844062805,0.0,-0.006754633039236069,0.0,-0.0041002631187438965,-0.011127293109893799,0.0,131655.0,11,0.0,185928,7
219,PS1753_gt.nii,0.0,72.4568862915039,0.0,0.9964895248413086,0.0,0.993679404258728,1.0,0.003510472597554326,1.0,0.006320590618997812,1.0,0.0,0.9902130961418152,0.4982447624206543,0.0,-0.004710441455245018,0.0,-0.0035104751586914062,-0.006320595741271973,0.0,52838.0,10,0.0,105672,1
220,RS2938_gt.nii,0.002391953719779849,91.0439453125,0.0019820972811430693,0.996594250202179,0.0005427455762401223,0.9990664720535278,0.9980179071426392,0.0034057656303048134,0.9994572401046753,0.0009335470967926085,0.5672597885131836,0.0004262574657332152,0.995667040348053,0.4992881715297699,0.0008521516574546695,-0.0007459032931365073,0.0010371955577284098,-0.001423656940460205,-0.00039076805114746094,0.0010458310139500363,37993.0,5,0.2222222222222222,15640,2
221,RS5132_gt.nii,0.0,74.21590423583984,0.0,0.9996859431266785,0.0,0.9993818402290344,1.0,0.000314072152832523,1.0,0.0006181749631650746,1.0,0.0,0.9990681409835815,0.49984297156333923,0.0,-0.0004406263178680092,0.0,-0.0003140568733215332,-0.0006181597709655762,0.0,6748.0,21,0.0,10368,1
222,PS5286_gt.nii,0.0,61.032779693603516,0.0,0.9992250800132751,0.0,0.9994307160377502,1.0,0.0007749436190351844,1.0,0.0005693076527677476,1.0,0.0,0.9986566305160522,0.4996125400066376,0.0,-0.0006642147782258689,0.0,-0.0007749199867248535,-0.0005692839622497559,0.0,1876.0,9,0.0,9544,2
223,RS4912_gt.nii,0.0,90.83390808105469,0.0,0.9986281394958496,0.0,0.9996084570884705,1.0,0.0013718605041503906,1.0,0.0003915434062946588,1.0,0.0,0.998237669467926,0.4993140697479248,0.0,-0.0007329002837650478,0.0,-0.0013718605041503906,-0.000391542911529541,0.0,15025.0,10,0.0,6560,1
224,RS4893_gt.nii,0.0,61.53291702270508,0.0,0.9997377395629883,0.0,0.9998325705528259,1.0,0.0002622447209432721,1.0,0.00016741374565754086,1.0,0.0,0.9995704293251038,0.49986886978149414,0.0,-0.00020953129569534212,0.0,-0.00026226043701171875,-0.00016742944717407227,0.0,662.0,2,0.0,2808,4
225,RS5221_gt.nii,0.0,78.99493408203125,0.0,0.9966540336608887,0.0,0.9997215270996094,1.0,0.0033459411934018135,1.0,0.0002784506359603256,1.0,0.0,0.9963774681091309,0.49832701683044434,0.0,-0.000965235463809222,0.0,-0.003345966339111328,-0.000278472900390625,0.0,50081.0,8,0.0,4656,3
226,PS3947_gt.nii,0.0,84.81155395507812,0.0,0.9996247291564941,0.0,0.9995725750923157,1.0,0.00037525236257351935,1.0,0.0004274063976481557,1.0,0.0,0.9991976618766785,0.49981236457824707,0.0,-0.00040048127993941307,0.0,-0.0003752708435058594,-0.00042742490768432617,0.0,3255.0,0,0.0,7168,5
227,RS2688_gt.nii,0.0,86.41758728027344,0.0,0.9981549978256226,0.0,0.9998887181282043,1.0,0.0018450283678248525,1.0,0.00011130839993711561,1.0,0.0,0.9980440735816956,0.4990774989128113,0.0,-0.0004531745216809213,0.0,-0.0018450021743774414,-0.0001112818717956543,0.0,27973.0,19,0.0,1864,7
228,PS5257_gt.nii,0.0,74.1080322265625,0.0,0.9994615912437439,0.0,0.9971980452537537,1.0,0.0005384265095926821,1.0,0.0028019689489156008,1.0,0.0,0.9966626167297363,0.49973079562187195,0.0,-0.0012282729148864746,0.0,-0.0005384087562561035,-0.002801954746246338,0.0,40527.0,3,0.0,46984,1
229,RS5205_gt.nii,0.45743584632873535,26.476404190063477,0.31405341625213623,0.9977647662162781,0.5452166199684143,0.9941681027412415,0.6859465837478638,0.002235250547528267,0.4547834098339081,0.005831887014210224,0.07780075818300247,0.2488611489534378,0.9919801950454712,0.6559090614318848,0.3985409438610077,0.41010966897010803,0.41379600763320923,0.31181812286376953,0.5393847227096558,0.4797253669665533,66850.0,5,0.2857142857142857,141944,1
230,RS5208_gt.nii,0.0,48.513912200927734,0.0,0.9990297555923462,0.0,0.9998334050178528,1.0,0.0009702270617708564,1.0,0.0001665777526795864,1.0,0.0,0.9988635182380676,0.4995148777961731,0.0,-0.0004020177002530545,0.0,-0.0009702444076538086,-0.0001665949821472168,0.0,12654.0,6,0.0,2792,3
231,RS4613_gt.nii,0.0,79.73705291748047,0.0,0.9992144703865051,0.0,0.9994669556617737,1.0,0.0007855307776480913,1.0,0.0005330456187948585,1.0,0.0,0.9986822605133057,0.49960723519325256,0.0,-0.000647088629193604,0.0,-0.000785529613494873,-0.0005330443382263184,0.0,1658.0,20,0.0,8936,1
232,RS5000_gt.nii,0.0,87.77812957763672,0.0,0.9971720576286316,0.0,0.9833062291145325,1.0,0.002827932359650731,1.0,0.016693761572241783,1.0,0.0,0.9805718064308167,0.4985860288143158,0.0,-0.0068708681501448154,0.0,-0.002827942371368408,-0.01669377088546753,0.0,239929.0,23,0.0,279296,1
233,RS3777_gt.nii,0.0,95.0002670288086,0.0,0.9913509488105774,0.0,0.9969640374183655,1.0,0.008649035356938839,1.0,0.0030359753873199224,1.0,0.0,0.9883671998977661,0.4956754744052887,0.0,-0.0051242816261947155,0.0,-0.008649051189422607,-0.0030359625816345215,0.0,93051.0,23,0.0,50496,1
234,RS5090_gt.nii,0.0,59.93329620361328,0.0,0.9991987347602844,0.0,0.9987644553184509,1.0,0.000801241141743958,1.0,0.0012355201179161668,1.0,0.0,0.9979652166366577,0.4995993673801422,0.0,-0.0009949620580300689,0.0,-0.0008012652397155762,-0.0012355446815490723,0.0,10546.0,19,0.0,20712,3
235,RS3921_gt.nii,0.0,74.67261505126953,0.3607936501502991,1.000096082687378,1.215183138847351,0.9990394711494446,0.6392063498497009,-9.61078330874443e-05,-0.2151831090450287,0.0009605399682186544,,0.38541755080223083,0.9991358518600464,0.6804448366165161,0.5563918948173523,0.6619671583175659,0.6621407270431519,0.3608896732330322,1.2142226696014404,0.0,9158.0,21,0.0,25200,3
236,RS3611_gt.nii,0.002808607881888747,59.822654724121094,0.003119682427495718,0.997506856918335,0.0010517006739974022,0.9991598725318909,0.996880292892456,0.0024931528605520725,0.9989482760429382,0.0008401363156735897,0.47203195095062256,0.0007871621055528522,0.9966709017753601,0.5003132820129395,0.0015730859013274312,0.00036407593870535493,0.0018113453406840563,0.0006265640258789062,0.00021159648895263672,0.0018101036695738028,26430.0,11,0.15384615384615385,14104,1
237,RS4092_gt.nii,0.0,108.75775909423828,0.0,0.9991116523742676,0.0,0.9998233914375305,1.0,0.0008883255650289357,1.0,0.0001765865890774876,1.0,0.0,0.9989354014396667,0.4995558261871338,0.0,-0.00039606360951438546,0.0,-0.0008883476257324219,-0.00017660856246948242,0.0,10296.0,21,0.0,2960,1
238,RS4764_gt.nii,1.0691896715482795e-18,55.55177688598633,0.0,0.9923632740974426,0.0,0.998560905456543,1.0,0.007636724505573511,1.0,0.0014391016447916627,1.0,0.0,0.9909460544586182,0.4961816370487213,0.0,-0.0033151202369481325,0.0,-0.007636725902557373,-0.0014390945434570312,0.0,98417.0,18,0.0,23960,5
239,RS5251_gt.nii,0.0,67.040283203125,0.0,0.9993667602539062,0.0,0.9976567625999451,1.0,0.0006332325283437967,1.0,0.002343227621167898,1.0,0.0,0.9970265030860901,0.4996833801269531,0.0,-0.0012181166093796492,0.0,-0.00063323974609375,-0.0023432374000549316,0.0,32512.0,6,0.0,39288,1
240,RS4848_gt.nii,0.01877319999039173,43.37049865722656,0.009253216907382011,0.9992091655731201,0.02912478893995285,0.9974642992019653,0.990746796131134,0.000790830235928297,0.9708752036094666,0.0025356747210025787,0.22620724141597748,0.007071858737617731,0.996677577495575,0.5042312145233154,0.014044397510588169,0.015000245533883572,0.016416393220424652,0.00846242904663086,0.026589035987854004,0.02222657671528147,34785.0,4,0.3333333333333333,42904,1
241,RS5150_gt.nii,0.0,36.56501007080078,0.0,0.9999280571937561,0.0,0.9999737739562988,1.0,7.194469071691856e-05,1.0,2.6227929993183352e-05,1.0,0.0,0.9999018311500549,0.49996402859687805,0.0,-4.343915497884154e-05,0.0,-7.194280624389648e-05,-2.6226043701171875e-05,0.0,602.0,6,0.0,440,2
242,RS4132_gt.nii,0.001982850953936577,94.81033325195312,0.001497006043791771,0.9992245435714722,0.0004610773758031428,0.9997612833976746,0.9985029697418213,0.0007754628895781934,0.9995388984680176,0.00023872294696047902,0.418470174074173,0.0003526300424709916,0.9989861845970154,0.5003607869148254,0.0007050114800222218,0.0004005475202575326,0.000830804172437638,0.0007215738296508789,0.00022232532501220703,0.0009513239257967338,7360.0,6,0.16666666666666666,4008,3
243,RS5108_gt.nii,0.0,76.5636978149414,0.0,0.998969316482544,0.0,0.9935184121131897,1.0,0.0010306814219802618,1.0,0.006481608841568232,1.0,0.0,0.9925010204315186,0.499484658241272,0.0,-0.0025846611242741346,0.0,-0.0010306835174560547,-0.006481587886810303,0.0,98020.0,2,0.0,108632,3
244,PS4300_gt.nii,0.0,60.213783264160156,0.0,0.9997460246086121,0.0,0.9992545247077942,1.0,0.0002539858687669039,1.0,0.0007454856531694531,1.0,0.0,0.9990009069442749,0.49987301230430603,0.0,-0.0004351354145910591,0.0,-0.00025397539138793945,-0.0007454752922058105,0.0,10331.0,7,0.0,12504,1
245,RS5102_gt.nii,0.0,78.5455322265625,0.0,0.9980871677398682,0.0,0.9970336556434631,1.0,0.0019128330750390887,1.0,0.002966339234262705,1.0,0.0,0.9951321482658386,0.4990435838699341,0.0,-0.0023820395581424236,0.0,-0.001912832260131836,-0.0029663443565368652,0.0,23652.0,9,0.0,49672,2
246,RS4122_gt.nii,0.0,42.05948257446289,0.0,0.9986670017242432,0.0,0.9999809265136719,1.0,0.0013330236542969942,1.0,1.9098944903817028e-05,1.0,0.0,0.998647928237915,0.4993335008621216,0.0,-0.00015955985873006284,0.0,-0.001332998275756836,-1.9073486328125e-05,0.0,21801.0,3,0.0,320,1
247,RS4117_gt.nii,0.0,48.141456604003906,0.0,0.9993245601654053,0.0,0.9995619654655457,1.0,0.0006754374480806291,1.0,0.0004380322352517396,1.0,0.0,0.9988871216773987,0.49966228008270264,0.0,-0.0005439333035610616,0.0,-0.0006754398345947266,-0.0004380345344543457,0.0,3103.0,18,0.0,7344,1
248,PS4333_gt.nii,0.0,73.08214569091797,0.0,0.9968056082725525,0.0,0.9996067881584167,1.0,0.003194392193108797,1.0,0.00039321574149653316,1.0,0.0,0.9964148998260498,0.49840280413627625,0.0,-0.001120752072893083,0.0,-0.0031943917274475098,-0.00039321184158325195,0.0,46296.0,10,0.0,6576,1
249,RS4096_gt.nii,0.0003825066960416734,29.681644439697266,0.0008600917644798756,0.9991159439086914,0.00020226537890266627,0.9997920989990234,0.9991399049758911,0.0008840610971674323,0.9997977614402771,0.00020790599228348583,0.5024875402450562,0.00016378227155655622,0.9989084005355835,0.49998801946640015,0.0003275109047535807,-1.1627630556176882e-05,0.0004170932515989989,-2.396106719970703e-05,-5.662441253662109e-06,0.0004185851820845542,10062.0,12,0.1,3488,4
250,RS5162_gt.nii,0.0,73.04792785644531,0.0,0.9985097646713257,0.0,0.9956997036933899,1.0,0.0014902566326782107,1.0,0.004300299566239119,1.0,0.0,0.9942222237586975,0.49925488233566284,0.0,-0.002531511476263404,0.0,-0.0014902353286743164,-0.004300296306610107,0.0,50871.0,38,0.0,72040,1
251,RS4933_gt.nii,0.0,86.9540023803711,0.0,0.9993389248847961,0.0,0.9994398355484009,1.0,0.0006610875716432929,1.0,0.0005601769662462175,1.0,0.0,0.9987794756889343,0.49966946244239807,0.0,-0.0006085441564209759,0.0,-0.0006610751152038574,-0.0005601644515991211,0.0,613.0,8,0.0,9392,3
252,RS4864_gt.nii,0.0,81.49601745605469,0.0,0.9987367391586304,0.0,0.9979962110519409,1.0,0.001263285637833178,1.0,0.00200381176546216,1.0,0.0,0.9967379570007324,0.4993683695793152,0.0,-0.0015910331858322024,0.0,-0.001263260841369629,-0.002003788948059082,0.0,17405.0,0,0.0,33576,2
253,RS2703_gt.nii,0.00524482037872076,60.95900344848633,0.005596187897026539,0.9973913431167603,0.002304883673787117,0.9989274740219116,0.9944038391113281,0.002608661772683263,0.9976950883865356,0.001072525861673057,0.4057300090789795,0.0016351774102076888,0.9963244199752808,0.5014937520027161,0.0032650157809257507,0.001918775960803032,0.0035914569161832333,0.002987504005432129,0.0012323856353759766,0.004103855999349884,22312.0,6,0.14285714285714285,18048,4
254,RS5085_gt.nii,0.0,75.45296478271484,0.0,0.9979607462882996,0.0,0.9964393973350525,1.0,0.0020392281003296375,1.0,0.0035606257151812315,1.0,0.0,0.9944146275520325,0.4989803731441498,0.0,-0.002694610971957445,0.0,-0.0020392537117004395,-0.0035606026649475098,0.0,30256.0,7,0.0,59616,1
255,RS5279_gt.nii,0.0,87.75534057617188,0.0,0.9965723752975464,0.0,0.9979860782623291,1.0,0.0034276493825018406,1.0,0.002013896591961384,1.0,0.0,0.9945722222328186,0.4982861876487732,0.0,-0.0026273431722074747,0.0,-0.0034276247024536133,-0.0020139217376708984,0.0,21576.0,22,0.0,33672,1
256,RS4202_gt.nii,0.0,40.058345794677734,0.0,0.9998930096626282,0.0,0.9998745918273926,1.0,0.00010700375423766673,1.0,0.00012542158947326243,1.0,0.0,0.9997676014900208,0.4999465048313141,0.0,-0.00011584723688429222,0.0,-0.00010699033737182617,-0.00012540817260742188,0.0,745.0,1,0.0,2104,1
257,RS4469_gt.nii,4.001387060270645e-05,78.56844329833984,3.85683415515814e-05,0.9964325428009033,1.6733321899664588e-05,0.9984490871429443,0.9999614357948303,0.0035674867685884237,0.9999832510948181,0.001550893997773528,0.90581876039505,1.1670245839923155e-05,0.9948926568031311,0.4982355535030365,2.3340218831435777e-05,-0.0023267846554517746,2.5404260668437928e-05,-0.003528892993927002,-0.0015341639518737793,2.923720141508055e-05,29686.0,22,0.058823529411764705,25928,6
258,RS2366_gt.nii,0.00027823681011796,62.21172332763672,0.0,0.9983363151550293,0.0,0.9998099207878113,1.0,0.0016637025400996208,1.0,0.00019009738753084093,1.0,0.0,0.9981468319892883,0.49916815757751465,0.0,-0.00056237488752231,0.0,-0.0016636848449707031,-0.0001900792121887207,0.0,24285.0,25,0.0,3184,2
259,PS5317_gt.nii,0.0,60.04165267944336,0.0,0.9980998039245605,0.0,0.9998170137405396,1.0,0.0019001854816451669,1.0,0.00018297626229468733,1.0,0.0,0.9979175329208374,0.4990499019622803,0.0,-0.0005896514048799872,0.0,-0.0019001960754394531,-0.00018298625946044922,0.0,28329.0,16,0.0,3064,1
260,RS5235_gt.nii,0.0,75.63729095458984,0.0,0.9970284104347229,0.0,0.9947072267532349,1.0,0.0029715951532125473,1.0,0.00529280211776495,1.0,0.0,0.9917669296264648,0.49851420521736145,0.0,-0.0039658620953559875,0.0,-0.0029715895652770996,-0.005292773246765137,0.0,46263.0,19,0.0,88536,3
261,RS5028_gt.nii,0.0,90.54998779296875,0.0,0.9961809515953064,0.0,0.9995672702789307,1.0,0.003819025820121169,1.0,0.0004327126080170274,1.0,0.0,0.9957515597343445,0.4980904757976532,0.0,-0.00128551188390702,0.0,-0.0038190484046936035,-0.00043272972106933594,0.0,55993.0,18,0.0,7232,1
262,RS2958_gt.nii,0.0,83.12189483642578,0.0,0.9984286427497864,0.0,0.9969788193702698,1.0,0.0015713287284597754,1.0,0.0030212048441171646,1.0,0.0,0.9954169392585754,0.4992143213748932,0.0,-0.0021788314916193485,0.0,-0.001571357250213623,-0.0030211806297302246,0.0,30755.0,8,0.0,50608,4
263,RS5114_gt.nii,0.0,63.27716827392578,0.0,0.9983194470405579,0.0,0.9936761260032654,1.0,0.0016805531922727823,1.0,0.006323884706944227,1.0,0.0,0.9920167326927185,0.49915972352027893,0.0,-0.003260003635659814,0.0,-0.0016805529594421387,-0.006323873996734619,0.0,83916.0,10,0.0,105920,2
264,PS4318_gt.nii,0.00011215073027415201,51.916282653808594,0.00016550028522033244,0.9942531585693359,7.278020348167047e-05,0.9974648356437683,0.9998344779014587,0.005746845621615648,0.9999272227287292,0.0025351543445140123,0.8549215793609619,5.055282963439822e-05,0.9917470216751099,0.4972093403339386,0.00010110055154655129,-0.003707203548401594,0.00010975037002936006,-0.005581319332122803,-0.0024623870849609375,0.00011956614569988898,47982.0,7,0.10526315789473684,42296,6
265,RS4895_gt.nii,0.004265433177351952,85.44589233398438,0.004225673619657755,0.9978665113449097,0.002065250650048256,0.99895840883255,0.9957743287086487,0.002133510308340192,0.9979347586631775,0.0010416103759780526,0.4153609573841095,0.0013891756534576416,0.9968293309211731,0.5010461211204529,0.002774497028440237,0.0014634286053478718,0.002954162424430251,0.0020922422409057617,0.0010236501693725586,0.00344458408974538,16256.0,8,0.1111111111111111,17512,5
266,PS3038_gt.nii,0.0,70.86077880859375,0.0,0.9992596507072449,0.0,0.9984610676765442,1.0,0.000740355346351862,1.0,0.001538937445729971,1.0,0.0,0.9977229833602905,0.49962982535362244,0.0,-0.001067408244125545,0.0,-0.000740349292755127,-0.0015389323234558105,0.0,17487.0,13,0.0,25800,2
267,PS5314_gt.nii,0.0,79.55501556396484,0.0,0.996370255947113,0.0,0.9948291182518005,1.0,0.0036297293845564127,1.0,0.005170897580683231,1.0,0.0,0.9912367463111877,0.4981851279735565,0.0,-0.004332316108047962,0.0,-0.003629744052886963,-0.005170881748199463,0.0,29755.0,32,0.0,86440,1
268,RS5089_gt.nii,0.0,73.37368774414062,0.0,0.9990593194961548,0.0,0.9993064999580383,1.0,0.0009406766039319336,1.0,0.0006934963166713715,1.0,0.0,0.9983671307563782,0.4995296597480774,0.0,-0.0008076854282990098,0.0,-0.0009406805038452148,-0.0006935000419616699,0.0,1081.0,24,0.0,11624,7
269,RS5191_gt.nii,0.0,81.73768615722656,0.0,0.9985039830207825,0.0,0.9996662139892578,1.0,0.001496038748882711,1.0,0.00033380839158780873,1.0,0.0,0.9981711506843567,0.49925199151039124,0.0,-0.0007066754624247551,0.0,-0.0014960169792175293,-0.0003337860107421875,0.0,18535.0,6,0.0,5592,1
270,RS5006_gt.nii,0.0,74.0580825805664,0.0,0.9946067333221436,0.0,0.9974749088287354,1.0,0.005393281579017639,1.0,0.0025250855833292007,1.0,0.0,0.9921087622642517,0.4973033666610718,0.0,-0.003690324956551194,0.0,-0.005393266677856445,-0.0025250911712646484,0.0,44482.0,13,0.0,42136,1
271,PS5239_gt.nii,0.011976753361523151,80.25677490234375,0.0062288218177855015,0.9978857636451721,0.01396609004586935,0.995235025882721,0.9937711954116821,0.0021142191253602505,0.9860339164733887,0.004764949902892113,0.36811912059783936,0.0043262699618935585,0.9931411147117615,0.5020573139190674,0.008615268394351006,0.0061529697850346565,0.009326965548098087,0.004114627838134766,0.00920116901397705,0.010823565065861393,49207.0,13,0.15384615384615385,80272,1
272,PS5256_gt.nii,0.0,83.57630920410156,0.0,0.9987815618515015,0.0,0.9984550476074219,1.0,0.0012184109073132277,1.0,0.0015449244529008865,1.0,0.0,0.997240424156189,0.49939078092575073,0.0,-0.001371988677419722,0.0,-0.0012184381484985352,-0.001544952392578125,0.0,10150.0,11,0.0,25888,2
273,PS5236_gt.nii,0.0,66.3777084350586,0.0,0.9983475804328918,0.0,0.9923069477081299,1.0,0.001652415026910603,1.0,0.007693030405789614,1.0,0.0,0.9906798601150513,0.4991737902164459,0.0,-0.0035654003731906414,0.0,-0.0016524195671081543,-0.007693052291870117,0.0,108194.0,20,0.0,128856,1
274,RS5083_gt.nii,0.0,68.88395690917969,0.0,0.9953652620315552,0.0,0.9903713464736938,1.0,0.004634753800928593,1.0,0.009628625586628914,1.0,0.0,0.98582524061203,0.4976826310157776,0.0,-0.006680293008685112,0.0,-0.004634737968444824,-0.009628653526306152,0.0,93186.0,22,0.0,160800,2
275,RS5135_gt.nii,0.0,73.7834701538086,0.0,0.9989500045776367,0.0,0.9957450032234192,1.0,0.0010499880881980062,1.0,0.004254974890500307,1.0,0.0,0.9947039484977722,0.49947500228881836,0.0,-0.0021136871073395014,0.0,-0.0010499954223632812,-0.0042549967765808105,0.0,58904.0,6,0.0,71312,2
276,PS5276_gt.nii,0.0,51.2610969543457,0.0,0.9994397163391113,0.0,0.9979341626167297,1.0,0.0005603080498985946,1.0,0.002065859967842698,1.0,0.0,0.9973761439323425,0.49971985816955566,0.0,-0.0010758801363408566,0.0,-0.0005602836608886719,-0.0020658373832702637,0.0,27403.0,2,0.0,34640,1
277,RS4946_gt.nii,0.0,53.42751693725586,0.0,0.9987695217132568,0.0,0.9984880089759827,1.0,0.0012304887641221285,1.0,0.0015120009193196893,1.0,0.0,0.9972612261772156,0.4993847608566284,0.0,-0.001364001538604498,0.0,-0.001230478286743164,-0.001511991024017334,0.0,9254.0,5,0.0,25336,4
278,RS4240_gt.nii,0.0,64.41001892089844,0.0,0.9995893239974976,0.0,0.9998888373374939,1.0,0.0004106620326638222,1.0,0.0001111486999434419,1.0,0.0,0.999478280544281,0.4997946619987488,0.0,-0.00021364584972616285,0.0,-0.0004106760025024414,-0.00011116266250610352,0.0,4280.0,14,0.0,1864,1
279,RS5379_gt.nii,0.0,70.97956848144531,0.0,0.9973387122154236,0.0,0.9997949004173279,1.0,0.0026612957008183002,1.0,0.00020510888134595007,1.0,0.0,0.9971346855163574,0.4986693561077118,0.0,-0.0007388202357105911,0.0,-0.002661287784576416,-0.00020509958267211914,0.0,40371.0,17,0.0,3432,1
280,RS3867_gt.nii,0.0,87.39622497558594,0.0,0.9987987279891968,0.0,0.998999834060669,1.0,0.0012012799270451069,1.0,0.0010001740884035826,1.0,0.0,0.9978009462356567,0.4993993639945984,0.0,-0.0010961245279759169,0.0,-0.0012012720108032227,-0.0010001659393310547,0.0,2021.0,29,0.0,16760,1
281,RS5064_gt.nii,0.010966106317937374,49.85980224609375,0.008912155404686928,0.9978938102722168,0.009802544489502907,0.997681736946106,0.9910878539085388,0.0021062183659523726,0.990197479724884,0.002318235347047448,0.32711541652679443,0.004689977504312992,0.9955853819847107,0.5034030079841614,0.009336168877780437,0.007137067150324583,0.009346753358840942,0.006806015968322754,0.007484316825866699,0.012059016620020041,7624.0,19,0.06896551724137931,39160,5
282,RS5131_gt.nii,0.0,93.08275604248047,0.0,0.9996209740638733,0.0,0.9986142516136169,1.0,0.0003790144983213395,1.0,0.0013857363956049085,1.0,0.0,0.9982362985610962,0.49981048703193665,0.0,-0.0007247166358865798,0.0,-0.000379025936126709,-0.0013857483863830566,0.0,18303.0,5,0.0,23240,1
283,PS4273_gt.nii,0.0,67.97793579101562,0.0,0.9986690878868103,0.0,0.9987762570381165,1.0,0.0013309293426573277,1.0,0.001223760424181819,1.0,0.0,0.9974485635757446,0.49933454394340515,0.0,-0.001276220427826047,0.0,-0.0013309121131896973,-0.001223742961883545,0.0,2568.0,10,0.0,20504,5
284,RS3914_gt.nii,0.0,127.67928314208984,0.0,0.9969935417175293,0.0,0.9999574422836304,1.0,0.0030064666643738747,1.0,4.256647662259638e-05,1.0,0.0,0.9969512224197388,0.49849677085876465,0.0,-0.0003577355237212032,0.0,-0.003006458282470703,-4.2557716369628906e-05,0.0,49228.0,15,0.0,712,2
285,RS5168_gt.nii,0.0,82.134033203125,0.0,0.9974938631057739,0.0,0.9951688051223755,1.0,0.0025061145424842834,1.0,0.0048312037251889706,1.0,0.0,0.9926868081092834,0.49874693155288696,0.0,-0.003479590406641364,0.0,-0.0025061368942260742,-0.004831194877624512,0.0,48834.0,20,0.0,80852,6
286,RS4734_gt.nii,0.0025168301071971655,65.76473236083984,0.001429567695595324,0.9976934790611267,0.0031847134232521057,0.9948671460151672,0.998570442199707,0.0023065481800585985,0.9968152642250061,0.00513286842033267,0.5595052242279053,0.0009876424446702003,0.992584228515625,0.49956151843070984,0.001973335864022374,-0.00130709377117455,0.0021337205544114113,-0.0008769631385803223,-0.0019481182098388672,0.003038424959549424,57559.0,2,0.16666666666666666,86040,6
287,PS3286_gt.nii,0.0,74.20242309570312,0.0,0.9981352090835571,0.0,0.9999056458473206,1.0,0.0018647877732291818,1.0,9.435126412427053e-05,1.0,0.0,0.9980412125587463,0.49906760454177856,0.0,-0.0004194580833427608,0.0,-0.001864790916442871,-9.435415267944336e-05,0.0,28506.0,15,0.0,1580,6
288,RS2687_gt.nii,0.0,76.76587677001953,0.0,0.9988678693771362,0.0,0.9978001117706299,1.0,0.001132114906795323,1.0,0.0021998698357492685,1.0,0.0,0.9966729879379272,0.4994339346885681,0.0,-0.0015781335532665253,0.0,-0.0011321306228637695,-0.002199888229370117,0.0,23072.0,10,0.0,36866,2
289,RS4801_gt.nii,0.002061528619378805,29.73213768005371,0.0007253384683281183,0.9997695088386536,0.0007753941463306546,0.9997535943984985,0.9992746710777283,0.00023048838193062693,0.9992246031761169,0.000246402807533741,0.36039507389068604,0.00037490625982172787,0.9995232224464417,0.5002474188804626,0.0007495315512642264,0.0005116360262036324,0.0007499488419853151,0.000494837760925293,0.0005289316177368164,0.0011576307158016593,843.0,12,0.14285714285714285,4136,1
290,RS3915_gt.nii,0.0,96.69229125976562,0.0,0.9930346608161926,0.0,0.9989085793495178,1.0,0.0069653186947107315,1.0,0.0010914448648691177,1.0,0.0,0.9919583797454834,0.4965173304080963,0.0,-0.0027572200633585453,0.0,-0.006965339183807373,-0.0010914206504821777,0.0,94088.0,21,0.0,18184,5
291,RS5159_gt.nii,0.0,88.0519790649414,0.0,0.9990410208702087,0.0,0.9958838224411011,1.0,0.0009589887922629714,1.0,0.004116174764931202,1.0,0.0,0.9949327111244202,0.49952051043510437,0.0,-0.0019867978990077972,0.0,-0.0009589791297912598,-0.004116177558898926,0.0,56586.0,3,0.0,68992,2
292,PS5254_gt.nii,0.0,70.28655242919922,0.0,0.9982439875602722,0.0,0.9936144948005676,1.0,0.0017560000997036695,1.0,0.0063855005428195,1.0,0.0,0.9918808341026306,0.4991219937801361,0.0,-0.003348572878167033,0.0,-0.0017560124397277832,-0.006385505199432373,0.0,84582.0,11,0.0,106944,1
293,RS5154_gt.nii,0.0,91.7823486328125,0.0,0.9989088773727417,0.0,0.9984022974967957,1.0,0.0010911355493590236,1.0,0.0015977144939824939,1.0,0.0,0.9973146319389343,0.49945443868637085,0.0,-0.0013203495182096958,0.0,-0.0010911226272583008,-0.0015977025032043457,0.0,10623.0,10,0.0,26776,1
294,PS5308_gt.nii,0.0,68.38639831542969,0.0,0.9970511794090271,0.0,0.999366819858551,1.0,0.0029488345608115196,1.0,0.0006331984186545014,1.0,0.0,0.9964216947555542,0.49852558970451355,0.0,-0.0013664542930200696,0.0,-0.0029488205909729004,-0.0006331801414489746,0.0,37067.0,22,0.0,10592,1
295,RS4820_gt.nii,0.0,117.20046997070312,0.0,0.9997419118881226,0.0,0.9997949004173279,1.0,0.00025808141799643636,1.0,0.00020509290334302932,1.0,0.0,0.99953693151474,0.4998709559440613,0.0,-0.00023006665287539363,0.0,-0.0002580881118774414,-0.00020509958267211914,0.0,1226.0,18,0.0,3440,4
296,PS3348_gt.nii,0.0,75.0,0.0,0.99897301197052,0.0,0.9960954785346985,1.0,0.0010270003695040941,1.0,0.0039045221637934446,1.0,0.0,0.9950764775276184,0.49948650598526,0.0,-0.0020024850964546204,0.0,-0.0010269880294799805,-0.0039045214653015137,0.0,52145.0,12,0.0,65440,4
297,RS5071_gt.nii,0.0,66.73829650878906,0.0,0.9986076354980469,0.0,0.9949790835380554,1.0,0.0013923720689490438,1.0,0.005020898766815662,1.0,0.0,0.9936006665229797,0.49930381774902344,0.0,-0.0026440422516316175,0.0,-0.001392364501953125,-0.00502091646194458,0.0,66314.0,8,0.0,84120,1
298,PS5273_gt.nii,0.0,91.4658432006836,0.0,0.999363124370575,0.0,0.9984440207481384,1.0,0.000636852637398988,1.0,0.0015559553867205977,1.0,0.0,0.9978091716766357,0.4996815621852875,0.0,-0.0009954468114301562,0.0,-0.0006368756294250488,-0.0015559792518615723,0.0,20578.0,0,0.0,26088,4
299,RS5120_gt.nii,0.0,84.82481384277344,0.0,0.999354898929596,0.0,0.9987326860427856,1.0,0.0006450836081057787,1.0,0.0012672959128394723,1.0,0.0,0.9980892539024353,0.499677449464798,0.0,-0.0009041635785251856,0.0,-0.0006451010704040527,-0.0012673139572143555,0.0,12576.0,3,0.0,21248,1


==> figs/adapt/ploras/FLAIR/atlas-real-192-mb-upl_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4854_gt.nii,0.0,,0.0,0.9997348189353943,0.0,0.9995568990707397,1.0,0.0002651793183758855,1.0,0.0004430991830304265,1.0,0.0,0.9992919564247131,0.49986740946769714,0.0,-0.0003427838091738522,0.0,-0.0002651810646057129,-0.0004431009292602539,0.0,4936.0,2,0.0,7432,2
1,RS3833_gt.nii,0.0,,0.0,0.9997653961181641,0.0,0.99956214427948,1.0,0.0002345873654121533,1.0,0.0004378391895443201,1.0,0.0,0.9993277788162231,0.49988269805908203,0.0,-0.00032048640423454344,0.0,-0.0002346038818359375,-0.00043785572052001953,0.0,5195.0,1,0.0,7344,1
2,RS4830_gt.nii,0.0,,0.0,0.9987484812736511,0.0,0.9952505230903625,1.0,0.0012514948612079024,1.0,0.004749491810798645,1.0,0.0,0.994010865688324,0.49937424063682556,0.0,-0.002438024617731571,0.0,-0.001251518726348877,-0.004749476909637451,0.0,64874.0,1,0.0,79584,1
3,RS5107_gt.nii,0.0,,0.0,0.999180793762207,0.0,0.9952835440635681,1.0,0.0008191924425773323,1.0,0.004716427065432072,1.0,0.0,0.994472086429596,0.4995903968811035,0.0,-0.001965619856491685,0.0,-0.0008192062377929688,-0.004716455936431885,0.0,69576.0,2,0.0,79064,2
4,PS3313_gt.nii,0.0,,0.0,0.9993928670883179,0.0,0.9975022673606873,1.0,0.000607158406637609,1.0,0.0024977552238851786,1.0,0.0,0.9968981146812439,0.49969643354415894,0.0,-0.0012314760824665427,0.0,-0.0006071329116821289,-0.002497732639312744,0.0,35508.0,2,0.0,41880,2
5,RS4634_gt.nii,0.0,,0.0,0.9986811280250549,0.0,0.9952592849731445,1.0,0.0013188576558604836,1.0,0.0047407387755811214,1.0,0.0,0.9939528703689575,0.49934056401252747,0.0,-0.002500471891835332,0.0,-0.0013188719749450684,-0.004740715026855469,0.0,66644.0,2,0.0,79432,2
6,RS2234_gt.nii,0.0,,0.0,0.9998710751533508,0.0,0.999668538570404,1.0,0.00012890796642750502,1.0,0.00033144454937428236,1.0,0.0,0.9995397329330444,0.4999355375766754,0.0,-0.000206702301511541,0.0,-0.00012892484664916992,-0.00033146142959594727,0.0,4371.0,1,0.0,5560,1
7,PS5315_gt.nii,0.0,,0.0,0.9995707869529724,0.0,0.9985669851303101,1.0,0.00042923184810206294,1.0,0.0014330330304801464,1.0,0.0,0.998138964176178,0.4997853934764862,0.0,-0.0007842852501198649,0.0,-0.0004292130470275879,-0.0014330148696899414,0.0,19905.0,1,0.0,24032,1
8,RS5183_gt.nii,0.0,,0.0,0.9990906119346619,0.0,0.9928099513053894,1.0,0.0009093640255741775,1.0,0.007190043106675148,1.0,0.0,0.9919136166572571,0.49954530596733093,0.0,-0.002557022962719202,0.0,-0.0009093880653381348,-0.007190048694610596,0.0,109921.0,1,0.0,120520,1
9,PS5366_gt.nii,0.0,,0.0,0.9995100498199463,0.0,0.9976299405097961,1.0,0.000489978410769254,1.0,0.0023700855672359467,1.0,0.0,0.9971422553062439,0.49975502490997314,0.0,-0.0010776319541037083,0.0,-0.0004899501800537109,-0.0023700594902038574,0.0,33985.0,3,0.0,39744,3
10,RS5073_gt.nii,0.0,,0.0,0.9998885989189148,0.0,0.9997305274009705,1.0,0.00011137148248963058,1.0,0.0002694430004339665,1.0,0.0,0.9996192455291748,0.4999442994594574,0.0,-0.00017322893836535513,0.0,-0.00011140108108520508,-0.000269472599029541,0.0,3389.0,1,0.0,4520,1
11,PS5292_gt.nii,0.0,,0.0,0.9996165633201599,0.0,0.9989076256752014,1.0,0.00038343813503161073,1.0,0.0010923754889518023,1.0,0.0,0.9985250234603882,0.49980828166007996,0.0,-0.0006471927626989782,0.0,-0.0003834366798400879,-0.001092374324798584,0.0,14620.0,6,0.0,18320,6
12,PS5293_gt.nii,0.0,,0.0,0.9997497200965881,0.0,0.9991471767425537,1.0,0.000250254845013842,1.0,0.0008527980535291135,1.0,0.0,0.9988973736763,0.49987486004829407,0.0,-0.0004619706014636904,0.0,-0.00025027990341186523,-0.0008528232574462891,0.0,11693.0,1,0.0,14304,1
13,RS5050_gt.nii,0.0,,0.0,0.9997338056564331,0.0,0.9992411732673645,1.0,0.00026621748111210763,1.0,0.0007588497828692198,1.0,0.0,0.9989753365516663,0.49986690282821655,0.0,-0.000449465325800702,0.0,-0.00026619434356689453,-0.000758826732635498,0.0,10248.0,2,0.0,12728,2
14,PS5198_gt.nii,0.0,,0.0,0.9988318085670471,0.0,0.9914231896400452,1.0,0.0011681854957714677,1.0,0.008576789870858192,1.0,0.0,0.990274965763092,0.49941590428352356,0.0,-0.003165324917063117,0.0,-0.0011681914329528809,-0.008576810359954834,0.0,129745.0,1,0.0,143728,1
15,RS2599_gt.nii,0.0,,0.0,0.9987092018127441,0.0,0.992261528968811,1.0,0.0012908204225823283,1.0,0.007738488260656595,1.0,0.0,0.9909905791282654,0.49935460090637207,0.0,-0.00316053768619895,0.0,-0.0012907981872558594,-0.007738471031188965,0.0,118865.0,1,0.0,129664,1
16,RS5087_gt.nii,0.0,,0.0,0.9997884631156921,0.0,0.9994949102401733,1.0,0.00021152448607608676,1.0,0.0005050773615948856,1.0,0.0,0.9992836117744446,0.49989423155784607,0.0,-0.00032685810583643615,0.0,-0.00021153688430786133,-0.0005050897598266602,0.0,6448.0,2,0.0,8472,2
17,RS0446_gt.nii,0.0,,0.0,0.9985523819923401,0.0,0.9892199635505676,1.0,0.0014476445503532887,1.0,0.010780036449432373,1.0,0.0,0.9878033399581909,0.49927619099617004,0.0,-0.003950400277972221,0.0,-0.0014476180076599121,-0.010780036449432373,0.0,164564.0,2,0.0,180600,2
18,PS2224_gt.nii,0.0,,0.0,0.9995282888412476,0.0,0.9973446726799011,1.0,0.0004717114206869155,1.0,0.0026553247589617968,1.0,0.0,0.9968754649162292,0.4997641444206238,0.0,-0.0011191724333912134,0.0,-0.0004717111587524414,-0.002655327320098877,0.0,39253.0,1,0.0,44528,1
19,RS5172_gt.nii,0.0,,0.0,0.999090850353241,0.0,0.9913839101791382,1.0,0.0009091678657568991,1.0,0.008616107515990734,1.0,0.0,0.9904903173446655,0.4995454251766205,0.0,-0.0027988366782665253,0.0,-0.0009091496467590332,-0.008616089820861816,0.0,133869.0,1,0.0,144424,1
20,PS5247_gt.nii,0.0,,0.0,0.999213695526123,0.0,0.9948227405548096,1.0,0.0007863191422075033,1.0,0.0051772561855614185,1.0,0.0,0.9940445423126221,0.4996068477630615,0.0,-0.0020176658872514963,0.0,-0.0007863044738769531,-0.00517725944519043,0.0,77678.0,2,0.0,86792,2
21,RS5106_gt.nii,0.0,,0.0,0.9995573163032532,0.0,0.9964979887008667,1.0,0.00044268358033150434,1.0,0.003502006409689784,1.0,0.0,0.9960584044456482,0.4997786581516266,0.0,-0.001245102728717029,0.0,-0.00044268369674682617,-0.0035020112991333008,0.0,52551.0,1,0.0,58728,1
22,RS5010_gt.nii,0.0,,0.0,0.9995809197425842,0.0,0.9985426664352417,1.0,0.0004190947220195085,1.0,0.0014573474181815982,1.0,0.0,0.9981247782707214,0.4997904598712921,0.0,-0.0007815156131982803,0.0,-0.0004190802574157715,-0.0014573335647583008,0.0,20012.0,2,0.0,24440,2
23,RS3886_gt.nii,0.0,,0.0,0.9997618794441223,0.0,0.9996041059494019,1.0,0.00023809558479115367,1.0,0.0003958690504077822,1.0,0.0,0.9993662238121033,0.49988093972206116,0.0,-0.0003070092643611133,0.0,-0.00023812055587768555,-0.00039589405059814453,0.0,4271.0,1,0.0,6640,1
24,RS5097_gt.nii,0.0,,0.0,0.9972851872444153,0.0,0.9852295517921448,1.0,0.0027148097287863493,1.0,0.014770438894629478,1.0,0.0,0.9825942516326904,0.49864259362220764,0.0,-0.006332371383905411,0.0,-0.002714812755584717,-0.014770448207855225,0.0,221936.0,2,0.0,247144,2
25,PS4485_gt.nii,0.0,,0.0,0.9995405077934265,0.0,0.9978393912315369,1.0,0.00045947119360789657,1.0,0.0021605861838907003,1.0,0.0,0.9973819255828857,0.49977025389671326,0.0,-0.0009963569464161992,0.0,-0.00045949220657348633,-0.0021606087684631348,0.0,31283.0,1,0.0,36232,1
26,PS3482_gt.nii,0.0,,0.0,0.9998013377189636,0.0,0.9997534155845642,1.0,0.00019865164358634502,1.0,0.0002465737925376743,1.0,0.0,0.9995548725128174,0.4999006688594818,0.0,-0.00022131942387204617,0.0,-0.00019866228103637695,-0.000246584415435791,0.0,2367.0,5,0.0,4136,5
27,RS4258_gt.nii,0.0,,0.0,0.997799277305603,0.0,0.9933469295501709,1.0,0.002200729213654995,1.0,0.006653071381151676,1.0,0.0,0.9911753535270691,0.4988996386528015,0.0,-0.00382643542252481,0.0,-0.0022007226943969727,-0.0066530704498291016,0.0,91271.0,15,0.0,111376,15
28,RS5260_gt.nii,0.0,,0.0,0.9992256760597229,0.0,0.9959924221038818,1.0,0.0007743252790533006,1.0,0.004007569048553705,1.0,0.0,0.9952242970466614,0.49961283802986145,0.0,-0.0017615794204175472,0.0,-0.0007743239402770996,-0.004007577896118164,0.0,59228.0,2,0.0,67184,2
29,RS4656_gt.nii,0.0,,0.0,0.9995594620704651,0.0,0.9975165128707886,1.0,0.00044055868056602776,1.0,0.002483505755662918,1.0,0.0,0.9970781207084656,0.49977973103523254,0.0,-0.001046006684191525,0.0,-0.0004405379295349121,-0.0024834871292114258,0.0,36531.0,1,0.0,41648,1
30,RS3779_gt.nii,0.0,,0.0,0.9999243021011353,0.0,0.9998769760131836,1.0,7.570721209049225e-05,1.0,0.0001230333000421524,1.0,0.0,0.9998012781143188,0.4999621510505676,0.0,-9.651169966673478e-05,0.0,-7.56978988647461e-05,-0.00012302398681640625,0.0,1337.0,1,0.0,2064,1
31,RS4190_gt.nii,0.0,,0.0,0.9997652173042297,0.0,0.9990551471710205,1.0,0.0002347660338273272,1.0,0.0009448360069654882,1.0,0.0,0.9988208413124084,0.49988260865211487,0.0,-0.000470972852781415,0.0,-0.00023478269577026367,-0.0009448528289794922,0.0,13053.0,1,0.0,15848,1
32,PS5309_gt.nii,0.0,,0.0,0.9990358352661133,0.0,0.9936691522598267,1.0,0.0009641833021305501,1.0,0.006330833770334721,1.0,0.0,0.9927171468734741,0.49951791763305664,0.0,-0.0024706446565687656,0.0,-0.0009641647338867188,-0.00633084774017334,0.0,95947.0,1,0.0,106112,1
33,RS4865_gt.nii,0.0,,0.0,0.9989169239997864,0.0,0.9965096116065979,1.0,0.0010830973042175174,1.0,0.0034904005005955696,1.0,0.0,0.995434045791626,0.4994584619998932,0.0,-0.0019443361088633537,0.0,-0.001083076000213623,-0.0034903883934020996,0.0,48096.0,1,0.0,58496,1
34,RS5127_gt.nii,0.0,,0.0,0.999687135219574,0.0,0.998825192451477,1.0,0.00031287461752071977,1.0,0.001174817094579339,1.0,0.0,0.9985130429267883,0.499843567609787,0.0,-0.000606275862082839,0.0,-0.0003128647804260254,-0.0011748075485229492,0.0,16360.0,2,0.0,19704,2
35,RS5109_gt.nii,0.0,,0.0,0.9991580843925476,0.0,0.9937739968299866,1.0,0.0008419077494181693,1.0,0.00622602691873908,1.0,0.0,0.9929425120353699,0.4995790421962738,0.0,-0.0022894847206771374,0.0,-0.0008419156074523926,-0.006226003170013428,0.0,94829.0,1,0.0,104368,1
36,RS4299_gt.nii,0.0,,0.0,0.9998863935470581,0.0,0.9999003410339355,1.0,0.0001136177743319422,1.0,9.96702874545008e-05,1.0,0.0,0.9997867345809937,0.49994319677352905,0.0,-0.00010641576955094934,0.0,-0.00011360645294189453,-9.965896606445312e-05,0.0,847.0,1,0.0,1672,1
37,PS5268_gt.nii,0.0,,0.0,0.9995509386062622,0.0,0.9987181425094604,1.0,0.0004490406718105078,1.0,0.0012818363029509783,1.0,0.0,0.9982702732086182,0.4997754693031311,0.0,-0.0007586808642372489,0.0,-0.00044906139373779297,-0.0012818574905395508,0.0,17497.0,5,0.0,21496,5
38,PS5329_gt.nii,0.0,,0.0,0.9996303915977478,0.0,0.9988556504249573,1.0,0.00036961399018764496,1.0,0.0011443548137322068,1.0,0.0,0.9984868764877319,0.4998151957988739,0.0,-0.0006503610638901591,0.0,-0.00036960840225219727,-0.0011443495750427246,0.0,15853.0,1,0.0,19192,1
39,PS4394_gt.nii,0.0,,0.0,0.9989163279533386,0.0,0.9936622381210327,1.0,0.0010836782166734338,1.0,0.006337791681289673,1.0,0.0,0.9925922155380249,0.4994581639766693,0.0,-0.002620711224153638,0.0,-0.001083672046661377,-0.006337761878967285,0.0,94927.0,3,0.0,106216,3
40,RS5101_gt.nii,0.0,,0.0,0.9996742010116577,0.0,0.9986382126808167,1.0,0.0003258253273088485,1.0,0.0013618131633847952,1.0,0.0,0.9983132481575012,0.49983710050582886,0.0,-0.0006661179941147566,0.0,-0.00032579898834228516,-0.0013617873191833496,0.0,18530.0,1,0.0,22840,1
41,PS4066_gt.nii,0.0,,0.0,0.9999202489852905,0.0,0.999908447265625,1.0,7.97583197709173e-05,1.0,9.156003943644464e-05,1.0,0.0,0.9998286962509155,0.49996012449264526,0.0,-8.545568562112749e-05,0.0,-7.975101470947266e-05,-9.1552734375e-05,0.0,852.0,2,0.0,1536,2
42,RS4515_gt.nii,0.0,,0.0,0.9994490146636963,0.0,0.9974833130836487,1.0,0.0005510003538802266,1.0,0.002516699256375432,1.0,0.0,0.9969350695610046,0.49972450733184814,0.0,-0.0011775832390412688,0.0,-0.0005509853363037109,-0.0025166869163513184,0.0,36687.0,1,0.0,42200,1
43,RS5148_gt.nii,0.0,,0.0,0.9996340274810791,0.0,0.9983199834823608,1.0,0.0003659911162685603,1.0,0.0016800343291833997,1.0,0.0,0.9979552030563354,0.49981701374053955,0.0,-0.0007841413025744259,0.0,-0.00036597251892089844,-0.0016800165176391602,0.0,24469.0,1,0.0,28176,1
44,RS5103_gt.nii,0.0,,0.0,0.9996521472930908,0.0,0.9987053871154785,1.0,0.0003478259895928204,1.0,0.0012945857597514987,1.0,0.0,0.9983584880828857,0.4998260736465454,0.0,-0.000671036948915571,0.0,-0.0003478527069091797,-0.0012946128845214844,0.0,18183.0,1,0.0,21712,1
45,PS5291_gt.nii,0.0,,0.0,0.9990043640136719,0.0,0.9913626313209534,1.0,0.0009956441354006529,1.0,0.00863737054169178,1.0,0.0,0.9903841018676758,0.49950218200683594,0.0,-0.0029325326904654503,0.0,-0.000995635986328125,-0.00863736867904663,0.0,133197.0,1,0.0,144768,1
46,RS5345_gt.nii,0.0,,0.0,0.9996322393417358,0.0,0.9987879395484924,1.0,0.00036778906360268593,1.0,0.0012120885076001287,1.0,0.0,0.9984210133552551,0.4998161196708679,0.0,-0.0006676772609353065,0.0,-0.00036776065826416016,-0.0012120604515075684,0.0,16736.0,4,0.0,20328,4
47,PS5295_gt.nii,0.0,,0.0,0.9997801780700684,0.0,0.9992035031318665,1.0,0.00021981816098559648,1.0,0.0007964930264279246,1.0,0.0,0.9989840388298035,0.4998900890350342,0.0,-0.00041842993232421577,0.0,-0.00021982192993164062,-0.0007964968681335449,0.0,11015.0,1,0.0,13360,1
48,RS4514_gt.nii,0.0,,0.0,0.9998587369918823,0.0,0.9998831748962402,1.0,0.00014127950998954475,1.0,0.00011684160563163459,1.0,0.0,0.9997419118881226,0.49992936849594116,0.0,-0.00012848082405980676,0.0,-0.00014126300811767578,-0.00011682510375976562,0.0,999.0,7,0.0,1960,7
49,RS5082_gt.nii,0.0,,0.0,0.9997090101242065,0.0,0.9990407824516296,1.0,0.0002909708709921688,1.0,0.0009591983398422599,1.0,0.0,0.9987503886222839,0.49985450506210327,0.0,-0.0005282979691401124,0.0,-0.00029098987579345703,-0.0009592175483703613,0.0,13287.0,1,0.0,16088,1
50,PS4290_gt.nii,0.0,,0.0,0.9998520016670227,0.0,0.9996804594993591,1.0,0.0001479860075050965,1.0,0.0003195281606167555,1.0,0.0,0.9995325803756714,0.49992600083351135,0.0,-0.00021745274716522545,0.0,-0.00014799833297729492,-0.00031954050064086914,0.0,4019.0,1,0.0,5360,1
51,PS5298_gt.nii,0.0,,0.0,0.9997637271881104,0.0,0.9994977712631226,1.0,0.00023627224436495453,1.0,0.0005022281548008323,1.0,0.0,0.999261736869812,0.4998818635940552,0.0,-0.00034447433426976204,0.0,-0.00023627281188964844,-0.0005022287368774414,0.0,6016.0,4,0.0,8424,4
52,PS5310_gt.nii,0.0,,0.0,0.9997446537017822,0.0,0.9990742206573486,1.0,0.00025534420274198055,1.0,0.0009257770725525916,1.0,0.0,0.9988193511962891,0.4998723268508911,0.0,-0.0004862014320679009,0.0,-0.00025534629821777344,-0.0009257793426513672,0.0,13003.0,3,0.0,15528,3
53,RS2440_gt.nii,0.0,,0.0,0.9998730421066284,0.0,0.9998483657836914,1.0,0.00012697714555542916,1.0,0.00015165346849244088,1.0,0.0,0.9997214078903198,0.4999365210533142,0.0,-0.0001387678785249591,0.0,-0.00012695789337158203,-0.00015163421630859375,0.0,1532.0,2,0.0,2544,2
54,RS5062_gt.nii,0.0,,0.0,0.9996185898780823,0.0,0.9992815852165222,1.0,0.0003813859657384455,1.0,0.0007183905690908432,1.0,0.0,0.9989007711410522,0.49980929493904114,0.0,-0.000523434835486114,0.0,-0.0003814101219177246,-0.0007184147834777832,0.0,8311.0,5,0.0,12048,5
55,RS3623_gt.nii,0.0,,0.0,0.9995801448822021,0.0,0.9994494915008545,1.0,0.00041984772542491555,1.0,0.0005505011067725718,1.0,0.0,0.9990301132202148,0.4997900724411011,0.0,-0.0004807563091162592,0.0,-0.00041985511779785156,-0.0005505084991455078,0.0,5487.0,9,0.0,9232,9
56,PS4205_gt.nii,0.0,,0.0,0.9999246597290039,0.0,0.9998512268066406,1.0,7.53514832467772e-05,1.0,0.00014878439833410084,1.0,0.0,0.9997758865356445,0.49996232986450195,0.0,-0.00010588259465293959,0.0,-7.534027099609375e-05,-0.000148773193359375,0.0,1140.0,3,0.0,2496,3
57,PS3620_gt.nii,0.0,,0.0,0.9995819926261902,0.0,0.9982096552848816,1.0,0.0004179805109743029,1.0,0.0017903167754411697,1.0,0.0,0.9977931976318359,0.4997909963130951,0.0,-0.0008650535601191223,0.0,-0.00041800737380981445,-0.0017903447151184082,0.0,25685.0,1,0.0,30024,1
58,RS4832_gt.nii,0.0,,0.0,0.9993253946304321,0.0,0.9989287853240967,1.0,0.0006746122962795198,1.0,0.0010712213115766644,1.0,0.0,0.9982556104660034,0.49966269731521606,0.0,-0.0008500935509800911,0.0,-0.0006746053695678711,-0.0010712146759033203,0.0,11750.0,9,0.0,17960,9
59,RS4925_gt.nii,0.0,,0.0,0.9985498785972595,0.0,0.9907231330871582,1.0,0.0014501437544822693,1.0,0.009276843629777431,1.0,0.0,0.9892997741699219,0.49927493929862976,0.0,-0.003667800221592188,0.0,-0.0014501214027404785,-0.009276866912841797,0.0,139511.0,4,0.0,155416,4
60,RS5223_gt.nii,0.0,,0.0,0.9992811679840088,0.0,0.9973965287208557,1.0,0.0007188544841483235,1.0,0.002603490138426423,1.0,0.0,0.9966813921928406,0.4996405839920044,0.0,-0.0013680389383807778,0.0,-0.0007188320159912109,-0.002603471279144287,0.0,36347.0,3,0.0,43648,3
61,RS4068_gt.nii,0.0,,0.0,0.9999338388442993,0.0,0.9999408721923828,1.0,6.616507016588002e-05,1.0,5.9131718444405124e-05,1.0,0.0,0.9998747110366821,0.49996691942214966,0.0,-6.254961772356182e-05,0.0,-6.61611557006836e-05,-5.91278076171875e-05,0.0,594.0,2,0.0,992,2
62,RS4751_gt.nii,0.0,,0.0,0.9997352957725525,0.0,0.9995869398117065,1.0,0.0002646943321451545,1.0,0.0004130502638872713,1.0,0.0,0.9993224740028381,0.49986764788627625,0.0,-0.0003306540020275861,0.0,-0.00026470422744750977,-0.00041306018829345703,0.0,4871.0,3,0.0,6928,3
63,RS3918_gt.nii,0.0,,0.0,0.9999866485595703,0.0,0.9999890327453613,1.0,1.3351586858334485e-05,1.0,1.096740106731886e-05,1.0,0.0,0.9999756813049316,0.49999332427978516,0.0,-1.2100917956558987e-05,0.0,-1.33514404296875e-05,-1.0967254638671875e-05,0.0,85.0,1,0.0,184,1
64,RS4077_gt.nii,0.0,,0.0,0.9984426498413086,0.0,0.995194137096405,1.0,0.001557372510433197,1.0,0.0048058610409498215,1.0,0.0,0.9936516880989075,0.4992213249206543,0.0,-0.002735784277319908,0.0,-0.0015573501586914062,-0.004805862903594971,0.0,67076.0,6,0.0,80504,6
65,RS5224_gt.nii,0.0,,0.0,0.999794065952301,0.0,0.9995741248130798,1.0,0.00020596214744728059,1.0,0.00042590327211655676,1.0,0.0,0.9993683099746704,0.4998970329761505,0.0,-0.0002961755672004074,0.0,-0.0002059340476989746,-0.000425875186920166,0.0,5262.0,2,0.0,7144,2
66,RS3360_gt.nii,0.0,,0.0,0.9999567866325378,0.0,0.9999384880065918,1.0,4.321602682466619e-05,1.0,6.15146491327323e-05,1.0,0.0,0.9998952746391296,0.4999783933162689,0.0,-5.155985491001047e-05,0.0,-4.32133674621582e-05,-6.151199340820312e-05,0.0,628.0,2,0.0,1032,2
67,RS4856_gt.nii,0.0,,0.0,0.9995951056480408,0.0,0.9990726709365845,1.0,0.00040491207619197667,1.0,0.0009273465839214623,1.0,0.0,0.9986684918403625,0.4997975528240204,0.0,-0.0006127755041234195,0.0,-0.0004048943519592285,-0.0009273290634155273,0.0,11569.0,1,0.0,15552,1
68,PS5264_gt.nii,0.0,,0.0,0.9999315142631531,0.0,0.999913215637207,1.0,6.849168130429462e-05,1.0,8.679030725033954e-05,1.0,0.0,0.9998447299003601,0.49996575713157654,0.0,-7.710001955274493e-05,0.0,-6.848573684692383e-05,-8.678436279296875e-05,0.0,778.0,2,0.0,1456,2
69,RS3239_gt.nii,0.0,,0.0,0.9990957379341125,0.0,0.998569130897522,1.0,0.0009042434394359589,1.0,0.001430849777534604,1.0,0.0,0.9976674914360046,0.4995478689670563,0.0,-0.001137469313107431,0.0,-0.0009042620658874512,-0.0014308691024780273,0.0,15897.0,13,0.0,23984,13
70,RS4257_gt.nii,0.0,,0.0,0.9995473027229309,0.0,0.998394250869751,1.0,0.0004527086275629699,1.0,0.0016057596076279879,1.0,0.0,0.9979429841041565,0.49977365136146545,0.0,-0.0008526085293851793,0.0,-0.0004526972770690918,-0.0016057491302490234,0.0,22697.0,1,0.0,26928,1
71,RS5021_gt.nii,0.0,,0.0,0.9982683062553406,0.0,0.9885991215705872,1.0,0.001731673488393426,1.0,0.011400905437767506,1.0,0.0,0.9869066476821899,0.4991341531276703,0.0,-0.0044432696886360645,0.0,-0.0017316937446594238,-0.011400878429412842,0.0,172892.0,1,0.0,190948,1
72,RS5209_gt.nii,0.0,,0.0,0.9999744296073914,0.0,0.9999690055847168,1.0,2.5571185688022524e-05,1.0,3.099520836258307e-05,1.0,0.0,0.9999434351921082,0.4999872148036957,0.0,-2.815287371049635e-05,0.0,-2.5570392608642578e-05,-3.0994415283203125e-05,0.0,289.0,1,0.0,520,1
73,RS4815_gt.nii,0.0,,0.0,0.9984772801399231,0.0,0.9898533225059509,1.0,0.0015227093826979399,1.0,0.010146653279662132,1.0,0.0,0.9883613586425781,0.49923864006996155,0.0,-0.00393070001155138,0.0,-0.0015227198600769043,-0.010146677494049072,0.0,153962.0,1,0.0,169976,1
74,PS5270_gt.nii,0.0,,0.0,0.9986986517906189,0.0,0.9884414076805115,1.0,0.0013013503048568964,1.0,0.01155861932784319,1.0,0.0,0.9871699213981628,0.49934932589530945,0.0,-0.0038783776108175516,0.0,-0.0013013482093811035,-0.011558592319488525,0.0,178551.0,1,0.0,193672,1
75,PS4471_gt.nii,0.0,,0.0,0.998912513256073,0.0,0.9965664148330688,1.0,0.0010874614818021655,1.0,0.0034336107783019543,1.0,0.0,0.9954863786697388,0.4994562566280365,0.0,-0.0019323352025821805,0.0,-0.001087486743927002,-0.0034335851669311523,0.0,47983.0,5,0.0,57544,5
76,RS4646_gt.nii,0.0,,0.0,0.9999544024467468,0.0,0.9999346733093262,1.0,4.5600532757816836e-05,1.0,6.532966654049233e-05,1.0,0.0,0.999889075756073,0.4999772012233734,0.0,-5.458083614939824e-05,0.0,-4.559755325317383e-05,-6.532669067382812e-05,0.0,659.0,1,0.0,1096,1
77,RS4800_gt.nii,0.0,,0.0,0.9996821880340576,0.0,0.9992742538452148,1.0,0.0003178041079081595,1.0,0.000725738238543272,1.0,0.0,0.9989569187164307,0.4998410940170288,0.0,-0.000480252638226375,0.0,-0.0003178119659423828,-0.0007257461547851562,0.0,9419.0,3,0.0,12172,3
78,PS5272_gt.nii,0.0,,0.0,0.9982489943504333,0.0,0.9925937652587891,1.0,0.001751017291098833,1.0,0.007406232878565788,1.0,0.0,0.9908685684204102,0.4991244971752167,0.0,-0.0036011722404509783,0.0,-0.0017510056495666504,-0.0074062347412109375,0.0,108429.0,5,0.0,124040,5
79,PS1513_gt.nii,0.0,,0.0,0.9976701736450195,0.0,0.9904502630233765,1.0,0.0023298515006899834,1.0,0.009549721144139767,1.0,0.0,0.9881646633148193,0.49883508682250977,0.0,-0.004716929979622364,0.0,-0.0023298263549804688,-0.009549736976623535,0.0,137041.0,2,0.0,159848,2
80,RS4948_gt.nii,0.0,,0.0,0.9994232654571533,0.0,0.9978644251823425,1.0,0.0005767137627117336,1.0,0.0021355520002543926,1.0,0.0,0.9972901940345764,0.49971163272857666,0.0,-0.0011097757378593087,0.0,-0.0005767345428466797,-0.0021355748176574707,0.0,29857.0,1,0.0,35808,1
81,RS4961_gt.nii,0.0,,0.0,0.999557375907898,0.0,0.9984801411628723,1.0,0.0004426409141160548,1.0,0.0015198749024420977,1.0,0.0,0.9980388283729553,0.499778687953949,0.0,-0.0008202187600545585,0.0,-0.0004426240921020508,-0.0015198588371276855,0.0,20577.0,3,0.0,25488,3
82,RS5149_gt.nii,0.0,,0.0,0.9998387098312378,0.0,0.9997543692588806,1.0,0.00016127017443068326,1.0,0.000245610746787861,1.0,0.0,0.999593198299408,0.4999193549156189,0.0,-0.0001990218152059242,0.0,-0.00016129016876220703,-0.00024563074111938477,0.0,2707.0,3,0.0,4120,3
83,PS4245_gt.nii,0.0,,0.0,0.9998971819877625,0.0,0.999781608581543,1.0,0.00010284047311870381,1.0,0.00021841387206222862,1.0,0.0,0.9996787905693054,0.4999485909938812,0.0,-0.0001498725760029629,0.0,-0.00010281801223754883,-0.00021839141845703125,0.0,2741.0,1,0.0,3664,1
84,RS4808_gt.nii,0.0,,0.0,0.9998348355293274,0.0,0.999635636806488,1.0,0.00016516503819730133,1.0,0.00036436374648474157,1.0,0.0,0.999470591545105,0.4999174177646637,0.0,-0.00024531641975045204,0.0,-0.00016516447067260742,-0.0003643631935119629,0.0,4396.0,2,0.0,6112,2
85,RS4264_gt.nii,0.0,,0.0,0.9991000890731812,0.0,0.9988755583763123,1.0,0.000899908656720072,1.0,0.001124439062550664,1.0,0.0,0.9979776740074158,0.4995500445365906,0.0,-0.0010059287305921316,0.0,-0.0008999109268188477,-0.0011244416236877441,0.0,11630.0,10,0.0,18848,10
86,RS4917_gt.nii,0.0,,0.0,0.9986616373062134,0.0,0.9892612099647522,1.0,0.0013383511686697602,1.0,0.010738763026893139,1.0,0.0,0.9879514575004578,0.4993308186531067,0.0,-0.00379107310436666,0.0,-0.001338362693786621,-0.010738790035247803,0.0,164841.0,1,0.0,179928,1
87,RS4448_gt.nii,0.0,,0.0,0.9994412660598755,0.0,0.9979632496833801,1.0,0.0005587388295680285,1.0,0.002036753576248884,1.0,0.0,0.9974067807197571,0.49972063302993774,0.0,-0.0010667771566659212,0.0,-0.0005587339401245117,-0.002036750316619873,0.0,28645.0,5,0.0,34152,5
88,PS5364_gt.nii,0.0,,0.0,0.9996092915534973,0.0,0.9980012774467468,1.0,0.000390714209061116,1.0,0.0019987269770354033,1.0,0.0,0.9976121187210083,0.49980464577674866,0.0,-0.0008837030618451536,0.0,-0.00039070844650268555,-0.001998722553253174,0.0,29137.0,1,0.0,33520,1
89,RS4716_gt.nii,0.0,,0.0,0.9999573230743408,0.0,0.9999294281005859,1.0,4.267993790563196e-05,1.0,7.057491166051477e-05,1.0,0.0,0.9998867511749268,0.4999786615371704,0.0,-5.488289752975106e-05,0.0,-4.267692565917969e-05,-7.05718994140625e-05,0.0,769.0,1,0.0,1184,1
90,PS1557_gt.nii,0.0,,0.0,0.9999156594276428,0.0,0.9998898506164551,1.0,8.434986375505105e-05,1.0,0.00011015867494279519,1.0,0.0,0.9998055100440979,0.4999578297138214,0.0,-9.6394338470418e-05,0.0,-8.434057235717773e-05,-0.00011014938354492188,0.0,1120.0,2,0.0,1848,2
91,RS5105_gt.nii,0.0,,0.0,0.9991343021392822,0.0,0.9956560730934143,1.0,0.0008657000726088881,1.0,0.004343916196376085,1.0,0.0,0.9947978854179382,0.4995671510696411,0.0,-0.001939208130352199,0.0,-0.0008656978607177734,-0.004343926906585693,0.0,63335.0,2,0.0,72816,2
92,PS5269_gt.nii,0.0,,0.0,0.9996324181556702,0.0,0.9985851645469666,1.0,0.00036756525514647365,1.0,0.0014148183399811387,1.0,0.0,0.9982186555862427,0.4998162090778351,0.0,-0.0007211366319097579,0.0,-0.000367581844329834,-0.0014148354530334473,0.0,20012.0,2,0.0,23728,2
93,PS5297_gt.nii,0.0,,0.0,0.9988234639167786,0.0,0.9929741621017456,1.0,0.0011765073286369443,1.0,0.007025820203125477,1.0,0.0,0.991814136505127,0.4994117319583893,0.0,-0.002875052858144045,0.0,-0.0011765360832214355,-0.0070258378982543945,0.0,105332.0,2,0.0,117736,2
94,RS5119_gt.nii,0.0,,0.0,0.9998995661735535,0.0,0.9999189376831055,1.0,0.00010044196824310347,1.0,8.107045869110152e-05,1.0,0.0,0.9998185038566589,0.49994978308677673,0.0,-9.02378887985833e-05,0.0,-0.0001004338264465332,-8.106231689453125e-05,0.0,630.0,6,0.0,1360,6
95,RS4602_gt.nii,0.0,,0.0,0.9990230202674866,0.0,0.9965682029724121,1.0,0.0009769914904609323,1.0,0.0034318005200475454,1.0,0.0,0.9955978989601135,0.4995115101337433,0.0,-0.0018310761079192162,0.0,-0.0009769797325134277,-0.0034317970275878906,0.0,49943.0,3,0.0,57520,3
96,RS4879_gt.nii,0.0,,0.0,0.9999774694442749,0.0,0.9999823570251465,1.0,2.2530954083777033e-05,1.0,1.7643373212195e-05,1.0,0.0,0.9999598264694214,0.49998873472213745,0.0,-1.9937955585191958e-05,0.0,-2.2530555725097656e-05,-1.7642974853515625e-05,0.0,125.0,1,0.0,296,1
97,RS4093_gt.nii,0.0,,0.0,0.999911904335022,0.0,0.9999279975891113,1.0,8.810200961306691e-05,1.0,7.200875552371144e-05,1.0,0.0,0.9998399019241333,0.499955952167511,0.0,-7.964995165821165e-05,0.0,-8.809566497802734e-05,-7.200241088867188e-05,0.0,614.0,4,0.0,1208,4
98,PS4344_gt.nii,0.0,,0.0,0.9990852475166321,0.0,0.9944502711296082,1.0,0.0009147581295110285,1.0,0.005549711175262928,1.0,0.0,0.993545651435852,0.49954262375831604,0.0,-0.0022531405556946993,0.0,-0.0009147524833679199,-0.005549728870391846,0.0,84067.0,1,0.0,93024,1
99,RS5319_gt.nii,0.0,,0.0,0.9991964101791382,0.0,0.9978691935539246,1.0,0.0008035721257328987,1.0,0.0021307864226400852,1.0,0.0,0.9970690608024597,0.4995982050895691,0.0,-0.0013085261452943087,0.0,-0.0008035898208618164,-0.0021308064460754395,0.0,28429.0,4,0.0,35720,4
100,RS3939_gt.nii,0.0,,0.0,0.9995249509811401,0.0,0.9993278384208679,1.0,0.0004750701773446053,1.0,0.0006721826503053308,1.0,0.0,0.9988533854484558,0.49976247549057007,0.0,-0.0005650963867083192,0.0,-0.0004750490188598633,-0.0006721615791320801,0.0,6925.0,7,0.0,11272,7
101,RS4688_gt.nii,0.0,,0.0,0.9999856352806091,0.0,0.9999682903289795,1.0,1.4365175047714729e-05,1.0,3.17101257678587e-05,1.0,0.0,0.9999539256095886,0.49999281764030457,0.0,-2.134295027644839e-05,0.0,-1.436471939086914e-05,-3.170967102050781e-05,0.0,371.0,1,0.0,532,1
102,RS2723_gt.nii,0.0,,0.0,0.9997274279594421,0.0,0.9986501932144165,1.0,0.00027258225600235164,1.0,0.0013498165644705296,1.0,0.0,0.998378336429596,0.49986371397972107,0.0,-0.0006065773777663708,0.0,-0.00027257204055786133,-0.001349806785583496,0.0,18999.0,1,0.0,22640,1
103,RS4880_gt.nii,0.0,,0.0,0.9989277720451355,0.0,0.9980032444000244,1.0,0.0010722208535298705,1.0,0.0019967465195804834,1.0,0.0,0.9969353079795837,0.49946388602256775,0.0,-0.0014631996164098382,0.0,-0.001072227954864502,-0.001996755599975586,0.0,22636.0,1,0.0,33464,1
104,RS5228_gt.nii,0.0,,0.0,0.9989252090454102,0.0,0.9910125136375427,1.0,0.0010747843189164996,1.0,0.00898746307939291,1.0,0.0,0.9899569749832153,0.4994626045227051,0.0,-0.0031079871114343405,0.0,-0.0010747909545898438,-0.008987486362457275,0.0,138605.0,1,0.0,150624,1
105,RS3284_gt.nii,0.0,,0.0,0.9991479516029358,0.0,0.9976887106895447,1.0,0.00085204909555614,1.0,0.0023112872149795294,1.0,0.0,0.9968405961990356,0.4995739758014679,0.0,-0.001403328264132142,0.0,-0.000852048397064209,-0.0023112893104553223,0.0,31837.0,1,0.0,38744,1
106,RS2895_gt.nii,0.0,,0.0,0.9987706542015076,0.0,0.9933094382286072,1.0,0.0012293352046981454,1.0,0.006690565962344408,1.0,0.0,0.992096483707428,0.4993853271007538,0.0,-0.0028679172974079847,0.0,-0.0012293457984924316,-0.006690561771392822,0.0,99113.0,2,0.0,112112,2
107,PS4413_gt.nii,0.0,,0.0,0.9993059039115906,0.0,0.9984415769577026,1.0,0.0006941041792742908,1.0,0.0015584301436319947,1.0,0.0,0.9977496266365051,0.4996529519557953,0.0,-0.0010400543687865138,0.0,-0.0006940960884094238,-0.0015584230422973633,0.0,19935.0,5,0.0,26128,5
108,RS4977_gt.nii,0.0,,0.0,0.9995231032371521,0.0,0.9988526701927185,1.0,0.0004769072402268648,1.0,0.001147339935414493,1.0,0.0,0.9983768463134766,0.49976155161857605,0.0,-0.0007397125591523945,0.0,-0.0004768967628479004,-0.0011473298072814941,0.0,14706.0,4,0.0,19240,4
109,RS5057_gt.nii,0.0,,0.0,0.9990571737289429,0.0,0.9962871670722961,1.0,0.0009428067714907229,1.0,0.0037128038238734007,1.0,0.0,0.9953513741493225,0.49952858686447144,0.0,-0.0018709506839513779,0.0,-0.0009428262710571289,-0.0037128329277038574,0.0,52856.0,6,0.0,62232,6
110,RS4863_gt.nii,0.0,,0.0,0.9984320998191833,0.0,0.9962471723556519,1.0,0.0015678741037845612,1.0,0.0037528483662754297,1.0,0.0,0.994691014289856,0.4992160499095917,0.0,-0.0024256946053355932,0.0,-0.0015679001808166504,-0.0037528276443481445,0.0,47482.0,9,0.0,62864,9
111,PS5351_gt.nii,0.0,,0.0,0.9998742938041687,0.0,0.9997305274009705,1.0,0.00012568045349325985,1.0,0.0002694468421395868,1.0,0.0,0.9996049404144287,0.49993714690208435,0.0,-0.0001840222830651328,0.0,-0.00012570619583129883,-0.000269472599029541,0.0,3344.0,2,0.0,4520,2
112,RS5007_gt.nii,0.0,,0.0,0.9999500513076782,0.0,0.9999489784240723,1.0,4.9951242544921115e-05,1.0,5.1024126150878146e-05,1.0,0.0,0.9998990297317505,0.4999750256538391,0.0,-5.048483217251487e-05,0.0,-4.9948692321777344e-05,-5.1021575927734375e-05,0.0,458.0,2,0.0,856,2
113,RS5012_gt.nii,0.0,,0.0,0.9997156262397766,0.0,0.9987689256668091,1.0,0.00028436610591597855,1.0,0.001231066300533712,1.0,0.0,0.998485267162323,0.4998578131198883,0.0,-0.0005916701047681272,0.0,-0.00028437376022338867,-0.001231074333190918,0.0,17318.0,2,0.0,20648,2
114,RS4974_gt.nii,0.0,,0.0,0.9996567368507385,0.0,0.9991089701652527,1.0,0.0003432708908803761,1.0,0.0008910374017432332,1.0,0.0,0.998766303062439,0.49982836842536926,0.0,-0.0005530525813810527,0.0,-0.0003432631492614746,-0.0008910298347473145,0.0,11875.0,1,0.0,14944,1
115,PS4305_gt.nii,0.0,,0.0,0.9993701577186584,0.0,0.9976133704185486,1.0,0.0006298544467426836,1.0,0.002386639127507806,1.0,0.0,0.9969865083694458,0.4996850788593292,0.0,-0.001226064981892705,0.0,-0.0006298422813415527,-0.002386629581451416,0.0,34092.0,2,0.0,40016,2
116,RS4459_gt.nii,0.0,,0.0,0.999909520149231,0.0,0.9998769760131836,1.0,9.049098298419267e-05,1.0,0.00012303511903155595,1.0,0.0,0.9997864961624146,0.4999547600746155,0.0,-0.00010551572631811723,0.0,-9.047985076904297e-05,-0.00012302398681640625,0.0,1259.0,2,0.0,2064,2
117,RS4898_gt.nii,0.0,,0.0,0.9995807409286499,0.0,0.9994533061981201,1.0,0.0004192497581243515,1.0,0.0005466844304464757,1.0,0.0,0.9990345239639282,0.49979037046432495,0.0,-0.00047874555457383394,0.0,-0.00041925907135009766,-0.0005466938018798828,0.0,5514.0,9,0.0,9168,9
118,RS5033_gt.nii,0.0,,0.0,0.999657928943634,0.0,0.9993512630462646,1.0,0.00034205446718260646,1.0,0.0006487203063443303,1.0,0.0,0.9990096688270569,0.499828964471817,0.0,-0.0004710601642727852,0.0,-0.0003420710563659668,-0.0006487369537353516,0.0,7638.0,3,0.0,10880,3
119,PS4183_gt.nii,0.0,,0.0,0.9985767006874084,0.0,0.9943686723709106,1.0,0.0014233160763978958,1.0,0.005631310865283012,1.0,0.0,0.9929613471031189,0.4992883503437042,0.0,-0.002831101417541504,0.0,-0.0014232993125915527,-0.0056313276290893555,0.0,81689.0,3,0.0,94344,3
120,PS5356_gt.nii,0.0,,0.0,0.9987018704414368,0.0,0.9916909337043762,1.0,0.0012981133768334985,1.0,0.008309093303978443,1.0,0.0,0.9904142618179321,0.4993509352207184,0.0,-0.003284226870164275,0.0,-0.0012981295585632324,-0.00830906629562378,0.0,123969.0,1,0.0,139224,1
121,PS3544_gt.nii,0.0,,0.0,0.9995632767677307,0.0,0.9994027614593506,1.0,0.0004367455549072474,1.0,0.0005972608341835439,1.0,0.0,0.9989665150642395,0.49978163838386536,0.0,-0.0005107357865199447,0.0,-0.0004367232322692871,-0.0005972385406494141,0.0,6691.0,3,0.0,10016,3
122,RS4114_gt.nii,0.0,,0.0,0.9997530579566956,0.0,0.9997348189353943,1.0,0.0002469479222781956,1.0,0.00026518694357946515,1.0,0.0,0.9994879961013794,0.4998765289783478,0.0,-0.0002559049753472209,0.0,-0.00024694204330444336,-0.0002651810646057129,0.0,2575.0,7,0.0,4448,7
123,RS4142_gt.nii,0.0,,0.0,0.9999434947967529,0.0,0.9999508857727051,1.0,5.6507979024900123e-05,1.0,4.9117003072751686e-05,1.0,0.0,0.999894380569458,0.49997174739837646,0.0,-5.268303721095435e-05,0.0,-5.650520324707031e-05,-4.9114227294921875e-05,0.0,433.0,1,0.0,824,1
124,RS5009_gt.nii,0.0,,0.0,0.9998834729194641,0.0,0.9998888969421387,1.0,0.00011654003174044192,1.0,0.00011111600906588137,1.0,0.0,0.9997723698616028,0.49994173645973206,0.0,-0.00011379570059943944,0.0,-0.00011652708053588867,-0.00011110305786132812,0.0,1044.0,2,0.0,1864,2
125,RS5204_gt.nii,0.0,,0.0,0.9999589920043945,0.0,0.9999332427978516,1.0,4.101073500351049e-05,1.0,6.675993790850043e-05,1.0,0.0,0.9998922348022461,0.49997949600219727,0.0,-5.2324699936434627e-05,0.0,-4.100799560546875e-05,-6.67572021484375e-05,0.0,723.0,1,0.0,1120,1
126,PS3801_gt.nii,0.0,,0.0,0.9995467662811279,0.0,0.9986604452133179,1.0,0.0004532445454970002,1.0,0.0013395650312304497,1.0,0.0,0.9982084035873413,0.49977338314056396,0.0,-0.0007791986572556198,0.0,-0.0004532337188720703,-0.001339554786682129,0.0,17806.0,1,0.0,22464,1
127,RS4872_gt.nii,0.0,,0.0,0.9993801712989807,0.0,0.9985538125038147,1.0,0.0006198304472491145,1.0,0.0014461885439231992,1.0,0.0,0.9979357719421387,0.49969008564949036,0.0,-0.0009467796771787107,0.0,-0.0006198287010192871,-0.0014461874961853027,0.0,18878.0,2,0.0,24248,2
128,RS5133_gt.nii,0.0,,0.0,0.9997959136962891,0.0,0.9993451833724976,1.0,0.0002041007246589288,1.0,0.000654831004794687,1.0,0.0,0.9991413354873657,0.49989795684814453,0.0,-0.00036558372084982693,0.0,-0.0002040863037109375,-0.0006548166275024414,0.0,9024.0,2,0.0,10984,2
129,RS5195_gt.nii,0.0,,0.0,0.9993918538093567,0.0,0.9981931447982788,1.0,0.0006081715109758079,1.0,0.0018068791832774878,1.0,0.0,0.9975871443748474,0.49969592690467834,0.0,-0.0010482807410880923,0.0,-0.0006081461906433105,-0.0018068552017211914,0.0,24423.0,2,0.0,30296,2
130,RS5156_gt.nii,0.0,,0.0,0.9997046589851379,0.0,0.9986806511878967,1.0,0.0002953132789116353,1.0,0.0013193206395953894,1.0,0.0,0.9983861446380615,0.49985232949256897,0.0,-0.0006241898518055677,0.0,-0.00029534101486206055,-0.0013193488121032715,0.0,18915.0,1,0.0,22128,1
131,RS3975_gt.nii,0.0,,0.0,0.9994016885757446,0.0,0.998864471912384,1.0,0.0005983348237350583,1.0,0.0011355511378496885,1.0,0.0,0.9982674717903137,0.4997008442878723,0.0,-0.000824281363748014,0.0,-0.0005983114242553711,-0.0011355280876159668,0.0,13620.0,4,0.0,19040,4
132,RS5020_gt.nii,0.0,,0.0,0.9990394115447998,0.0,0.996061384677887,1.0,0.0009606132516637444,1.0,0.003938628826290369,1.0,0.0,0.9951083064079285,0.4995197057723999,0.0,-0.0019451219122856855,0.0,-0.0009605884552001953,-0.003938615322113037,0.0,57425.0,1,0.0,66016,1
133,PS1583_gt.nii,0.0,,0.0,0.9996381998062134,0.0,0.9989887475967407,1.0,0.0003618083137553185,1.0,0.0010112603195011616,1.0,0.0,0.9986276626586914,0.4998190999031067,0.0,-0.000604882137849927,0.0,-0.0003618001937866211,-0.0010112524032592773,0.0,13588.0,2,0.0,16960,2
134,PS4323_gt.nii,0.0,,0.0,0.9998934268951416,0.0,0.999687135219574,1.0,0.00010654683137545362,1.0,0.00031283849966712296,1.0,0.0,0.9995806813240051,0.4999467134475708,0.0,-0.00018257040937896818,0.0,-0.00010657310485839844,-0.0003128647804260254,0.0,4159.0,1,0.0,5248,1
135,RS5160_gt.nii,0.0,,0.0,0.9989919662475586,0.0,0.9931600689888,1.0,0.0010080074425786734,1.0,0.0068399240262806416,1.0,0.0,0.9921658039093018,0.4994959831237793,0.0,-0.002625775057822466,0.0,-0.0010080337524414062,-0.006839931011199951,0.0,104453.0,1,0.0,114640,1
136,PS4484_gt.nii,,,,1.0,,1.0,,0.0,,0.0,,,1.0,,,,,,,1.0,0.0,0,1.0,0,0
137,RS4457_gt.nii,0.0,,0.0,0.9999500513076782,0.0,0.9999446868896484,1.0,4.9951453547691926e-05,1.0,5.531587157747708e-05,1.0,0.0,0.9998947381973267,0.4999750256538391,0.0,-5.2565275836968794e-05,0.0,-4.9948692321777344e-05,-5.53131103515625e-05,0.0,553.0,1,0.0,928,1
138,RS2437_gt.nii,0.0,,0.0,0.9989671111106873,0.0,0.9947255253791809,1.0,0.0010329072829335928,1.0,0.005274469964206219,1.0,0.0,0.9937034845352173,0.49948355555534363,0.0,-0.0023341034539043903,0.0,-0.0010328888893127441,-0.005274474620819092,0.0,74671.0,4,0.0,88400,4
139,PS2501_gt.nii,0.0,,0.0,0.997692883014679,0.0,0.9660072922706604,1.0,0.002307106042280793,1.0,0.0339927151799202,1.0,0.0,0.963854193687439,0.4988464415073395,0.0,-0.00885577779263258,0.0,-0.002307116985321045,-0.0339927077293396,0.0,536707.0,1,0.0,569032,1
140,RS5003_gt.nii,0.0,,0.0,0.9990910887718201,0.0,0.9922377467155457,1.0,0.0009089268860407174,1.0,0.0077622802928090096,1.0,0.0,0.9913428425788879,0.49954554438591003,0.0,-0.0026561899576336145,0.0,-0.0009089112281799316,-0.007762253284454346,0.0,119453.0,1,0.0,130112,1
141,PS5250_gt.nii,0.0,,0.0,0.9989503622055054,0.0,0.9964342713356018,1.0,0.0010496213799342513,1.0,0.0035657028201967478,1.0,0.0,0.9953921437263489,0.4994751811027527,0.0,-0.0019345899345353246,0.0,-0.001049637794494629,-0.0035657286643981934,0.0,49228.0,8,0.0,59760,8
142,RS4858_gt.nii,0.0,,0.0,0.9997941851615906,0.0,0.9997801184654236,1.0,0.00020580047566909343,1.0,0.00021986717183608562,1.0,0.0,0.9995744228363037,0.4998970925807953,0.0,-0.00021271758305374533,0.0,-0.00020581483840942383,-0.00021988153457641602,0.0,2225.0,4,0.0,3688,4
143,RS4115_gt.nii,0.0,,0.0,0.999667763710022,0.0,0.9994514584541321,1.0,0.0003322396660223603,1.0,0.000548544863704592,1.0,0.0,0.9991195797920227,0.499833881855011,0.0,-0.00042690554982982576,0.0,-0.00033223628997802734,-0.0005485415458679199,0.0,6273.0,2,0.0,9200,2
144,RS4195_gt.nii,0.0,,0.0,0.9997211694717407,0.0,0.9996718168258667,1.0,0.0002788027923088521,1.0,0.0003281554381828755,1.0,0.0,0.9993932247161865,0.49986058473587036,0.0,-0.0003024742181878537,0.0,-0.00027883052825927734,-0.0003281831741333008,0.0,3467.0,5,0.0,5504,5
145,RS4987_gt.nii,0.0,,0.0,0.9997179508209229,0.0,0.9994915723800659,1.0,0.000282073364360258,1.0,0.0005084517761133611,1.0,0.0,0.9992097616195679,0.4998589754104614,0.0,-0.00037870925734750926,0.0,-0.00028204917907714844,-0.000508427619934082,0.0,5975.0,3,0.0,8528,3
146,RS4436_gt.nii,0.0,,0.0,0.9999322295188904,0.0,0.9997420310974121,1.0,6.778796523576602e-05,1.0,0.0002579863939899951,1.0,0.0,0.9996742606163025,0.4999661147594452,0.0,-0.00013224361464381218,0.0,-6.777048110961914e-05,-0.0002579689025878906,0.0,3345.0,1,0.0,4328,1
147,PS5300_gt.nii,0.0,,0.0,0.9997491836547852,0.0,0.9994596242904663,1.0,0.0002508326433598995,1.0,0.0005403919494710863,1.0,0.0,0.9992090463638306,0.4998745918273926,0.0,-0.00036816837382502854,0.0,-0.00025081634521484375,-0.0005403757095336914,0.0,6761.0,3,0.0,9064,3
148,RS4427_gt.nii,0.0,,0.0,0.9993150234222412,0.0,0.9965105056762695,1.0,0.0006849810015410185,1.0,0.003489491995424032,1.0,0.0,0.9958302974700928,0.4996575117111206,0.0,-0.001546038780361414,0.0,-0.0006849765777587891,-0.0034894943237304688,0.0,52103.0,1,0.0,58504,1
149,RS4082_gt.nii,0.0,,0.0,0.9998454451560974,0.0,0.9997863173484802,1.0,0.00015452824300155044,1.0,0.00021365605061873794,1.0,0.0,0.9996318817138672,0.4999227225780487,0.0,-0.00018170276598539203,0.0,-0.0001545548439025879,-0.0002136826515197754,0.0,2245.0,3,0.0,3584,3
150,RS5212_gt.nii,0.0,,0.0,0.9996770620346069,0.0,0.9993436336517334,1.0,0.00032291142269968987,1.0,0.0006563397473655641,1.0,0.0,0.9990211725234985,0.49983853101730347,0.0,-0.0004603689885698259,0.0,-0.0003229379653930664,-0.0006563663482666016,0.0,8255.0,3,0.0,11008,3
151,RS3552_gt.nii,0.0,,0.0,0.9997811913490295,0.0,0.999541163444519,1.0,0.00021878980624023825,1.0,0.00045881769619882107,1.0,0.0,0.9993225932121277,0.49989059567451477,0.0,-0.0003168353287037462,0.0,-0.00021880865097045898,-0.00045883655548095703,0.0,5761.0,1,0.0,7696,1
152,RS3998_gt.nii,0.0,,0.0,0.9996631145477295,0.0,0.9990127086639404,1.0,0.00033686027745716274,1.0,0.000987265957519412,1.0,0.0,0.9986765384674072,0.49983155727386475,0.0,-0.0005766893737018108,0.0,-0.0003368854522705078,-0.0009872913360595703,0.0,14025.0,1,0.0,16558,1
153,RS3435_gt.nii,0.0,,0.0,0.9997958540916443,0.0,0.9993895292282104,1.0,0.00020415130711626261,1.0,0.0006104761268943548,1.0,0.0,0.9991856217384338,0.49989792704582214,0.0,-0.000353029026882723,0.0,-0.0002041459083557129,-0.0006104707717895508,0.0,8251.0,1,0.0,10240,1
154,RS5174_gt.nii,0.0,,0.0,0.9998527765274048,0.0,0.9997739195823669,1.0,0.0001471971336286515,1.0,0.0002260540786664933,1.0,0.0,0.9996268153190613,0.4999263882637024,0.0,-0.0001824130304157734,0.0,-0.00014722347259521484,-0.00022608041763305664,0.0,2371.0,3,0.0,3792,3
155,RS4368_gt.nii,0.0,,0.0,0.9997994899749756,0.0,0.9994539022445679,1.0,0.00020050028979312629,1.0,0.0005460879765450954,1.0,0.0,0.9992536306381226,0.4998997449874878,0.0,-0.0003308939340058714,0.0,-0.00020051002502441406,-0.0005460977554321289,0.0,7191.0,1,0.0,9160,1
156,RS5070_gt.nii,0.0,,0.0,0.9996886253356934,0.0,0.9988733530044556,1.0,0.0003113677375949919,1.0,0.0011266397777944803,1.0,0.0,0.9985626935958862,0.4998443126678467,0.0,-0.0005922830896452069,0.0,-0.0003113746643066406,-0.0011266469955444336,0.0,15795.0,1,0.0,18896,1
157,PS3417_gt.nii,0.0,,0.0,0.9996402859687805,0.0,0.9986801147460938,1.0,0.00035971179022453725,1.0,0.001319882576353848,1.0,0.0,0.9983213543891907,0.49982014298439026,0.0,-0.000689040869474411,0.0,-0.0003597140312194824,-0.00131988525390625,0.0,18031.0,1,0.0,22136,1
158,PS5278_gt.nii,0.0,,0.0,0.9993932247161865,0.0,0.9957855343818665,1.0,0.0006067679496482015,1.0,0.004214448854327202,1.0,0.0,0.9951838850975037,0.49969661235809326,0.0,-0.0015991224208846688,0.0,-0.0006067752838134766,-0.004214465618133545,0.0,63765.0,1,0.0,70664,1
159,PS5241_gt.nii,0.0,,0.0,0.9993896484375,0.0,0.9984560012817383,1.0,0.0006103396881371737,1.0,0.0015439859125763178,1.0,0.0,0.9978475570678711,0.49969482421875,0.0,-0.0009707501740194857,0.0,-0.0006103515625,-0.0015439987182617188,0.0,20449.0,5,0.0,25888,5
160,RS4343_gt.nii,0.0,,0.0,0.9999445676803589,0.0,0.9999117851257324,1.0,5.543720908463001e-05,1.0,8.821976371109486e-05,1.0,0.0,0.9998563528060913,0.49997228384017944,0.0,-6.993323040660471e-05,0.0,-5.543231964111328e-05,-8.821487426757812e-05,0.0,927.0,1,0.0,1480,1
161,RS4626_gt.nii,0.0,,0.0,0.9992441534996033,0.0,0.9975342154502869,1.0,0.0007558611687272787,1.0,0.002465795958414674,1.0,0.0,0.9967820644378662,0.49962207674980164,0.0,-0.0013652103953063488,0.0,-0.0007558465003967285,-0.0024657845497131348,0.0,35716.0,2,0.0,41338,2
162,PS4644_gt.nii,0.0,,0.0,0.9994162321090698,0.0,0.9988487362861633,1.0,0.0005837839562445879,1.0,0.0011512794299051166,1.0,0.0,0.9982662796974182,0.4997081160545349,0.0,-0.0008198161376640201,0.0,-0.0005837678909301758,-0.00115126371383667,0.0,14561.0,5,0.0,19304,5
163,RS4943_gt.nii,0.0,,0.0,0.9989075660705566,0.0,0.9953276515007019,1.0,0.0010924064554274082,1.0,0.004672362469136715,1.0,0.0,0.9942454099655151,0.4994537830352783,0.0,-0.002259229775518179,0.0,-0.0010924339294433594,-0.004672348499298096,0.0,65893.0,2,0.0,78304,2
164,PS5182_gt.nii,0.0,,0.0,0.9977856874465942,0.0,0.9838830828666687,1.0,0.0022143390960991383,1.0,0.016116924583911896,1.0,0.0,0.9817394614219666,0.4988928437232971,0.0,-0.005973971448838711,0.0,-0.0022143125534057617,-0.0161169171333313,0.0,242053.0,2,0.0,269808,2
165,RS5008_gt.nii,0.0,,0.0,0.9996727705001831,0.0,0.9988971948623657,1.0,0.00032723264303058386,1.0,0.0011028079316020012,1.0,0.0,0.9985706806182861,0.49983638525009155,0.0,-0.0006007284973748028,0.0,-0.00032722949981689453,-0.0011028051376342773,0.0,14891.0,1,0.0,18496,1
166,RS3023_gt.nii,0.0,,0.0,0.9992965459823608,0.0,0.9960933923721313,1.0,0.0007034583832137287,1.0,0.003906603436917067,1.0,0.0,0.9953954219818115,0.4996482729911804,0.0,-0.001657749293372035,0.0,-0.0007034540176391602,-0.003906607627868652,0.0,58777.0,1,0.0,65496,1
167,RS5163_gt.nii,0.0,,0.0,0.9998786449432373,0.0,0.9998016357421875,1.0,0.00012137913290644065,1.0,0.00019838832668028772,1.0,0.0,0.9996802806854248,0.49993932247161865,0.0,-0.0001551779714645818,0.0,-0.00012135505676269531,-0.0001983642578125,0.0,2259.0,1,0.0,3328,1
168,PS5368_gt.nii,0.0,,0.0,0.9996942281723022,0.0,0.9991333484649658,1.0,0.00030579837039113045,1.0,0.0008666779031045735,1.0,0.0,0.9988280534744263,0.4998471140861511,0.0,-0.0005148093332536519,0.0,-0.0003057718276977539,-0.0008666515350341797,0.0,11765.0,3,0.0,14536,3
169,PS5283_gt.nii,0.0,,0.0,0.9987978339195251,0.0,0.9949700236320496,1.0,0.0012021857546642423,1.0,0.005029973108321428,1.0,0.0,0.9937798976898193,0.4993989169597626,0.0,-0.0024590571410954,0.0,-0.0012021660804748535,-0.0050299763679504395,0.0,72308.0,6,0.0,84288,6
170,PS5353_gt.nii,0.0,,0.0,0.9993118643760681,0.0,0.9980899095535278,1.0,0.0006881378358229995,1.0,0.001910091028548777,1.0,0.0,0.9974043965339661,0.49965593218803406,0.0,-0.0011464754352346063,0.0,-0.0006881356239318848,-0.001910090446472168,0.0,26091.0,9,0.0,32024,9
171,RS4310_gt.nii,0.0,,0.0,0.9958927035331726,0.0,0.9864037036895752,1.0,0.004107303451746702,1.0,0.01359630934894085,1.0,0.0,0.9824070930480957,0.4979463517665863,0.0,-0.00747289601713419,0.0,-0.004107296466827393,-0.013596296310424805,0.0,188163.0,8,0.0,227184,8
172,RS5220_gt.nii,0.0,,0.0,0.9996544718742371,0.0,0.9988399147987366,1.0,0.00034551156568340957,1.0,0.0011600683210417628,1.0,0.0,0.9984952211380005,0.49982723593711853,0.0,-0.0006331010954454541,0.0,-0.00034552812576293945,-0.0011600852012634277,0.0,16251.0,3,0.0,19456,3
173,PS2481_gt.nii,0.0,,0.0,0.9987759590148926,0.0,0.9924754500389099,1.0,0.0012240612413734198,1.0,0.007524571847170591,1.0,0.0,0.9912697076797485,0.4993879795074463,0.0,-0.003034886671230197,0.0,-0.0012240409851074219,-0.007524549961090088,0.0,114791.0,1,0.0,126088,1
174,RS5074_gt.nii,0.0,,0.0,0.9995347261428833,0.0,0.9976986646652222,1.0,0.00046527120866812766,1.0,0.002301330678164959,1.0,0.0,0.9972355365753174,0.49976736307144165,0.0,-0.0010347671341151,0.0,-0.0004652738571166992,-0.002301335334777832,0.0,33675.0,1,0.0,38592,1
175,PS3782_gt.nii,0.0,,0.0,0.9995304346084595,0.0,0.9983975291252136,1.0,0.0004695426032412797,1.0,0.001602447242476046,1.0,0.0,0.9979295134544373,0.49976521730422974,0.0,-0.0008674198761582375,0.0,-0.00046956539154052734,-0.001602470874786377,0.0,22601.0,1,0.0,26872,1
176,PS5281_gt.nii,0.0,,0.0,0.9998522400856018,0.0,0.999544084072113,1.0,0.00014776767056901008,1.0,0.0004559236695058644,1.0,0.0,0.9993964433670044,0.4999261200428009,0.0,-0.00025955881574191153,0.0,-0.00014775991439819336,-0.0004559159278869629,0.0,6137.0,1,0.0,7648,1
177,RS4668_gt.nii,0.0,,0.0,0.9997841119766235,0.0,0.99956214427948,1.0,0.00021586329967249185,1.0,0.0004378309822641313,1.0,0.0,0.9993464946746826,0.49989205598831177,0.0,-0.0003074274573009461,0.0,-0.00021588802337646484,-0.00043785572052001953,0.0,5306.0,2,0.0,7344,2
178,RS3443_gt.nii,0.0,,0.0,0.9999704360961914,0.0,0.9999723434448242,1.0,2.9564722353825346e-05,1.0,2.7657373721012846e-05,1.0,0.0,0.9999427795410156,0.4999852180480957,0.0,-2.85951482510427e-05,0.0,-2.956390380859375e-05,-2.765655517578125e-05,0.0,230.0,2,0.0,464,2
179,RS5058_gt.nii,0.0,,0.0,0.9993050694465637,0.0,0.9963573217391968,1.0,0.0006949569215066731,1.0,0.0036426971200853586,1.0,0.0,0.9956673979759216,0.49965253472328186,0.0,-0.0015910743968561292,0.0,-0.0006949305534362793,-0.0036426782608032227,0.0,54501.0,1,0.0,61072,1
180,RS5146_gt.nii,0.0,,0.0,0.9980359077453613,0.0,0.9935969114303589,1.0,0.0019640671089291573,1.0,0.006403067149221897,1.0,0.0,0.9916579127311707,0.49901795387268066,0.0,-0.003546273335814476,0.0,-0.001964092254638672,-0.006403088569641113,0.0,83812.0,1,0.0,107216,1
181,PS3938_gt.nii,0.0,,0.0,0.9993874430656433,0.0,0.9985977411270142,1.0,0.0006125809741206467,1.0,0.001402282272465527,1.0,0.0,0.9979868531227112,0.49969372153282166,0.0,-0.0009268287103623152,0.0,-0.0006125569343566895,-0.0014022588729858398,0.0,18178.0,2,0.0,23512,2
182,RS4954_gt.nii,0.0,,0.0,0.9995532631874084,0.0,0.9988479018211365,1.0,0.000446714780991897,1.0,0.0011520758271217346,1.0,0.0,0.9984022378921509,0.4997766315937042,0.0,-0.0007173906196840107,0.0,-0.00044673681259155273,-0.0011520981788635254,0.0,14639.0,2,0.0,19320,2
183,RS2838_gt.nii,0.0,,0.0,0.999762773513794,0.0,0.9988557696342468,1.0,0.00023719979799352586,1.0,0.0011442034738138318,1.0,0.0,0.9986191391944885,0.499881386756897,0.0,-0.0005209653172641993,0.0,-0.0002372264862060547,-0.0011442303657531738,0.0,16317.0,1,0.0,19192,1
184,RS5034_gt.nii,0.0,,0.0,0.9993128776550293,0.0,0.9963969588279724,1.0,0.0006870928918942809,1.0,0.0036030642222613096,1.0,0.0,0.9957147836685181,0.49965643882751465,0.0,-0.0015734165208414197,0.0,-0.0006871223449707031,-0.003603041172027588,0.0,53318.0,2,0.0,60408,2
185,RS4868_gt.nii,0.0,,0.0,0.9988546371459961,0.0,0.9974545836448669,1.0,0.001145354239270091,1.0,0.0025454037822782993,1.0,0.0,0.996315062046051,0.49942731857299805,0.0,-0.0017074510687962174,0.0,-0.0011453628540039062,-0.0025454163551330566,0.0,31720.0,4,0.0,42656,4
186,RS5041_gt.nii,0.0,,0.0,0.9996294975280762,0.0,0.9993841648101807,1.0,0.000370492140064016,1.0,0.0006158247706480324,1.0,0.0,0.999014139175415,0.4998147487640381,0.0,-0.0004776591085828841,0.0,-0.0003705024719238281,-0.0006158351898193359,0.0,6823.0,5,0.0,10328,5
187,RS4297_gt.nii,0.0,,0.0,0.9996466636657715,0.0,0.9980127811431885,1.0,0.00035332294646650553,1.0,0.001987204421311617,1.0,0.0,0.9976608753204346,0.49982333183288574,0.0,-0.0008379289647564292,0.0,-0.0003533363342285156,-0.0019872188568115234,0.0,28701.0,1,0.0,33328,1
188,RS4228_gt.nii,0.0,,0.0,0.9995777606964111,0.0,0.9989939332008362,1.0,0.0004222466959618032,1.0,0.0010060739004984498,1.0,0.0,0.9985725283622742,0.49978888034820557,0.0,-0.0006517755682580173,0.0,-0.0004222393035888672,-0.0010060667991638184,0.0,13280.0,2,0.0,16872,2
189,RS4845_gt.nii,0.0,,0.0,0.9997584223747253,0.0,0.9994415044784546,1.0,0.00024159331223927438,1.0,0.0005585111794061959,1.0,0.0,0.999200165271759,0.49987921118736267,0.0,-0.00036733169690705836,0.0,-0.0002415776252746582,-0.0005584955215454102,0.0,7216.0,2,0.0,9368,2
190,PS5259_gt.nii,0.0,,0.0,0.9994173049926758,0.0,0.9959741234779358,1.0,0.000582715030759573,1.0,0.004025888629257679,1.0,0.0,0.995396077632904,0.4997086524963379,0.0,-0.0015316479839384556,0.0,-0.0005826950073242188,-0.004025876522064209,0.0,60887.0,1,0.0,67504,1
191,RS5088_gt.nii,0.0,,0.0,0.9993501305580139,0.0,0.9968627691268921,1.0,0.0006498803850263357,1.0,0.0031372366938740015,1.0,0.0,0.9962169528007507,0.49967506527900696,0.0,-0.0014278755988925695,0.0,-0.000649869441986084,-0.00313723087310791,0.0,45260.0,4,0.0,52600,4
192,RS5173_gt.nii,0.0,,0.0,0.9990789294242859,0.0,0.9958291053771973,1.0,0.0009210941498167813,1.0,0.00417090579867363,1.0,0.0,0.9949156641960144,0.49953946471214294,0.0,-0.001960050081834197,0.0,-0.0009210705757141113,-0.004170894622802734,0.0,60626.0,1,0.0,69912,1
193,RS4803_gt.nii,0.0,,0.0,0.9996050000190735,0.0,0.9992925524711609,1.0,0.00039498126716353,1.0,0.0007074287277646363,1.0,0.0,0.9988981485366821,0.49980250000953674,0.0,-0.000528602977283299,0.0,-0.00039499998092651367,-0.0007074475288391113,0.0,8383.0,5,0.0,11864,5
194,RS5180_gt.nii,0.0,,0.0,0.999700665473938,0.0,0.9987279176712036,1.0,0.0002993576053995639,1.0,0.001272105029784143,1.0,0.0,0.9984292984008789,0.499850332736969,0.0,-0.0006171015556901693,0.0,-0.0002993345260620117,-0.0012720823287963867,0.0,18064.0,2,0.0,21336,2
195,PS4442_gt.nii,0.0,,0.0,0.99945068359375,0.0,0.9972485899925232,1.0,0.0005493368953466415,1.0,0.002751427236944437,1.0,0.0,0.996702253818512,0.499725341796875,0.0,-0.0012294147163629532,0.0,-0.00054931640625,-0.0027514100074768066,0.0,40601.0,3,0.0,46136,3
196,PS4336_gt.nii,0.0,,0.0,0.9998906254768372,0.0,0.9998178482055664,1.0,0.00010939445201074705,1.0,0.00018217171600554138,1.0,0.0,0.9997084736824036,0.4999453127384186,0.0,-0.00014116859529167414,0.0,-0.0001093745231628418,-0.00018215179443359375,0.0,2085.0,1,0.0,3056,1
197,RS5202_gt.nii,0.0,,0.0,0.9993672966957092,0.0,0.9971113801002502,1.0,0.0006326819420792162,1.0,0.0028885945212095976,1.0,0.0,0.9964823722839355,0.4996836483478546,0.0,-0.001351873273961246,0.0,-0.0006327033042907715,-0.002888619899749756,0.0,42089.0,1,0.0,48432,1
198,RS5099_gt.nii,0.0,,0.0,0.999704897403717,0.0,0.9991476535797119,1.0,0.0002951156347990036,1.0,0.0008523593423888087,1.0,0.0,0.9988530278205872,0.4998524487018585,0.0,-0.0005015421775169671,0.0,-0.000295102596282959,-0.0008523464202880859,0.0,11364.0,4,0.0,14296,4
199,PS5262_gt.nii,0.0,,0.0,0.9974238276481628,0.0,0.9838147163391113,1.0,0.0025761586148291826,1.0,0.016185298562049866,1.0,0.0,0.9813211560249329,0.4987119138240814,0.0,-0.006457235664129257,0.0,-0.002576172351837158,-0.016185283660888672,0.0,244819.0,4,0.0,270856,4
200,RS4103_gt.nii,0.0,,0.0,0.9990053772926331,0.0,0.9966192245483398,1.0,0.0009946442442014813,1.0,0.003380788955837488,1.0,0.0,0.9956312775611877,0.49950268864631653,0.0,-0.0018337618093937635,0.0,-0.0009946227073669434,-0.0033807754516601562,0.0,46869.0,2,0.0,56664,2
201,PS5365_gt.nii,0.0,,0.0,0.9994097948074341,0.0,0.997216522693634,1.0,0.0005901780677959323,1.0,0.00278350617736578,1.0,0.0,0.9966295957565308,0.49970489740371704,0.0,-0.0012817037058994174,0.0,-0.000590205192565918,-0.002783477306365967,0.0,40234.0,2,0.0,46672,2
202,RS4995_gt.nii,0.0,,0.0,0.9994049072265625,0.0,0.9986540675163269,1.0,0.0005951184430159628,1.0,0.0013459575129672885,1.0,0.0,0.9980605244636536,0.49970245361328125,0.0,-0.0008949883631430566,0.0,-0.0005950927734375,-0.0013459324836730957,0.0,17234.0,8,0.0,22568,8
203,RS4356_gt.nii,0.0,,0.0,0.9974225759506226,0.0,0.9842841029167175,1.0,0.00257741566747427,1.0,0.015715893357992172,1.0,0.0,0.9817869663238525,0.4987112879753113,0.0,-0.006364462897181511,0.0,-0.0025774240493774414,-0.01571589708328247,0.0,239731.0,3,0.0,263000,3
204,RS5143_gt.nii,0.0,,0.0,0.9994186758995056,0.0,0.9974722266197205,1.0,0.0005813025054521859,1.0,0.0025277489330619574,1.0,0.0,0.9968938827514648,0.4997093379497528,0.0,-0.0012121825711801648,0.0,-0.0005813241004943848,-0.002527773380279541,0.0,34861.0,1,0.0,42384,1
205,RS2473_gt.nii,0.0,,0.3464072644710541,1.0026583671569824,5.7903523445129395,0.9939895272254944,0.6535927653312683,-0.0026584225706756115,-4.7903523445129395,0.006010499317198992,,0.48556026816368103,0.9966267943382263,0.6745328307151794,0.6537066102027893,1.4209558963775635,1.4162697792053223,0.3490656614303589,5.784341812133789,0.0,88367.0,4,0.0,154200,4
206,PS4641_gt.nii,0.0,,0.0,0.9994394779205322,0.0,0.9962895512580872,1.0,0.0005605145124718547,1.0,0.003710434539243579,1.0,0.0,0.9957332015037537,0.4997197389602661,0.0,-0.0014421346131712198,0.0,-0.0005605220794677734,-0.003710448741912842,0.0,54963.0,1,0.0,62216,1
207,RS4908_gt.nii,0.0,,0.0,0.9997193217277527,0.0,0.9993069767951965,1.0,0.0002806939301081002,1.0,0.0006930388044565916,1.0,0.0,0.9990266561508179,0.49985966086387634,0.0,-0.0004410575784277171,0.0,-0.00028067827224731445,-0.0006930232048034668,0.0,8447.0,1,0.0,11624,1
208,RS5025_gt.nii,0.0,,0.0,0.9997789263725281,0.0,0.9997686743736267,1.0,0.0002210651437053457,1.0,0.00023131714260671288,1.0,0.0,0.9995477199554443,0.49988946318626404,0.0,-0.00022613305191043764,0.0,-0.00022107362747192383,-0.00023132562637329102,0.0,2063.0,7,0.0,3880,7
209,RS2007_gt.nii,0.0,,0.0,0.9997671842575073,0.0,0.9994629621505737,1.0,0.00023282153415493667,1.0,0.0005370436119847,1.0,0.0,0.9992303848266602,0.49988359212875366,0.0,-0.0003536033327691257,0.0,-0.00023281574249267578,-0.0005370378494262695,0.0,6644.0,2,0.0,9008,2
210,PS4468_gt.nii,0.0,,0.0,0.9999226331710815,0.0,0.999849796295166,1.0,7.737844862276688e-05,1.0,0.00015021533181425184,1.0,0.0,0.9997724294662476,0.49996131658554077,0.0,-0.0001078120112651959,0.0,-7.736682891845703e-05,-0.00015020370483398438,0.0,1813.0,1,0.0,2520,1
211,PS5333_gt.nii,0.0,,0.0,0.9997570514678955,0.0,0.9992678761482239,1.0,0.00024294754257425666,1.0,0.0007321228040382266,1.0,0.0,0.999025285243988,0.49987852573394775,0.0,-0.0004217432870063931,0.0,-0.0002429485321044922,-0.000732123851776123,0.0,9617.0,3,0.0,12280,3
212,RS4744_gt.nii,0.0,,0.0,0.9989354014396667,0.0,0.9963735938072205,1.0,0.0010645807487890124,1.0,0.003626378485932946,1.0,0.0,0.995316743850708,0.4994677007198334,0.0,-0.0019648338202387094,0.0,-0.001064598560333252,-0.003626406192779541,0.0,50999.0,2,0.0,60776,2
213,RS5147_gt.nii,0.0,,0.0,0.9988752603530884,0.0,0.9940147399902344,1.0,0.0011247285874560475,1.0,0.0059852758422493935,1.0,0.0,0.9929034113883972,0.4994376301765442,0.0,-0.002594573423266411,0.0,-0.001124739646911621,-0.005985260009765625,0.0,85448.0,2,0.0,100304,2
214,RS4989_gt.nii,0.0,,0.0,0.9994015097618103,0.0,0.9968395233154297,1.0,0.0005984731833450496,1.0,0.003160454798489809,1.0,0.0,0.9962448477745056,0.49970075488090515,0.0,-0.0013752990635111928,0.0,-0.0005984902381896973,-0.0031604766845703125,0.0,46705.0,1,0.0,52992,1
215,RS4955_gt.nii,0.0,,0.0,0.9983405470848083,0.0,0.992411732673645,1.0,0.0016594479093328118,1.0,0.007588247302919626,1.0,0.0,0.9907773733139038,0.4991702735424042,0.0,-0.003548562992364168,0.0,-0.0016594529151916504,-0.0075882673263549805,0.0,111736.0,2,0.0,127100,2
216,PS4410_gt.nii,0.0,,0.0,0.9999163150787354,0.0,0.9998946189880371,1.0,8.369373972527683e-05,1.0,0.00010538983042351902,1.0,0.0,0.9998109340667725,0.4999581575393677,0.0,-9.391734784003347e-05,0.0,-8.368492126464844e-05,-0.00010538101196289062,0.0,1069.0,1,0.0,1768,1
217,RS5126_gt.nii,0.0,,0.0,0.9988605380058289,0.0,0.9943397045135498,1.0,0.001139467116445303,1.0,0.005660271272063255,1.0,0.0,0.9932131171226501,0.49943026900291443,0.0,-0.002539624460041523,0.0,-0.0011394619941711426,-0.005660295486450195,0.0,82869.0,3,0.0,94856,3
218,PS4339_gt.nii,0.0,,0.0,0.9980219006538391,0.0,0.9888961315155029,1.0,0.001978086307644844,1.0,0.011103893630206585,1.0,0.0,0.9869616627693176,0.49901095032691956,0.0,-0.004686625674366951,0.0,-0.0019780993461608887,-0.01110386848449707,0.0,166865.0,7,0.0,185928,7
219,PS1753_gt.nii,0.0,,0.0,0.9988824129104614,0.0,0.9936944842338562,1.0,0.0011175929103046656,1.0,0.006305544637143612,1.0,0.0,0.9925909042358398,0.4994412064552307,0.0,-0.0026546246372163296,0.0,-0.0011175870895385742,-0.006305515766143799,0.0,92731.0,1,0.0,105672,1
220,RS2938_gt.nii,0.0,,0.0,0.9994820356369019,0.0,0.9990673065185547,1.0,0.0005179703584872186,1.0,0.0009326993022114038,1.0,0.0,0.998550295829773,0.4997410178184509,0.0,-0.0006950615788809955,0.0,-0.0005179643630981445,-0.0009326934814453125,0.0,10645.0,2,0.0,15640,2
221,RS5132_gt.nii,0.0,,0.0,0.9997881054878235,0.0,0.9993818998336792,1.0,0.00021190625557210296,1.0,0.0006181118660606444,1.0,0.0,0.9991702437400818,0.49989405274391174,0.0,-0.00036191404797136784,0.0,-0.00021189451217651367,-0.0006181001663208008,0.0,8461.0,1,0.0,10368,1
222,PS5286_gt.nii,0.0,,0.0,0.9997696876525879,0.0,0.9994310140609741,1.0,0.0002303241635672748,1.0,0.0005689976969733834,1.0,0.0,0.9992009401321411,0.49988484382629395,0.0,-0.00036201372859068215,0.0,-0.00023031234741210938,-0.0005689859390258789,0.0,7256.0,2,0.0,9544,2
223,RS4912_gt.nii,0.0,,0.0,0.9998066425323486,0.0,0.9996089339256287,1.0,0.0001933734747581184,1.0,0.00039108205237425864,1.0,0.0,0.9994156956672668,0.4999033212661743,0.0,-0.0002749997947830707,0.0,-0.0001933574676513672,-0.0003910660743713379,0.0,4739.0,1,0.0,6560,1
224,RS4893_gt.nii,0.0,,0.0,0.9998785853385925,0.0,0.9998326301574707,1.0,0.00012143498315708712,1.0,0.0001673901715548709,1.0,0.0,0.9997112154960632,0.49993929266929626,0.0,-0.00014257286966312677,0.0,-0.0001214146614074707,-0.00016736984252929688,0.0,1700.0,4,0.0,2808,4
225,RS5221_gt.nii,0.0,,0.0,0.9998331665992737,0.0,0.999722421169281,1.0,0.0001668200857238844,1.0,0.0002775655302684754,1.0,0.0,0.9995557069778442,0.49991658329963684,0.0,-0.0002151824883185327,0.0,-0.00016683340072631836,-0.00027757883071899414,0.0,3241.0,3,0.0,4656,3
226,PS3947_gt.nii,0.0,,0.0,0.9996854066848755,0.0,0.9995726346969604,1.0,0.00031460850732401013,1.0,0.0004273804952390492,1.0,0.0,0.999258279800415,0.49984270334243774,0.0,-0.00036668454413302243,0.0,-0.0003145933151245117,-0.0004273653030395508,0.0,4272.0,5,0.0,7168,5
227,RS2688_gt.nii,0.0,,0.0,0.9998738765716553,0.0,0.9998888969421387,1.0,0.00012613744183909148,1.0,0.00011111707135569304,1.0,0.0,0.999762773513794,0.49993693828582764,0.0,-0.00011838928912766278,0.0,-0.00012612342834472656,-0.00011110305786132812,0.0,862.0,7,0.0,1864,7
228,PS5257_gt.nii,0.0,,0.0,0.9994837045669556,0.0,0.9971981048583984,1.0,0.0005163108580745757,1.0,0.0028019072487950325,1.0,0.0,0.9966846704483032,0.4997418522834778,0.0,-0.001202769810333848,0.0,-0.0005162954330444336,-0.0028018951416015625,0.0,40897.0,1,0.0,46984,1
229,RS5205_gt.nii,0.0,,0.0,0.998468816280365,0.0,0.9915266036987305,1.0,0.0015312043251469731,1.0,0.00847338605672121,1.0,0.0,0.9900212287902832,0.4992344081401825,0.0,-0.003602011362090707,0.0,-0.0015311837196350098,-0.008473396301269531,0.0,126349.0,1,0.0,141944,1
230,RS5208_gt.nii,0.0,,0.0,0.9998911619186401,0.0,0.9998335838317871,1.0,0.0001088561984943226,1.0,0.00016643428534734994,1.0,0.0,0.9997247457504272,0.49994558095932007,0.0,-0.00013460090849548578,0.0,-0.00010883808135986328,-0.00016641616821289062,0.0,1795.0,3,0.0,2792,3
231,RS4613_gt.nii,0.0,,0.0,0.9997038245201111,0.0,0.9994671940803528,1.0,0.00029615440871566534,1.0,0.0005327847902663052,1.0,0.0,0.9991713762283325,0.49985191226005554,0.0,-0.00039722357178106904,0.0,-0.000296175479888916,-0.0005328059196472168,0.0,6548.0,1,0.0,8936,1
232,RS5000_gt.nii,0.0,,0.0,0.9983394742012024,0.0,0.9833254218101501,1.0,0.0016605124110355973,1.0,0.016674567013978958,1.0,0.0,0.9817197918891907,0.4991697371006012,0.0,-0.0052619692869484425,0.0,-0.0016605257987976074,-0.016674578189849854,0.0,259189.0,1,0.0,279296,1
233,RS3777_gt.nii,0.0,,0.0,0.9996201395988464,0.0,0.9969890713691711,1.0,0.0003798712568823248,1.0,0.0030109365470707417,1.0,0.0,0.996611475944519,0.4998100697994232,0.0,-0.0010694710072129965,0.0,-0.00037986040115356445,-0.0030109286308288574,0.0,45265.0,1,0.0,50496,1
234,RS5090_gt.nii,0.0,,0.0,0.9995068311691284,0.0,0.9987648725509644,1.0,0.000493181636556983,1.0,0.0012351397890597582,1.0,0.0,0.9982728958129883,0.4997534155845642,0.0,-0.0007804795168340206,0.0,-0.000493168830871582,-0.0012351274490356445,0.0,15708.0,3,0.0,20712,3
235,RS3921_gt.nii,0.0,,0.3607936501502991,1.000400424003601,3.813758373260498,0.9990397691726685,0.6392063498497009,-0.00040042941691353917,-2.813758373260498,0.0009602480567991734,,0.4916720688343048,0.9994397163391113,0.6805970668792725,0.6592227220535278,1.1735246181488037,1.173021674156189,0.3611941337585449,3.812798023223877,0.0,14256.0,3,0.0,25200,3
236,RS3611_gt.nii,0.0,,0.0,0.9997337460517883,0.0,0.9991590976715088,1.0,0.00026623933808878064,1.0,0.0008408876019529998,1.0,0.0,0.9988933205604553,0.49986687302589417,0.0,-0.0004731568042188883,0.0,-0.0002662539482116699,-0.0008409023284912109,0.0,11093.0,1,0.0,14104,1
237,RS4092_gt.nii,0.0,,0.0,0.9998316764831543,0.0,0.9998235702514648,1.0,0.00016835321730468422,1.0,0.00017645944899413735,1.0,0.0,0.9996552467346191,0.49991583824157715,0.0,-0.0001723586901789531,0.0,-0.00016832351684570312,-0.00017642974853515625,0.0,1781.0,1,0.0,2960,1
238,RS4764_gt.nii,0.0,,0.0,0.9992614984512329,0.0,0.9985707998275757,1.0,0.0007384833297692239,1.0,0.0014291811967268586,1.0,0.0,0.9978344440460205,0.49963074922561646,0.0,-0.001027339487336576,0.0,-0.0007385015487670898,-0.0014292001724243164,0.0,17181.0,5,0.0,23960,5
239,RS5251_gt.nii,0.0,,0.0,0.9993830919265747,0.0,0.9976568222045898,1.0,0.0006169222178868949,1.0,0.002343189436942339,1.0,0.0,0.9970427751541138,0.49969154596328735,0.0,-0.0012023167219012976,0.0,-0.000616908073425293,-0.0023431777954101562,0.0,32785.0,1,0.0,39288,1
240,RS4848_gt.nii,0.0,,0.0,0.9992116093635559,0.0,0.9974406957626343,1.0,0.0007883801590651274,1.0,0.0025592902675271034,1.0,0.0,0.9966563582420349,0.49960580468177795,0.0,-0.0014204554026946425,0.0,-0.0007883906364440918,-0.0025593042373657227,0.0,35254.0,1,0.0,42904,1
241,RS5150_gt.nii,0.0,,0.0,0.9999763369560242,0.0,0.9999737739562988,1.0,2.3663664251216687e-05,1.0,2.6226663976558484e-05,1.0,0.0,0.999950110912323,0.4999881684780121,0.0,-2.491222767275758e-05,0.0,-2.3663043975830078e-05,-2.6226043701171875e-05,0.0,208.0,2,0.0,440,2
242,RS4132_gt.nii,0.0,,0.0,0.9998182654380798,0.0,0.9997610449790955,1.0,0.00018171836563851684,1.0,0.00023893882462289184,1.0,0.0,0.9995794296264648,0.4999091327190399,0.0,-0.00020837363263126463,0.0,-0.00018173456192016602,-0.00023895502090454102,0.0,2627.0,3,0.0,4008,3
243,RS5108_gt.nii,0.0,,0.0,0.9990015625953674,0.0,0.993518590927124,1.0,0.0009984651114791632,1.0,0.006481401156634092,1.0,0.0,0.9925330281257629,0.4995007812976837,0.0,-0.002543905284255743,0.0,-0.0009984374046325684,-0.0064814090728759766,0.0,98557.0,3,0.0,108632,3
244,PS4300_gt.nii,0.0,,0.0,0.9997510313987732,0.0,0.9992545247077942,1.0,0.0002489753533154726,1.0,0.0007454819278791547,1.0,0.0,0.999005913734436,0.4998755156993866,0.0,-0.00043082088814117014,0.0,-0.00024896860122680664,-0.0007454752922058105,0.0,10415.0,1,0.0,12504,1
245,RS5102_gt.nii,0.0,,0.0,0.99920654296875,0.0,0.9970369935035706,1.0,0.0007934817112982273,1.0,0.0029630260542035103,1.0,0.0,0.996248185634613,0.499603271484375,0.0,-0.0015333319315686822,0.0,-0.00079345703125,-0.0029630064964294434,0.0,42376.0,2,0.0,49672,2
246,RS4122_gt.nii,0.0,,0.0,0.9999741315841675,0.0,0.9999809265136719,1.0,2.5868908778647892e-05,1.0,1.907397927425336e-05,1.0,0.0,0.9999550580978394,0.49998706579208374,0.0,-2.221312934125308e-05,0.0,-2.586841583251953e-05,-1.9073486328125e-05,0.0,129.0,1,0.0,320,1
247,RS4117_gt.nii,0.0,,0.0,0.9998249411582947,0.0,0.9995622038841248,1.0,0.00017507586744613945,1.0,0.00043781314161606133,1.0,0.0,0.999387264251709,0.49991247057914734,0.0,-0.00027685827808454633,0.0,-0.00017505884170532227,-0.00043779611587524414,0.0,5288.0,1,0.0,7344,1
248,PS4333_gt.nii,0.0,,0.0,0.9998842477798462,0.0,0.9996079802513123,1.0,0.00011573798110475764,1.0,0.00039200548781082034,1.0,0.0,0.999492347240448,0.4999421238899231,0.0,-0.00021300216030795127,0.0,-0.0001157522201538086,-0.00039201974868774414,0.0,5335.0,1,0.0,6576,1
249,RS4096_gt.nii,0.0,,0.0,0.9998428225517273,0.0,0.9997920393943787,1.0,0.00015715051267761737,1.0,0.00020793367002625018,1.0,0.0,0.9996349811553955,0.49992141127586365,0.0,-0.00018076748528983444,0.0,-0.00015717744827270508,-0.0002079606056213379,0.0,2136.0,4,0.0,3488,4
250,RS5162_gt.nii,0.0,,0.0,0.999268651008606,0.0,0.9957029819488525,1.0,0.0007313301903195679,1.0,0.004297047853469849,1.0,0.0,0.9949778914451599,0.499634325504303,0.0,-0.0017727268859744072,0.0,-0.000731348991394043,-0.004297018051147461,0.0,63549.0,1,0.0,72040,1
251,RS4933_gt.nii,0.0,,0.0,0.9996867179870605,0.0,0.9994400143623352,1.0,0.00031327857868745923,1.0,0.0005599821452051401,1.0,0.0,0.9991270899772644,0.4998433589935303,0.0,-0.000418844138039276,0.0,-0.0003132820129394531,-0.0005599856376647949,0.0,6445.0,3,0.0,9392,3
252,RS4864_gt.nii,0.0,,0.0,0.9992425441741943,0.0,0.9979972243309021,1.0,0.0007574816700071096,1.0,0.0020027996506541967,1.0,0.0,0.9972427487373352,0.49962127208709717,0.0,-0.0012316995998844504,0.0,-0.0007574558258056641,-0.0020027756690979004,0.0,25874.0,2,0.0,33576,2
253,RS2703_gt.nii,0.0,,0.0,0.9995134472846985,0.0,0.9989237189292908,1.0,0.00048653967678546906,1.0,0.0010762676829472184,1.0,0.0,0.9984382390975952,0.49975672364234924,0.0,-0.0007236344972625375,0.0,-0.00048655271530151367,-0.0010762810707092285,0.0,13455.0,4,0.0,18048,4
254,RS5085_gt.nii,0.0,,0.0,0.9992803931236267,0.0,0.996444046497345,1.0,0.0007196008809842169,1.0,0.003555940231308341,1.0,0.0,0.9957295656204224,0.49964019656181335,0.0,-0.0015996431466192007,0.0,-0.000719606876373291,-0.0035559535026550293,0.0,52317.0,1,0.0,59616,1
255,RS5279_gt.nii,0.0,,0.0,0.9996015429496765,0.0,0.997992217540741,1.0,0.00039848193409852684,1.0,0.0020078059751540422,1.0,0.0,0.9975953102111816,0.49980077147483826,0.0,-0.000894468801561743,0.0,-0.00039845705032348633,-0.002007782459259033,0.0,29143.0,1,0.0,33672,1
256,RS4202_gt.nii,0.0,,0.0,0.9999358057975769,0.0,0.9998745918273926,1.0,6.42022569081746e-05,1.0,0.00012541621981654316,1.0,0.0,0.9998103976249695,0.49996790289878845,0.0,-8.973295916803181e-05,0.0,-6.41942024230957e-05,-0.00012540817260742188,0.0,1463.0,1,0.0,2104,1
257,RS4469_gt.nii,0.0,,0.0,0.999360203742981,0.0,0.9984535574913025,1.0,0.0006397716933861375,1.0,0.0015464170137420297,1.0,0.0,0.9978157877922058,0.4996801018714905,0.0,-0.00099466263782233,0.0,-0.000639796257019043,-0.0015464425086975098,0.0,19360.0,6,0.0,25928,6
258,RS2366_gt.nii,0.0,,0.0,0.9999127388000488,0.0,0.9998102188110352,1.0,8.727776003070176e-05,1.0,0.00018979774904437363,1.0,0.0,0.999722957611084,0.4999563694000244,0.0,-0.00012870556383859366,0.0,-8.726119995117188e-05,-0.00018978118896484375,0.0,2182.0,2,0.0,3184,2
259,PS5317_gt.nii,0.0,,0.0,0.9999254941940308,0.0,0.9998173713684082,1.0,7.45194120099768e-05,1.0,0.0001826422376325354,1.0,0.0,0.999742865562439,0.4999627470970154,0.0,-0.00011666358477668837,0.0,-7.450580596923828e-05,-0.00018262863159179688,0.0,2295.0,1,0.0,3064,1
260,RS5235_gt.nii,0.0,,0.0,0.999047040939331,0.0,0.9947178363800049,1.0,0.0009529812959954143,1.0,0.0052821640856564045,1.0,0.0,0.9937748908996582,0.4995235204696655,0.0,-0.0022436140570789576,0.0,-0.0009529590606689453,-0.005282163619995117,0.0,79951.0,3,0.0,88536,3
261,RS5028_gt.nii,0.0,,0.0,0.9998610019683838,0.0,0.9995688796043396,1.0,0.00013899833720643073,1.0,0.00043112068669870496,1.0,0.0,0.9994300007820129,0.4999305009841919,0.0,-0.00024479595595039427,0.0,-0.00013899803161621094,-0.0004311203956604004,0.0,5721.0,1,0.0,7232,1
262,RS2958_gt.nii,0.0,,0.0,0.9991509318351746,0.0,0.9969809651374817,1.0,0.0008490663603879511,1.0,0.0030190274119377136,1.0,0.0,0.9961370229721069,0.4995754659175873,0.0,-0.00160104816313833,0.0,-0.0008490681648254395,-0.0030190348625183105,0.0,42836.0,4,0.0,50608,4
263,RS5114_gt.nii,0.0,,0.0,0.9989823698997498,0.0,0.9936802983283997,1.0,0.0010176172945648432,1.0,0.006319714244455099,1.0,0.0,0.9926754832267761,0.4994911849498749,0.0,-0.002535951789468527,0.0,-0.0010176301002502441,-0.006319701671600342,0.0,94968.0,2,0.0,105920,2
264,PS4318_gt.nii,0.0,,0.0,0.9991847276687622,0.0,0.9974769353866577,1.0,0.000815301202237606,1.0,0.0025230899918824434,1.0,0.0,0.9966657161712646,0.4995923638343811,0.0,-0.0014342517824843526,0.0,-0.000815272331237793,-0.002523064613342285,0.0,34554.0,6,0.0,42296,6
265,RS4895_gt.nii,0.0,,0.0,0.9996247887611389,0.0,0.9989557862281799,1.0,0.00037518562749028206,1.0,0.0010441879276186228,1.0,0.0,0.9985814094543457,0.49981239438056946,0.0,-0.0006259107613004744,0.0,-0.000375211238861084,-0.0010442137718200684,0.0,13355.0,5,0.0,17512,5
266,PS3038_gt.nii,0.0,,0.0,0.9994239807128906,0.0,0.9984613060951233,1.0,0.0005760110216215253,1.0,0.0015386848244816065,1.0,0.0,0.9978870749473572,0.4997119903564453,0.0,-0.0009414347587153316,0.0,-0.000576019287109375,-0.001538693904876709,0.0,20240.0,2,0.0,25800,2
267,PS5314_gt.nii,0.0,,0.0,0.9993099570274353,0.0,0.9948442578315735,1.0,0.0006900218431837857,1.0,0.005155764985829592,1.0,0.0,0.9941613078117371,0.49965497851371765,0.0,-0.001886157551780343,0.0,-0.0006900429725646973,-0.005155742168426514,0.0,78821.0,1,0.0,86440,1
268,RS5089_gt.nii,0.0,,0.0,0.9995874166488647,0.0,0.999306857585907,1.0,0.000412571185734123,1.0,0.0006931301322765648,1.0,0.0,0.9988948702812195,0.4997937083244324,0.0,-0.0005347574478946626,0.0,-0.0004125833511352539,-0.0006931424140930176,0.0,7773.0,7,0.0,11624,7
269,RS5191_gt.nii,0.0,,0.0,0.9998729228973389,0.0,0.9996666312217712,1.0,0.00012705984408967197,1.0,0.0003333515196572989,1.0,0.0,0.9995396733283997,0.49993646144866943,0.0,-0.00020580473938025534,0.0,-0.0001270771026611328,-0.00033336877822875977,0.0,4425.0,1,0.0,5592,1
270,RS5006_gt.nii,0.0,,0.0,0.9993652701377869,0.0,0.9974868893623352,1.0,0.0006347146118059754,1.0,0.00251309247687459,1.0,0.0,0.9968553781509399,0.49968263506889343,0.0,-0.0012629713164642453,0.0,-0.0006347298622131348,-0.002513110637664795,0.0,35153.0,1,0.0,42136,1
271,PS5239_gt.nii,0.0,,0.0,0.9991307258605957,0.0,0.9952112436294556,1.0,0.0008692608680576086,1.0,0.004788726568222046,1.0,0.0,0.9943503141403198,0.49956536293029785,0.0,-0.0020402581430971622,0.0,-0.0008692741394042969,-0.004788756370544434,0.0,70799.0,1,0.0,80272,1
272,PS5256_gt.nii,0.0,,0.0,0.9993929862976074,0.0,0.9984560012817383,1.0,0.0006069966475479305,1.0,0.0015439807903021574,1.0,0.0,0.9978508949279785,0.4996964931488037,0.0,-0.0009680863586254418,0.0,-0.0006070137023925781,-0.0015439987182617188,0.0,20392.0,2,0.0,25888,2
273,PS5236_gt.nii,0.0,,0.0,0.9987897276878357,0.0,0.9923103451728821,1.0,0.001210269401781261,1.0,0.0076896511018276215,1.0,0.0,0.9911186099052429,0.49939486384391785,0.0,-0.0030506637413054705,0.0,-0.0012102723121643066,-0.00768965482711792,0.0,115555.0,1,0.0,128856,1
274,RS5083_gt.nii,0.0,,0.0,0.9981677532196045,0.0,0.9903981685638428,1.0,0.0018322241958230734,1.0,0.009601850993931293,1.0,0.0,0.9886009097099304,0.49908387660980225,0.0,-0.004194370936602354,0.0,-0.0018322467803955078,-0.009601831436157227,0.0,139754.0,2,0.0,160800,2
275,RS5135_gt.nii,0.0,,0.0,0.9991466999053955,0.0,0.995745837688446,1.0,0.0008532911306247115,1.0,0.004254140891134739,1.0,0.0,0.9948998093605042,0.49957334995269775,0.0,-0.001905261306092143,0.0,-0.0008533000946044922,-0.004254162311553955,0.0,62190.0,2,0.0,71312,2
276,PS5276_gt.nii,0.0,,0.0,0.9995554685592651,0.0,0.9979344010353088,1.0,0.0004445552476681769,1.0,0.002065621316432953,1.0,0.0,0.9974916577339172,0.49977773427963257,0.0,-0.0009582707425579429,0.0,-0.0004445314407348633,-0.002065598964691162,0.0,29341.0,1,0.0,34640,1
277,RS4946_gt.nii,0.0,,0.0,0.9993768334388733,0.0,0.9984889030456543,1.0,0.0006231539300642908,1.0,0.0015110834501683712,1.0,0.0,0.9978676438331604,0.49968841671943665,0.0,-0.0009703801479190588,0.0,-0.000623166561126709,-0.0015110969543457031,0.0,19428.0,4,0.0,25336,4
278,RS4240_gt.nii,0.0,,0.0,0.9999128580093384,0.0,0.9998888969421387,1.0,8.715167496120557e-05,1.0,0.0001111127421609126,1.0,0.0,0.999801754951477,0.4999564290046692,0.0,-9.840559505391866e-05,0.0,-8.71419906616211e-05,-0.00011110305786132812,0.0,1147.0,1,0.0,1864,1
279,RS5379_gt.nii,0.0,,0.0,0.9999006986618042,0.0,0.9997954368591309,1.0,9.932165266945958e-05,1.0,0.00020458345534279943,1.0,0.0,0.9996961355209351,0.4999503493309021,0.0,-0.0001425467198714614,0.0,-9.930133819580078e-05,-0.00020456314086914062,0.0,2603.0,1,0.0,3432,1
280,RS3867_gt.nii,0.0,,0.0,0.9997222423553467,0.0,0.9990007281303406,1.0,0.0002777370682451874,1.0,0.0009992511477321386,1.0,0.0,0.998723566532135,0.49986112117767334,0.0,-0.000526810297742486,0.0,-0.0002777576446533203,-0.0009992718696594238,0.0,13458.0,1,0.0,16760,1
281,RS5064_gt.nii,0.0,,0.0,0.9993738532066345,0.0,0.9976644515991211,1.0,0.0006261180969886482,1.0,0.002335576806217432,1.0,0.0,0.9970412254333496,0.49968692660331726,0.0,-0.0012092753313481808,0.0,-0.0006261467933654785,-0.0023355484008789062,0.0,32753.0,5,0.0,39160,5
282,RS5131_gt.nii,0.0,,0.0,0.99968022108078,0.0,0.9986143708229065,1.0,0.0003198046761099249,1.0,0.0013856544392183423,1.0,0.0,0.9982954263687134,0.49984011054039,0.0,-0.0006656867335550487,0.0,-0.0003197789192199707,-0.0013856291770935059,0.0,19295.0,1,0.0,23240,1
283,PS4273_gt.nii,0.0,,0.0,0.9995027184486389,0.0,0.9987772703170776,1.0,0.0004972932511009276,1.0,0.0012227409752085805,1.0,0.0,0.9982811808586121,0.49975135922431946,0.0,-0.0007797825383022428,0.0,-0.000497281551361084,-0.0012227296829223633,0.0,16537.0,5,0.0,20504,5
284,RS3914_gt.nii,0.0,,0.0,0.9999493360519409,0.0,0.9999575614929199,1.0,5.066609810455702e-05,1.0,4.2440657125553116e-05,1.0,0.0,0.9999068975448608,0.49997466802597046,0.0,-4.637135498342104e-05,0.0,-5.066394805908203e-05,-4.2438507080078125e-05,0.0,360.0,2,0.0,712,2
285,RS5168_gt.nii,0.0,,0.0,0.9986220598220825,0.0,0.99517422914505,1.0,0.001377964741550386,1.0,0.004825772251933813,1.0,0.0,0.9938095211982727,0.49931102991104126,0.0,-0.002578709740191698,0.0,-0.0013779401779174805,-0.004825770854949951,0.0,67670.0,6,0.0,80852,6
286,RS4734_gt.nii,0.0,,0.0,0.9983871579170227,0.0,0.9948633909225464,1.0,0.0016128282295539975,1.0,0.005136625841259956,1.0,0.0,0.9932670593261719,0.49919357895851135,0.0,-0.0028782798908650875,0.0,-0.001612842082977295,-0.005136609077453613,0.0,69261.0,6,0.0,86040,6
287,PS3286_gt.nii,0.0,,0.0,0.9998828768730164,0.0,0.9999058246612549,1.0,0.00011713415733538568,1.0,9.418636909686029e-05,1.0,0.0,0.9997887015342712,0.4999414384365082,0.0,-0.00010503543308004737,0.0,-0.00011712312698364258,-9.417533874511719e-05,0.0,812.0,6,0.0,1580,6
288,RS2687_gt.nii,0.0,,0.0,0.9993563890457153,0.0,0.9978011846542358,1.0,0.0006435946561396122,1.0,0.0021987969521433115,1.0,0.0,0.9971604347229004,0.49967819452285767,0.0,-0.0011895940406247973,0.0,-0.000643610954284668,-0.00219881534576416,0.0,31250.0,2,0.0,36866,2
289,RS4801_gt.nii,0.0,,0.0,0.9998975396156311,0.0,0.999753475189209,1.0,0.00010248564649373293,1.0,0.00024655007291585207,1.0,0.0,0.9996510148048401,0.49994876980781555,0.0,-0.0001589586172485724,0.0,-0.00010246038436889648,-0.0002465248107910156,0.0,3013.0,1,0.0,4136,1
290,RS3915_gt.nii,0.0,,0.0,0.9994287490844727,0.0,0.9989155530929565,1.0,0.0005712740239687264,1.0,0.0010844697244465351,1.0,0.0,0.9983454942703247,0.49971437454223633,0.0,-0.0007871018606238067,0.0,-0.0005712509155273438,-0.001084446907043457,0.0,13070.0,5,0.0,18184,5
291,RS5159_gt.nii,0.0,,0.0,0.9993603825569153,0.0,0.9958851337432861,1.0,0.0006396251264959574,1.0,0.004114864859730005,1.0,0.0,0.9952507615089417,0.49968019127845764,0.0,-0.0016223349375650287,0.0,-0.0006396174430847168,-0.004114866256713867,0.0,61922.0,2,0.0,68992,2
292,PS5254_gt.nii,0.0,,0.0,0.9987115263938904,0.0,0.9936174750328064,1.0,0.0012884612660855055,1.0,0.006382530555129051,1.0,0.0,0.99234539270401,0.4993557631969452,0.0,-0.0028676895890384912,0.0,-0.0012884736061096191,-0.0063825249671936035,0.0,92376.0,1,0.0,106944,1
293,RS5154_gt.nii,0.0,,0.0,0.9995949268341064,0.0,0.9984033703804016,1.0,0.0004050639981869608,1.0,0.0015966197242960334,1.0,0.0,0.9979996085166931,0.4997974634170532,0.0,-0.0008041972178034484,0.0,-0.0004050731658935547,-0.0015966296195983887,0.0,22115.0,1,0.0,26776,1
294,PS5308_gt.nii,0.0,,0.0,0.9997676610946655,0.0,0.9993685483932495,1.0,0.00023236639390233904,1.0,0.0006314790225587785,1.0,0.0,0.9991364479064941,0.49988383054733276,0.0,-0.00038305940688587725,0.0,-0.00023233890533447266,-0.0006314516067504883,0.0,8479.0,1,0.0,10592,1
295,RS4820_gt.nii,0.0,,0.0,0.9997862577438354,0.0,0.9997949004173279,1.0,0.000213726467336528,1.0,0.00020508379384409636,1.0,0.0,0.9995812773704529,0.4998931288719177,0.0,-0.0002093605580739677,0.0,-0.00021374225616455078,-0.00020509958267211914,0.0,1970.0,4,0.0,3440,4
296,PS3348_gt.nii,0.0,,0.0,0.9990441799163818,0.0,0.9960957765579224,1.0,0.0009557930752635002,1.0,0.0039042450953274965,1.0,0.0,0.9951474070549011,0.4995220899581909,0.0,-0.0019317480036988854,0.0,-0.0009558200836181641,-0.0039042234420776367,0.0,53335.0,4,0.0,65440,4
297,RS5071_gt.nii,0.0,,0.0,0.9991676807403564,0.0,0.9949818849563599,1.0,0.0008323201327584684,1.0,0.005018098279833794,1.0,0.0,0.9941579103469849,0.4995838403701782,0.0,-0.002043688902631402,0.0,-0.0008323192596435547,-0.005018115043640137,0.0,75663.0,1,0.0,84120,1
298,PS5273_gt.nii,0.0,,0.0,0.9993695020675659,0.0,0.9984440803527832,1.0,0.0006305247079581022,1.0,0.0015559454914182425,1.0,0.0,0.9978154897689819,0.49968475103378296,0.0,-0.0009904857724905014,0.0,-0.000630497932434082,-0.0015559196472167969,0.0,20684.0,4,0.0,26088,4
299,RS5120_gt.nii,0.0,,0.0,0.9996640086174011,0.0,0.9987331032752991,1.0,0.0003359996771905571,1.0,0.001266904640942812,1.0,0.0,0.998397946357727,0.49983200430870056,0.0,-0.0006524412892758846,0.0,-0.00033599138259887695,-0.0012668967247009277,0.0,17755.0,1,0.0,21248,1


==> figs/adapt/ploras/FLAIR/atlas-real-192-mb_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4854_gt.nii,0.000634943600744009,97.23939514160156,0.0012109795352444053,0.9956510066986084,0.00012338739179540426,0.9995556473731995,0.9987890124320984,0.004349012393504381,0.9998766183853149,0.0004443772486411035,0.6545861959457397,0.00011199044092791155,0.9952104687690735,0.498430997133255,0.00022395580890588462,-0.0010036316234618425,0.0003865483158733696,-0.0031380057334899902,-0.0003209710121154785,0.00024491462004217976,63623.0,11,0.13333333333333333,7432,2
1,RS3833_gt.nii,0.0,92.88163757324219,0.0,0.9991285800933838,0.0,0.9995619058609009,1.0,0.0008714437135495245,1.0,0.0004381181497592479,1.0,0.0,0.998691201210022,0.4995642900466919,0.0,-0.0006178958574309945,0.0,-0.0008714199066162109,-0.0004380941390991211,0.0,5485.0,19,0.0,7344,1
2,RS4830_gt.nii,0.0024478519335389137,71.25166320800781,0.0017088862368837,0.9966729879379272,0.002442134078592062,0.9952487349510193,0.9982911348342896,0.0033269987907260656,0.9975578784942627,0.004751240834593773,0.5825107097625732,0.0010063861263915896,0.9919533133506775,0.49919092655181885,0.0020107487216591835,-0.0019329756032675505,0.002042872831225395,-0.0016181468963623047,-0.002309143543243408,0.0027288414462859666,30072.0,23,0.1,79584,1
3,RS5107_gt.nii,0.0,70.8307876586914,0.0,0.9985415935516357,0.0,0.9952805638313293,1.0,0.0014584248419851065,1.0,0.0047194319777190685,1.0,0.0,0.9938358664512634,0.49927079677581787,0.0,-0.0026235352270305157,0.0,-0.0014584064483642578,-0.004719436168670654,0.0,58902.0,24,0.0,79064,2
4,PS3313_gt.nii,0.00018368846212979406,78.58753204345703,9.551098628435284e-05,0.9992931485176086,0.00033803770202212036,0.9975022077560425,0.9999045133590698,0.0007068277336657047,0.9996619820594788,0.002497765701264143,0.7312079668045044,7.447541429428384e-05,0.9967989325523376,0.4996943175792694,0.00014893974002916366,-0.0011490335455164313,0.00017968393513001502,-0.0006113648414611816,-0.0021597743034362793,0.00021516944593867672,33836.0,18,0.09523809523809523,41880,2
5,RS4634_gt.nii,0.07288920134305954,46.18441390991211,0.056274548172950745,0.9954347610473633,0.05539102107286453,0.9955103397369385,0.9437254667282104,0.004565216600894928,0.9446089863777161,0.004489678889513016,0.22168250381946564,0.028716249391436577,0.9909883141517639,0.5258546471595764,0.05582929030060768,0.05130374804139137,0.05583103746175766,0.05170929431915283,0.05090141296386719,0.07029904616618568,6117.0,34,0.1111111111111111,79432,2
6,RS2234_gt.nii,0.0,75.28611755371094,0.0,0.9948335289955139,0.0,0.9996668696403503,1.0,0.005166454706341028,1.0,0.00033312232699245214,1.0,0.0,0.9945038557052612,0.49741676449775696,0.0,-0.0013118922943249345,0.0,-0.005166471004486084,-0.0003331303596496582,0.0,80117.0,19,0.0,5560,1
7,PS5315_gt.nii,7.214504007991662e-33,64.89520263671875,0.0,0.9968284368515015,0.0,0.9985630512237549,1.0,0.0031715761870145798,1.0,0.001436969731003046,1.0,0.0,0.9954005479812622,0.49841421842575073,0.0,-0.002134820446372032,0.0,-0.003171563148498535,-0.0014369487762451172,0.0,26043.0,17,0.0,24032,1
8,RS5183_gt.nii,0.0,83.0463638305664,0.0,0.9975108504295349,0.0,0.9927986264228821,1.0,0.0024891491048038006,1.0,0.007201348431408405,1.0,0.0,0.9903451800346375,0.49875542521476746,0.0,-0.0042338198982179165,0.0,-0.002489149570465088,-0.00720137357711792,0.0,83607.0,23,0.0,120520,1
9,PS5366_gt.nii,0.02459731139242649,84.9705810546875,0.01814110390841961,0.9977322220802307,0.018641088157892227,0.9976686835289001,0.9818589091300964,0.0022677858360111713,0.9813588857650757,0.0023313267156481743,0.26120686531066895,0.0092791598290205,0.9954116344451904,0.5079366564750671,0.018387697637081146,0.016090059652924538,0.018389396369457245,0.015873312950134277,0.016309738159179688,0.022264424784226536,3203.0,17,0.09090909090909091,39744,3
10,RS5073_gt.nii,0.0,77.18160247802734,0.0,0.9984704852104187,0.0,0.9997301697731018,1.0,0.0015295096673071384,1.0,0.0002698255702853203,1.0,0.0,0.9982014894485474,0.49923524260520935,0.0,-0.0006424179882742465,0.0,-0.0015295147895812988,-0.00026983022689819336,0.0,20397.0,20,0.0,4520,1
11,PS5292_gt.nii,0.0,87.82938385009766,0.0,0.9961845278739929,0.0,0.9989038705825806,1.0,0.003815466072410345,1.0,0.0010961347725242376,1.0,0.0,0.995096743106842,0.49809226393699646,0.0,-0.0020450586453080177,0.0,-0.00381547212600708,-0.0010961294174194336,0.0,42897.0,13,0.0,18320,6
12,PS5293_gt.nii,0.05753592029213905,97.20596313476562,0.12136465311050415,0.9964302778244019,0.028193259611725807,0.9992481470108032,0.8786353468894958,0.003569725900888443,0.9718067646026611,0.000751870684325695,0.14639584720134735,0.023414213210344315,0.9956842064857483,0.5588974952697754,0.04575705900788307,0.056854695081710815,0.05849500000476837,0.11779499053955078,0.02744138240814209,0.049467850171684216,46801.0,22,0.08333333333333333,14304,1
13,RS5050_gt.nii,9.392415086040273e-05,97.80081939697266,7.856693991925567e-05,0.9976358413696289,2.523022521927487e-05,0.9992396235466003,0.999921441078186,0.002364163985475898,0.99997478723526,0.000760384660679847,0.8457987904548645,1.9097818949376233e-05,0.9968790411949158,0.49885720014572144,3.819491030299105e-05,-0.001296251080930233,4.4522595999296755e-05,-0.002285599708557129,-0.000735163688659668,4.402280381237481e-05,24935.0,14,0.1111111111111111,12728,2
14,PS5198_gt.nii,0.0,71.3470458984375,0.0,0.9982835650444031,0.0,0.9914185404777527,1.0,0.0017164169112220407,1.0,0.008581459522247314,1.0,0.0,0.9897314310073853,0.49914178252220154,0.0,-0.0038378851022571325,0.0,-0.0017164349555969238,-0.008581459522247314,0.0,120626.0,18,0.0,143728,1
15,RS2599_gt.nii,0.0,89.39798736572266,0.0,0.9945924282073975,0.0,0.992229700088501,1.0,0.00540758203715086,1.0,0.007770270109176636,1.0,0.0,0.9869056344032288,0.49729621410369873,0.0,-0.006482157856225967,0.0,-0.005407571792602539,-0.0077702999114990234,0.0,50331.0,38,0.0,129664,1
16,RS5087_gt.nii,0.0,77.66595458984375,0.0,0.9983005523681641,0.0,0.999494194984436,1.0,0.0016994713805615902,1.0,0.0005058297538198531,1.0,0.0,0.9977964162826538,0.49915027618408203,0.0,-0.0009271694580093026,0.0,-0.0016994476318359375,-0.0005058050155639648,0.0,18503.0,27,0.0,8472,2
17,RS0446_gt.nii,0.0,65.55150604248047,0.0,0.9962624907493591,0.0,0.9891954660415649,1.0,0.003737508784979582,1.0,0.010804546065628529,1.0,0.0,0.985538125038147,0.49813124537467957,0.0,-0.006354690063744783,0.0,-0.003737509250640869,-0.010804533958435059,0.0,126560.0,12,0.0,180600,2
18,PS2224_gt.nii,0.0,89.54328918457031,0.0,0.9977863430976868,0.0,0.9973400235176086,1.0,0.0022136312909424305,1.0,0.0026599480770528316,1.0,0.0,0.9951381683349609,0.4988931715488434,0.0,-0.0024265500251203775,0.0,-0.0022136569023132324,-0.0026599764823913574,0.0,10106.0,18,0.0,44528,1
19,RS5172_gt.nii,0.0008340085041709244,72.31182098388672,0.00048468398745171726,0.9976857900619507,0.0018152585253119469,0.9913759827613831,0.9995152950286865,0.002314223675057292,0.9981847405433655,0.008623991161584854,0.6860623955726624,0.0003826893225777894,0.9891015291213989,0.4990852475166321,0.0007650858606211841,-0.003529425710439682,0.0009379907860420644,-0.0018295049667358398,-0.006808757781982422,0.0008899681518539943,110429.0,34,0.05714285714285714,144424,1
20,PS5247_gt.nii,4.856726445723325e-05,78.54298400878906,1.1521799024194479e-05,0.998862624168396,5.267593587632291e-05,0.9948210120201111,0.9999884963035583,0.0011373587185516953,0.9999473094940186,0.005179007072001696,0.9085181951522827,9.454030077904463e-06,0.9936953783035278,0.4994370639324188,1.8907880075857975e-05,-0.0024023763835430145,2.463577766320668e-05,-0.0011258721351623535,-0.005126297473907471,2.394034067104775e-05,71815.0,20,0.08333333333333333,86792,2
21,RS5106_gt.nii,0.0,87.57453155517578,0.0,0.9973798394203186,0.0,0.9964903593063354,1.0,0.0026201531291007996,1.0,0.003509625094011426,1.0,0.0,0.9938885569572449,0.4986899197101593,0.0,-0.0030324505642056465,0.0,-0.0026201605796813965,-0.0035096406936645508,0.0,16147.0,14,0.0,58728,1
22,RS5010_gt.nii,0.0,85.32789611816406,0.0,0.9989103674888611,0.0,0.9985416531562805,1.0,0.0010896105086430907,1.0,0.001458324259147048,1.0,0.0,0.9974552392959595,0.49945518374443054,0.0,-0.0012605574447661638,0.0,-0.001089632511138916,-0.0014583468437194824,0.0,8779.0,23,0.0,24440,2
23,RS3886_gt.nii,0.0,63.63371658325195,0.0,0.998030960559845,0.0,0.9996034502983093,1.0,0.0019690438639372587,1.0,0.0003965553769376129,1.0,0.0,0.9976359605789185,0.4990154802799225,0.0,-0.0008836486376821995,0.0,-0.0019690394401550293,-0.00039654970169067383,0.0,24758.0,4,0.0,6640,1
24,RS5097_gt.nii,0.0057378909550607204,61.147361755371094,0.0027069239877164364,0.9947065114974976,0.00758752878755331,0.985231339931488,0.9972930550575256,0.0052935038693249226,0.9924124479293823,0.014768670313060284,0.5830625891685486,0.001999127445742488,0.9800934195518494,0.49870672821998596,0.003990277647972107,-0.004309825599193573,0.004531982354819775,-0.002586543560028076,-0.007181107997894287,0.005035584041187916,178163.0,17,0.09523809523809523,247144,2
25,PS4485_gt.nii,0.04885221645236015,77.9037857055664,0.13350076973438263,0.9874663352966309,0.022532993927598,0.998104453086853,0.8664992451667786,0.012533672153949738,0.9774670004844666,0.0018955410923808813,0.23454144597053528,0.01965796761214733,0.9856221079826355,0.5604835748672485,0.03855796158313751,0.04996451362967491,0.05484680458903313,0.12096714973449707,0.0206373929977417,0.04004636337293538,179004.0,9,0.25,36232,1
26,PS3482_gt.nii,0.0,89.494140625,0.0,0.9987137317657471,0.0,0.9997531771659851,1.0,0.0012862873263657093,1.0,0.0002468422462698072,1.0,0.0,0.9984675049781799,0.49935686588287354,0.0,-0.0005634803092107177,0.0,-0.0012862682342529297,-0.0002468228340148926,0.0,15876.0,49,0.0,4136,5
27,RS4258_gt.nii,0.0,80.88138580322266,0.0,0.9941179752349854,0.0,0.9933224320411682,1.0,0.005882031749933958,1.0,0.006677543744444847,1.0,0.0,0.9875184893608093,0.4970589876174927,0.0,-0.006267177872359753,0.0,-0.0058820247650146484,-0.006677567958831787,0.0,29919.0,8,0.0,111376,15
28,RS5260_gt.nii,0.0,67.62396240234375,0.0,0.9975649118423462,0.0,0.9959858059883118,1.0,0.0024350641760975122,1.0,0.004014214035123587,1.0,0.0,0.9935702085494995,0.4987824559211731,0.0,-0.0031264787539839745,0.0,-0.0024350881576538086,-0.004014194011688232,0.0,31477.0,16,0.0,67184,2
29,RS4656_gt.nii,0.0,62.513999938964844,0.0,0.998981773853302,0.0,0.997515082359314,1.0,0.0010182504775002599,1.0,0.0024849383626133204,1.0,0.0,0.9965018630027771,0.499490886926651,0.0,-0.0015906884800642729,0.0,-0.001018226146697998,-0.002484917640686035,0.0,26863.0,20,0.0,41648,1
30,RS3779_gt.nii,0.0002695729199331254,82.95178985595703,0.0014534883666783571,0.9954071044921875,3.893575558322482e-05,0.9998765587806702,0.9985465407371521,0.004592923913151026,0.9999610781669617,0.0001234119408763945,0.6399726867675781,3.792139978031628e-05,0.9952847957611084,0.4984302818775177,7.583992555737495e-05,-0.0005149830831214786,0.00023789213446434587,-0.0031394362449645996,-8.45193862915039e-05,7.774639127167181e-05,74500.0,16,0.11764705882352941,2064,1
31,RS4190_gt.nii,0.0,81.55366516113281,0.0,0.9954292178153992,0.0,0.999051034450531,1.0,0.004570808261632919,1.0,0.0009489477961324155,1.0,0.0,0.9944888949394226,0.4977146089076996,0.0,-0.002082656603306532,0.0,-0.00457078218460083,-0.0009489655494689941,0.0,59625.0,39,0.0,15848,1
32,PS5309_gt.nii,0.045074284076690674,75.74958801269531,0.027122285217046738,0.9964540600776672,0.04642459750175476,0.9938239455223083,0.9728777408599854,0.003545955987647176,0.9535754323005676,0.0061760470271110535,0.2655569911003113,0.01741846092045307,0.9903232455253601,0.5117881894111633,0.03424050286412239,0.030804431065917015,0.035484377294778824,0.02357637882232666,0.04024851322174072,0.04011205731090329,48396.0,30,0.0625,106112,1
33,RS4865_gt.nii,4.616854822224908e-19,69.77105712890625,0.0,0.9927505254745483,0.0,0.9964879751205444,1.0,0.007249478250741959,1.0,0.0035120046231895685,1.0,0.0,0.9892891645431519,0.49637526273727417,0.0,-0.0050458102487027645,0.0,-0.00724947452545166,-0.0035120248794555664,0.0,55005.0,36,0.0,58496,1
34,RS5127_gt.nii,0.0,86.68102264404297,0.0,0.9985805153846741,0.0,0.998823881149292,1.0,0.0014194827526807785,1.0,0.0011761174537241459,1.0,0.0,0.9974077343940735,0.49929025769233704,0.0,-0.0012920829467475414,0.0,-0.0014194846153259277,-0.0011761188507080078,0.0,2184.0,6,0.0,19704,2
35,RS5109_gt.nii,0.0008120178827084601,69.76890563964844,0.00042158516589552164,0.9989205598831177,0.002438889117911458,0.9937751293182373,0.9995784163475037,0.0010794196277856827,0.9975610971450806,0.0062248888425529,0.6153846383094788,0.00035957994987256825,0.9927091002464294,0.499671071767807,0.0007189013995230198,-0.0015781511319801211,0.0010140016674995422,-0.0006578564643859863,-0.0037859678268432617,0.0008903908613519776,90825.0,22,0.08695652173913043,104368,1
36,RS4299_gt.nii,0.0,88.91708374023438,0.0,0.9987021088600159,0.0,0.999900221824646,1.0,0.0012979012681171298,1.0,9.978847083402798e-05,1.0,0.0,0.998602569103241,0.49935105443000793,0.0,-0.0003598827461246401,0.0,-0.0012978911399841309,-9.97781753540039e-05,0.0,19020.0,16,0.0,1672,1
37,PS5268_gt.nii,0.06955276429653168,49.40647888183594,0.09201712161302567,0.9962790608406067,0.030750097706913948,0.9988321661949158,0.9079828858375549,0.003720938228070736,0.9692499041557312,0.0011678410228341818,0.16742408275604248,0.02359171397984028,0.9951204657554626,0.5441480875015259,0.046095944941043854,0.0511077344417572,0.05319337919354439,0.08829617500305176,0.02958226203918457,0.0516098731931326,41658.0,4,0.26666666666666666,21496,5
38,PS5329_gt.nii,0.0,64.10771942138672,0.0,0.9990333914756775,0.0,0.99885493516922,1.0,0.0009665817487984896,1.0,0.0011450378224253654,1.0,0.0,0.9978905916213989,0.49951669573783875,0.0,-0.0010520325740799308,0.0,-0.0009666085243225098,-0.0011450648307800293,0.0,5849.0,11,0.0,19192,1
39,PS4394_gt.nii,0.0,57.28001403808594,0.0,0.9969126582145691,0.0,0.9936495423316956,1.0,0.0030873373616486788,1.0,0.0063504488207399845,1.0,0.0,0.9906012415885925,0.49845632910728455,0.0,-0.004427863750606775,0.0,-0.003087341785430908,-0.006350457668304443,0.0,61524.0,31,0.0,106216,3
40,RS5101_gt.nii,0.0,74.24418640136719,0.0,0.9988935589790344,0.0,0.9986371397972107,1.0,0.0011064572026953101,1.0,0.001362876035273075,1.0,0.0,0.9975336790084839,0.4994467794895172,0.0,-0.0012279918882995844,0.0,-0.0011064410209655762,-0.0013628602027893066,0.0,5451.0,8,0.0,22840,1
41,PS4066_gt.nii,0.0,82.71033477783203,0.0,0.9949272274971008,0.0,0.9999079704284668,1.0,0.005072759930044413,1.0,9.201948705594987e-05,1.0,0.0,0.994836151599884,0.4974636137485504,0.0,-0.0006832223734818399,0.0,-0.00507277250289917,-9.202957153320312e-05,0.0,82909.0,16,0.0,1536,2
42,RS4515_gt.nii,0.0,81.92069244384766,0.0,0.9971362352371216,0.0,0.9974774718284607,1.0,0.002863755915313959,1.0,0.0025225216522812843,1.0,0.0,0.9946281313896179,0.4985681176185608,0.0,-0.0026877287309616804,0.0,-0.002863764762878418,-0.0025225281715393066,0.0,2017.0,28,0.0,42200,1
43,RS5148_gt.nii,0.0011819461360573769,76.10519409179688,0.0006033503450453281,0.998481035232544,0.0006677664932794869,0.9983190298080444,0.9993966221809387,0.0015189527766779065,0.9993322491645813,0.0016809578519314528,0.6134366393089294,0.0003170636191498488,0.9968051910400391,0.4995422065258026,0.0006339262472465634,-0.000963161641266197,0.000634741794783622,-0.0009155869483947754,-0.0010132193565368652,0.0007747698477805123,5054.0,14,0.125,28176,1
44,RS5103_gt.nii,0.0,98.22853088378906,0.0,0.9976798892021179,0.0,0.998702883720398,1.0,0.002320133149623871,1.0,0.001297141658142209,1.0,0.0,0.9963887333869934,0.49883994460105896,0.0,-0.0017348030814900994,0.0,-0.00232011079788208,-0.0012971162796020508,0.0,14864.0,25,0.0,21712,1
45,PS5291_gt.nii,0.0,66.06814575195312,0.0,0.9909087419509888,0.0,0.9912926554679871,1.0,0.009091265499591827,1.0,0.008707323111593723,1.0,0.0,0.9823583364486694,0.4954543709754944,0.0,-0.008897223509848118,0.0,-0.00909125804901123,-0.00870734453201294,0.0,1453.0,27,0.0,144768,1
46,RS5345_gt.nii,0.0,87.78382873535156,0.0,0.998335599899292,0.0,0.9987863302230835,1.0,0.0016643902054056525,1.0,0.0012136608129367232,1.0,0.0,0.9971259832382202,0.499167799949646,0.0,-0.0014212686801329255,0.0,-0.0016644001007080078,-0.001213669776916504,0.0,4991.0,20,0.0,20328,4
47,PS5295_gt.nii,0.0,102.1648178100586,0.0,0.9973958134651184,0.0,0.9992015957832336,1.0,0.002604174194857478,1.0,0.0007983955438248813,1.0,0.0,0.9966015815734863,0.4986979067325592,0.0,-0.0014419297222048044,0.0,-0.002604186534881592,-0.0007984042167663574,0.0,28956.0,19,0.0,13360,1
48,RS4514_gt.nii,0.0,91.62423706054688,0.0,0.998636782169342,0.0,0.9998829960823059,1.0,0.001363198272883892,1.0,0.00011698455637088045,1.0,0.0,0.9985201358795166,0.499318391084671,0.0,-0.0003993409045506269,0.0,-0.001363217830657959,-0.0001170039176940918,0.0,19499.0,13,0.0,1960,7
49,RS5082_gt.nii,0.0,76.76554870605469,0.0,0.9977672100067139,0.0,0.9990389347076416,1.0,0.0022327853366732597,1.0,0.0009610633132979274,1.0,0.0,0.9968104362487793,0.49888360500335693,0.0,-0.001464871340431273,0.0,-0.002232789993286133,-0.0009610652923583984,0.0,19260.0,14,0.0,16088,1
50,PS4290_gt.nii,0.0036656276788562536,110.0227279663086,0.01735074631869793,0.9952173829078674,0.001158070401288569,0.9996845722198486,0.9826492667198181,0.004782595206052065,0.9988419413566589,0.0003154475998599082,0.34426960349082947,0.0010867913952097297,0.9949049949645996,0.5062840580940247,0.0021712230518460274,0.0032542599365115166,0.004482564516365528,0.012568116188049316,0.0008426904678344727,0.0022663856023589905,74031.0,28,0.06666666666666667,5360,1
51,PS5298_gt.nii,5.036425230739874e-18,44.1927604675293,0.0,0.9980800747871399,0.0,0.9994969367980957,1.0,0.00191993557382375,1.0,0.0005030749016441405,1.0,0.0,0.9975789189338684,0.49904003739356995,0.0,-0.0009827875765040517,0.0,-0.0019199252128601074,-0.0005030632019042969,0.0,22241.0,11,0.0,8424,4
52,PS5310_gt.nii,0.0010858349269255996,59.78293991088867,0.0041215866804122925,0.9857863187789917,0.00026855888427235186,0.9990649819374084,0.9958783984184265,0.014213663525879383,0.9997314214706421,0.0009350073523819447,0.6499878764152527,0.00025219388771802187,0.9848777651786804,0.4949539601802826,0.0005042605916969478,-0.0025934241712093353,0.0010520877549424767,-0.010092079639434814,-0.0006664395332336426,0.000517144554023425,221507.0,6,0.16666666666666666,15528,3
53,RS2440_gt.nii,0.0,92.59049987792969,0.0,0.9976106882095337,0.0,0.9998480081558228,1.0,0.0023893164470791817,1.0,0.0001519973302492872,1.0,0.0,0.9974594116210938,0.49880534410476685,0.0,-0.0006026356713846326,0.0,-0.0023893117904663086,-0.0001519918441772461,0.0,36418.0,15,0.0,2544,2
54,RS5062_gt.nii,0.002447459613904357,92.78469848632812,0.004316069185733795,0.996523916721344,0.0008914947975426912,0.9992824792861938,0.9956839084625244,0.0034760760609060526,0.9991084933280945,0.0007175118662416935,0.4730343520641327,0.0007394240819849074,0.995811402797699,0.5004199743270874,0.0014777554897591472,0.0003822884464170784,0.001961569068953395,0.0008399486541748047,0.00017392635345458984,0.0017244524034555372,43687.0,10,0.1,12048,5
55,RS3623_gt.nii,0.0,82.09811401367188,0.0,0.9984830617904663,0.0,0.9994488954544067,1.0,0.001516938442364335,1.0,0.0005511055933311582,1.0,0.0,0.9979336261749268,0.49924153089523315,0.0,-0.0009143266943283379,0.0,-0.0015169382095336914,-0.0005511045455932617,0.0,12909.0,1,0.0,9232,9
56,PS4205_gt.nii,0.0,108.87010192871094,0.0,0.9991255402565002,0.0,0.9998511075973511,1.0,0.0008744706283323467,1.0,0.0001489033893449232,1.0,0.0,0.9989768862724304,0.4995627701282501,0.0,-0.0003608484985306859,0.0,-0.0008744597434997559,-0.00014889240264892578,0.0,12265.0,19,0.0,2496,3
57,PS3620_gt.nii,0.1823539137840271,91.22335052490234,0.10751398652791977,0.9992740750312805,0.20981475710868835,0.9984013438224792,0.892486035823822,0.0007259127451106906,0.790185272693634,0.0015986320795491338,0.07593075931072235,0.07652734965085983,0.9976782202720642,0.5533940196037292,0.14217445254325867,0.14911405742168427,0.15019327402114868,0.1067880392074585,0.20821607112884521,0.1831905113217184,16128.0,24,0.09523809523809523,30024,1
58,RS4832_gt.nii,0.0,89.86212158203125,0.0,0.995719313621521,0.0,0.9989249110221863,1.0,0.004280679393559694,1.0,0.0010750966612249613,1.0,0.0,0.9946534037590027,0.4978596568107605,0.0,-0.0021452608052641153,0.0,-0.004280686378479004,-0.0010750889778137207,0.0,48685.0,11,0.0,17960,9
59,RS4925_gt.nii,0.21655505895614624,65.0076904296875,0.17602434754371643,0.9940125942230225,0.21561658382415771,0.9923089146614075,0.8239756226539612,0.005987377837300301,0.7843834161758423,0.0076910750940442085,0.15571242570877075,0.10730886459350586,0.9864351749420166,0.5850184559822083,0.19381920993328094,0.18802930414676666,0.19481727480888367,0.1700369119644165,0.20792555809020996,0.22403203616352202,34798.0,24,0.0625,155416,4
60,RS5223_gt.nii,6.215142507581759e-19,79.83106994628906,0.0,0.9988153576850891,0.0,0.9973952770233154,1.0,0.0011846248526126146,1.0,0.002604701090604067,1.0,0.0,0.9962168335914612,0.49940767884254456,0.0,-0.0017565857851877809,0.0,-0.0011846423149108887,-0.0026047229766845703,0.0,28549.0,20,0.0,43648,3
61,RS4068_gt.nii,0.0,101.35753631591797,0.0,0.9989495277404785,0.0,0.999940812587738,1.0,0.0010504748206585646,1.0,5.91899806750007e-05,1.0,0.0,0.9988904595375061,0.49947476387023926,0.0,-0.00024935431429184973,0.0,-0.0010504722595214844,-5.918741226196289e-05,0.0,15919.0,14,0.0,992,2
62,RS4751_gt.nii,0.0,51.824710845947266,0.0,0.9987550973892212,0.0,0.9995865225791931,1.0,0.0012448802590370178,1.0,0.0004134554765187204,1.0,0.0,0.9983426928520203,0.4993775486946106,0.0,-0.0007174276979640126,0.0,-0.0012449026107788086,-0.00041347742080688477,0.0,11567.0,38,0.0,6928,3
63,RS3918_gt.nii,0.0,109.72898864746094,0.0,0.9984379410743713,0.0,0.9999890327453613,1.0,0.0015620760386809707,1.0,1.0984413165715523e-05,1.0,0.0,0.9984269738197327,0.49921897053718567,0.0,-0.00013099041825626045,0.0,-0.0015620589256286621,-1.0967254638671875e-05,0.0,25898.0,42,0.0,184,1
64,RS4077_gt.nii,2.9238815841381438e-05,40.45985794067383,1.242174312210409e-05,0.9940560460090637,1.0076074431708548e-05,0.9951730966567993,0.9999876022338867,0.005943924654275179,0.999989926815033,0.0048269061371684074,0.9562779664993286,5.563344075198984e-06,0.9892862439155579,0.4970342218875885,1.1126626304758247e-05,-0.005345188546925783,1.1187600648554508e-05,-0.005931556224822998,-0.004816830158233643,1.4237206090676765e-05,6325.0,24,0.05555555555555555,80504,6
65,RS5224_gt.nii,0.005571991205215454,100.44401550292969,0.010918253101408482,0.9975519180297852,0.0018962876638397574,0.9995778203010559,0.9890817403793335,0.0024481110740453005,0.9981037378311157,0.00042220152681693435,0.32135167717933655,0.0016182907857000828,0.9971317648887634,0.5042350888252258,0.0032313524279743433,0.0035335139837116003,0.004550181329250336,0.00847017765045166,0.001474142074584961,0.0036215902495647127,32551.0,14,0.1111111111111111,7144,2
66,RS3360_gt.nii,0.0,96.29641723632812,0.0,0.9994084239006042,0.0,0.999938428401947,1.0,0.0005915528745390475,1.0,6.15484023001045e-05,1.0,0.0,0.9993469715118408,0.4997042119503021,0.0,-0.00019081177015323192,0.0,-0.000591576099395752,-6.157159805297852e-05,0.0,8571.0,32,0.0,1032,2
67,RS4856_gt.nii,0.00026105117285624146,80.5927963256836,0.00032150206970982254,0.9977810978889465,0.00013441944611258805,0.9990712404251099,0.9996784925460815,0.0022188727743923664,0.9998655915260315,0.000928732508327812,0.7243112325668335,9.479751315666363e-05,0.9968565106391907,0.4990513026714325,0.00018957705469802022,-0.0012276426423341036,0.0002078848920064047,-0.0018973946571350098,-0.0007943511009216309,0.00023818030248898416,18847.0,60,0.03278688524590164,15552,1
68,PS5264_gt.nii,0.0,91.03487396240234,0.0,0.9991208910942078,0.0,0.9999131560325623,1.0,0.0008791256113909185,1.0,8.686071669217199e-05,1.0,0.0,0.9990341663360596,0.4995604455471039,0.0,-0.0002763358352240175,0.0,-0.0008791089057922363,-8.684396743774414e-05,0.0,12821.0,23,0.0,1456,2
69,RS3239_gt.nii,5.6343016458606465e-33,55.811283111572266,0.0,0.9989228844642639,0.0,0.9985688924789429,1.0,0.0010771056404337287,1.0,0.0014310970436781645,1.0,0.0,0.9974948763847351,0.49946144223213196,0.0,-0.0012415485689416528,0.0,-0.001077115535736084,-0.001431107521057129,0.0,12999.0,8,0.0,23984,13
70,RS4257_gt.nii,0.0,67.02984619140625,0.0,0.9972851276397705,0.0,0.9983906149864197,1.0,0.002714878646656871,1.0,0.0016093961894512177,1.0,0.0,0.9956844449043274,0.49864256381988525,0.0,-0.002090290654450655,0.0,-0.002714872360229492,-0.0016093850135803223,0.0,15195.0,41,0.0,26928,1
71,RS5021_gt.nii,0.0009649782441556454,83.6779556274414,0.0005079917027615011,0.997197687625885,0.00208257301710546,0.9885927438735962,0.9994919896125793,0.0028023181948810816,0.9979174137115479,0.011407274752855301,0.7013924717903137,0.00040854490362107754,0.9858539700508118,0.49885284900665283,0.0008167561027221382,-0.004625355359166861,0.0010285571916028857,-0.002294301986694336,-0.00932466983795166,0.001017000686737577,155027.0,16,0.13333333333333333,190948,1
72,RS5209_gt.nii,0.0,89.75326538085938,0.0,0.9994310736656189,0.0,0.9999690055847168,1.0,0.0005689439713023603,1.0,3.101205948041752e-05,1.0,0.0,0.9994000792503357,0.49971553683280945,0.0,-0.00013283117732498795,0.0,-0.0005689263343811035,-3.0994415283203125e-05,0.0,8827.0,17,0.0,520,1
73,RS4815_gt.nii,0.0,66.96267700195312,0.0,0.9969863295555115,0.0,0.9898383021354675,1.0,0.003013685578480363,1.0,0.010161672718822956,1.0,0.0,0.9868854880332947,0.49849316477775574,0.0,-0.005533903371542692,0.0,-0.0030136704444885254,-0.01016169786453247,0.0,129201.0,31,0.0,169976,1
74,PS5270_gt.nii,0.0,65.37583923339844,0.0,0.9984784722328186,0.0,0.9884388446807861,1.0,0.0015215083258226514,1.0,0.01156113762408495,1.0,0.0,0.9869523048400879,0.4992392361164093,0.0,-0.004194086883217096,0.0,-0.0015215277671813965,-0.011561155319213867,0.0,174900.0,4,0.0,193672,1
75,PS4471_gt.nii,0.0005263619823381305,64.03124237060547,0.0003301821125205606,0.994181215763092,0.0001952583115780726,0.9965512156486511,0.9996697902679443,0.0058187744580209255,0.9998047351837158,0.0034487599041312933,0.8076192140579224,0.0001227136526722461,0.9907724261283875,0.49725571274757385,0.0002453971828799695,-0.0042257714085280895,0.00025391101371496916,-0.005488574504852295,-0.0032535195350646973,0.000298678739575719,31261.0,10,0.1,57544,5
76,RS4646_gt.nii,0.0,78.19718170166016,0.0,0.9999041557312012,0.0,0.9999346733093262,1.0,9.585053339833394e-05,1.0,6.533295527333394e-05,1.0,0.0,0.9998388290405273,0.4999520778656006,0.0,-7.913404988357797e-05,0.0,-9.584426879882812e-05,-6.532669067382812e-05,0.0,184.0,7,0.0,1096,1
77,RS4800_gt.nii,0.004257501568645239,71.2611312866211,0.009612224996089935,0.9967551231384277,0.0021460801362991333,0.9992791414260864,0.9903877973556519,0.0032449064310640097,0.9978539347648621,0.0007208765018731356,0.3674947917461395,0.0017574692610651255,0.9960389137268066,0.5031836628913879,0.003508772002533078,0.0030124287586659193,0.004541872534900904,0.006367325782775879,0.0014252662658691406,0.003988545714870117,39830.0,26,0.0625,12172,3
78,PS5272_gt.nii,0.0021248182747513056,40.570926666259766,0.0009835537057369947,0.9980646967887878,0.003771135350689292,0.9925996661186218,0.9990164637565613,0.0019353064708411694,0.9962288737297058,0.007400358095765114,0.5837925672531128,0.0007807050715200603,0.9906929135322571,0.4995241165161133,0.0015601920895278454,-0.0018585271900519729,0.0019259060500189662,-0.0009517669677734375,-0.0036292076110839844,0.0021845399036653714,105164.0,19,0.07692307692307693,124040,5
79,PS1513_gt.nii,0.011175751686096191,51.13412857055664,0.004604374058544636,0.9961492419242859,0.011371186003088951,0.9904794692993164,0.9953956007957458,0.003850730136036873,0.9886288046836853,0.009520543739199638,0.4776969254016876,0.003288106992840767,0.9867021441459656,0.50037682056427,0.006554661318659782,0.0011809846619144082,0.007235826924443245,0.0007536411285400391,0.0018506050109863281,0.00898766638173159,110302.0,24,0.07407407407407407,159848,2
80,RS4948_gt.nii,0.0,64.83092498779297,0.0,0.9976561069488525,0.0,0.9978606700897217,1.0,0.002343888860195875,1.0,0.002139326650649309,1.0,0.0,0.9955267906188965,0.49882805347442627,0.0,-0.002239272929728031,0.0,-0.002343893051147461,-0.0021393299102783203,0.0,272.0,29,0.0,35808,1
81,RS4961_gt.nii,0.0011222556931897998,91.62123107910156,0.0005100439302623272,0.9993779063224792,0.001245926832780242,0.9984806180000305,0.999489963054657,0.0006220850627869368,0.99875408411026,0.0015193732688203454,0.5249999761581421,0.00036202624323777854,0.9978604316711426,0.49994397163391113,0.0007237904355861247,-0.0001750350056681782,0.0007971683517098427,-0.00011205673217773438,-0.0002734661102294922,0.001101554887090624,17551.0,13,0.10526315789473684,25488,3
82,RS5149_gt.nii,0.0,110.31609344482422,0.0,0.9998213648796082,0.0,0.9997543692588806,1.0,0.0001786193752195686,1.0,0.00024561499594710767,1.0,0.0,0.9995758533477783,0.4999106824398041,0.0,-0.00020945548021700233,0.0,-0.0001786351203918457,-0.00024563074111938477,0.0,2416.0,7,0.0,4120,3
83,PS4245_gt.nii,0.0,74.22264099121094,0.0,0.999043345451355,0.0,0.9997813701629639,1.0,0.0009566250373609364,1.0,0.0002186004858231172,1.0,0.0,0.998825192451477,0.4995216727256775,0.0,-0.00045729498378932476,0.0,-0.0009566545486450195,-0.0002186298370361328,0.0,11580.0,9,0.0,3664,1
84,RS4808_gt.nii,0.058072108775377274,93.17107391357422,0.12254580855369568,0.9983787536621094,0.026808403432369232,0.9996798038482666,0.8774541616439819,0.0016212408663704991,0.9731916189193726,0.00032019292120821774,0.1031556949019432,0.02249114215373993,0.9980596899986267,0.5604622960090637,0.04399283602833748,0.05659572035074234,0.05731716379523277,0.12092459201812744,0.026488184928894043,0.05005011693952556,21138.0,19,0.08695652173913043,6112,2
85,RS4264_gt.nii,0.0,49.88385772705078,0.0,0.9978054165840149,0.0,0.9988741278648376,1.0,0.0021946050692349672,1.0,0.0011258964659646153,1.0,0.0,0.9966844320297241,0.49890270829200745,0.0,-0.0015719091752544045,0.0,-0.0021945834159851074,-0.0011258721351623535,0.0,10067.0,24,0.0,18848,10
86,RS4917_gt.nii,0.0,64.36068725585938,0.0,0.9922817349433899,0.0,0.9891929626464844,1.0,0.007718248758465052,1.0,0.010807061567902565,1.0,0.0,0.9816399812698364,0.49614086747169495,0.0,-0.009132994338870049,0.0,-0.007718265056610107,-0.010807037353515625,0.0,58952.0,16,0.0,179928,1
87,RS4448_gt.nii,0.0,83.71588897705078,0.0,0.9982494711875916,0.0,0.9979608058929443,1.0,0.0017505158903077245,1.0,0.002039180137217045,1.0,0.0,0.9962174296379089,0.4991247355937958,0.0,-0.0018893430242314935,0.0,-0.0017505288124084473,-0.002039194107055664,0.0,8691.0,2,0.0,34152,5
88,PS5364_gt.nii,0.0,83.89546966552734,0.0,0.9994166493415833,0.0,0.9980008602142334,1.0,0.0005833239993080497,1.0,0.001999111380428076,1.0,0.0,0.9974198937416077,0.4997083246707916,0.0,-0.001079874811694026,0.0,-0.000583350658416748,-0.0019991397857666016,0.0,25912.0,14,0.0,33520,1
89,RS4716_gt.nii,0.0,85.88306427001953,0.0,0.997846782207489,0.0,0.9999292492866516,1.0,0.002153191016986966,1.0,7.072417065501213e-05,1.0,0.0,0.9977763891220093,0.4989233911037445,0.0,-0.0003902341122739017,0.0,-0.0021532177925109863,-7.075071334838867e-05,0.0,34637.0,13,0.0,1184,1
90,PS1557_gt.nii,0.0,80.0062484741211,0.0,0.9993288516998291,0.0,0.9998897910118103,1.0,0.0006711626192554832,1.0,0.00011022335093002766,1.0,0.0,0.999218761920929,0.49966442584991455,0.0,-0.0002719885960686952,0.0,-0.0006711483001708984,-0.00011020898818969727,0.0,8724.0,26,0.0,1848,2
91,RS5105_gt.nii,0.00015358623932115734,58.49616241455078,8.239947055699304e-05,0.9988164305686951,0.0003033827233593911,0.9956550598144531,0.9999176263809204,0.0011835803743451834,0.9996966123580933,0.004344935994595289,0.7912313938140869,6.480391311924905e-05,0.9944817423820496,0.49944940209388733,0.00012959942978341132,-0.0021096165291965008,0.00015810938202776015,-0.0011011958122253418,-0.004041552543640137,0.0001747971624593961,58019.0,26,0.06896551724137931,72816,2
92,PS5269_gt.nii,0.08240462839603424,85.53362274169922,0.04412508383393288,0.9994217753410339,0.09754052758216858,0.9986472129821777,0.9558749198913574,0.0005782079533673823,0.9024595022201538,0.001352758496068418,0.10271614044904709,0.031333234161138535,0.9980707168579102,0.5217734575271606,0.06076258048415184,0.06471998244524002,0.06560475379228592,0.04354691505432129,0.09618771076202393,0.08406937530110808,15116.0,19,0.1,23728,2
93,PS5297_gt.nii,0.0,58.51247024536133,0.0,0.9968960285186768,0.0,0.9929606914520264,1.0,0.003103998489677906,1.0,0.00703930901363492,1.0,0.0,0.9899001717567444,0.4984480142593384,0.0,-0.004674398805946112,0.0,-0.003103971481323242,-0.007039308547973633,0.0,73221.0,11,0.0,117736,2
94,RS5119_gt.nii,0.0,48.703182220458984,0.0,0.9983533620834351,0.0,0.9999188184738159,1.0,0.0016466522356495261,1.0,8.119600533973426e-05,1.0,0.0,0.9982724189758301,0.49917668104171753,0.0,-0.00036565226037055254,0.0,-0.0016466379165649414,-8.118152618408203e-05,0.0,25309.0,6,0.0,1360,6
95,RS4602_gt.nii,0.004644597414880991,82.73451232910156,0.004242002964019775,0.9961333870887756,0.0037600358482450247,0.9965728521347046,0.9957579970359802,0.003866637358441949,0.996239960193634,0.003427171614021063,0.48840901255607605,0.0019972333684563637,0.9927327036857605,0.5001876950263977,0.00398650486022234,0.00035347655648365617,0.0039937556721270084,0.00037539005279541016,0.00033283233642578125,0.004953610654323244,1372.0,45,0.04,57520,3
96,RS4879_gt.nii,0.0,84.20866394042969,0.0,0.9990273118019104,0.0,0.9999823570251465,1.0,0.0009727053693495691,1.0,1.7660153389442712e-05,1.0,0.0,0.9990096688270569,0.4995136559009552,0.0,-0.00013106534606777132,0.0,-0.0009726881980895996,-1.7642974853515625e-05,0.0,15816.0,39,0.0,296,1
97,RS4093_gt.nii,0.0,81.59043884277344,0.0,0.9988688826560974,0.0,0.9999279379844666,1.0,0.0011311392299830914,1.0,7.208394526969641e-05,1.0,0.0,0.9987969398498535,0.4994344413280487,0.0,-0.0002855467901099473,0.0,-0.0011311173439025879,-7.206201553344727e-05,0.0,16884.0,25,0.0,1208,4
98,PS4344_gt.nii,0.0,75.23961639404297,0.0,0.9923324584960938,0.0,0.9944127202033997,1.0,0.0076675573363900185,1.0,0.0055872658267617226,1.0,0.0,0.9868302941322327,0.4961662292480469,0.0,-0.006545279175043106,0.0,-0.00766754150390625,-0.005587279796600342,0.0,28598.0,20,0.0,93024,1
99,RS5319_gt.nii,0.04689089581370354,89.2468490600586,0.042357221245765686,0.9967283010482788,0.026880573481321335,0.997954249382019,0.9576427936553955,0.0032716908026486635,0.9731194376945496,0.002045759465545416,0.21748055517673492,0.016719525679945946,0.9946963787078857,0.5195427536964417,0.03288916125893593,0.031155772507190704,0.03374294564127922,0.0390855073928833,0.024834871292114258,0.04183602931010646,15472.0,17,0.08,35720,4
100,RS3939_gt.nii,8.465896818435485e-19,58.672821044921875,0.0,0.9986955523490906,0.0,0.9993272423744202,1.0,0.0013044299557805061,1.0,0.0006727405125275254,1.0,0.0,0.998024582862854,0.4993477761745453,0.0,-0.0009367726161144674,0.0,-0.0013044476509094238,-0.000672757625579834,0.0,6982.0,17,0.0,11272,7
101,RS4688_gt.nii,0.0,59.66573715209961,0.0,0.9990439414978027,0.0,0.9999682307243347,1.0,0.0009560292237438262,1.0,3.1740015401737764e-05,1.0,0.0,0.999012291431427,0.49952197074890137,0.0,-0.00017419639334548265,0.0,-0.0009560585021972656,-3.17692756652832e-05,0.0,15427.0,22,0.0,532,1
102,RS2723_gt.nii,0.0,70.90133666992188,0.0,0.9984005689620972,0.0,0.9986484050750732,1.0,0.0015994436107575893,1.0,0.0013516080798581243,1.0,0.0,0.9970532655715942,0.4992002844810486,0.0,-0.0014703130582347512,0.0,-0.001599431037902832,-0.0013515949249267578,0.0,3232.0,12,0.0,22640,1
103,RS4880_gt.nii,0.002979954471811652,93.8349609375,0.0018228543922305107,0.9971596002578735,0.0012809743639081717,0.998003363609314,0.998177170753479,0.0028404027689248323,0.9987190365791321,0.0019966410472989082,0.5551780462265015,0.0007528726127929986,0.9951742887496948,0.49949121475219727,0.001504612504504621,-0.0008533612708561122,0.0015280804364010692,-0.0010175704956054688,-0.0007156729698181152,0.0023270008392462043,7156.0,20,0.09090909090909091,33464,1
104,RS5228_gt.nii,0.0,76.843994140625,0.0,0.9987170100212097,0.0,0.9910106658935547,1.0,0.0012830049963667989,1.0,0.008989320136606693,1.0,0.0,0.9897506237030029,0.49935850501060486,0.0,-0.003396077314391732,0.0,-0.0012829899787902832,-0.008989334106445312,0.0,135143.0,26,0.0,150624,1
105,RS3284_gt.nii,0.0,85.56108856201172,0.0,0.9987569451332092,0.0,0.997687816619873,1.0,0.0012430645292624831,1.0,0.0023121898993849754,1.0,0.0,0.9964504837989807,0.4993784725666046,0.0,-0.0016953469021245837,0.0,-0.0012430548667907715,-0.002312183380126953,0.0,25292.0,16,0.0,38744,1
106,RS2895_gt.nii,0.09545676410198212,52.64978790283203,0.07049200683832169,0.9952400326728821,0.09060163795948029,0.9937561750411987,0.9295079708099365,0.004759946372359991,0.9093983769416809,0.006243803072720766,0.2062586098909378,0.04128251224756241,0.9890605211257935,0.5328660011291504,0.07929166406393051,0.07446486502885818,0.07991677522659302,0.06573200225830078,0.0843578577041626,0.09434559161478634,30693.0,32,0.125,112112,2
107,PS4413_gt.nii,0.04839719459414482,80.00811767578125,0.044205449521541595,0.9975463151931763,0.027332749217748642,0.9985077381134033,0.9557945728302002,0.0024536913260817528,0.9726672768592834,0.0014922653790563345,0.1906755119562149,0.017179829999804497,0.9960616230964661,0.520875871181488,0.033779338002204895,0.032846394926309586,0.03475998342037201,0.041751742362976074,0.02584052085876465,0.04502923976608187,11430.0,19,0.06896551724137931,26128,5
108,RS4977_gt.nii,0.10870548337697983,93.19334411621094,0.12546777725219727,0.9977737069129944,0.0607723668217659,0.9989947080612183,0.8745322227478027,0.002226283075287938,0.9392276406288147,0.0010052878642454743,0.11754805594682693,0.04268939793109894,0.996773362159729,0.5616207122802734,0.08188324421644211,0.0858241468667984,0.08732109516859055,0.12324142456054688,0.05976712703704834,0.10182216973173612,18004.0,17,0.08,19240,4
109,RS5057_gt.nii,0.0,79.1517562866211,0.0,0.9955742955207825,0.0,0.9962742328643799,1.0,0.004425729624927044,1.0,0.003725744318217039,1.0,0.0,0.9918813705444336,0.49778714776039124,0.0,-0.004060681909322739,0.0,-0.004425704479217529,-0.003725767135620117,0.0,5361.0,23,0.0,62232,6
110,RS4863_gt.nii,0.0,81.62077331542969,0.0,0.9972089529037476,0.0,0.9962425827980042,1.0,0.002791074337437749,1.0,0.00375743443146348,1.0,0.0,0.9934723973274231,0.4986044764518738,0.0,-0.0032384067308157682,0.0,-0.0027910470962524414,-0.0037574172019958496,0.0,27037.0,4,0.0,62864,9
111,PS5351_gt.nii,0.0,82.78285217285156,0.0,0.9936496615409851,0.0,0.9997288584709167,1.0,0.006350320763885975,1.0,0.0002711343113332987,1.0,0.0,0.9933819770812988,0.49682483077049255,0.0,-0.0013121699448674917,0.0,-0.006350338459014893,-0.00027114152908325195,0.0,101060.0,10,0.0,4520,2
112,RS5007_gt.nii,0.0,61.29437255859375,0.0,0.9978438019752502,0.0,0.9999488592147827,1.0,0.0021561887115240097,1.0,5.113182123750448e-05,1.0,0.0,0.9977928996086121,0.4989219009876251,0.0,-0.00033203893690370023,0.0,-0.002156198024749756,-5.1140785217285156e-05,0.0,34877.0,11,0.0,856,2
113,RS5012_gt.nii,0.0,77.34564971923828,0.0,0.9996330738067627,0.0,0.9987688064575195,1.0,0.0003669009020086378,1.0,0.001231167814694345,1.0,0.0,0.9984028339385986,0.49981653690338135,0.0,-0.0006720986566506326,0.0,-0.0003669261932373047,-0.0012311935424804688,0.0,15935.0,7,0.0,20648,2
114,RS4974_gt.nii,2.5801097134266675e-18,77.73799133300781,0.0,0.9961955547332764,0.0,0.9991058707237244,1.0,0.003804436419159174,1.0,0.000894130440428853,1.0,0.0,0.9953082203865051,0.4980977773666382,0.0,-0.0018443595618009567,0.0,-0.003804445266723633,-0.0008941292762756348,0.0,46160.0,32,0.0,14944,1
115,PS4305_gt.nii,0.0,72.71863555908203,0.0,0.9973919987678528,0.0,0.9976086616516113,1.0,0.0026080228853970766,1.0,0.0023913613986223936,1.0,0.0,0.9950130581855774,0.4986959993839264,0.0,-0.002497343812137842,0.0,-0.002608001232147217,-0.002391338348388672,0.0,983.0,14,0.0,40016,2
116,RS4459_gt.nii,0.0,75.13321685791016,0.0,0.9975458383560181,0.0,0.9998766779899597,1.0,0.0024541656021028757,1.0,0.00012332660844549537,1.0,0.0,0.9974231123924255,0.49877291917800903,0.0,-0.0005501490086317062,0.0,-0.0024541616439819336,-0.0001233220100402832,0.0,38392.0,22,0.0,2064,2
117,RS4898_gt.nii,0.0,91.72785949707031,0.0,0.9991053342819214,0.0,0.999453067779541,1.0,0.0008946777670644224,1.0,0.0005469444440677762,1.0,0.0,0.9985593557357788,0.4995526671409607,0.0,-0.0006995276780799031,0.0,-0.0008946657180786133,-0.0005469322204589844,0.0,2458.0,11,0.0,9168,9
118,RS5033_gt.nii,0.00033034797525033355,40.49691390991211,9.191176650347188e-05,0.9994946718215942,0.00011800802167272195,0.9993512630462646,0.9999080896377563,0.0005053578643128276,0.9998819828033447,0.0006487666396424174,0.7009803652763367,5.167157723917626e-05,0.9988465309143066,0.49979329109191895,0.0001033378139254637,-0.0004684443410951644,0.00010414569260319695,-0.0004134178161621094,-0.0005307197570800781,0.0001926782273603083,4896.0,18,0.08333333333333333,10880,3
119,PS4183_gt.nii,0.022801732644438744,75.67033386230469,0.015401085838675499,0.9959256649017334,0.020929060876369476,0.9944402575492859,0.9845989346504211,0.004074358381330967,0.9790709614753723,0.005559741519391537,0.3396480679512024,0.008951674215495586,0.9904118180274963,0.5056633949279785,0.017744505777955055,0.01319409254938364,0.01795355975627899,0.011326789855957031,0.015369296073913574,0.022747375754397225,35627.0,42,0.043478260869565216,94344,3
120,PS5356_gt.nii,0.0,73.55270385742188,0.0,0.9982599020004272,0.0,0.9916872382164001,1.0,0.0017401138320565224,1.0,0.008312742225825787,1.0,0.0,0.9899759292602539,0.4991299510002136,0.0,-0.0038033034652471542,0.0,-0.001740097999572754,-0.008312761783599854,0.0,116615.0,16,0.0,139224,1
121,PS3544_gt.nii,0.0,118.30320739746094,0.0,0.9964167475700378,0.0,0.9994008541107178,1.0,0.003583245910704136,1.0,0.0005991457146592438,1.0,0.0,0.9958218932151794,0.4982083737850189,0.0,-0.0014652255922555923,0.0,-0.003583252429962158,-0.0005991458892822266,0.0,46067.0,14,0.0,10016,3
122,RS4114_gt.nii,0.0,80.53260040283203,0.0,0.9989933371543884,0.0,0.99973464012146,1.0,0.0010066913673654199,1.0,0.00026538854581303895,1.0,0.0,0.9987284541130066,0.4994966685771942,0.0,-0.0005168794305063784,0.0,-0.0010066628456115723,-0.00026535987854003906,0.0,10168.0,4,0.0,4448,7
123,RS4142_gt.nii,0.0,88.35157012939453,0.0,0.9990782737731934,0.0,0.9999508261680603,1.0,0.0009217119077220559,1.0,4.9159534682985395e-05,1.0,0.0,0.9990292191505432,0.4995391368865967,0.0,-0.00021286364062689245,0.0,-0.0009217262268066406,-4.9173831939697266e-05,0.0,14082.0,7,0.0,824,1
124,RS5009_gt.nii,0.0,98.57788848876953,0.0,0.9995693564414978,0.0,0.9998888373374939,1.0,0.00043063180055469275,1.0,0.00011115091911051422,1.0,0.0,0.9994583129882812,0.4997846782207489,0.0,-0.00021878097322769463,0.0,-0.00043064355850219727,-0.00011116266250610352,0.0,4225.0,7,0.0,1864,2
125,RS5204_gt.nii,0.0,78.52037811279297,0.0,0.9958956837654114,0.0,0.9999329447746277,1.0,0.004104292020201683,1.0,6.703230610582978e-05,1.0,0.0,0.9958292245864868,0.4979478418827057,0.0,-0.0005245190113782883,0.0,-0.004104316234588623,-6.705522537231445e-05,0.0,67443.0,16,0.0,1120,1
126,PS3801_gt.nii,0.0,64.04920196533203,0.0,0.999352753162384,0.0,0.998660147190094,1.0,0.0006472193636000156,1.0,0.0013398247538134456,1.0,0.0,0.9980146884918213,0.499676376581192,0.0,-0.000931214599404484,0.0,-0.0006472468376159668,-0.0013398528099060059,0.0,14556.0,21,0.0,22464,1
127,RS4872_gt.nii,0.0,122.36420440673828,0.0,0.9993414282798767,0.0,0.9985537528991699,1.0,0.0006585698574781418,1.0,0.001446244539692998,1.0,0.0,0.9978970885276794,0.49967071413993835,0.0,-0.0009759370586834848,0.0,-0.000658571720123291,-0.0014462471008300781,0.0,18229.0,5,0.0,24248,2
128,RS5133_gt.nii,0.0,46.56607437133789,0.0,0.998257577419281,0.0,0.9993441700935364,1.0,0.0017424308462068439,1.0,0.0006558394525200129,1.0,0.0,0.9976040124893188,0.4991287887096405,0.0,-0.001068997080437839,0.0,-0.0017424225807189941,-0.000655829906463623,0.0,16768.0,11,0.0,10984,2
129,RS5195_gt.nii,0.0,76.01315307617188,0.0,0.9980952143669128,0.0,0.9981907606124878,1.0,0.0019047681707888842,1.0,0.0018092222744598985,1.0,0.0,0.9962928891181946,0.4990476071834564,0.0,-0.001856380607932806,0.0,-0.0019047856330871582,-0.001809239387512207,0.0,2709.0,16,0.0,30296,2
130,RS5156_gt.nii,0.1601693332195282,115.88787841796875,0.23269161581993103,0.9971334338188171,0.09682393074035645,0.9989847540855408,0.7673084139823914,0.002866592025384307,0.9031760692596436,0.0010152453323826194,0.0999034196138382,0.07339148968458176,0.9961251616477966,0.6149125099182129,0.13674691319465637,0.14838877320289612,0.15010035037994385,0.22982501983642578,0.09580874443054199,0.15037308529124016,30653.0,21,0.1111111111111111,22128,1
131,RS3975_gt.nii,0.0,88.0965347290039,0.0,0.9981009364128113,0.0,0.9988629817962646,1.0,0.0018990730168297887,1.0,0.0011370292631909251,1.0,0.0,0.9969682097434998,0.49905046820640564,0.0,-0.0014694563578814268,0.0,-0.0018990635871887207,-0.0011370182037353516,0.0,8178.0,11,0.0,19040,4
132,RS5020_gt.nii,0.0,67.32012939453125,0.0,0.998055100440979,0.0,0.9960575103759766,1.0,0.001944923191331327,1.0,0.003942498005926609,1.0,0.0,0.9941278696060181,0.4990275502204895,0.0,-0.0027690893039107323,0.0,-0.001944899559020996,-0.0039424896240234375,0.0,40976.0,33,0.0,66016,1
133,PS1583_gt.nii,0.0,49.464622497558594,0.0,0.9994754195213318,0.0,0.9989885687828064,1.0,0.0005245743086561561,1.0,0.001011424814350903,1.0,0.0,0.9984650611877441,0.4997377097606659,0.0,-0.000728400656953454,0.0,-0.0005245804786682129,-0.0010114312171936035,0.0,10860.0,25,0.0,16960,2
134,PS4323_gt.nii,0.0,84.16946411132812,0.0,0.9969954490661621,0.0,0.9996862411499023,1.0,0.003004537196829915,1.0,0.00031374755781143904,1.0,0.0,0.9966835975646973,0.49849772453308105,0.0,-0.0009709099540486932,0.0,-0.0030045509338378906,-0.00031375885009765625,0.0,44446.0,16,0.0,5248,1
135,RS5160_gt.nii,0.0,80.15609741210938,0.0,0.995257556438446,0.0,0.9931345582008362,1.0,0.004742424003779888,1.0,0.006865412928164005,1.0,0.0,0.9884569048881531,0.497628778219223,0.0,-0.005706022959202528,0.0,-0.004742443561553955,-0.006865441799163818,0.0,42228.0,17,0.0,114640,1
136,PS4484_gt.nii,,,,0.9996294975280762,0.0,1.0,,0.0003705024719238281,1.0,0.0,,0.0,0.9996294975280762,,0.0,,,,0.0,0.0,6216.0,21,0.0,0,0
137,RS4457_gt.nii,0.0,82.79914093017578,0.0,0.9988875389099121,0.0,0.9999446272850037,1.0,0.0011124630691483617,1.0,5.537470860872418e-05,1.0,0.0,0.9988322854042053,0.49944376945495605,0.0,-0.00024819810641929507,0.0,-0.0011124610900878906,-5.537271499633789e-05,0.0,17272.0,14,0.0,928,1
138,RS2437_gt.nii,0.0,66.18912506103516,0.0,0.9949923157691956,0.0,0.99470454454422,1.0,0.005007665138691664,1.0,0.0052954284474253654,1.0,0.0,0.9897496700286865,0.4974961578845978,0.0,-0.005149537231773138,0.0,-0.005007684230804443,-0.005295455455780029,0.0,8337.0,17,0.0,88400,4
139,PS2501_gt.nii,0.3744830787181854,42.55584716796875,0.2326512336730957,0.9964565634727478,0.697432816028595,0.9736760258674622,0.7673487663269043,0.003543456783518195,0.30256718397140503,0.026323961094021797,0.10985506325960159,0.21132226288318634,0.9705505967140198,0.6145539283752441,0.34891170263290405,0.3921176493167877,0.4028133749961853,0.22910785675048828,0.6711088418960571,0.3788188130328597,374473.0,11,0.4,569032,1
140,RS5003_gt.nii,0.0,79.42575073242188,0.0,0.9987649321556091,0.0,0.9922351837158203,1.0,0.0012350496836006641,1.0,0.007764794863760471,1.0,0.0,0.9910192489624023,0.49938246607780457,0.0,-0.0030967574566602707,0.0,-0.0012350678443908691,-0.0077648162841796875,0.0,114024.0,10,0.0,130112,1
141,PS5250_gt.nii,0.0373653769493103,47.244049072265625,0.018607763573527336,0.9987891316413879,0.05207211524248123,0.9964998364448547,0.9813922643661499,0.0012108900118619204,0.9479278922080994,0.003500148421153426,0.20324662327766418,0.013899479061365128,0.9952977299690247,0.5086984634399414,0.02741786278784275,0.02906889095902443,0.031127890571951866,0.017396926879882812,0.04857194423675537,0.04175976866890738,45199.0,13,0.15384615384615385,59760,8
142,RS4858_gt.nii,0.0,91.4166259765625,0.0,0.9934571981430054,0.0,0.9997787475585938,1.0,0.006542809773236513,1.0,0.00022126933617983013,1.0,0.0,0.9932388067245483,0.4967285990715027,0.0,-0.0012032135855406523,0.0,-0.006542801856994629,-0.00022125244140625,0.0,104069.0,13,0.0,3688,4
143,RS4115_gt.nii,0.0,80.0062484741211,0.0,0.9989073872566223,0.0,0.9994510412216187,1.0,0.0010926158865913749,1.0,0.0005489622126333416,1.0,0.0,0.9983596205711365,0.49945369362831116,0.0,-0.0007744706817902625,0.0,-0.0010926127433776855,-0.0005489587783813477,0.0,6477.0,13,0.0,9200,2
144,RS4195_gt.nii,0.0,78.10089874267578,0.0,0.9996104836463928,0.0,0.9996718168258667,1.0,0.00038952493923716247,1.0,0.0003281917597632855,1.0,0.0,0.9992825388908386,0.4998052418231964,0.0,-0.000357545621227473,0.0,-0.00038951635360717773,-0.0003281831741333008,0.0,1610.0,5,0.0,5504,5
145,RS4987_gt.nii,0.0,68.18907928466797,0.0,0.9990007281303406,0.0,0.9994911551475525,1.0,0.0009992433479055762,1.0,0.0005088165635243058,1.0,0.0,0.998492956161499,0.4995003640651703,0.0,-0.0007130438461899757,0.0,-0.0009992718696594238,-0.0005088448524475098,0.0,6051.0,15,0.0,8528,3
146,RS4436_gt.nii,0.001540602301247418,56.51014709472656,0.0009242144296877086,0.9995911121368408,0.0005829204455949366,0.9997421503067017,0.9990757703781128,0.0004088741261512041,0.9994170665740967,0.0002578359271865338,0.3994911015033722,0.0003575898299459368,0.9993335008621216,0.500257670879364,0.0007149240118451416,0.0004093032330274582,0.0007339915027841926,0.0005153417587280273,0.00032508373260498047,0.0008812513769552765,2388.0,15,0.11764705882352941,4328,1
147,PS5300_gt.nii,0.0,61.269893646240234,0.0,0.9983810782432556,0.0,0.9994588494300842,1.0,0.0016189023153856397,1.0,0.000541132059879601,1.0,0.0,0.9978417158126831,0.4991905391216278,0.0,-0.0009359701070934534,0.0,-0.0016189217567443848,-0.0005411505699157715,0.0,16179.0,30,0.0,9064,3
148,RS4427_gt.nii,0.0,81.63945007324219,0.0,0.9974797368049622,0.0,0.9965041279792786,1.0,0.0025202897377312183,1.0,0.0034958901815116405,1.0,0.0,0.9940013885498047,0.4987398684024811,0.0,-0.0029682752210646868,0.0,-0.002520263195037842,-0.0034958720207214355,0.0,21419.0,16,0.0,58504,1
149,RS4082_gt.nii,0.0,46.66904830932617,0.0,0.9943901300430298,0.0,0.9997851848602295,1.0,0.005609876476228237,1.0,0.00021482794545590878,1.0,0.0,0.9941776990890503,0.4971950650215149,0.0,-0.0010977969504892826,0.0,-0.005609869956970215,-0.0002148151397705078,0.0,89261.0,23,0.0,3584,3
150,RS5212_gt.nii,0.0,75.49635314941406,0.0,0.9939471483230591,0.0,0.9993398785591125,1.0,0.0060528297908604145,1.0,0.000660120917018503,1.0,0.0,0.9932950139045715,0.49697357416152954,0.0,-0.0019988995045423508,0.0,-0.006052851676940918,-0.0006601214408874512,0.0,87814.0,6,0.0,11008,3
151,RS3552_gt.nii,0.0,80.46798706054688,0.0,0.9982425570487976,0.0,0.9995404481887817,1.0,0.0017574146622791886,1.0,0.00045952454092912376,1.0,0.0,0.9977846741676331,0.4991212785243988,0.0,-0.0008986518951132894,0.0,-0.0017574429512023926,-0.0004595518112182617,0.0,20041.0,34,0.0,7696,1
152,RS3998_gt.nii,0.0,77.87552642822266,0.0,0.9965945482254028,0.0,0.9990096688270569,1.0,0.0034054748248308897,1.0,0.0009903028840199113,1.0,0.0,0.9956109523773193,0.4982972741127014,0.0,-0.0018364235293120146,0.0,-0.003405451774597168,-0.0009903311729431152,0.0,37407.0,25,0.0,16558,1
153,RS3435_gt.nii,0.0,44.68780517578125,0.0,0.9983066320419312,0.0,0.9993886351585388,1.0,0.0016933882143348455,1.0,0.0006113862618803978,1.0,0.0,0.9976972937583923,0.4991533160209656,0.0,-0.0010175039060413837,0.0,-0.0016933679580688477,-0.0006113648414611816,0.0,16719.0,5,0.0,10240,1
154,RS5174_gt.nii,0.012137060053646564,37.2196159362793,0.06223628669977188,0.9956777691841125,0.003244655206799507,0.9997871518135071,0.9377636909484863,0.0043222540989518166,0.9967553615570068,0.00021287701383698732,0.208567813038826,0.003093418665230274,0.9954667687416077,0.5289570093154907,0.006167757790535688,0.01325075514614582,0.014210393652319908,0.057914018630981445,0.0030318498611450195,0.006443949922863735,68505.0,11,0.23529411764705882,3792,3
155,RS4368_gt.nii,0.0,96.6281509399414,0.0,0.9982489943504333,0.0,0.999453067779541,1.0,0.001751007977873087,1.0,0.0005469357129186392,1.0,0.0,0.9977039694786072,0.4991244971752167,0.0,-0.0009786157170310616,0.0,-0.0017510056495666504,-0.0005469322204589844,0.0,18808.0,11,0.0,9160,1
156,RS5070_gt.nii,0.0,74.64649963378906,0.0,0.9987353086471558,0.0,0.9988722801208496,1.0,0.0012646852992475033,1.0,0.0011277139419689775,1.0,0.0,0.9976104497909546,0.4993676543235779,0.0,-0.0011942376149818301,0.0,-0.0012646913528442383,-0.0011277198791503906,0.0,181.0,20,0.0,18896,1
157,PS3417_gt.nii,0.012464039959013462,99.0252456665039,0.022090712562203407,0.9941162467002869,0.004935804288834333,0.9987020492553711,0.9779092669487,0.005883767735213041,0.9950641989707947,0.0012979261809960008,0.3404092490673065,0.00405072933062911,0.9928337335586548,0.5081034898757935,0.00806877389550209,0.007678469642996788,0.010442003607749939,0.016206979751586914,0.0036379098892211914,0.008759673258813414,75586.0,32,0.06060606060606061,22136,1
158,PS5278_gt.nii,0.0015805239090695977,58.7707405090332,0.0005802105879411101,0.9989319443702698,0.00229242374189198,0.9957860708236694,0.9994198083877563,0.0010680839186534286,0.9977076053619385,0.00421395106241107,0.5756872296333313,0.0004632349591702223,0.9947269558906555,0.4997560679912567,0.0009260409278795123,-0.0009682262316346169,0.0011532945791259408,-0.00048786401748657227,-0.001921534538269043,0.0011459556151825145,55974.0,21,0.08695652173913043,70664,1
159,PS5241_gt.nii,0.0,55.44366455078125,0.0,0.9982607364654541,0.0,0.9984542727470398,1.0,0.0017392650479450822,1.0,0.001545729348435998,1.0,0.0,0.9967203736305237,0.49913036823272705,0.0,-0.0016396441496908665,0.0,-0.0017392635345458984,-0.001545727252960205,0.0,1538.0,26,0.0,25888,5
160,RS4343_gt.nii,0.0,97.21753692626953,0.0,0.9981990456581116,0.0,0.9999116063117981,1.0,0.0018009344348683953,1.0,8.837401401251554e-05,1.0,0.0,0.9981110095977783,0.4990995228290558,0.0,-0.00039894337533041835,0.0,-0.0018009543418884277,-8.83936882019043e-05,0.0,28355.0,12,0.0,1480,1
161,RS4626_gt.nii,0.0,77.79460144042969,0.0,0.9981593489646912,0.0,0.997531533241272,1.0,0.001840656390413642,1.0,0.0024684693198651075,1.0,0.0,0.995699942111969,0.4990796744823456,0.0,-0.0021315731573849916,0.0,-0.0018406510353088379,-0.0024684667587280273,0.0,17561.0,18,0.0,41338,2
162,PS4644_gt.nii,0.012843412347137928,54.0462760925293,0.015489017590880394,0.9977800846099854,0.00797333288937807,0.9988646507263184,0.9845109581947327,0.0022199065424501896,0.992026686668396,0.0011353238951414824,0.2746139168739319,0.00529156718403101,0.9966498613357544,0.506634533405304,0.010527427308261395,0.00952545553445816,0.011113015003502369,0.01326906681060791,0.006837964057922363,0.014142130779236135,13163.0,29,0.05128205128205128,19304,5
163,RS4943_gt.nii,0.0002766928810160607,83.9106674194336,0.0001660196139710024,0.9979704022407532,0.0003834242816083133,0.9953240156173706,0.9998340010643005,0.0020295933354645967,0.9996165633201599,0.004675956908613443,0.7775858640670776,0.00011586865730350837,0.9933133721351624,0.4990682005882263,0.0002317104663234204,-0.0028283295687288046,0.0002523013099562377,-0.0018635988235473633,-0.004292547702789307,0.000318799352592084,50230.0,24,0.07142857142857142,78304,2
164,PS5182_gt.nii,0.0,67.08949279785156,0.0,0.9977547526359558,0.0,0.9838826060295105,1.0,0.002245234325528145,1.0,0.016117416322231293,1.0,0.0,0.9817090630531311,0.4988773763179779,0.0,-0.006015594117343426,0.0,-0.0022452473640441895,-0.016117393970489502,0.0,241543.0,16,0.0,269808,2
165,RS5008_gt.nii,0.057661328464746475,104.69956970214844,0.03795415163040161,0.9990084767341614,0.04053351655602455,0.9989383220672607,0.9620458483695984,0.000991543522104621,0.9594664573669434,0.0010617009829729795,0.13914179801940918,0.01999259553849697,0.997948944568634,0.5184813141822815,0.03920145332813263,0.038196612149477005,0.039222635328769684,0.03696262836456299,0.03947186470031738,0.05117737114529416,2348.0,20,0.09523809523809523,18496,1
166,RS3023_gt.nii,0.0,81.8168716430664,0.0,0.9941005706787109,0.0,0.9960730671882629,1.0,0.005899452604353428,1.0,0.003926942124962807,1.0,0.0,0.9902197122573853,0.49705028533935547,0.0,-0.00481319148093462,0.0,-0.0058994293212890625,-0.0039269328117370605,0.0,28057.0,16,0.0,65496,1
167,RS5163_gt.nii,0.0,42.0238037109375,0.0,0.9987059235572815,0.0,0.9998013973236084,1.0,0.0012940947199240327,1.0,0.00019862124463543296,1.0,0.0,0.9985077977180481,0.49935296177864075,0.0,-0.0005069858743809164,0.0,-0.0012940764427185059,-0.00019860267639160156,0.0,17412.0,8,0.0,3328,1
168,PS5368_gt.nii,0.0,82.2800064086914,0.0,0.9942986369132996,0.0,0.9991286396980286,1.0,0.0057013556361198425,1.0,0.000871376832947135,1.0,0.0,0.9934371709823608,0.4971493184566498,0.0,-0.0022289075423032045,0.0,-0.0057013630867004395,-0.0008713603019714355,0.0,78679.0,41,0.0,14536,3
169,PS5283_gt.nii,0.06207424774765968,40.93898010253906,0.044015754014253616,0.9963951110839844,0.05807219073176384,0.9951788187026978,0.9559842348098755,0.0036048798356205225,0.9419277906417847,0.004821181762963533,0.22250443696975708,0.025681138038635254,0.9916104078292847,0.5202054381370544,0.050076261162757874,0.046388790011405945,0.05055779963731766,0.04041087627410889,0.053251028060913086,0.06346762466854845,27706.0,27,0.06060606060606061,84288,6
170,PS5353_gt.nii,0.0,56.002227783203125,0.0,0.9979777336120605,0.0,0.9980873465538025,1.0,0.0020222521852701902,1.0,0.0019126395927742124,1.0,0.0,0.9960728287696838,0.4989888668060303,0.0,-0.0019666822627186775,0.0,-0.002022266387939453,-0.0019126534461975098,0.0,3751.0,22,0.0,32024,9
171,RS4310_gt.nii,0.013060808181762695,59.79966735839844,0.006426509004086256,0.9869832396507263,0.006731585133820772,0.9863696098327637,0.9935734868049622,0.013016772456467152,0.9932684302330017,0.013630405999720097,0.5873234272003174,0.0032986002042889595,0.9737052917480469,0.4967048764228821,0.006575510371476412,-0.006742777768522501,0.006577278487384319,-0.00659024715423584,-0.006898820400238037,0.008583539593046157,36140.0,56,0.08108108108108109,227184,8
172,RS5220_gt.nii,0.0,57.0,0.0,0.997568666934967,0.0,0.9988375306129456,1.0,0.002431351225823164,1.0,0.001162491156719625,1.0,0.0,0.9964118003845215,0.4987843334674835,0.0,-0.001681197201833129,0.0,-0.002431333065032959,-0.0011624693870544434,0.0,18703.0,25,0.0,19456,3
173,PS2481_gt.nii,0.0007547545246779919,81.41867065429688,0.0007375801214948297,0.9885535836219788,0.0004877051105722785,0.9924037456512451,0.9992623925209045,0.011446431279182434,0.9995123147964478,0.00759622547775507,0.797549843788147,0.0002936681266874075,0.9811297059059143,0.4946455955505371,0.0005871638422831893,-0.008724912069737911,0.0005997679545544088,-0.010708808898925781,-0.007108569145202637,0.0006522722570373513,55575.0,26,0.08333333333333333,126088,1
174,RS5074_gt.nii,0.0004994794144295156,87.86922454833984,0.0002850331657100469,0.9954767227172852,0.00014526437735185027,0.997689962387085,0.9997149705886841,0.0045232512056827545,0.9998547434806824,0.0023100331891328096,0.7993418574333191,9.623375808587298e-05,0.9931875467300415,0.49788087606430054,0.00019244900613557547,-0.0030289869755506516,0.00020348258840385824,-0.004238247871398926,-0.002164781093597412,0.0002163352803508565,34344.0,20,0.09090909090909091,38592,1
175,PS3782_gt.nii,0.015565934590995312,64.75337982177734,0.04428401216864586,0.9889581799507141,0.00639289990067482,0.9984520673751831,0.9557160139083862,0.011041803285479546,0.9936071038246155,0.001547941006720066,0.3330392837524414,0.005617818329483271,0.9874451160430908,0.5166211128234863,0.011172869242727757,0.012690830044448376,0.01682567223906517,0.033242225646972656,0.004845023155212402,0.011762728953117123,157132.0,21,0.09090909090909091,26872,1
176,PS5281_gt.nii,0.0,43.37049865722656,0.0,0.9990491271018982,0.0,0.9995437264442444,1.0,0.0009508891380392015,1.0,0.0004562899994198233,1.0,0.0,0.9985936880111694,0.4995245635509491,0.0,-0.0006586965755559504,0.0,-0.0009508728981018066,-0.00045627355575561523,0.0,7331.0,16,0.0,7648,1
177,RS4668_gt.nii,0.0,94.45633697509766,0.0,0.9990391135215759,0.0,0.9995618462562561,1.0,0.0009608898544684052,1.0,0.0004381573526188731,1.0,0.0,0.9986017942428589,0.49951955676078796,0.0,-0.0006488612852990627,0.0,-0.0009608864784240723,-0.0004381537437438965,0.0,7188.0,24,0.0,7344,2
178,RS3443_gt.nii,0.0,92.74263000488281,0.0,0.9992422461509705,0.0,0.9999723434448242,1.0,0.0007577748037874699,1.0,2.7677528123604134e-05,1.0,0.0,0.9992145895957947,0.49962112307548523,0.0,-0.00014482172264251858,0.0,-0.000757753849029541,-2.765655517578125e-05,0.0,11987.0,29,0.0,464,2
179,RS5058_gt.nii,0.0,92.5810317993164,0.0,0.996521532535553,0.0,0.996347188949585,1.0,0.0034784935414791107,1.0,0.0036528350319713354,1.0,0.0,0.9928939938545227,0.4982607662677765,0.0,-0.0035645985044538975,0.0,-0.0034784674644470215,-0.003652811050415039,0.0,7971.0,35,0.0,61072,1
180,RS5146_gt.nii,0.0,71.84567260742188,0.0,0.9977816343307495,0.0,0.99359530210495,1.0,0.002218356356024742,1.0,0.006404688581824303,1.0,0.0,0.9914052486419678,0.49889081716537476,0.0,-0.0037693344056606293,0.0,-0.0022183656692504883,-0.006404697895050049,0.0,79573.0,15,0.0,107216,1
181,PS3938_gt.nii,0.0,64.16385650634766,0.0,0.9958005547523499,0.0,0.9985926747322083,1.0,0.004199429415166378,1.0,0.0014073260826990008,1.0,0.0,0.9944050312042236,0.4979002773761749,0.0,-0.0024310422595590353,0.0,-0.0041994452476501465,-0.001407325267791748,0.0,41915.0,21,0.0,23512,2
182,RS4954_gt.nii,0.0,91.48223876953125,0.0,0.9930859208106995,0.0,0.9988404512405396,1.0,0.0069140540435910225,1.0,0.0011595698306337,1.0,0.0,0.9919423460960388,0.49654296040534973,0.0,-0.002831488847732544,0.0,-0.006914079189300537,-0.0011595487594604492,0.0,93740.0,25,0.0,19320,2
183,RS2838_gt.nii,0.0,56.46237564086914,0.0,0.9997443556785583,0.0,0.9988557696342468,1.0,0.0002556387335062027,1.0,0.0011442245449870825,1.0,0.0,0.9986007213592529,0.4998721778392792,0.0,-0.00054084014846012,0.0,-0.0002556443214416504,-0.0011442303657531738,0.0,16008.0,6,0.0,19192,1
184,RS5034_gt.nii,0.0,80.31063842773438,0.0,0.998313844203949,0.0,0.9963933229446411,1.0,0.001686147297732532,1.0,0.003606656799092889,1.0,0.0,0.9947193264961243,0.4991569221019745,0.0,-0.0024660404305905104,0.0,-0.0016861557960510254,-0.0036066770553588867,0.0,36617.0,17,0.0,60408,2
185,RS4868_gt.nii,0.03735707700252533,58.134307861328125,0.036852963268756866,0.9949893355369568,0.01840253733098507,0.997538685798645,0.9631470441818237,0.005010648630559444,0.9815974831581116,0.002461329335346818,0.2693953514099121,0.012426190078258514,0.9925532937049866,0.5159211754798889,0.02454734966158867,0.022530091926455498,0.026042044162750244,0.03184235095977783,0.015941262245178223,0.03161769142581307,35998.0,19,0.07407407407407407,42656,4
186,RS5041_gt.nii,0.017687831073999405,85.45174407958984,0.06884198635816574,0.9935483932495117,0.0065298848785459995,0.9994230270385742,0.9311580061912537,0.006451584864407778,0.9934701323509216,0.000576962367631495,0.23438002169132233,0.005999949295073748,0.9929791688919067,0.5311951637268066,0.01192832924425602,0.01927187293767929,0.021202128380537033,0.06239032745361328,0.005952954292297363,0.01288031811306057,96755.0,7,0.11764705882352941,10328,5
187,RS4297_gt.nii,0.0,88.78767395019531,0.0,0.9985829591751099,0.0,0.9980106949806213,1.0,0.0014170544454827905,1.0,0.0019893168937414885,1.0,0.0,0.9965992569923401,0.49929147958755493,0.0,-0.0016789790242910385,0.0,-0.0014170408248901367,-0.001989305019378662,0.0,10890.0,18,0.0,33328,1
188,RS4228_gt.nii,0.0,67.86015319824219,0.0,0.9977573156356812,0.0,0.9989920854568481,1.0,0.002242674818262458,1.0,0.0010079076746478677,1.0,0.0,0.9967539310455322,0.4988786578178406,0.0,-0.001503465697169304,0.0,-0.0022426843643188477,-0.0010079145431518555,0.0,17231.0,11,0.0,16872,2
189,RS4845_gt.nii,0.0077566951513290405,42.39103698730469,0.014624252915382385,0.9978981018066406,0.0038721347227692604,0.9994485974311829,0.9853757619857788,0.0021018797997385263,0.9961278438568115,0.0005513732321560383,0.27490124106407166,0.0030709225684404373,0.9973490834236145,0.5062611699104309,0.006123041734099388,0.0064485520124435425,0.007525096647441387,0.012522339820861816,0.0033206939697265625,0.0071008370694793585,24155.0,24,0.07142857142857142,9368,2
190,PS5259_gt.nii,0.0,67.3052749633789,0.0,0.9988965392112732,0.0,0.9959720373153687,1.0,0.0011034900089725852,1.0,0.004027978982776403,1.0,0.0,0.9948773980140686,0.4994482696056366,0.0,-0.0021082775201648474,0.0,-0.0011034607887268066,-0.004027962684631348,0.0,52185.0,12,0.0,67504,1
191,RS5088_gt.nii,4.572403850033879e-05,41.03656768798828,0.0,0.9985723495483398,0.0,0.9968603253364563,1.0,0.001427656039595604,1.0,0.0031396725680679083,1.0,0.0,0.9954416155815125,0.4992861747741699,0.0,-0.002117161639034748,0.0,-0.0014276504516601562,-0.003139674663543701,0.0,32249.0,14,0.0,52600,4
192,RS5173_gt.nii,0.0,64.07027435302734,0.0,0.991789698600769,0.0,0.9957985877990723,1.0,0.008210301399230957,1.0,0.004201431293040514,1.0,0.0,0.987656831741333,0.4958948493003845,0.0,-0.005873246118426323,0.0,-0.008210301399230957,-0.004201412200927734,0.0,61157.0,41,0.0,69912,1
193,RS4803_gt.nii,0.0,82.82783508300781,0.0,0.9984337091445923,0.0,0.999291718006134,1.0,0.0015662659425288439,1.0,0.0007082580705173314,1.0,0.0,0.9977276921272278,0.49921685457229614,0.0,-0.0010532428277656436,0.0,-0.0015662908554077148,-0.0007082819938659668,0.0,11254.0,10,0.0,11864,5
194,RS5180_gt.nii,0.0,43.05693817138672,0.0,0.9990038275718689,0.0,0.998727023601532,1.0,0.000996187562122941,1.0,0.0012729911832138896,1.0,0.0,0.9977333545684814,0.49950191378593445,0.0,-0.0011261163745075464,0.0,-0.0009961724281311035,-0.0012729763984680176,0.0,6388.0,27,0.0,21336,2
195,PS4442_gt.nii,0.0009793767239898443,62.297672271728516,0.0022542050573974848,0.989231526851654,0.0005769060226157308,0.9972264766693115,0.9977458119392395,0.010768461972475052,0.999423086643219,0.0027735226321965456,0.686088502407074,0.0004595588252414018,0.9865174293518066,0.4957428574562073,0.0009186954703181982,-0.004324645269662142,0.0011403791140764952,-0.00851428508758545,-0.0021966099739074707,0.00098254564349654,130493.0,34,0.05128205128205128,46136,3
196,PS4336_gt.nii,0.00698103429749608,78.05767059326172,0.06184554845094681,0.9958281517028809,0.002693535527214408,0.9998283982276917,0.9381544589996338,0.004171833395957947,0.9973064661026001,0.00017160421703010798,0.20617525279521942,0.0025878003798425198,0.9956580400466919,0.5288368463516235,0.005162241868674755,0.01206023059785366,0.012906710617244244,0.05767369270324707,0.002521991729736328,0.005355624822896005,66410.0,29,0.06451612903225806,3056,1
197,RS5202_gt.nii,0.0,82.62626647949219,0.0,0.998909592628479,0.0,0.9971100687980652,1.0,0.0010903960792347789,1.0,0.0028899142052978277,1.0,0.0,0.9960259795188904,0.4994547963142395,0.0,-0.0017751482082530856,0.0,-0.001090407371520996,-0.0028899312019348145,0.0,34432.0,14,0.0,48432,1
198,RS5099_gt.nii,9.58323580562137e-05,40.55860137939453,6.994963769102469e-05,0.997757077217102,2.6596451789373532e-05,0.999146044254303,0.9999300241470337,0.0022429267410188913,0.9999734163284302,0.0008539622067473829,0.8499286770820618,1.9270049961050972e-05,0.9969069361686707,0.4989135265350342,3.85393577744253e-05,-0.001340838149189949,4.3132495193276554e-05,-0.0021729469299316406,-0.0008273720741271973,4.5428733674048834e-05,21297.0,11,0.10526315789473684,14296,4
199,PS5262_gt.nii,0.0,55.36199188232422,0.0,0.9956610202789307,0.0,0.9837865233421326,1.0,0.0043389941565692425,1.0,0.016213489696383476,1.0,0.0,0.9795867800712585,0.49783051013946533,0.0,-0.008387505076825619,0.0,-0.004338979721069336,-0.01621347665786743,0.0,215721.0,29,0.0,270856,4
200,RS4103_gt.nii,0.0,79.1517562866211,0.0,0.9980918765068054,0.0,0.9966161251068115,1.0,0.0019081308273598552,1.0,0.00338387256488204,1.0,0.0,0.9947208762168884,0.4990459382534027,0.0,-0.002541037742048502,0.0,-0.00190812349319458,-0.0033838748931884766,0.0,31595.0,30,0.0,56664,2
201,PS5365_gt.nii,0.0,49.13247299194336,0.0,0.9987667202949524,0.0,0.9972147345542908,1.0,0.0012332533951848745,1.0,0.002785293385386467,1.0,0.0,0.9959883093833923,0.4993833601474762,0.0,-0.0018533678958192468,0.0,-0.0012332797050476074,-0.0027852654457092285,0.0,29475.0,10,0.0,46672,2
202,RS4995_gt.nii,2.3659782954356778e-18,82.12186431884766,0.0,0.9964506030082703,0.0,0.998650074005127,1.0,0.0035494030453264713,1.0,0.0013499426422640681,1.0,0.0,0.9951102137565613,0.49822530150413513,0.0,-0.002188947517424822,0.0,-0.0035493969917297363,-0.0013499259948730469,0.0,32274.0,10,0.0,22568,8
203,RS4356_gt.nii,0.0,66.64833068847656,0.0,0.9889878630638123,0.0,0.9841521978378296,1.0,0.01101214811205864,1.0,0.01584780402481556,1.0,0.0,0.973484456539154,0.49449393153190613,0.0,-0.013210540637373924,0.0,-0.011012136936187744,-0.01584780216217041,0.0,100438.0,15,0.0,263000,3
204,RS5143_gt.nii,0.0008415060583502054,46.14108657836914,0.0005662514013238251,0.9937386512756348,0.00022899234318174422,0.9974592924118042,0.9994337558746338,0.0062613715417683125,0.999770998954773,0.0025407245848327875,0.7687968611717224,0.00016308003978338093,0.9912295937538147,0.4971524477005005,0.0003261069068685174,-0.003628442296758294,0.0003600933705456555,-0.0056951045989990234,-0.00231170654296875,0.0003691512597286738,60306.0,10,0.16666666666666666,42384,1
205,RS2473_gt.nii,2.4524229957023636e-05,60.04248046875,0.34640076756477356,1.0021228790283203,2.946709394454956,0.9939862489700317,0.653599202632904,-0.0021228399127721786,-1.9467092752456665,0.006013751495629549,,0.4491977393627167,0.9960960745811462,0.6742618083953857,0.6199260950088501,1.0123744010925293,1.0103179216384888,0.3485236167907715,2.9406957626342773,2.056111276742297e-05,79463.0,13,0.09523809523809523,154200,4
206,PS4641_gt.nii,0.001559018506668508,78.57193756103516,0.001285842852666974,0.9942306876182556,0.0008288953104056418,0.9962749481201172,0.9987141489982605,0.005769309122115374,0.9991710782051086,0.0037250230088829994,0.6793007254600525,0.0005042546545155346,0.9905484914779663,0.49775826930999756,0.0010080010397359729,-0.0036034276708960533,0.0010323900496587157,-0.004483461380004883,-0.002896130084991455,0.0011251758087201125,32274.0,23,0.08333333333333333,62216,1
207,RS4908_gt.nii,0.00018177411402575672,82.08531951904297,8.60289073898457e-05,0.9981982111930847,3.310271858936176e-05,0.9993059635162354,0.9999139904975891,0.0018017854308709502,0.9999669194221497,0.0006940344464965165,0.8206767439842224,2.3905144189484417e-05,0.9975066781044006,0.4991421103477478,4.780914605362341e-05,-0.0010648934403434396,5.336469621397555e-05,-0.0017157793045043945,-0.0006609559059143066,5.889801808169155e-05,17063.0,19,0.09523809523809523,11624,1
208,RS5025_gt.nii,0.0,57.178226470947266,0.0,0.9960225224494934,0.0,0.9997678399085999,1.0,0.003977503161877394,1.0,0.0002321893407497555,1.0,0.0,0.9957921504974365,0.4980112612247467,0.0,-0.0009610067354515195,0.0,-0.003977477550506592,-0.00023216009140014648,0.0,60945.0,13,0.0,3880,7
209,RS2007_gt.nii,0.024396248161792755,85.63877868652344,0.1468694508075714,0.9923208355903625,0.01016996055841446,0.9995383620262146,0.853130578994751,0.007679174654185772,0.9898300170898438,0.00046164123341441154,0.18610532581806183,0.009602682664990425,0.9918668866157532,0.5695951581001282,0.01902269572019577,0.036760084331035614,0.0386478528380394,0.13919031620025635,0.009708285331726074,0.019790279876142465,120414.0,21,0.08,9008,2
210,PS4468_gt.nii,0.00033173258998431265,79.03417205810547,0.0007936508045531809,0.9981892704963684,6.584145739907399e-05,0.9998496174812317,0.9992063641548157,0.0018107034265995026,0.9999341368675232,0.00015035671822261065,0.6016760468482971,6.080136154196225e-05,0.9980394840240479,0.49949145317077637,0.00012159533071098849,-0.0002931833150796592,0.0002285937953274697,-0.0010170936584472656,-8.45193862915039e-05,0.00012926159314913556,27319.0,12,0.14285714285714285,2520,1
211,PS5333_gt.nii,0.0,50.198604583740234,0.0,0.9994388818740845,0.0,0.9992676377296448,1.0,0.000561111606657505,1.0,0.0007323556928895414,1.0,0.0,0.9987073540687561,0.49971944093704224,0.0,-0.0006410407368093729,0.0,-0.0005611181259155273,-0.0007323622703552246,0.0,4283.0,15,0.0,12280,3
212,RS4744_gt.nii,0.0,82.22530364990234,0.0,0.9980640411376953,0.0,0.9963704943656921,1.0,0.0019359384896233678,1.0,0.003629532875493169,1.0,0.0,0.9944485425949097,0.49903202056884766,0.0,-0.002650764537975192,0.0,-0.0019359588623046875,-0.0036295056343078613,0.0,36433.0,15,0.0,60776,2
213,RS5147_gt.nii,0.0,62.61827850341797,0.0,0.9987393617630005,0.0,0.9940139055252075,1.0,0.001260665012523532,1.0,0.005986085627228022,1.0,0.0,0.9927682876586914,0.49936968088150024,0.0,-0.0027470800559967756,0.0,-0.0012606382369995117,-0.0059860944747924805,0.0,83181.0,14,0.0,100304,2
214,RS4989_gt.nii,0.0004528191639110446,74.10396575927734,0.00016983695968519896,0.9984784126281738,0.00035355123691260815,0.9968371391296387,0.9998301863670349,0.0015215653693303466,0.9996464252471924,0.0031628317665308714,0.7495480179786682,0.00011473883932922035,0.9953252077102661,0.49932411313056946,0.0002294513542437926,-0.0019486878300085664,0.00024504298926331103,-0.001351773738861084,-0.002809286117553711,0.000289514741125569,31237.0,46,0.041666666666666664,52992,1
215,RS4955_gt.nii,0.00032407589606009424,52.430908203125,0.00011014948540832847,0.9952799677848816,0.00017811024736147374,0.992389440536499,0.9998898506164551,0.004720027092844248,0.9998219013214111,0.007610572036355734,0.8674829602241516,6.806392048019916e-05,0.9877408146858215,0.49769505858421326,0.00013611858594231308,-0.005853438284248114,0.00014006695710122585,-0.004609882831573486,-0.007432460784912109,0.000171953204163724,60637.0,28,0.0625,127100,2
216,PS4410_gt.nii,0.0,102.51924133300781,0.0,0.9964100122451782,0.0,0.9998942613601685,1.0,0.0035900084767490625,1.0,0.00010576065687928349,1.0,0.0,0.996304988861084,0.4982050061225891,0.0,-0.0006161831552162766,0.0,-0.0035899877548217773,-0.00010573863983154297,0.0,57751.0,18,0.0,1768,1
217,RS5126_gt.nii,0.0,58.85575485229492,0.0,0.9980411529541016,0.0,0.9943351149559021,1.0,0.0019588356371968985,1.0,0.00566489202901721,1.0,0.0,0.9923983812332153,0.4990205764770508,0.0,-0.003331154817715287,0.0,-0.0019588470458984375,-0.0056648850440979,0.0,69200.0,12,0.0,94856,3
218,PS4339_gt.nii,0.0,65.33758544921875,0.0,0.9943159818649292,0.0,0.9888551831245422,1.0,0.005684006959199905,1.0,0.011144817806780338,1.0,0.0,0.983296811580658,0.4971579909324646,0.0,-0.007959096692502499,0.0,-0.005684018135070801,-0.011144816875457764,0.0,105379.0,18,0.0,185928,7
219,PS1753_gt.nii,0.0,65.36473846435547,0.0,0.9967340230941772,0.0,0.9936809539794922,1.0,0.003265984356403351,1.0,0.006319049745798111,1.0,0.0,0.9904560446739197,0.4983670115470886,0.0,-0.004542897455394268,0.0,-0.003265976905822754,-0.0063190460205078125,0.0,56914.0,16,0.0,105672,1
220,RS2938_gt.nii,0.0028640609234571457,87.69264221191406,0.002813299186527729,0.9966210722923279,0.0007762879249639809,0.9990672469139099,0.9971867203712463,0.0033789186272770166,0.9992237091064453,0.0009327452280558646,0.5228661894798279,0.0006087774527259171,0.995694637298584,0.49971717596054077,0.0012168141547590494,-0.0002974815433844924,0.0014778126496821642,-0.000565648078918457,-0.0001564621925354004,0.0014962678319419176,37523.0,12,0.13333333333333333,15640,2
221,RS5132_gt.nii,0.0,76.02499389648438,0.0,0.9992834329605103,0.0,0.9993816018104553,1.0,0.000716592650860548,1.0,0.0006184238591231406,1.0,0.0,0.9986658692359924,0.4996417164802551,0.0,-0.0006657011108472943,0.0,-0.0007165670394897461,-0.0006183981895446777,0.0,1.0,13,0.0,10368,1
222,PS5286_gt.nii,0.0,66.6273193359375,0.0,0.9987847208976746,0.0,0.9994304180145264,1.0,0.001215255120769143,1.0,0.0005695584695786238,1.0,0.0,0.9982165694236755,0.4993923604488373,0.0,-0.0008319608750753105,0.0,-0.0012152791023254395,-0.0005695819854736328,0.0,9259.0,12,0.0,9544,2
223,RS4912_gt.nii,0.0,88.91455841064453,0.0,0.9977983236312866,0.0,0.9996081590652466,1.0,0.002201702678576112,1.0,0.0003918689035344869,1.0,0.0,0.9974081516265869,0.4988991618156433,0.0,-0.0009288588771596551,0.0,-0.002201676368713379,-0.00039184093475341797,0.0,28942.0,17,0.0,6560,1
224,RS4893_gt.nii,0.0,60.73219680786133,0.0,0.9991569519042969,0.0,0.9998325109481812,1.0,0.0008430699817836285,1.0,0.00016751103976275772,1.0,0.0,0.9989897012710571,0.49957847595214844,0.0,-0.0003757971862796694,0.0,-0.000843048095703125,-0.00016748905181884766,0.0,10405.0,10,0.0,2808,4
225,RS5221_gt.nii,0.001572633278556168,79.81477355957031,0.007731958758085966,0.9949150085449219,0.0004219211405143142,0.9997231960296631,0.9922680258750916,0.005084971897304058,0.999578058719635,0.00027678109472617507,0.44780218601226807,0.00040024903137236834,0.9946410655975342,0.5013234615325928,0.0008001778041943908,0.0006198255578055978,0.001806177431717515,0.002646923065185547,0.00014507770538330078,0.0008385841903586112,79377.0,13,0.10526315789473684,4656,3
226,PS3947_gt.nii,0.08084358274936676,80.6138916015625,0.0503627248108387,0.9993223547935486,0.030788913369178772,0.99959397315979,0.9496372938156128,0.0006776367081329226,0.9692111015319824,0.0004060125502292067,0.10393988341093063,0.019479818642139435,0.9989169239997864,0.5248425602912903,0.038215212523937225,0.038853272795677185,0.03937783092260361,0.049685120582580566,0.030382871627807617,0.06373024980139465,2785.0,14,0.16666666666666666,7168,5
227,RS2688_gt.nii,0.0,84.57540893554688,0.0,0.9969813227653503,0.0,0.99988853931427,1.0,0.0030186548829078674,1.0,0.00011143941810587421,1.0,0.0,0.9968705773353577,0.49849066138267517,0.0,-0.0005799975479021668,0.0,-0.003018677234649658,-0.00011146068572998047,0.0,47661.0,22,0.0,1864,7
228,PS5257_gt.nii,0.0,121.39769744873047,0.0,0.9992488622665405,0.0,0.9971974492073059,1.0,0.0007511551375500858,1.0,0.0028025638312101364,1.0,0.0,0.9964504837989807,0.49962443113327026,0.0,-0.0014509169850498438,0.0,-0.0007511377334594727,-0.002802550792694092,0.0,36968.0,12,0.0,46984,1
229,RS5205_gt.nii,0.37947720289230347,25.63201141357422,0.2718748152256012,0.9968019127845764,0.4204179048538208,0.9938057661056519,0.7281251549720764,0.0031980841886252165,0.5795820951461792,0.00619420874863863,0.09784570336341858,0.19775551557540894,0.9906686544418335,0.63433837890625,0.3302101492881775,0.33360496163368225,0.3380843698978424,0.2686767578125,0.41422367095947266,0.39360698458353094,56609.0,10,0.16666666666666666,141944,1
230,RS5208_gt.nii,0.0,54.00832748413086,0.0,0.9982496500015259,0.0,0.9998332858085632,1.0,0.0017503432463854551,1.0,0.00016670791956130415,1.0,0.0,0.9980835318565369,0.49912482500076294,0.0,-0.0005401815287768841,0.0,-0.001750349998474121,-0.00016671419143676758,0.0,25740.0,22,0.0,2792,3
231,RS4613_gt.nii,0.0,91.38925170898438,0.0,0.9986726641654968,0.0,0.9994666576385498,1.0,0.0013273275690153241,1.0,0.0005333346198312938,1.0,0.0,0.9981407523155212,0.4993363320827484,0.0,-0.0008413736941292882,0.0,-0.0013273358345031738,-0.0005333423614501953,0.0,10743.0,23,0.0,8936,1
232,RS5000_gt.nii,0.0,73.98648834228516,0.0,0.9974461197853088,0.0,0.9833107590675354,1.0,0.002553897676989436,1.0,0.016689252108335495,1.0,0.0,0.9808412790298462,0.4987230598926544,0.0,-0.006528601516038179,0.0,-0.002553880214691162,-0.0166892409324646,0.0,244450.0,27,0.0,279296,1
233,RS3777_gt.nii,0.0,96.88652801513672,0.0,0.9899590015411377,0.0,0.9969597458839417,1.0,0.010041000321507454,1.0,0.0030402312986552715,1.0,0.0,0.9869794249534607,0.49497950077056885,0.0,-0.005525120999664068,0.0,-0.010040998458862305,-0.0030402541160583496,0.0,116334.0,27,0.0,50496,1
234,RS5090_gt.nii,0.0,63.18227767944336,0.0,0.9981759190559387,0.0,0.9987632036209106,1.0,0.0018240677891299129,1.0,0.001236784621141851,1.0,0.0,0.9969436526298523,0.49908795952796936,0.0,-0.0015019915299490094,0.0,-0.0018240809440612793,-0.0012367963790893555,0.0,6593.0,19,0.0,20712,3
235,RS3921_gt.nii,0.0,73.5047607421875,0.3607936501502991,0.9979096055030823,0.2061210572719574,0.9990373849868774,0.6392063498497009,0.0020903751719743013,0.7938789129257202,0.0009626425453461707,0.07073330134153366,0.1509847491979599,0.9969526529312134,0.6793516278266907,0.26235753297805786,0.2712766230106354,0.2727034389972687,0.35870325565338135,0.20515847206115723,0.0,27470.0,21,0.0,25200,3
236,RS3611_gt.nii,0.011017171666026115,78.93794250488281,0.02332671545445919,0.9947282075881958,0.0037090901751071215,0.9991745948791504,0.9766733050346375,0.005271813366562128,0.996290922164917,0.0008254179847426713,0.3222123980522156,0.0032105077989399433,0.9939115643501282,0.5090274810791016,0.006400466896593571,0.007215567398816347,0.00930166058242321,0.018054962158203125,0.0028836727142333984,0.006846535632159988,73921.0,14,0.125,14104,1
237,RS4092_gt.nii,0.0,106.135986328125,0.0,0.9978410601615906,0.0,0.9998232126235962,1.0,0.002158963121473789,1.0,0.00017681141616776586,1.0,0.0,0.9976649880409241,0.4989205300807953,0.0,-0.0006178424810059369,0.0,-0.002158939838409424,-0.0001767873764038086,0.0,31610.0,9,0.0,2960,1
238,RS4764_gt.nii,7.326744003882317e-19,56.78908157348633,0.0,0.9920101165771484,0.0,0.99856036901474,1.0,0.007989909499883652,1.0,0.001439613290131092,1.0,0.0,0.9905933737754822,0.4960050582885742,0.0,-0.0033915156964212656,0.0,-0.007989883422851562,-0.0014396309852600098,0.0,104328.0,28,0.0,23960,5
239,RS5251_gt.nii,0.0,53.56491470336914,0.0,0.9988319277763367,0.0,0.9976555109024048,1.0,0.0011680657044053078,1.0,0.0023444793187081814,1.0,0.0,0.9964929223060608,0.49941596388816833,0.0,-0.0016548431012779474,0.0,-0.00116807222366333,-0.002344489097595215,0.0,23560.0,21,0.0,39288,1
240,RS4848_gt.nii,0.013897964730858803,40.201988220214844,0.007015662733465433,0.9991425275802612,0.020546074956655502,0.9974584579467773,0.9929843544960022,0.0008574597886763513,0.9794539213180542,0.0025415560230612755,0.259044885635376,0.0052573662251234055,0.996605396270752,0.5030791163444519,0.01045974250882864,0.010529742576181889,0.012006012722849846,0.006158232688903809,0.018004536628723145,0.016391210825822965,33781.0,6,0.25,42904,1
241,RS5150_gt.nii,0.0,70.0,0.0,0.9993414282798767,0.0,0.9999737739562988,1.0,0.0006585890077985823,1.0,2.6243325919494964e-05,1.0,0.0,0.9993152022361755,0.49967071413993835,0.0,-0.00013146697892807424,0.0,-0.000658571720123291,-2.6226043701171875e-05,0.0,10444.0,13,0.0,440,2
242,RS4132_gt.nii,0.001061639399267733,96.60331726074219,0.0017465070122852921,0.9982061982154846,0.00023259677982423455,0.9997611045837402,0.9982534646987915,0.001793813076801598,0.9997674226760864,0.0002389067376498133,0.50315260887146,0.00020530266920104623,0.9979681372642517,0.49997636675834656,0.0004105210828129202,-1.727713788568508e-05,0.0006373632350005209,-4.7266483306884766e-05,-6.318092346191406e-06,0.0004713328620004713,24449.0,13,0.10526315789473684,4008,3
243,RS5108_gt.nii,0.0,65.92420196533203,0.0,0.9989423155784607,0.0,0.9935182332992554,1.0,0.0010576783679425716,1.0,0.006481782998889685,1.0,0.0,0.9924741983413696,0.49947115778923035,0.0,-0.002618327969685197,0.0,-0.0010576844215393066,-0.006481766700744629,0.0,97570.0,8,0.0,108632,3
244,PS4300_gt.nii,0.0,74.49160766601562,0.0,0.9993252158164978,0.0,0.9992542266845703,1.0,0.0006748102605342865,1.0,0.0007457993924617767,1.0,0.0,0.9985803961753845,0.4996626079082489,0.0,-0.0007094173924997449,0.0,-0.0006747841835021973,-0.0007457733154296875,0.0,3276.0,20,0.0,12504,1
245,RS5102_gt.nii,0.0,81.12335968017578,0.0,0.9972879886627197,0.0,0.9970312714576721,1.0,0.002711994107812643,1.0,0.0029687092173844576,1.0,0.0,0.9943353533744812,0.49864399433135986,0.0,-0.0028374497778713703,0.0,-0.0027120113372802734,-0.002968728542327881,0.0,10284.0,12,0.0,49672,2
246,RS4122_gt.nii,0.0,75.13321685791016,0.0,0.9981870651245117,0.0,0.9999808669090271,1.0,0.0018129098461940885,1.0,1.9108127162326127e-05,1.0,0.0,0.9981680512428284,0.49909353256225586,0.0,-0.00018612176063470542,0.0,-0.0018129348754882812,-1.913309097290039e-05,0.0,29852.0,10,0.0,320,1
247,RS4117_gt.nii,0.006714900489896536,52.539512634277344,0.01688453182578087,0.9965083003044128,0.0021131921093910933,0.9995681643486023,0.9831154942512512,0.0034916785079985857,0.9978868365287781,0.0004318559658713639,0.3125940263271332,0.0018816674128174782,0.9960795044898987,0.5066964030265808,0.003756266785785556,0.004745301324874163,0.00597329530864954,0.013392806053161621,0.0016813278198242188,0.004040074936873829,50809.0,21,0.09523809523809523,7344,1
248,PS4333_gt.nii,2.622122475232177e-19,70.58328247070312,0.0,0.9954290986061096,0.0,0.9996062517166138,1.0,0.004570904653519392,1.0,0.0003937592846341431,1.0,0.0,0.9950389266014099,0.4977145493030548,0.0,-0.0013415798312053084,0.0,-0.004570901393890381,-0.00039374828338623047,0.0,69383.0,34,0.0,6576,1
249,RS4096_gt.nii,0.004705331288278103,34.65904998779297,0.00544724753126502,0.9986599087715149,0.0008445570711046457,0.9997929334640503,0.994552731513977,0.0013400717871263623,0.9991554617881775,0.0002070461487164721,0.3315531313419342,0.0007317261188291013,0.9984534382820129,0.5020535588264465,0.0014623821480199695,0.0016181375831365585,0.002144880359992385,0.004107117652893066,0.0006375312805175781,0.0017169709018615578,17860.0,15,0.08695652173913043,3488,4
250,RS5162_gt.nii,0.0007366621866822243,69.03622436523438,0.0005413658800534904,0.9972454905509949,0.0008468320011161268,0.9956966042518616,0.9994586110115051,0.002754535526037216,0.999153196811676,0.004303406924009323,0.6928629279136658,0.00033035449450835586,0.9929656982421875,0.4988934397697449,0.0006604907684959471,-0.0027658608742058277,0.0006770863546989858,-0.002213120460510254,-0.003456592559814453,0.0008008871365204534,29706.0,31,0.06451612903225806,72040,1
251,RS4933_gt.nii,0.0,83.62026977539062,0.0,0.9990376234054565,0.0,0.9994396567344666,1.0,0.0009623789228498936,1.0,0.0005603457684628665,1.0,0.0,0.998478353023529,0.49951881170272827,0.0,-0.0007343466859310865,0.0,-0.000962376594543457,-0.0005603432655334473,0.0,4439.0,12,0.0,9392,3
252,RS4864_gt.nii,0.00015950870874803513,36.65785217285156,8.934953802963719e-05,0.9982527494430542,0.0001025360616040416,0.9979953765869141,0.9999106526374817,0.0017472305335104465,0.9998974800109863,0.0020046026911586523,0.815567135810852,4.7747129428898916e-05,0.9962551593780518,0.49917104840278625,9.548970410833135e-05,-0.0017757815076038241,9.571598639013246e-05,-0.0016579031944274902,-0.0019021034240722656,0.0001413360972392349,9296.0,3,0.2857142857142857,33576,2
253,RS2703_gt.nii,0.018055858090519905,61.627105712890625,0.028257979080080986,0.9959816932678223,0.0075162481516599655,0.9989504218101501,0.9717420339584351,0.004018278326839209,0.9924837350845337,0.0010495912283658981,0.27383604645729065,0.005972526501864195,0.9949406981468201,0.5121198296546936,0.011874133720993996,0.012519977055490017,0.014573742635548115,0.024239659309387207,0.00646662712097168,0.01384402399630826,46768.0,14,0.09090909090909091,18048,4
254,RS5085_gt.nii,0.0,76.843994140625,0.0,0.9979603290557861,0.0,0.9964393973350525,1.0,0.002039646729826927,1.0,0.0035606271121650934,1.0,0.0,0.994414210319519,0.49898016452789307,0.0,-0.0026948880404233932,0.0,-0.002039670944213867,-0.0035606026649475098,0.0,30249.0,13,0.0,59616,1
255,RS5279_gt.nii,0.0,86.37129211425781,0.0,0.9971020221710205,0.0,0.9979871511459351,1.0,0.0028979526832699776,1.0,0.002012829063460231,1.0,0.0,0.9951008558273315,0.49855101108551025,0.0,-0.0024151778779923916,0.0,-0.002897977828979492,-0.0020128488540649414,0.0,12707.0,15,0.0,33672,1
256,RS4202_gt.nii,0.0,47.895721435546875,0.0,0.9995424151420593,0.0,0.9998745322227478,1.0,0.0004575826460495591,1.0,0.00012546557991299778,1.0,0.0,0.9994170665740967,0.49977120757102966,0.0,-0.00023960565158631653,0.0,-0.00045758485794067383,-0.00012546777725219727,0.0,5136.0,18,0.0,2104,1
257,RS4469_gt.nii,0.022092534229159355,80.55432891845703,0.03899259492754936,0.9937835335731506,0.009615292772650719,0.9985054731369019,0.9610074162483215,0.006216477137058973,0.9903846979141235,0.001494535361416638,0.28534695506095886,0.0077732158824801445,0.9923079609870911,0.5163880586624146,0.015426518395543098,0.01631462387740612,0.019362986087799072,0.0327761173248291,0.00812077522277832,0.017660776829619796,75771.0,8,0.19047619047619047,25928,6
258,RS2366_gt.nii,0.00012103101471439004,65.09992218017578,0.0,0.9965326189994812,0.0,0.9998095631599426,1.0,0.0034673833288252354,1.0,0.00019044139480683953,1.0,0.0,0.9963434934616089,0.4982663094997406,0.0,-0.0008126089815050364,0.0,-0.003467381000518799,-0.00019043684005737305,0.0,54536.0,29,0.0,3184,2
259,PS5317_gt.nii,0.0,63.79498291015625,0.0,0.9970353245735168,0.0,0.9998168349266052,1.0,0.002964680315926671,1.0,0.00018317157810088247,1.0,0.0,0.996853232383728,0.4985176622867584,0.0,-0.000736915972083807,0.0,-0.0029646754264831543,-0.0001831650733947754,0.0,46185.0,17,0.0,3064,1
260,RS5235_gt.nii,0.0,79.30321502685547,0.0,0.9942392110824585,0.0,0.9946924448013306,1.0,0.0057607912458479404,1.0,0.005307571496814489,1.0,0.0,0.98899245262146,0.49711960554122925,0.0,-0.005529539659619331,0.0,-0.005760788917541504,-0.005307555198669434,0.0,285.0,29,0.0,88536,3
261,RS5028_gt.nii,0.0,90.71383666992188,0.0,0.9952049851417542,0.0,0.9995668530464172,1.0,0.00479499576613307,1.0,0.00043313679634593427,1.0,0.0,0.9947760105133057,0.4976024925708771,0.0,-0.001441141590476036,0.0,-0.00479501485824585,-0.00043314695358276367,0.0,72360.0,30,0.0,7232,1
262,RS2958_gt.nii,0.0,85.15867614746094,0.0,0.9976997375488281,0.0,0.9969766139984131,1.0,0.0023002871312201023,1.0,0.003023405559360981,1.0,0.0,0.9946901798248291,0.49884986877441406,0.0,-0.0026371765416115522,0.0,-0.002300262451171875,-0.003023386001586914,0.0,18562.0,23,0.0,50608,4
263,RS5114_gt.nii,0.0,61.38361358642578,0.0,0.9983524680137634,0.0,0.9936763048171997,1.0,0.0016475024167448282,1.0,0.006323676556348801,1.0,0.0,0.9920495748519897,0.4991762340068817,0.0,-0.003227734938263893,0.0,-0.0016475319862365723,-0.006323695182800293,0.0,84467.0,10,0.0,105920,2
264,PS4318_gt.nii,0.00033379290835000575,53.141319274902344,0.0005437866202555597,0.9934785962104797,0.00021070374350529164,0.9974638223648071,0.9994562268257141,0.006521393544971943,0.999789297580719,0.002536168321967125,0.7759352922439575,0.00015188436373136938,0.9909753799438477,0.4970111846923828,0.00030372256878763437,-0.0037283659912645817,0.0003384935553185642,-0.005977630615234375,-0.0023254752159118652,0.00035366116185379953,60960.0,13,0.08,42296,6
265,RS4895_gt.nii,0.023388685658574104,84.40379333496094,0.026667427271604538,0.9975117444992065,0.011074486188590527,0.9989814758300781,0.9733325839042664,0.0024882301222532988,0.9889255166053772,0.0010185211431235075,0.23398905992507935,0.007886648178100586,0.9964984059333801,0.5120896100997925,0.01564987190067768,0.015593111515045166,0.017185112461447716,0.02417922019958496,0.010056018829345703,0.01882343457143433,22909.0,14,0.08333333333333333,17512,5
266,PS3038_gt.nii,0.0,58.04524230957031,0.0,0.9991239309310913,0.0,0.9984608292579651,1.0,0.0008760453201830387,1.0,0.0015391461784020066,1.0,0.0,0.9975875020027161,0.49956196546554565,0.0,-0.0011611897498369217,0.0,-0.0008760690689086914,-0.0015391707420349121,0.0,15214.0,13,0.0,25800,2
267,PS5314_gt.nii,0.0,80.19975280761719,0.0,0.9966316819190979,0.0,0.9948304295539856,1.0,0.0033683276269584894,1.0,0.005169548559933901,1.0,0.0,0.9914968013763428,0.49831584095954895,0.0,-0.004172856453806162,0.0,-0.0033683180809020996,-0.005169570446014404,0.0,34118.0,34,0.0,86440,1
268,RS5089_gt.nii,0.0,67.56180572509766,0.0,0.9979249835014343,0.0,0.9993057250976562,1.0,0.002075023716315627,1.0,0.0006942840409465134,1.0,0.0,0.9972335696220398,0.49896249175071716,0.0,-0.0012002732837572694,0.0,-0.002075016498565674,-0.00069427490234375,0.0,20099.0,21,0.0,11624,7
269,RS5191_gt.nii,0.0,81.37044525146484,0.0,0.9980127215385437,0.0,0.9996660351753235,1.0,0.001987285213544965,1.0,0.00033397265360690653,1.0,0.0,0.9976800680160522,0.49900636076927185,0.0,-0.0008146771579049528,0.0,-0.001987278461456299,-0.00033396482467651367,0.0,26774.0,5,0.0,5592,1
270,RS5006_gt.nii,0.0,74.1687240600586,0.0,0.9936766624450684,0.0,0.9974725842475891,1.0,0.00632336363196373,1.0,0.00252744322642684,1.0,0.0,0.9911810159683228,0.4968383312225342,0.0,-0.00399774219840765,0.0,-0.006323337554931641,-0.0025274157524108887,0.0,60047.0,17,0.0,42136,1
271,PS5239_gt.nii,0.013130375184118748,77.3802261352539,0.00733755249530077,0.997832715511322,0.016015879809856415,0.9952400922775269,0.9926624298095703,0.002167282858863473,0.983984112739563,0.004759910516440868,0.3521246910095215,0.005057573784142733,0.9930936098098755,0.5025851130485535,0.010064247064292431,0.00762865599244833,0.010840542614459991,0.005170226097106934,0.011255979537963867,0.012622826098603775,48275.0,36,0.05555555555555555,80272,1
272,PS5256_gt.nii,0.0,79.04523468017578,0.0,0.9985427856445312,0.0,0.9984546899795532,1.0,0.0014571979409083724,1.0,0.001545293373055756,1.0,0.0,0.9970020055770874,0.4992713928222656,0.0,-0.001500599319115281,0.0,-0.00145721435546875,-0.0015453100204467773,0.0,6150.0,19,0.0,25888,2
273,PS5236_gt.nii,0.0,61.13100814819336,0.0,0.997458279132843,0.0,0.9923001527786255,1.0,0.0025416917633265257,1.0,0.007699836511164904,1.0,0.0,0.9897974133491516,0.4987291395664215,0.0,-0.004423868376761675,0.0,-0.0025417208671569824,-0.007699847221374512,0.0,93389.0,9,0.0,128856,1
274,RS5083_gt.nii,0.0,69.46221923828125,0.0,0.9943755269050598,0.0,0.9903618693351746,1.0,0.0056244982406497,1.0,0.00963811669498682,1.0,0.0,0.984844982624054,0.4971877634525299,0.0,-0.0073627145029604435,0.0,-0.0056244730949401855,-0.00963813066482544,0.0,76740.0,12,0.0,160800,2
275,RS5135_gt.nii,0.0,63.08010482788086,0.0,0.998964786529541,0.0,0.995745062828064,1.0,0.0010352028766646981,1.0,0.004254912491887808,1.0,0.0,0.9947186708450317,0.4994823932647705,0.0,-0.0020987370517104864,0.0,-0.0010352134704589844,-0.004254937171936035,0.0,59151.0,7,0.0,71312,2
276,PS5276_gt.nii,0.0,46.58164978027344,0.0,0.9990661144256592,0.0,0.9979333877563477,1.0,0.0009339064708910882,1.0,0.002066630870103836,1.0,0.0,0.9970033168792725,0.4995330572128296,0.0,-0.001389258773997426,0.0,-0.0009338855743408203,-0.0020666122436523438,0.0,21148.0,9,0.0,34640,1
277,RS4946_gt.nii,0.0,58.375492095947266,0.0,0.9978075623512268,0.0,0.9984865188598633,1.0,0.0021924106404185295,1.0,0.0015134563436731696,1.0,0.0,0.9963007569313049,0.4989037811756134,0.0,-0.001821570098400116,0.0,-0.0021924376487731934,-0.0015134811401367188,0.0,6860.0,10,0.0,25336,4
278,RS4240_gt.nii,0.0,85.02352905273438,0.0,0.9973896741867065,0.0,0.9998885989189148,1.0,0.002610317897051573,1.0,0.00011139379785163328,1.0,0.0,0.9972788691520691,0.49869483709335327,0.0,-0.0005392339080572128,0.0,-0.002610325813293457,-0.00011140108108520508,0.0,41180.0,24,0.0,1864,1
279,RS5379_gt.nii,0.0,76.05557250976562,0.0,0.9970226287841797,0.0,0.9997948408126831,1.0,0.002977384254336357,1.0,0.0002051738993031904,1.0,0.0,0.9968186616897583,0.49851131439208984,0.0,-0.000781589129474014,0.0,-0.0029773712158203125,-0.00020515918731689453,0.0,45673.0,24,0.0,3432,1
280,RS3867_gt.nii,0.0007214770885184407,85.57657623291016,0.0008949880721047521,0.9970853328704834,0.00030696188332512975,0.9989989995956421,0.9991050362586975,0.0029146582819521427,0.9996930360794067,0.0010009952820837498,0.6434410214424133,0.0002286202070536092,0.9960901737213135,0.49899014830589294,0.00045713590225204825,-0.0011839419603347778,0.0005241442704573274,-0.0020197033882141113,-0.0006940364837646484,0.000520074890784273,30768.0,38,0.05,16760,1
281,RS5064_gt.nii,0.06204845383763313,52.18138122558594,0.06675178557634354,0.9964916110038757,0.04261632263660431,0.9978137016296387,0.9332482218742371,0.003508412279188633,0.9573836922645569,0.0021863046567887068,0.18650051951408386,0.026705078780651093,0.9943214654922485,0.5316216945648193,0.05202093720436096,0.05056610703468323,0.053335875272750854,0.06324338912963867,0.04043006896972656,0.06215300481483683,18609.0,17,0.14814814814814814,39160,5
282,RS5131_gt.nii,0.036884721368551254,77.18807983398438,0.019449224695563316,0.9992448687553406,0.034495916217565536,0.9986406564712524,0.9805507659912109,0.0007551043527200818,0.9655041098594666,0.0013593322364613414,0.16460587084293365,0.012593686580657959,0.9978876709938049,0.5093470215797424,0.024874115362763405,0.024888940155506134,0.025902101770043373,0.018694043159484863,0.033136606216430664,0.033112340207318416,11289.0,12,0.15384615384615385,23240,1
283,PS4273_gt.nii,0.0,67.71263122558594,0.0,0.9971485137939453,0.0,0.9987743496894836,1.0,0.002851514145731926,1.0,0.0012256242334842682,1.0,0.0,0.9959298372268677,0.49857425689697266,0.0,-0.0018694611499086022,0.0,-0.0028514862060546875,-0.0012256503105163574,0.0,22912.0,17,0.0,20504,5
284,RS3914_gt.nii,0.0,126.775390625,0.0,0.9961248636245728,0.0,0.9999573826789856,1.0,0.0038751219399273396,1.0,4.260359492036514e-05,1.0,0.0,0.996082603931427,0.4980624318122864,0.0,-0.00040631776209920645,0.0,-0.003875136375427246,-4.26173210144043e-05,0.0,63801.0,24,0.0,712,2
285,RS5168_gt.nii,0.0,79.68061065673828,0.0,0.9970917701721191,0.0,0.9951668381690979,1.0,0.0029082379769533873,1.0,0.00483314273878932,1.0,0.0,0.9922866225242615,0.49854588508605957,0.0,-0.0037491240072995424,0.0,-0.0029082298278808594,-0.0048331618309021,0.0,42120.0,14,0.0,80852,6
286,RS4734_gt.nii,0.08642622083425522,64.5062026977539,0.05018595978617668,0.9974932670593262,0.0935482457280159,0.9951155781745911,0.9498140215873718,0.002506713615730405,0.9064517617225647,0.004884448833763599,0.18266735970973969,0.03376603126525879,0.9926351308822632,0.5238395929336548,0.0653262510895729,0.06501863896846771,0.06851866841316223,0.04767918586730957,0.08866381645202637,0.09691501419609691,49413.0,5,0.11764705882352941,86040,6
287,PS3286_gt.nii,0.0,74.99333190917969,0.0,0.997343897819519,0.0,0.9999055862426758,1.0,0.0026561138220131397,1.0,9.442611917620525e-05,1.0,0.0,0.997249960899353,0.4986719489097595,0.0,-0.0005008059088140726,0.0,-0.002656102180480957,-9.441375732421875e-05,0.0,41781.0,10,0.0,1580,6
288,RS2687_gt.nii,0.0,81.84130859375,0.0,0.9982576966285706,0.0,0.9977988004684448,1.0,0.0017423172248527408,1.0,0.0022012116387486458,1.0,0.0,0.9960641264915466,0.4991288483142853,0.0,-0.0019583688117563725,0.0,-0.0017423033714294434,-0.0022011995315551758,0.0,12857.0,19,0.0,36866,2
289,RS4801_gt.nii,0.019053708761930466,55.54277801513672,0.04883945733308792,0.9983075261116028,0.00706540746614337,0.9997650980949402,0.9511605501174927,0.0016924738883972168,0.9929345846176147,0.00023488493752665818,0.1569388508796692,0.006210798397660255,0.9980734586715698,0.5235735177993774,0.012344924733042717,0.017945433035492897,0.01857607811689377,0.04714703559875488,0.006830453872680664,0.01339655801306496,24131.0,17,0.10526315789473684,4136,1
290,RS3915_gt.nii,0.0,99.21693420410156,0.0,0.9905480146408081,0.0,0.9989058375358582,1.0,0.009451977908611298,1.0,0.001094181789085269,1.0,0.0,0.9894744157791138,0.49527400732040405,0.0,-0.003215926233679056,0.0,-0.009451985359191895,-0.0010941624641418457,0.0,135762.0,18,0.0,18184,5
291,RS5159_gt.nii,0.0,65.19202423095703,0.0,0.998824417591095,0.0,0.9958829283714294,1.0,0.001175588695332408,1.0,0.004117063712328672,1.0,0.0,0.994717001914978,0.4994122087955475,0.0,-0.002199993934482336,0.0,-0.0011755824089050293,-0.004117071628570557,0.0,52967.0,13,0.0,68992,2
292,PS5254_gt.nii,0.0,70.34557342529297,0.0,0.9979044795036316,0.0,0.9936123490333557,1.0,0.002095526782795787,1.0,0.006387659348547459,1.0,0.0,0.9915434718132019,0.4989522397518158,0.0,-0.0036586213391274214,0.0,-0.002095520496368408,-0.006387650966644287,0.0,78922.0,13,0.0,106944,1
293,RS5154_gt.nii,0.04674908518791199,89.08984375,0.0368613675236702,0.998339056968689,0.03426012769341469,0.9984602332115173,0.9631386399269104,0.001660971320234239,0.9657398462295532,0.0015397882089018822,0.17510320246219635,0.018077585846185684,0.9968045353889465,0.5176002383232117,0.03551317751407623,0.0339377224445343,0.035536956042051315,0.03520047664642334,0.032720327377319336,0.0443804941657861,249.0,14,0.13333333333333333,26776,1
294,PS5308_gt.nii,0.0,83.55237579345703,0.0,0.9968428015708923,0.0,0.9993666410446167,1.0,0.003157224738970399,1.0,0.0006333307246677577,1.0,0.0,0.996213436126709,0.49842140078544617,0.0,-0.0014140605926513672,0.0,-0.003157198429107666,-0.0006333589553833008,0.0,40561.0,33,0.0,10592,1
295,RS4820_gt.nii,0.0,103.3658218383789,0.0,0.9997180104255676,0.0,0.9997949004173279,1.0,0.0002819877990987152,1.0,0.00020509780733846128,1.0,0.0,0.9995130300521851,0.4998590052127838,0.0,-0.00024048924387898296,0.0,-0.00028198957443237305,-0.00020509958267211914,0.0,825.0,33,0.0,3440,4
296,PS3348_gt.nii,0.0,48.46648406982422,0.0,0.9986683130264282,0.0,0.996094286441803,1.0,0.0013316957047209144,1.0,0.0039057089015841484,1.0,0.0,0.9947729706764221,0.4993341565132141,0.0,-0.0022806173656135798,0.0,-0.0013316869735717773,-0.0039057135581970215,0.0,47053.0,22,0.0,65440,4
297,RS5071_gt.nii,0.0,66.21932983398438,0.0,0.9984500408172607,0.0,0.9949783086776733,1.0,0.0015499821165576577,1.0,0.005021687131375074,1.0,0.0,0.9934438467025757,0.49922502040863037,0.0,-0.002789897145703435,0.0,-0.0015499591827392578,-0.00502169132232666,0.0,63683.0,15,0.0,84120,1
298,PS5273_gt.nii,0.0,73.79024505615234,0.0,0.999363362789154,0.0,0.9984440207481384,1.0,0.000636613869573921,1.0,0.0015559549210593104,1.0,0.0,0.9978094100952148,0.499681681394577,0.0,-0.000995259964838624,0.0,-0.0006366372108459473,-0.0015559792518615723,0.0,20582.0,4,0.0,26088,4
299,RS5120_gt.nii,0.0,80.27172088623047,0.0,0.9980158805847168,0.0,0.9987310171127319,1.0,0.001984128961339593,1.0,0.0012689941795542836,1.0,0.0,0.9967519044876099,0.4990079402923584,0.0,-0.001586772850714624,0.0,-0.001984119415283203,-0.0012689828872680664,0.0,9861.0,9,0.0,21248,1


==> figs/adapt/ploras/T2/atlas-mix-192-mb-dae_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4143_gt.nii,0.08955442160367966,95.82275390625,0.24968554079532623,0.9985404014587402,0.046392958611249924,0.999786376953125,0.750314474105835,0.001459596329368651,0.9536070227622986,0.00021365194697864354,0.07102680951356888,0.04071655496954918,0.9983274936676025,0.6241129636764526,0.07824715971946716,0.10706494003534317,0.10762736946344376,0.24822592735290527,0.04617929458618164,0.09165063485956138,19096.0,6,0.16666666666666666,4770,3
1,RS2697_gt.nii,0.40589606761932373,22.184450149536133,0.2563893795013428,0.9995411038398743,0.43747714161872864,0.9989655613899231,0.7436106204986572,0.0004588783485814929,0.5625228881835938,0.001034446875564754,0.04058922082185745,0.192821204662323,0.9985081553459167,0.6279652118682861,0.3233027756214142,0.3342140316963196,0.33490967750549316,0.25593042373657227,0.4364427328109741,0.42345692127908213,10073.0,1,1.0,23320,2
2,RS5138_gt.nii,0.05169295892119408,,0.0,0.8695058822631836,0.0,0.9962449669837952,1.0,0.1304941028356552,1.0,0.003755010198801756,1.0,0.0,0.8666655421257019,0.4347529411315918,0.0,-0.02213609404861927,0.0,-0.1304941177368164,-0.003755033016204834,0.0,39166.0,7,0.0,54804,0
3,RS4718_gt.nii,0.11086572706699371,38.832977294921875,0.2073718011379242,0.9989395141601562,0.035094380378723145,0.9998524188995361,0.7926282286643982,0.0010605042334645987,0.9649056196212769,0.0001475644385209307,0.06673908233642578,0.030943613499403,0.998792290687561,0.6031556725502014,0.060029689222574234,0.08491126447916031,0.08530876040458679,0.20631134510040283,0.03494679927825928,0.07336016780996656,14609.0,1,0.8571428571428571,3120,3
4,RS4109_gt.nii,0.5405018925666809,46.78675079345703,0.4716314375400543,0.9989051818847656,0.4424135386943817,0.9990267157554626,0.5283685922622681,0.0010948042618110776,0.5575864315032959,0.0009732844191603363,0.04596560448408127,0.2958030104637146,0.9979358315467834,0.7352682948112488,0.4565555155277252,0.4557563066482544,0.45678892731666565,0.47053658962249756,0.441440224647522,0.5227938401825664,2853.0,5,0.2857142857142857,30844,1
5,RS5043_gt.nii,0.11460814625024796,79.48458099365234,0.13909223675727844,0.99470055103302,0.07898566126823425,0.9971800446510315,0.8609077334403992,0.005299422889947891,0.9210143685340881,0.0028199756052345037,0.16331487894058228,0.05305039882659912,0.9919140338897705,0.566896378993988,0.10075566917657852,0.10094761848449707,0.1048155203461647,0.13379275798797607,0.07616567611694336,0.11395840518210854,38640.0,6,0.4,54640,1
6,RS1876_gt.nii,0.21147620677947998,34.13209533691406,0.12427409738302231,0.9974862933158875,0.24636638164520264,0.9942283034324646,0.8757259249687195,0.002513708546757698,0.7536336183547974,0.005771688185632229,0.1245134100317955,0.09004365652799606,0.9917502403259277,0.560880184173584,0.16521109640598297,0.17115755379199982,0.17497701942920685,0.12176036834716797,0.24059462547302246,0.19984241398429978,59694.0,23,0.08,110208,2
7,RS3310_gt.nii,0.060474004596471786,75.56454467773438,0.03652999550104141,0.9990100264549255,0.031005488708615303,0.9991644024848938,0.9634699821472168,0.0009899968281388283,0.9689944982528687,0.0008356160251423717,0.1413506120443344,0.01705695316195488,0.998176097869873,0.517769992351532,0.033541783690452576,0.032745033502578735,0.03365457430481911,0.035539984703063965,0.03016984462738037,0.05561082892600932,2389.0,3,0.18181818181818182,14536,7
8,RS3974_gt.nii,0.13939574360847473,75.9512939453125,0.4975868761539459,0.998357355594635,0.0696292296051979,0.9998756647109985,0.5024131536483765,0.0016426328802481294,0.9303707480430603,0.00012431629875209183,0.05433429777622223,0.06505552679300308,0.9982336759567261,0.7479721307754517,0.12216363847255707,0.18566249310970306,0.18613594770431519,0.4959442615509033,0.06950485706329346,0.12893140749077722,25492.0,4,0.3333333333333333,4144,1
9,RS4279_gt.nii,4.565492076064193e-19,59.91449737548828,0.0,0.9973545670509338,0.0,0.9996667504310608,1.0,0.0026454180479049683,1.0,0.000333236763253808,1.0,0.0,0.9970231056213379,0.4986772835254669,0.0,-0.0009389091865159571,0.0,-0.002645432949066162,-0.000333249568939209,0.0,37260.0,6,0.0,5576,4
10,RS4596_gt.nii,0.0,58.95591354370117,0.0,0.999047577381134,0.0,0.9995996952056885,1.0,0.0009524459019303322,1.0,0.0004003283102065325,1.0,0.0,0.9986479878425598,0.499523788690567,0.0,-0.0006174876471050084,0.0,-0.0009524226188659668,-0.00040030479431152344,0.0,8491.0,5,0.0,6710,1
11,RS4905_gt.nii,0.7965484261512756,8.246211051940918,0.7066966891288757,0.9981756806373596,0.7667107582092285,0.9975131750106812,0.2933032810688019,0.001824348932132125,0.23328925669193268,0.002486796583980322,0.04835158586502075,0.5816296935081482,0.9957234859466553,0.8524361848831177,0.7354815006256104,0.7339484095573425,0.7360923886299133,0.7048723697662354,0.7642239332199097,0.8095379158939564,8053.0,4,0.3333333333333333,141144,1
12,RS4047_gt.nii,0.0,85.89324951171875,0.0,0.9993138313293457,0.0,0.9999150633811951,1.0,0.0006861673318780959,1.0,8.493528730468825e-05,1.0,0.0,0.9992290139198303,0.49965691566467285,0.0,-0.00024141214089468122,0.0,-0.0006861686706542969,-8.493661880493164e-05,0.0,9855.0,3,0.0,1424,1
13,PS4452_gt.nii,0.08739890158176422,54.225440979003906,0.16846425831317902,0.997605562210083,0.049556054174900055,0.9993826746940613,0.8315357565879822,0.0023944228887557983,0.9504439234733582,0.0006173296715132892,0.10652037709951401,0.039816610515117645,0.9969915747642517,0.5830349326133728,0.07658391445875168,0.09015123546123505,0.09136971086263657,0.1660698652267456,0.048938751220703125,0.08921188355142577,27888.0,4,0.6,12424,3
14,RS4960_gt.nii,0.8022032380104065,6.480740547180176,0.6866567134857178,0.9979681372642517,0.7492504715919495,0.9972315430641174,0.3133433163166046,0.002031848533079028,0.25074949860572815,0.0027684608940035105,0.05159087851643562,0.5583476424217224,0.9952397346496582,0.8423124551773071,0.7165893316268921,0.7148846983909607,0.717271089553833,0.6846249103546143,0.7464820146560669,0.8341574444706067,18873.0,5,0.4444444444444444,147040,2
15,RS4846_gt.nii,0.0643613189458847,64.44493103027344,0.1271306872367859,0.9991971850395203,0.03834892436861992,0.9997800588607788,0.8728693127632141,0.0008028383017517626,0.961651086807251,0.00021994589769747108,0.07361602038145065,0.030356133356690407,0.9989776015281677,0.5631639361381531,0.05892357602715492,0.06940282881259918,0.06982352584600449,0.12632787227630615,0.03812897205352783,0.068168835290384,9241.0,3,0.4,4224,1
16,PS5266_gt.nii,0.0,54.202396392822266,0.0,0.9990618824958801,0.0,0.9982851147651672,1.0,0.0009381154086440802,1.0,0.0017148818587884307,1.0,0.0,0.9973502159118652,0.49953094124794006,0.0,-0.0012683678651228547,0.0,-0.000938117504119873,-0.0017148852348327637,0.0,14901.0,5,0.0,28744,1
17,RS3122_gt.nii,0.0,120.30793762207031,0.0,0.9984205961227417,0.0,0.9999763369560242,1.0,0.00157938152551651,1.0,2.364077590755187e-05,1.0,0.0,0.9983970522880554,0.49921029806137085,0.0,-0.00019322993466630578,0.0,-0.0015794038772583008,-2.3663043975830078e-05,0.0,25793.0,5,0.0,396,1
18,PS2343_gt.nii,0.03579387813806534,62.88282012939453,0.05446230620145798,0.9990235567092896,0.0234375,0.9995929002761841,0.9455376863479614,0.0009764460264705122,0.9765625,0.00040708936285227537,0.11808626353740692,0.01665889471769333,0.9986172914505005,0.5267429351806641,0.032771848142147064,0.03509702906012535,0.03572758287191391,0.053485870361328125,0.023030400276184082,0.03807032839290904,8896.0,12,0.16666666666666666,7216,1
19,RS2819_gt.nii,0.027864791452884674,43.93403244018555,0.09166666865348816,0.997748851776123,0.014075311832129955,0.9996809363365173,0.9083333611488342,0.002251162426546216,0.9859246611595154,0.00031907670199871063,0.13547898828983307,0.012352469377219677,0.9974312782287598,0.5447077751159668,0.024403495714068413,0.03507165238261223,0.03591986745595932,0.0894155502319336,0.013756275177001953,0.02726008344923505,31057.0,1,0.4444444444444444,5880,4
20,RS4941_gt.nii,0.6095739006996155,15.056500434875488,0.4401058852672577,0.9986867904663086,0.6619857549667358,0.9967344999313354,0.5598941445350647,0.001313209650106728,0.33801424503326416,0.0032654767856001854,0.05179523304104805,0.3593519628047943,0.9954415559768677,0.7193963527679443,0.5287107229232788,0.5376259088516235,0.5397627353668213,0.43879270553588867,0.6587202548980713,0.6648945651247317,38037.0,7,0.25,97472,1
21,PS4595_gt.nii,0.05546801909804344,74.59893035888672,0.3210851550102234,0.9978632926940918,0.025423498824238777,0.9998819231987,0.6789148449897766,0.0021367205772548914,0.974576473236084,0.00011809726129285991,0.07542307674884796,0.02412654086947441,0.9977458119392395,0.65947425365448,0.04711632803082466,0.0898393988609314,0.09034992009401321,0.31894850730895996,0.02530539035797119,0.049830788498947426,33441.0,5,0.2857142857142857,2912,1
22,RS3884_gt.nii,0.0,38.744667053222656,0.0,0.9979509711265564,0.0,0.9974886178970337,1.0,0.0020490381866693497,1.0,0.002511389087885618,1.0,0.0,0.9954498410224915,0.4989754855632782,0.0,-0.002268464770168066,0.0,-0.0020490288734436035,-0.0025113821029663086,0.0,15204.0,0,0.0,42048,3
23,RS4920_gt.nii,0.5687040686607361,40.31128692626953,0.4074236750602722,0.9986838698387146,0.6699068546295166,0.9961251020431519,0.5925763249397278,0.0013161191018298268,0.3300931453704834,0.003874868853017688,0.05377968028187752,0.3393059968948364,0.9948329329490662,0.7030537724494934,0.5066892504692078,0.5200774669647217,0.5224326848983765,0.4061075448989868,0.6660319566726685,0.6060111074812153,49450.0,4,0.3333333333333333,109272,1
24,PS3207_gt.nii,0.607132077217102,12.328827857971191,0.4476184844970703,0.9991172552108765,0.5999132990837097,0.9983678460121155,0.5523815155029297,0.00088272470748052,0.4000867009162903,0.0016321681905537844,0.04251991584897041,0.34471431374549866,0.9974913001060486,0.7233678698539734,0.5126952528953552,0.5169850587844849,0.5182009935379028,0.4467357397079468,0.5982811450958252,0.644814631447127,15402.0,5,0.2857142857142857,49464,1
25,RS4506_gt.nii,0.021219518035650253,60.4731330871582,0.04088899865746498,0.9978889226913452,0.009318855591118336,0.9995334148406982,0.9591109752655029,0.002111088717356324,0.9906811714172363,0.00046656563063152134,0.18514999747276306,0.007647261489182711,0.9974243640899658,0.5193889737129211,0.01517844945192337,0.018527638167142868,0.019520211964845657,0.038777947425842285,0.008852243423461914,0.017948579744515712,25260.0,4,0.2,8144,3
26,RS2742_gt.nii,0.0,60.70008087158203,0.0,0.999072253704071,0.0,0.9999465346336365,1.0,0.000927736226003617,1.0,5.348518243408762e-05,1.0,0.0,0.9990189075469971,0.4995361268520355,0.0,-0.00022275578521657735,0.0,-0.0009277462959289551,-5.346536636352539e-05,0.0,14217.0,3,0.0,896,2
27,PS2241_gt.nii,0.8819138407707214,48.77345275878906,0.1382703334093094,1.0012520551681519,-1.8135524988174438,0.9950014352798462,0.8617296814918518,-0.0012521091848611832,2.8135523796081543,0.004998498596251011,,0.17603138089179993,0.9962441325187683,0.5697612166404724,0.2993651032447815,,,0.13952243328094482,,0.6693055709828235,7079.0,7,0.3076923076923077,97360,3
28,PS4375_gt.nii,0.0,100.2641372680664,0.0,0.9969407916069031,0.0,0.9999440312385559,1.0,0.003059200244024396,1.0,5.5961132602533326e-05,1.0,0.0,0.9968851804733276,0.49847039580345154,0.0,-0.00041375876753591,0.0,-0.003059208393096924,-5.59687614440918e-05,0.0,49977.0,9,0.0,936,1
29,RS4850_gt.nii,0.7820128798484802,9.0,0.6797552108764648,0.9980168342590332,0.7268537878990173,0.9975150227546692,0.32024478912353516,0.00198318506591022,0.2731461822986603,0.0024849993642419577,0.05124557390809059,0.5414447784423828,0.9955649971961975,0.838886022567749,0.7025159597396851,0.7006831765174866,0.7029101252555847,0.677772045135498,0.7243688106536865,0.8017868794860212,6729.0,2,0.5714285714285714,129248,2
30,RS3418_gt.nii,0.723471999168396,40.63249969482422,0.7306464910507202,0.9985718727111816,0.5693821310997009,0.9993033409118652,0.2693535089492798,0.0014281132025644183,0.4306178689002991,0.0006966388900764287,0.042339157313108444,0.4706013798713684,0.9978812336921692,0.8646091818809509,0.6400121450424194,0.6439688801765442,0.6449938416481018,0.7292183637619019,0.5686855316162109,0.6945598417408506,18458.0,5,0.2857142857142857,43248,1
31,RS4141_gt.nii,0.5717880129814148,78.025634765625,0.7665593028068542,0.9972484111785889,0.3405320942401886,0.9995663166046143,0.23344072699546814,0.0027516132686287165,0.659467875957489,0.00043370152707211673,0.05652613565325737,0.308536171913147,0.9968215823173523,0.881903886795044,0.4715745151042938,0.5096761584281921,0.5109187960624695,0.7638077735900879,0.34009838104248047,0.4898959223380928,49047.0,3,0.5454545454545454,31040,3
32,RS4184_gt.nii,0.0,49.413055419921875,0.0,0.9994234442710876,0.0,0.9994918704032898,1.0,0.0005765504902228713,1.0,0.0005081243580207229,1.0,0.0,0.9989159107208252,0.4997117221355438,0.0,-0.000541257206350565,0.0,-0.0005765557289123535,-0.0005081295967102051,0.0,974.0,0,0.0,8520,2
33,PS3600_gt.nii,0.4821605086326599,58.26919937133789,0.4260925352573395,0.9994794130325317,0.31305578351020813,0.9996803998947144,0.5739074349403381,0.0005205786437727511,0.6869441866874695,0.0003196037432644516,0.03377324715256691,0.22020481526851654,0.9991603493690491,0.7127859592437744,0.3609309196472168,0.36481741070747375,0.36522698402404785,0.42557191848754883,0.3127361536026001,0.41900147461554665,4802.0,5,0.2222222222222222,9336,2
34,RS5230_gt.nii,0.0,53.7959098815918,0.0,0.9991123080253601,0.0,0.9997527599334717,1.0,0.000887672824319452,1.0,0.0002472210326232016,1.0,0.0,0.99886554479599,0.49955615401268005,0.0,-0.00046845641918480396,0.0,-0.0008876919746398926,-0.0002472400665283203,0.0,10096.0,12,0.0,4144,1
35,RS3688_gt.nii,0.491955041885376,82.51666259765625,0.7067017555236816,0.998408317565918,0.2921088933944702,0.9997270703315735,0.29329824447631836,0.0015916702104732394,0.7078911066055298,0.0002729467523749918,0.04530784487724304,0.2605248689651489,0.9981374740600586,0.8525550365447998,0.4133593738079071,0.4536259174346924,0.45434993505477905,0.7051100730895996,0.2918360233306885,0.4544760253472867,23505.0,9,0.26666666666666666,15578,3
36,RS4262_gt.nii,0.0,81.43525695800781,0.0,0.996471107006073,0.0,0.997329831123352,1.0,0.00352886482141912,1.0,0.002670148853212595,1.0,0.0,0.9938197731971741,0.4982355535030365,0.0,-0.003069624537602067,0.0,-0.003528892993927002,-0.0026701688766479492,0.0,11072.0,0,0.0,44640,2
37,RS4486_gt.nii,0.0,48.51803970336914,0.0,0.9983121752738953,0.0,0.9993873834609985,1.0,0.0016878437018021941,1.0,0.0006126366788521409,1.0,0.0,0.9977015852928162,0.49915608763694763,0.0,-0.0010168751468881965,0.0,-0.0016878247261047363,-0.0006126165390014648,0.0,16860.0,4,0.0,10261,1
38,RS3812_gt.nii,0.0,88.7825927734375,0.0,0.9987800717353821,0.0,0.9997909069061279,1.0,0.0012199446791782975,1.0,0.00020910972671117634,1.0,0.0,0.9985714554786682,0.49939003586769104,0.0,-0.0005050764884799719,0.0,-0.00121992826461792,-0.0002090930938720703,0.0,16437.0,3,0.0,3504,2
39,RS4123_gt.nii,0.0,75.15982818603516,0.0,0.9977297186851501,0.0,0.999992847442627,1.0,0.0022702976129949093,1.0,7.1688327807351016e-06,1.0,0.0,0.9977225661277771,0.4988648593425751,0.0,-0.0001275750109925866,0.0,-0.0022702813148498535,-7.152557373046875e-06,0.0,37826.0,6,0.0,120,1
40,RS4915_gt.nii,0.011847678571939468,86.54391479492188,0.05424528196454048,0.996177077293396,0.005352239590138197,0.9996401071548462,0.9457547068595886,0.003822941333055496,0.994647741317749,0.00035990471951663494,0.20977935194969177,0.004895422607660294,0.9958199858665466,0.5252111554145813,0.00974314846098423,0.015865851193666458,0.017039183527231216,0.0504223108291626,0.004992365837097168,0.010388280814802548,56835.0,9,0.18181818181818182,6360,1
41,RS4906_gt.nii,0.7882837057113647,7.4833149909973145,0.6720183491706848,0.9988979697227478,0.6670400500297546,0.9989224672317505,0.3279816508293152,0.0011020028032362461,0.332959920167923,0.001077511114999652,0.03891931474208832,0.5032168626785278,0.9978276491165161,0.8354581594467163,0.6695199608802795,0.6684348583221436,0.6695245504379272,0.6709163188934326,0.6659624576568604,0.7905353319057816,4336.0,4,0.3333333333333333,54936,1
42,RS4536_gt.nii,0.0,101.36764526367188,0.0,0.9962782859802246,0.0,0.9997745752334595,1.0,0.0037217154167592525,1.0,0.0002254291030112654,1.0,0.0,0.9960545301437378,0.4981391429901123,0.0,-0.0009159601177088916,0.0,-0.0037217140197753906,-0.00022542476654052734,0.0,58069.0,7,0.0,3768,1
43,RS5145_gt.nii,0.7507396936416626,7.8102498054504395,0.6747463345527649,0.9979580044746399,0.6069979667663574,0.998478889465332,0.3252536654472351,0.002042018808424473,0.3930020332336426,0.0015211096033453941,0.0521434061229229,0.46959590911865234,0.9964542388916016,0.8363521695137024,0.6390817165374756,0.6382060050964355,0.6399762630462646,0.6727043390274048,0.6054768562316895,0.7336091262379341,18004.0,3,0.5714285714285714,78056,2
44,PS3786_gt.nii,0.05862058326601982,43.4281005859375,0.2788713872432709,0.9981788992881775,0.02707264944911003,0.9998687505722046,0.7211285829544067,0.0018210739362984896,0.9729273319244385,0.00013125664554536343,0.07476810365915298,0.025301383808255196,0.9980482459068298,0.638525128364563,0.04935404285788536,0.08639514446258545,0.08688951283693314,0.277050256729126,0.026941418647766113,0.053318278760506835,27816.0,4,0.5,3048,2
45,PS5243_gt.nii,0.0,41.533119201660156,0.0,0.9988459348678589,0.0,0.9983797669410706,1.0,0.0011540851555764675,1.0,0.001620252151042223,1.0,0.0,0.9972293972969055,0.49942296743392944,0.0,-0.001367446151562035,0.0,-0.0011540651321411133,-0.0016202330589294434,0.0,12506.0,4,0.0,27152,6
46,PS4976_gt.nii,0.3684157133102417,77.56059265136719,0.32619357109069824,0.9961162805557251,0.32356441020965576,0.9961623549461365,0.6738064289093018,0.0038837185129523277,0.6764355897903442,0.00383761920966208,0.09838072210550308,0.19393980503082275,0.992322564125061,0.6611549258232117,0.324873685836792,0.32101574540138245,0.3248763382434845,0.32230985164642334,0.31972670555114746,0.35786787376297646,1252.0,7,0.25,95008,1
47,RS5211_gt.nii,0.8090829849243164,4.242640495300293,0.685771644115448,0.9996379613876343,0.7745593786239624,0.9994301795959473,0.3142283260822296,0.0003620384377427399,0.2254406213760376,0.0005698397872038186,0.022460568696260452,0.5716677308082581,0.9990696907043457,0.8427047729492188,0.7274664044380188,0.7283542156219482,0.7288146615028381,0.6854095458984375,0.7739895582199097,0.8516179145970033,4465.0,3,0.4,30376,1
48,RS3456_gt.nii,0.13712695240974426,78.74261474609375,0.18735189735889435,0.9991032481193542,0.07758831977844238,0.9996726512908936,0.8126481175422668,0.0008967551402747631,0.9224116802215576,0.0003273688198532909,0.06470753997564316,0.05805148929357529,0.9987765550613403,0.5932275652885437,0.10973282158374786,0.12002376466989517,0.12056665867567062,0.1864551305770874,0.07726097106933594,0.1292729037862143,9145.0,7,0.2222222222222222,6752,1
49,RS4828_gt.nii,0.3319929242134094,64.25729370117188,0.44408664107322693,0.9995449185371399,0.1657923460006714,0.9998867511749268,0.5559133291244507,0.0004550549201667309,0.8342076539993286,0.0001132509860326536,0.0310188140720129,0.13729749619960785,0.999431848526001,0.7218157649040222,0.2414451688528061,0.2711097300052643,0.2713414132595062,0.44363152980804443,0.16567909717559814,0.3054157439098047,5242.0,2,0.3333333333333333,3416,2
50,PS5344_gt.nii,0.0,53.60503387451172,0.0,0.9985570907592773,0.0,0.9979122877120972,1.0,0.0014429371803998947,1.0,0.0020877383649349213,1.0,0.0,0.996475338935852,0.49927854537963867,0.0,-0.001735648256726563,0.0,-0.0014429092407226562,-0.002087712287902832,0.0,14844.0,4,0.0,34976,1
51,RS4112_gt.nii,0.6801809668540955,53.10367202758789,0.5135623812675476,0.9988174438476562,0.697199821472168,0.9974246025085449,0.4864376187324524,0.0011825341498479247,0.30280014872550964,0.0025753886438906193,0.0457887277007103,0.41990482807159424,0.9962583184242249,0.7561899423599243,0.5914548635482788,0.5965831875801086,0.5983774662017822,0.5123798847198486,0.6946244239807129,0.7179479076969262,28217.0,4,0.3333333333333333,88480,1
52,RS4825_gt.nii,0.7272741794586182,7.8102498054504395,0.7681276202201843,0.9986969232559204,0.5314177870750427,0.9995535016059875,0.23187236487865448,0.0013030755799263716,0.4685822129249573,0.0004464859375730157,0.03955840319395065,0.45795395970344543,0.9982541799545288,0.88341224193573,0.6282145380973816,0.6380923390388489,0.6389027237892151,0.76682448387146,0.5309712886810303,0.6763696992059913,20233.0,2,0.6666666666666666,32216,2
53,PS5316_gt.nii,0.6687538027763367,53.19539260864258,0.5368068218231201,0.9992116689682007,0.6656355261802673,0.9986466765403748,0.46319320797920227,0.0007883042562752962,0.33436447381973267,0.001353345811367035,0.036907345056533813,0.4227987825870514,0.9978638291358948,0.7680092453956604,0.5943198800086975,0.5967139601707458,0.5977605581283569,0.5360184907913208,0.6642822027206421,0.7180230570408763,13619.0,5,0.2857142857142857,48904,1
54,RS4742_gt.nii,0.35116150975227356,77.74832153320312,0.26194366812705994,0.9972571730613708,0.4124252498149872,0.9945899844169617,0.7380563616752625,0.0027428115718066692,0.5875747799873352,0.005409991834312677,0.09282934665679932,0.19075608253479004,0.9918922781944275,0.6296004056930542,0.320394903421402,0.3248056471347809,0.32868248224258423,0.2592008113861084,0.40701520442962646,0.371864308495216,51796.0,13,0.2222222222222222,122408,1
55,PS5330_gt.nii,0.39608579874038696,29.832868576049805,0.46156609058380127,0.9986560344696045,0.2549940347671509,0.9994629621505737,0.5384339094161987,0.001343992305919528,0.7450059652328491,0.0005370520520955324,0.05119795352220535,0.19653326272964478,0.9981212615966797,0.7301110625267029,0.3285044729709625,0.342208594083786,0.3430693745613098,0.46022212505340576,0.2544569969177246,0.3936686239468981,12752.0,1,0.5,16704,3
56,RS4120_gt.nii,0.3226125240325928,50.349266052246094,0.369013249874115,0.9982341527938843,0.2270672768354416,0.9991121888160706,0.630986750125885,0.0017658226424828172,0.7729327082633972,0.0008878100197762251,0.06470035761594772,0.16356143355369568,0.9973508715629578,0.6836236715316772,0.2811393141746521,0.2882079482078552,0.2894664704799652,0.3672473430633545,0.22617948055267334,0.3365669474295672,14069.0,2,0.6,23552,4
57,RS4079_gt.nii,0.03943391144275665,46.24930953979492,0.06244444474577904,0.9978438019752502,0.015305844135582447,0.9994959235191345,0.9375555515289307,0.002156222239136696,0.9846941828727722,0.0005040471442043781,0.1567029356956482,0.012445743195712566,0.9973419904708862,0.5301440954208374,0.024585502222180367,0.029872627928853035,0.03091544844210148,0.060288190841674805,0.014801740646362305,0.03330074363760258,23677.0,4,0.36363636363636365,9000,9
58,RS5031_gt.nii,0.7684134244918823,80.80563354492188,0.7910559177398682,0.997984766960144,0.6338977813720703,0.999077320098877,0.20894408226013184,0.00201526191085577,0.3661022186279297,0.0009226701804436743,0.048047930002212524,0.542984127998352,0.9970759749412537,0.8945203423500061,0.7038103938102722,0.7067128419876099,0.7081303596496582,0.7890406847000122,0.6329751014709473,0.7489960484466861,25733.0,3,0.4,73680,1
59,RS4897_gt.nii,0.10832620412111282,76.16921997070312,0.07449522614479065,0.9980158805847168,0.07481477409601212,0.9980067014694214,0.925504744052887,0.001984091941267252,0.9251852035522461,0.001993272453546524,0.1403018683195114,0.03877468407154083,0.9960311651229858,0.5362555384635925,0.07465466111898422,0.07266614586114883,0.07465483248233795,0.07251107692718506,0.07282149791717529,0.1095075016307893,6602.0,5,0.46153846153846156,36056,4
60,RS2993_gt.nii,0.7633225321769714,14.525838851928711,0.6288612484931946,0.9979336857795715,0.8100170493125916,0.994816780090332,0.3711387813091278,0.002066311426460743,0.18998293578624725,0.0051832040771842,0.0542142279446125,0.548029899597168,0.9928346276283264,0.8133974671363831,0.7080352902412415,0.7102575898170471,0.7137144804000854,0.6267949342727661,0.8048338890075684,0.7804101081486241,46866.0,2,0.5,231792,1
61,RS4268_gt.nii,0.23717080056667328,40.570926666259766,0.49468955397605896,0.9994575381278992,0.1174473837018013,0.9999262094497681,0.5053104758262634,0.000542481429874897,0.8825526237487793,7.37762893550098e-05,0.03205317258834839,0.1048666462302208,0.9993838667869568,0.7470735311508179,0.18982678651809692,0.24083155393600464,0.24103939533233643,0.49414706230163574,0.11737358570098877,0.21956304958752607,7691.0,1,0.8,2448,2
62,RS4944_gt.nii,0.050744619220495224,58.05427932739258,0.09197400510311127,0.9970449209213257,0.023977460339665413,0.9992817044258118,0.9080259799957275,0.0029550851322710514,0.9760225415229797,0.0007183229317888618,0.1520010232925415,0.01938793435692787,0.9963310956954956,0.5445094704627991,0.038038380444049835,0.045502785593271255,0.046960655599832535,0.08901894092559814,0.02325916290283203,0.04507824798592462,34499.0,1,0.15384615384615385,13232,6
63,RS4857_gt.nii,0.06247251480817795,86.4207763671875,0.4619140625,0.9988482594490051,0.02389492280781269,0.999967098236084,0.5380859375,0.0011517512612044811,0.9761050939559937,3.288095467723906e-05,0.04755929484963417,0.023247811943292618,0.9988154768943787,0.7303811311721802,0.04543926194310188,0.10485575348138809,0.10505903512239456,0.46076226234436035,0.023862004280090332,0.04717733891881109,18830.0,6,0.25,1024,1
64,RS3309_gt.nii,0.33712249994277954,17.52141571044922,0.6325659155845642,0.9952458739280701,0.16335941851139069,0.9994584918022156,0.3674341142177582,0.004754118621349335,0.8366405963897705,0.0005414811312220991,0.07977662980556488,0.14920175075531006,0.9947144389152527,0.8139058947563171,0.25966155529022217,0.3197171092033386,0.3214585483074188,0.6278117895126343,0.16281795501708984,0.26819236175184746,79771.0,1,0.7692307692307693,24584,5
65,PS5242_gt.nii,0.13473190367221832,75.8709487915039,0.17176079750061035,0.9987469911575317,0.08962079882621765,0.999404788017273,0.8282392024993896,0.001253013964742422,0.91037917137146,0.0005951961502432823,0.07868991792201996,0.06257753819227219,0.9981535077095032,0.585253894329071,0.11778442561626434,0.12320534139871597,0.12406989932060242,0.1705077886581421,0.08902561664581299,0.14454462850352975,8702.0,2,0.4,12040,2
66,RS4221_gt.nii,0.0,52.58326721191406,0.0,0.9992991089820862,0.0,0.9990828633308411,1.0,0.0007008776883594692,1.0,0.0009171232231892645,1.0,0.0,0.9983832836151123,0.4996495544910431,0.0,-0.0008017426007427275,0.0,-0.0007008910179138184,-0.0009171366691589355,0.0,6322.0,0,0.0,15376,1
67,PS5320_gt.nii,0.23851816356182098,37.171897888183594,0.2699700593948364,0.9984574913978577,0.153586745262146,0.9992425441741943,0.7300299406051636,0.0015424968441948295,0.846413254737854,0.0007574638584628701,0.07027650624513626,0.10851762443780899,0.9977030158042908,0.6342138051986694,0.19578872621059418,0.20254282653331757,0.20362667739391327,0.26842761039733887,0.15282928943634033,0.25065455516965,10688.0,4,0.5555555555555556,17376,7
68,RS3859_gt.nii,0.0922505110502243,68.74736022949219,0.33738937973976135,0.9987775683403015,0.04271509125828743,0.9998927712440491,0.6626105904579163,0.0012224504025653005,0.9572849273681641,0.00010724648018367589,0.05677572265267372,0.039409078657627106,0.9986706376075745,0.6680834889411926,0.07582977414131165,0.11968018859624863,0.1200483962893486,0.33616697788238525,0.042607903480529785,0.08520346400968433,18030.0,2,0.3333333333333333,2712,2
69,RS4761_gt.nii,0.03273603692650795,100.21476745605469,0.17621950805187225,0.9977577328681946,0.01513485237956047,0.9998385906219482,0.8237804770469666,0.0022422883193939924,0.984865128993988,0.00016141918604262173,0.10136718302965164,0.014134794473648071,0.9975970983505249,0.586988627910614,0.027875572443008423,0.05103955417871475,0.051643550395965576,0.17397725582122803,0.01497340202331543,0.029151431093178665,34705.0,11,0.15384615384615385,3280,1
70,RS2894_gt.nii,0.28606104850769043,72.03471374511719,0.39103981852531433,0.9993187189102173,0.15656602382659912,0.9998029470443726,0.6089601516723633,0.0006812629289925098,0.8434339761734009,0.00019703323778230697,0.04006761312484741,0.12587536871433258,0.9991220831871033,0.695179283618927,0.2236044555902481,0.24706269800662994,0.24743393063545227,0.390358567237854,0.15636897087097168,0.25637616342318387,8448.0,2,0.5,5424,1
71,RS3045_gt.nii,0.5601343512535095,29.0,0.8668129444122314,0.993761420249939,0.36090588569641113,0.9994555711746216,0.13318707048892975,0.006238560192286968,0.6390941143035889,0.0005444168346002698,0.07820174098014832,0.3419438302516937,0.9932475686073303,0.9302871823310852,0.5096246600151062,0.5568822622299194,0.5593191385269165,0.8605743646621704,0.3603614568710327,0.5142278109480986,109569.0,5,0.2222222222222222,67912,2
72,PS5355_gt.nii,0.13392223417758942,44.20124053955078,0.1602466106414795,0.9962076544761658,0.08468858152627945,0.9981576204299927,0.8397533893585205,0.0037923462223261595,0.9153113961219788,0.001842366880737245,0.13332632184028625,0.058656707406044006,0.9943811893463135,0.578227162361145,0.11081346124410629,0.1138492152094841,0.11649488657712936,0.15645432472229004,0.08284616470336914,0.12804917925577136,29372.0,2,0.5,36656,3
73,RS4922_gt.nii,0.7656798362731934,9.486832618713379,0.6229890584945679,0.9989339709281921,0.8500029444694519,0.9963536858558655,0.37701091170310974,0.001066014519892633,0.1499970406293869,0.003646289464086294,0.03972288593649864,0.5612834095954895,0.9953235983848572,0.8109614849090576,0.7190026044845581,0.725512683391571,0.7276967167854309,0.6219229698181152,0.8463566303253174,0.7861128623621134,40203.0,3,0.4,161120,1
74,RS1827_gt.nii,0.39671170711517334,58.830265045166016,0.5765228867530823,0.9972416758537292,0.20870071649551392,0.9994644522666931,0.4234771132469177,0.0027583434712141752,0.7912992835044861,0.0005355645553208888,0.06469466537237167,0.18095988035202026,0.9967114329338074,0.7868822813034058,0.3064623475074768,0.3455977141857147,0.34687280654907227,0.5737645626068115,0.20816516876220703,0.3467501066704594,39244.0,0,0.3333333333333333,21144,3
75,RS3272_gt.nii,0.5211791396141052,45.10765075683594,0.5499178767204285,0.9979212284088135,0.3659238815307617,0.999017059803009,0.4500821530818939,0.0020787667017430067,0.6340761184692383,0.0009829370537772775,0.05792182311415672,0.2815900146961212,0.9969460368156433,0.7739195823669434,0.43943852186203003,0.4471341073513031,0.44858452677726746,0.5478391647338867,0.364940881729126,0.49239331641597095,22141.0,5,0.2857142857142857,36520,1
76,RS4859_gt.nii,0.04071291908621788,73.38392639160156,0.5593434572219849,0.9979032874107361,0.012437531724572182,0.9999791383743286,0.4406565725803375,0.002096692332997918,0.9875624775886536,2.08462770387996e-05,0.057692933827638626,0.012316846288740635,0.997882604598999,0.7786233425140381,0.024333974346518517,0.0831814706325531,0.08340774476528168,0.5572466850280762,0.012416720390319824,0.02442857536739364,35367.0,7,0.2222222222222222,792,1
77,RS3092_gt.nii,0.03111848793923855,63.575931549072266,0.06502242386341095,0.999104917049408,0.015217105858027935,0.999800980091095,0.9349775910377502,0.0008950944757089019,0.984782874584198,0.00019902194617316127,0.10500819236040115,0.0124852005392313,0.9989062547683716,0.5320636630058289,0.024662485346198082,0.031033363193273544,0.031455572694540024,0.06412732601165771,0.015018105506896973,0.02959749952159214,10929.0,6,0.4,3568,2
78,RS4766_gt.nii,0.7631673812866211,45.467559814453125,0.6297925710678101,0.9988056421279907,0.7910035252571106,0.9973466992378235,0.37020742893218994,0.0011943457648158073,0.2089964598417282,0.0026532753836363554,0.041730765253305435,0.5399447679519653,0.9961759448051453,0.8142991065979004,0.7012521624565125,0.7039571404457092,0.7058102488517761,0.6285982131958008,0.7883502244949341,0.7885350451875046,25200.0,0,0.6666666666666666,119560,3
79,RS4085_gt.nii,0.0,72.1789321899414,0.0,0.9949618577957153,0.0,0.9999410510063171,1.0,0.005038139875978231,1.0,5.894794230698608e-05,1.0,0.0,0.9949035048484802,0.49748092889785767,0.0,-0.0005449660238809884,0.0,-0.005038142204284668,-5.894899368286133e-05,0.0,83188.0,19,0.0,984,1
80,RS5049_gt.nii,0.08368699997663498,77.7714614868164,0.4115000069141388,0.9988741874694824,0.04175757244229317,0.9999297857284546,0.5885000228881836,0.0011258275480940938,0.9582424163818359,7.02371762599796e-05,0.049705617129802704,0.039404384791851044,0.9988041520118713,0.7051870822906494,0.07582108676433563,0.13079528510570526,0.1310848593711853,0.41037416458129883,0.04168736934661865,0.0816468253968254,17310.0,2,0.5,2000,1
81,RS4973_gt.nii,0.8155109286308289,7.280109882354736,0.7256554365158081,0.9985609650611877,0.7970845103263855,0.9978644251823425,0.2743445336818695,0.0014390117721632123,0.2029154896736145,0.0021355822682380676,0.04263322427868843,0.6125062108039856,0.9964515566825867,0.8621082305908203,0.7596946954727173,0.7587589025497437,0.7605318427085876,0.7242164611816406,0.794948935508728,0.8370440212412051,12384.0,0,1.0,129680,1
82,RS4482_gt.nii,0.506147563457489,108.0,0.6424269676208496,0.9985678791999817,0.29463446140289307,0.999666690826416,0.3575730323791504,0.0014321418711915612,0.7053655385971069,0.0003333296626806259,0.045086026191711426,0.2531239688396454,0.9982365369796753,0.8204973936080933,0.40398871898651123,0.4343333840370178,0.43506449460983276,0.6409947872161865,0.2943011522293091,0.4876115447273081,17367.0,5,0.36363636363636365,15608,3
83,RS3830_gt.nii,0.040578678250312805,126.71443939208984,0.12300638109445572,0.9982038140296936,0.020069608464837074,0.9997373223304749,0.8769935965538025,0.0017961865523830056,0.9799304008483887,0.0002626821806188673,0.10781236737966537,0.017557337880134583,0.9979421496391296,0.5606051087379456,0.03450879454612732,0.04899797961115837,0.04968591034412384,0.12121021747589111,0.019806981086730957,0.040100087739251944,23687.0,7,0.2222222222222222,5016,1
84,RS4930_gt.nii,0.7878184914588928,46.9786376953125,0.7672638893127441,0.9993786811828613,0.657214343547821,0.999638557434082,0.23273608088493347,0.0006213283049874008,0.34278562664985657,0.000361441052518785,0.02766929380595684,0.5479733943939209,0.9990188479423523,0.8833212852478027,0.7079881429672241,0.709627628326416,0.7101104259490967,0.7666425704956055,0.6568529605865479,0.7744702320887992,6742.0,2,0.5,26008,1
85,PS4330_gt.nii,0.22347474098205566,45.73838806152344,0.2683158218860626,0.9975183606147766,0.1503239870071411,0.9988011717796326,0.7316842079162598,0.0024816403165459633,0.8496760129928589,0.001198807149194181,0.08773400634527206,0.10661833733320236,0.9963271021842957,0.6329171061515808,0.19269216060638428,0.1991044282913208,0.2008340209722519,0.2658342123031616,0.1491250991821289,0.22871182434533807,18688.0,6,0.2222222222222222,27408,2
86,RS4042_gt.nii,0.0,63.84355926513672,0.0,0.997229278087616,0.0,0.9986640214920044,1.0,0.0027707177214324474,1.0,0.0013359796721488237,1.0,0.0,0.9959006905555725,0.498614639043808,0.0,-0.001923960167914629,0.0,-0.002770721912384033,-0.0013359785079956055,0.0,14576.0,2,0.0,22352,7
87,PS4284_gt.nii,0.429474800825119,54.6534538269043,0.6173228621482849,0.9994625449180603,0.2581070065498352,0.9998840689659119,0.3826771676540375,0.0005374390166252851,0.7418929934501648,0.00011595540127018467,0.028660578653216362,0.22250603139400482,0.9993468523025513,0.8083927035331726,0.36401626467704773,0.39890486001968384,0.39916834235191345,0.6167854070663452,0.25799107551574707,0.40490639122014205,7480.0,2,0.5,5080,1
88,RS4975_gt.nii,0.7398806810379028,40.2740592956543,0.6233784556388855,0.9977713227272034,0.7392652034759521,0.9961883425712585,0.3766215145587921,0.002228690544143319,0.26073482632637024,0.0038116653449833393,0.05641922354698181,0.5110237002372742,0.9940142631530762,0.8105748891830444,0.676393985748291,0.6758896112442017,0.678853452205658,0.6211497783660889,0.7354536056518555,0.7474202209102757,23300.0,6,0.2857142857142857,168360,1
89,RS4923_gt.nii,0.021645573899149895,23.430749893188477,0.015526443719863892,0.9990646243095398,0.01606627367436886,0.9990316033363342,0.9844735860824585,0.0009354008943773806,0.9839337468147278,0.0009684223332442343,0.19707676768302917,0.007958713918924332,0.9980980157852173,0.507295548915863,0.015791745856404305,0.01484228391200304,0.0157940536737442,0.014591097831726074,0.015097856521606445,0.02394761459307764,3468.0,0,1.0,16488,2
90,RS4959_gt.nii,0.8803068995475769,38.20994567871094,0.8159230947494507,0.9987100958824158,0.8353579044342041,0.9985237121582031,0.18407687544822693,0.001289916574023664,0.1646420955657959,0.0014762581558898091,0.03824024647474289,0.702890157699585,0.9972555637359619,0.9073165655136108,0.8255261182785034,0.824201226234436,0.8255833387374878,0.8146331310272217,0.8338816165924072,0.902993426233721,3312.0,0,0.3333333333333333,133504,3
91,RS3578_gt.nii,0.7218179702758789,32.06243896484375,0.5837294459342957,0.9982829689979553,0.7859181761741638,0.995517373085022,0.41627052426338196,0.0017170157516375184,0.21408182382583618,0.004482611082494259,0.05144529044628143,0.5036465525627136,0.993854284286499,0.7910062074661255,0.6699001789093018,0.6743925213813782,0.6773208975791931,0.582012414932251,0.781435489654541,0.7476008431883955,48830.0,4,0.3333333333333333,179232,2
92,RS1857_gt.nii,0.29589319229125977,31.45949935913086,0.17479045689105988,0.9987537264823914,0.42458781599998474,0.9956717491149902,0.8252095580101013,0.00124629947822541,0.5754122138023376,0.004328278359025717,0.07786472886800766,0.1413155496120453,0.9944412708282471,0.586772084236145,0.24763625860214233,0.2700622081756592,0.27242228388786316,0.17354416847229004,0.42025959491729736,0.30066409387427273,53058.0,0,0.5,87808,2
93,RS2366_gt.nii,0.03485267236828804,69.66490936279297,0.21860328316688538,0.9966603517532349,0.013124515302479267,0.9998407363891602,0.7813966870307922,0.003339671064168215,0.9868754744529724,0.00015926602645777166,0.11000452935695648,0.012536388821899891,0.9965022802352905,0.6076318025588989,0.0247623473405838,0.05282941088080406,0.05356362834572792,0.21526360511779785,0.012965202331542969,0.02571182053494392,53202.0,3,0.2857142857142857,3408,2
94,PS5324_gt.nii,0.70600825548172,34.0,0.5454525351524353,0.9987930059432983,0.7126981019973755,0.9975081086158752,0.4545474350452423,0.0012069670483469963,0.2873018682003021,0.002491871826350689,0.04492732509970665,0.44713547825813293,0.9963181614875793,0.7721227407455444,0.6179593801498413,0.6217126250267029,0.6234925985336304,0.5442454814910889,0.7102062702178955,0.7537815062654184,28145.0,1,0.4444444444444444,91590,5
95,PS2245_gt.nii,0.0,115.59735870361328,0.0,0.9972116947174072,0.0,0.999695897102356,1.0,0.002788316458463669,1.0,0.0003041161398869008,1.0,0.0,0.9969092607498169,0.4986058473587036,0.0,-0.0009208539850078523,0.0,-0.0027883052825927734,-0.00030410289764404297,0.0,41075.0,5,0.0,5088,1
96,RS4878_gt.nii,0.27235305309295654,74.57211303710938,0.5941574573516846,0.9979630708694458,0.12183459103107452,0.9998065829277039,0.40584251284599304,0.0020369437988847494,0.8781654238700867,0.00019338859419804066,0.05531272292137146,0.1124744862318039,0.9977710843086243,0.7960602641105652,0.20220595598220825,0.2683770954608917,0.2690519094467163,0.5921205282211304,0.12164115905761719,0.21704183745906708,32693.0,4,0.3333333333333333,7976,1
97,RS4119_gt.nii,0.3089745044708252,75.42546081542969,0.42257943749427795,0.9973456859588623,0.20082682371139526,0.9990869760513306,0.5774205923080444,0.0026543247513473034,0.7991731762886047,0.0009130117250606418,0.07343409955501556,0.15758371353149414,0.9964398741722107,0.7099625468254089,0.27226316928863525,0.2897392213344574,0.2913164794445038,0.41992509365081787,0.19991374015808105,0.32587645102957474,25620.0,3,0.4,26440,1
98,RS2150_gt.nii,0.0,114.65338897705078,0.0,0.9987930059432983,0.0,0.9999284148216248,1.0,0.0012070208322256804,1.0,7.161200483096763e-05,1.0,0.0,0.9987215399742126,0.49939650297164917,0.0,-0.00029400200583040714,0.0,-0.0012069940567016602,-7.158517837524414e-05,0.0,18722.0,6,0.0,1200,1
99,RS1117_gt.nii,0.09918584674596786,82.81092834472656,0.23785950243473053,0.9982950091362,0.03407977893948555,0.9998069405555725,0.7621405124664307,0.0017050047172233462,0.9659202098846436,0.00019304247689433396,0.0780557170510292,0.030724726617336273,0.9981027245521545,0.618077278137207,0.05961771309375763,0.0894567221403122,0.09003443270921707,0.23615455627441406,0.03388667106628418,0.06658088356593751,25077.0,1,0.6666666666666666,4242,6
100,RS2891_gt.nii,0.5846897959709167,69.32891845703125,0.5725361704826355,0.9987799525260925,0.3940355181694031,0.9994072914123535,0.4274638295173645,0.001220066798850894,0.6059644818305969,0.0005927082384005189,0.04412538930773735,0.30446434020996094,0.9981901049613953,0.785658061504364,0.466803640127182,0.474109947681427,0.47497326135635376,0.571316123008728,0.39344286918640137,0.6007683615819209,8964.0,0,0.38095238095238093,23216,9
101,RS4557_gt.nii,0.0,70.78064727783203,0.0,0.9988626837730408,0.0,0.9998835325241089,1.0,0.001137329381890595,1.0,0.00011648072540992871,1.0,0.0,0.9987464547157288,0.4994313418865204,0.0,-0.0003639738424681127,0.0,-0.0011373162269592285,-0.00011646747589111328,0.0,16354.0,3,0.0,1952,1
102,PS3556_gt.nii,0.6251492500305176,16.031219482421875,0.4603494107723236,0.9989178776741028,0.7139981985092163,0.9968397617340088,0.5396506190299988,0.0010821174364537,0.2860017716884613,0.0031602643430233,0.046241603791713715,0.38867756724357605,0.9957758188247681,0.729633629322052,0.5597808361053467,0.5713708400726318,0.5733137726783752,0.459267258644104,0.7108379602432251,0.6487416493895416,41542.0,4,0.3333333333333333,97880,1
103,RS5255_gt.nii,0.0,71.09007263183594,0.0,0.9984602332115173,0.0,0.9998080134391785,1.0,0.0015397638780996203,1.0,0.00019198408699594438,1.0,0.0,0.9982688426971436,0.49923011660575867,0.0,-0.0005437004729174078,0.0,-0.001539766788482666,-0.0001919865608215332,0.0,21932.0,2,0.0,3216,1
104,RS3856_gt.nii,0.00025159341748803854,70.88018035888672,0.0006578947650268674,0.9993087649345398,8.622919995104894e-05,0.9999094009399414,0.9993420839309692,0.0006912380922585726,0.99991375207901,9.060207958100364e-05,0.5062611699104309,7.624275895068422e-05,0.9992182850837708,0.4999833405017853,0.00015247389092110097,-1.2075042832293548e-05,0.00023818005865905434,-3.331899642944336e-05,-4.351139068603516e-06,0.0001764757786993735,9475.0,3,0.4,1520,1
105,PS1909_gt.nii,0.550517201423645,95.06732940673828,0.4932778775691986,0.9988513588905334,0.4951688349246979,0.9988426566123962,0.506722092628479,0.0011486359871923923,0.5048311948776245,0.0011573480442166328,0.04603395238518715,0.32821664214134216,0.9976992607116699,0.7460646033287048,0.4942215383052826,0.49306949973106384,0.4942224323749542,0.49212920665740967,0.4940115213394165,0.578612299998466,1659.0,9,0.18181818181818182,38232,1


==> figs/adapt/ploras/T2/atlas-mix-192-mb-dpl_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4143_gt.nii,0.0,92.78550720214844,0.0,0.9997970461845398,0.0,0.9997156262397766,1.0,0.00020295190915931016,1.0,0.00028437183937057853,1.0,0.0,0.999512791633606,0.4998985230922699,0.0,-0.00024023698642849922,0.0,-0.00020295381546020508,-0.00028437376022338867,0.0,3240.0,2,0.0,4770,3
1,RS2697_gt.nii,0.0,73.76991271972656,0.0,0.9991134405136108,0.0,0.9986087679862976,1.0,0.0008865400450304151,1.0,0.0013912119902670383,1.0,0.0,0.997724711894989,0.4995567202568054,0.0,-0.0011105696903541684,0.0,-0.0008865594863891602,-0.0013912320137023926,0.0,10121.0,1,0.0,23320,2
2,RS5138_gt.nii,0.00013638086966238916,,0.0,0.8693167567253113,0.0,0.9962441325187683,1.0,0.13068324327468872,1.0,0.00375582417473197,1.0,0.0,0.8664770126342773,0.43465837836265564,0.0,-0.02215453051030636,0.0,-0.13068324327468872,-0.0037558674812316895,0.0,3941.0,3,0.0,54804,0
3,RS4718_gt.nii,0.0,,0.0,0.999779462814331,0.0,0.999813973903656,1.0,0.00022051858832128346,1.0,0.0001860074989963323,1.0,0.0,0.9995935559272766,0.4998897314071655,0.0,-0.0002025292778853327,0.0,-0.0002205371856689453,-0.00018602609634399414,0.0,1515.0,3,0.0,3120,3
4,RS4109_gt.nii,0.03434980660676956,37.947330474853516,0.017475035041570663,0.9994451999664307,0.05483214557170868,0.9981926083564758,0.9825249910354614,0.000554806727450341,0.9451678395271301,0.0018073776736855507,0.15123611688613892,0.013429675251245499,0.9976398944854736,0.5084601044654846,0.026503417640924454,0.02995315007865429,0.03095470368862152,0.01692020893096924,0.0530247688293457,0.040017818694780605,25860.0,0,1.0,30844,1
5,RS5043_gt.nii,0.0,72.09854888916016,0.0,0.9987066984176636,0.0,0.9967389702796936,1.0,0.0012932815589010715,1.0,0.0032610015477985144,1.0,0.0,0.9954541325569153,0.4993533492088318,0.0,-0.0020536293741315603,0.0,-0.0012933015823364258,-0.0032610297203063965,0.0,36873.0,11,0.0,54640,1
6,RS1876_gt.nii,0.005411752033978701,67.05221557617188,0.0018238240154460073,0.9986173510551453,0.008646649308502674,0.993433952331543,0.9981761574745178,0.0013826716458424926,0.9913533329963684,0.006566025782376528,0.46554985642433167,0.0015084088081493974,0.9920694828033447,0.5002205967903137,0.0030122739262878895,0.0009580562473274767,0.003971141763031483,0.0004411935806274414,0.002080559730529785,0.004047523157470801,97442.0,1,0.4,110208,2
7,RS3310_gt.nii,0.0,,0.0,0.9994524717330933,0.0,0.9991331100463867,1.0,0.0005475258221849799,1.0,0.0008668873342685401,1.0,0.0,0.9985865354537964,0.49972623586654663,0.0,-0.0006889435462653637,0.0,-0.0005475282669067383,-0.0008668899536132812,0.0,10743.0,7,0.0,14536,7
8,RS3974_gt.nii,0.0,,0.0,0.9999196529388428,0.0,0.9997529983520508,1.0,8.036690996959805e-05,1.0,0.00024702149676159024,1.0,0.0,0.9996726512908936,0.4999598264694214,0.0,-0.0001408983807777986,0.0,-8.034706115722656e-05,-0.00024700164794921875,0.0,3247.0,1,0.0,4144,1
9,RS4279_gt.nii,0.0,37.48995590209961,0.0,0.9995697736740112,0.0,0.9996675252914429,1.0,0.0004302501038182527,1.0,0.0003324985154904425,1.0,0.0,0.9992375373840332,0.4997848868370056,0.0,-0.00037822945159859955,0.0,-0.00043022632598876953,-0.0003324747085571289,0.0,106.0,0,0.0,5576,4
10,RS4596_gt.nii,0.054669152945280075,18.583585739135742,0.025037257000803947,0.9998370409011841,0.057911064475774765,0.9996100068092346,0.9749627709388733,0.00016296467219945043,0.9420889616012573,0.0003900010196957737,0.07465218752622604,0.017790956422686577,0.9994471669197083,0.5124371647834778,0.03495994210243225,0.03782586008310318,0.038078002631664276,0.024874329566955566,0.05752110481262207,0.06030150753768844,4514.0,0,1.0,6710,1
11,RS4905_gt.nii,0.14302581548690796,24.351591110229492,0.07697103917598724,0.998787522315979,0.35005638003349304,0.9922203421592712,0.9230289459228516,0.0012124857166782022,0.6499435901641846,0.007779684383422136,0.111512191593647,0.0673464983701706,0.9910324215888977,0.5378792881965637,0.12619425356388092,0.1610291451215744,0.16414690017700195,0.07575857639312744,0.3422766923904419,0.15730337078651685,116352.0,1,1.0,141144,1
12,RS4047_gt.nii,0.0,,0.0,0.9999585747718811,0.0,0.9999151229858398,1.0,4.142874604440294e-05,1.0,8.48805284476839e-05,1.0,0.0,0.999873697757721,0.49997928738594055,0.0,-5.930003317189403e-05,0.0,-4.1425228118896484e-05,-8.487701416015625e-05,0.0,961.0,1,0.0,1424,1
13,PS4452_gt.nii,0.0,74.27313232421875,0.0,0.999607503414154,0.0,0.9992591738700867,1.0,0.0003924892225768417,1.0,0.0007408186793327332,1.0,0.0,0.9988672733306885,0.499803751707077,0.0,-0.0005392247694544494,0.0,-0.00039249658584594727,-0.0007408261299133301,0.0,8098.0,2,0.0,12424,3
14,RS4960_gt.nii,0.11296267062425613,26.305892944335938,0.0591539703309536,0.9982156157493591,0.2266697883605957,0.9917352795600891,0.9408460259437561,0.0017844068352133036,0.7733302116394043,0.00826472882181406,0.14797891676425934,0.0492204949259758,0.9899854063987732,0.5286847949028015,0.09382297843694687,0.11193659901618958,0.11579472571611404,0.05736958980560303,0.21840500831604004,0.12413655306273905,120816.0,7,0.8,147040,2
15,RS4846_gt.nii,0.0,107.03363037109375,0.0,0.9999083876609802,0.0,0.9997482299804688,1.0,9.163541108136997e-05,1.0,0.0002517930988688022,1.0,0.0,0.999656617641449,0.4999541938304901,0.0,-0.0001518985372968018,0.0,-9.161233901977539e-05,-0.00025177001953125,0.0,3252.0,0,0.0,4224,1
16,PS5266_gt.nii,0.0,57.888248443603516,0.0,0.999426543712616,0.0,0.9982857704162598,1.0,0.0005734851583838463,1.0,0.0017142572905868292,1.0,0.0,0.9977142214775085,0.499713271856308,0.0,-0.000991514534689486,0.0,-0.0005734562873840332,-0.0017142295837402344,0.0,21008.0,4,0.0,28744,1
17,RS3122_gt.nii,0.0,107.96666717529297,0.0,0.9999309778213501,0.0,0.999976396560669,1.0,6.902380846440792e-05,1.0,2.3605069145560265e-05,1.0,0.0,0.999907374382019,0.49996548891067505,0.0,-4.03647318307776e-05,0.0,-6.902217864990234e-05,-2.3603439331054688e-05,0.0,454.0,14,0.0,396,1
18,PS2343_gt.nii,0.0,52.89612579345703,0.0,0.9998785853385925,0.0,0.999569833278656,1.0,0.00012140727631049231,1.0,0.00043015932897105813,1.0,0.0,0.9994485378265381,0.49993929266929626,0.0,-0.00022852672555018216,0.0,-0.0001214146614074707,-0.00043016672134399414,0.0,5839.0,5,0.0,7216,1
19,RS2819_gt.nii,0.0,71.4772720336914,0.0,0.9996255040168762,0.0,0.9996494054794312,1.0,0.0003745080321095884,1.0,0.00035060656955465674,1.0,0.0,0.9992751479148865,0.4998127520084381,0.0,-0.0003623602678999305,0.0,-0.0003744959831237793,-0.00035059452056884766,0.0,1077.0,2,0.0,5880,4
20,RS4941_gt.nii,0.12542714178562164,30.495901107788086,0.06719878315925598,0.9987239241600037,0.2353152483701706,0.9945716261863708,0.9328011870384216,0.0012760987738147378,0.7646847367286682,0.005428379867225885,0.12111211568117142,0.05515464395284653,0.9933119416236877,0.532961368560791,0.10454323887825012,0.12310466915369034,0.1257493495941162,0.06592273712158203,0.22988688945770264,0.14468743096973713,76534.0,8,0.2857142857142857,97472,1
21,PS4595_gt.nii,0.0,,0.0,0.9999054670333862,0.0,0.9998264312744141,1.0,9.454937389818951e-05,1.0,0.0001735851401463151,1.0,0.0,0.9997318983078003,0.4999527335166931,0.0,-0.00012811075430363417,0.0,-9.453296661376953e-05,-0.0001735687255859375,0.0,2043.0,1,0.0,2912,1
22,RS3884_gt.nii,0.000847417744807899,50.813385009765625,0.0004042998480144888,0.9989859461784363,0.0010007652454078197,0.9974921941757202,0.9995957016944885,0.0010140322847291827,0.9989992380142212,0.0025077820755541325,0.6130009889602661,0.0002880477113649249,0.9964832663536072,0.4996951222419739,0.0005759295308962464,-0.0009585806401446462,0.0006360890110954642,-0.0006097555160522461,-0.0015070438385009766,0.0010188487009679063,32503.0,9,0.16666666666666666,42048,3
23,RS4920_gt.nii,0.20949457585811615,23.430749893188477,0.12374624609947205,0.9983522891998291,0.3299175202846527,0.9942789077758789,0.8762537240982056,0.0016477137105539441,0.6700824499130249,0.005721121095120907,0.10345359891653061,0.09889129549264908,0.992655873298645,0.5610492825508118,0.17998376488685608,0.19895704090595245,0.20205458998680115,0.12209856510162354,0.324196457862854,0.2229844494648835,75096.0,5,0.3333333333333333,109272,1
24,PS3207_gt.nii,0.0,42.054115295410156,0.0,0.9987843036651611,0.0,0.9970481395721436,1.0,0.0012157042510807514,1.0,0.002951862057670951,1.0,0.0,0.9958395957946777,0.49939215183258057,0.0,-0.0018943578470498323,0.0,-0.0012156963348388672,-0.0029518604278564453,0.0,33999.0,2,0.0,49464,1
25,RS4506_gt.nii,0.014668445102870464,51.6332893371582,0.006630648393183947,0.9997149109840393,0.011168562807142735,0.9995176792144775,0.9933693408966064,0.00028510819538496435,0.9888314604759216,0.0004823405761271715,0.17174525558948517,0.004177949856966734,0.999232828617096,0.503172755241394,0.008321134373545647,0.008234674111008644,0.00860551092773676,0.006345510482788086,0.010686278343200684,0.017916390179163903,5818.0,4,0.2222222222222222,8144,3
26,RS2742_gt.nii,0.0,56.14267349243164,0.0,0.9999464154243469,0.0,0.9999465346336365,1.0,5.358743874239735e-05,1.0,5.343842349248007e-05,1.0,0.0,0.9998930096626282,0.49997320771217346,0.0,-5.3512882004724815e-05,0.0,-5.358457565307617e-05,-5.346536636352539e-05,0.0,448.0,2,0.0,896,2
27,PS2241_gt.nii,0.07089439779520035,38.18376541137695,0.3891228437423706,1.0018645524978638,5.5836405754089355,0.996453583240509,0.6108771562576294,-0.0018645244417712092,-4.5836405754089355,0.0035464204847812653,,0.57176274061203,0.9983087182044983,0.6954936981201172,0.7275433540344238,1.4770735502243042,1.4740155935287476,0.3909873962402344,5.580094337463379,0.06377031145737524,50661.0,7,0.36363636363636365,97360,3
28,PS4375_gt.nii,0.0,91.037353515625,0.0,0.9999591708183289,0.0,0.9999442100524902,1.0,4.083145904587582e-05,1.0,5.5792224884498864e-05,1.0,0.0,0.9999033808708191,0.49997958540916443,0.0,-4.7729216021252796e-05,0.0,-4.082918167114258e-05,-5.5789947509765625e-05,0.0,660.0,0,0.0,936,1
29,RS4850_gt.nii,0.0,75.41883087158203,0.0,0.998477578163147,0.0,0.9922845363616943,1.0,0.00152240798342973,1.0,0.007715436629951,1.0,0.0,0.990785539150238,0.4992387890815735,0.0,-0.003427250077947974,0.0,-0.0015224218368530273,-0.007715463638305664,0.0,111269.0,4,0.0,129248,2
30,RS3418_gt.nii,0.3145594894886017,16.881942749023438,0.17836663126945496,0.9994145035743713,0.4404979348182678,0.9978798031806946,0.8216333985328674,0.0005855156341567636,0.5595020651817322,0.0021202045027166605,0.05418899655342102,0.14542095363140106,0.997298002243042,0.588890552520752,0.25391703844070435,0.27916890382766724,0.2803036570549011,0.1777811050415039,0.4383777379989624,0.33120800326313304,25951.0,2,0.6666666666666666,43248,1
31,RS4141_gt.nii,0.28550484776496887,16.5227108001709,0.158150777220726,0.9992554783821106,0.28249984979629517,0.9984408617019653,0.8418492078781128,0.0007445281953550875,0.7175001502037048,0.0015591438859701157,0.06420689076185226,0.11282982677221298,0.9976993203163147,0.5787031054496765,0.20278000831604004,0.2102898508310318,0.21137069165706635,0.15740621089935303,0.2809407711029053,0.32903247427862864,18253.0,2,0.5,31040,3
32,RS4184_gt.nii,0.0,97.032470703125,0.0,0.999747097492218,0.0,0.9994920492172241,1.0,0.0002529117336962372,1.0,0.0005079599795863032,1.0,0.0,0.9992393851280212,0.499873548746109,0.0,-0.0003584257501643151,0.0,-0.0002529025077819824,-0.0005079507827758789,0.0,6401.0,1,0.0,8520,2
33,PS3600_gt.nii,0.0009625668171793222,79.25725555419922,0.0004284490132704377,0.9998101592063904,0.0012550988467410207,0.9994436502456665,0.9995715618133545,0.00018982721667271107,0.9987449049949646,0.0005563362501561642,0.39960038661956787,0.00031951433629728854,0.999254047870636,0.5001193284988403,0.0006388245383277535,0.000408338091801852,0.0007333115790970623,0.00023865699768066406,0.0006988048553466797,0.0011256507668495849,7079.0,2,0.4,9336,2
34,RS5230_gt.nii,0.0,116.0689468383789,0.0,0.9996882081031799,0.0,0.999752938747406,1.0,0.0003118093009106815,1.0,0.00024707865668460727,1.0,0.0,0.9994412660598755,0.49984410405158997,0.0,-0.0002775633765850216,0.0,-0.00031179189682006836,-0.00024706125259399414,0.0,437.0,5,0.0,4144,1
35,RS3688_gt.nii,0.0,76.73982238769531,0.0,0.9996021389961243,0.0,0.9990711212158203,1.0,0.00039787282003089786,1.0,0.0009288903675042093,1.0,0.0,0.9986739754676819,0.49980106949806213,0.0,-0.0006079310551285744,0.0,-0.0003978610038757324,-0.0009288787841796875,0.0,12396.0,8,0.0,15578,3
36,RS4262_gt.nii,0.0,83.57540893554688,0.0,0.9994279742240906,0.0,0.9973377585411072,1.0,0.0005719980108551681,1.0,0.0026622700970619917,1.0,0.0,0.9967687726020813,0.4997139871120453,0.0,-0.0012340231332927942,0.0,-0.0005720257759094238,-0.0026622414588928223,0.0,38404.0,10,0.0,44640,2
37,RS4486_gt.nii,0.0,44.11122131347656,0.0,0.9997726678848267,0.0,0.9993882775306702,1.0,0.0002273519494337961,1.0,0.0006117422599345446,1.0,0.0,0.9991611838340759,0.49988633394241333,0.0,-0.0003729353775270283,0.0,-0.00022733211517333984,-0.000611722469329834,0.0,7628.0,0,0.0,10261,1
38,RS3812_gt.nii,0.0,62.798885345458984,0.0,0.9999083280563354,0.0,0.999791145324707,1.0,9.169109398499131e-05,1.0,0.00020887382561340928,1.0,0.0,0.9996994733810425,0.4999541640281677,0.0,-0.0001383902708766982,0.0,-9.167194366455078e-05,-0.00020885467529296875,0.0,2488.0,0,0.0,3504,2
39,RS4123_gt.nii,0.0,53.98610305786133,0.0,0.9996383786201477,0.0,0.999992847442627,1.0,0.00036162397009320557,1.0,7.155144885473419e-06,1.0,0.0,0.9996312260627747,0.49981918931007385,0.0,-5.086719829705544e-05,0.0,-0.0003616213798522949,-7.152557373046875e-06,0.0,5804.0,11,0.0,120,1
40,RS4915_gt.nii,0.0,75.33068084716797,0.0,0.9998242855072021,0.0,0.9996208548545837,1.0,0.00017572150682099164,1.0,0.0003791521303355694,1.0,0.0,0.9994452595710754,0.4999121427536011,0.0,-0.00025811855448409915,0.0,-0.00017571449279785156,-0.00037914514541625977,0.0,4789.0,1,0.0,6360,1
41,RS4906_gt.nii,0.2191222459077835,74.03377532958984,0.12430828809738159,0.9990514516830444,0.3009563386440277,0.9971287250518799,0.8756917119026184,0.0009485548362135887,0.6990436911582947,0.0028712840285152197,0.08033601939678192,0.09645752608776093,0.996187150478363,0.5616798400878906,0.17594394087791443,0.19175945222377777,0.1934201717376709,0.12335968017578125,0.29808509349823,0.26153728313737507,36842.0,1,0.6666666666666666,54936,1
42,RS4536_gt.nii,0.0,50.67934036254883,0.0,0.9998965263366699,0.0,0.9997754096984863,1.0,0.00010349691001465544,1.0,0.00022461354092229158,1.0,0.0,0.9996719360351562,0.49994826316833496,0.0,-0.0001524690305814147,0.0,-0.00010347366333007812,-0.00022459030151367188,0.0,2621.0,10,0.0,3768,1
43,RS5145_gt.nii,0.2724776566028595,30.870698928833008,0.15825816988945007,0.9986326694488525,0.351077139377594,0.9960755705833435,0.8417418003082275,0.0013673142530024052,0.648922860622406,0.0039244345389306545,0.0850454643368721,0.12244149297475815,0.994722843170166,0.5784454345703125,0.2181699424982071,0.2333775758743286,0.2357134371995926,0.156890869140625,0.3471527099609375,0.31139400050415933,46242.0,2,0.8,78056,2
44,PS3786_gt.nii,0.0,47.2186393737793,0.0,0.9997568130493164,0.0,0.9998182654380798,1.0,0.00024317152565345168,1.0,0.00018171913689002395,1.0,0.0,0.9995751976966858,0.4998784065246582,0.0,-0.00021021159773226827,0.0,-0.00024318695068359375,-0.00018173456192016602,0.0,201.0,6,0.0,3048,2
45,PS5243_gt.nii,0.0,40.00312423706055,0.0,0.9993240237236023,0.0,0.9983805418014526,1.0,0.0006759974057786167,1.0,0.0016194783383980393,1.0,0.0,0.9977067112922668,0.49966201186180115,0.0,-0.001046309364028275,0.0,-0.0006759762763977051,-0.0016194581985473633,0.0,20514.0,4,0.0,27152,6
46,PS4976_gt.nii,0.0010929073905572295,78.43085479736328,0.0005578477866947651,0.9990286827087402,0.00326013402082026,0.9943347573280334,0.9994421601295471,0.0009713342296890914,0.9967398643493652,0.005665248725563288,0.5688337683677673,0.0004765672783832997,0.9933744072914124,0.49979326128959656,0.0009526805370114744,-0.0009972373954951763,0.001348576508462429,-0.00041347742080688477,-0.002405107021331787,0.001205175432612502,83992.0,3,0.5,95008,1
47,RS5211_gt.nii,0.011748445220291615,91.31812286376953,0.00615617586299777,0.999592661857605,0.026679983362555504,0.9981998205184937,0.9938438534736633,0.0004073604359291494,0.9733200073242188,0.0018001566641032696,0.2046034187078476,0.005027152132242918,0.997793972492218,0.5028744339942932,0.010004011914134026,0.011959495022892952,0.012815875932574272,0.005748867988586426,0.024879813194274902,0.013285496074739797,25235.0,6,0.25,30376,1
48,RS3456_gt.nii,0.09252186864614487,106.35176086425781,0.04872630164027214,0.9998568296432495,0.12051282078027725,0.9996170997619629,0.9512736797332764,0.000143168363138102,0.879487156867981,0.00038290294469334185,0.05141763389110565,0.03594449907541275,0.999474048614502,0.5242915749549866,0.06939464062452316,0.07639560103416443,0.07662991434335709,0.048583149909973145,0.12012994289398193,0.11621335217237726,4764.0,6,0.25,6752,1
49,RS4828_gt.nii,0.004417670890688896,28.405969619750977,0.002927400404587388,0.9997617602348328,0.002496255561709404,0.9997969269752502,0.9970725774765015,0.00023822866205591708,0.9975037574768066,0.0002030619070865214,0.22196117043495178,0.0013491634745150805,0.9995588064193726,0.5013445615768433,0.0026946915313601494,0.002483302727341652,0.00270324619486928,0.0026891231536865234,0.002293229103088379,0.005115089514066497,782.0,3,0.3333333333333333,3416,2
50,PS5344_gt.nii,0.0,47.53102493286133,0.0,0.9993655681610107,0.0,0.9979139566421509,1.0,0.0006344431894831359,1.0,0.0020860526710748672,1.0,0.0,0.9972821474075317,0.49968278408050537,0.0,-0.001150426804088056,0.0,-0.0006344318389892578,-0.002086043357849121,0.0,28380.0,2,0.0,34976,1
51,RS4112_gt.nii,0.37627774477005005,15.68438720703125,0.22593806684017181,0.9989047050476074,0.5223674178123474,0.9959083795547485,0.774061918258667,0.001095289713703096,0.477632611989975,0.0040915957652032375,0.06509348750114441,0.18725353479385376,0.9948282241821289,0.6124213933944702,0.3154398500919342,0.3413657546043396,0.3435443043708801,0.22484278678894043,0.5182757377624512,0.40636656536807975,56411.0,0,1.0,88480,1
52,RS4825_gt.nii,0.18214648962020874,17.233688354492188,0.1001986563205719,0.9994418025016785,0.256699800491333,0.9982708692550659,0.8998013138771057,0.0005581964505836368,0.743300199508667,0.0017291154945269227,0.06945426762104034,0.07766523212194443,0.9977150559425354,0.5498202443122864,0.14413610100746155,0.15939071774482727,0.1603776067495346,0.09964048862457275,0.2549706697463989,0.21738837632163782,23242.0,0,1.0,32216,2
53,PS5316_gt.nii,0.21829326450824738,23.1094913482666,0.1230778694152832,0.9994010925292969,0.3752961754798889,0.9974414110183716,0.8769221305847168,0.0005989247583784163,0.6247038245201111,0.002558591077104211,0.06520846486091614,0.10215026140213013,0.9968466758728027,0.56123948097229,0.18536540865898132,0.2136644721031189,0.21492010354995728,0.12247896194458008,0.3727376461029053,0.2426380182613428,37129.0,3,0.4,48904,1
54,RS4742_gt.nii,0.0014534523943439126,49.20162582397461,0.0006127050728537142,0.9966000914573669,0.0013227512827143073,0.9926836490631104,0.9993873238563538,0.003399919020012021,0.9986772537231445,0.007316341158002615,0.7019802331924438,0.0004189171886537224,0.9893332719802856,0.4986063838005066,0.0008374835015274584,-0.004087225999683142,0.0009002535371109843,-0.0027872323989868164,-0.00599360466003418,0.0009896352204577393,72675.0,2,0.5,122408,1
55,PS5330_gt.nii,0.0,78.10890197753906,0.0,0.9996463060379028,0.0,0.9990040063858032,1.0,0.0003536884905770421,1.0,0.0009959879098460078,1.0,0.0,0.9986510276794434,0.4998231530189514,0.0,-0.0005935229710303247,0.0,-0.00035369396209716797,-0.0009959936141967773,0.0,13200.0,0,0.0,16704,3
56,RS4120_gt.nii,0.0,82.00426483154297,0.0,0.9996148347854614,0.0,0.998595654964447,1.0,0.0003851694636978209,1.0,0.001404348760843277,1.0,0.0,0.9982115626335144,0.4998074173927307,0.0,-0.0007354673580266535,0.0,-0.0003851652145385742,-0.0014043450355529785,0.0,18530.0,2,0.0,23552,4
57,RS4079_gt.nii,0.0,75.77433776855469,0.0,0.9994937181472778,0.0,0.9994632601737976,1.0,0.0005062554264441133,1.0,0.0005367133999243379,1.0,0.0,0.9989575743675232,0.4997468590736389,0.0,-0.0005212619435042143,0.0,-0.000506281852722168,-0.0005367398262023926,0.0,5023.0,2,0.0,9000,9
58,RS5031_gt.nii,0.057678405195474625,43.127716064453125,0.029777415096759796,0.9991991519927979,0.14090296626091003,0.9957351684570312,0.9702225923538208,0.0008008484146557748,0.8590970635414124,0.00426485575735569,0.14089183509349823,0.02520187944173813,0.994941771030426,0.5144882798194885,0.04916471615433693,0.06292298436164856,0.06477442383766174,0.02897655963897705,0.13663816452026367,0.06515412484409337,62554.0,8,0.2857142857142857,73680,1
59,RS4897_gt.nii,0.0,96.70703125,0.0,0.9990412592887878,0.0,0.9978488087654114,1.0,0.0009587149252183735,1.0,0.002151163062080741,1.0,0.0,0.9968942403793335,0.4995206296443939,0.0,-0.001436089165508747,0.0,-0.0009587407112121582,-0.002151191234588623,0.0,27613.0,0,0.0,36056,4
60,RS2993_gt.nii,0.21195556223392487,27.221315383911133,0.11858045309782028,0.9984097480773926,0.5109207034111023,0.9877832531929016,0.8814195394515991,0.0015902281738817692,0.4890793263912201,0.012216759845614433,0.10378597676753998,0.10649237036705017,0.9862541556358337,0.5584951043128967,0.19248640537261963,0.2415439635515213,0.24614062905311584,0.11699020862579346,0.4987039566040039,0.23110976578758183,182565.0,7,0.6666666666666666,231792,1
61,RS4268_gt.nii,0.0,39.86477279663086,0.0,0.9999169707298279,0.0,0.9998540878295898,1.0,8.304138464154676e-05,1.0,0.00014592429215554148,1.0,0.0,0.9997710585594177,0.49995848536491394,0.0,-0.00011008066940121353,0.0,-8.302927017211914e-05,-0.00014591217041015625,0.0,1639.0,1,0.0,2448,2
62,RS4944_gt.nii,0.00926052127033472,41.19829559326172,0.006726118270307779,0.9982060194015503,0.0029506348073482513,0.9992151856422424,0.9932738542556763,0.0017939649987965822,0.9970493912696838,0.0007847947999835014,0.34055203199386597,0.002055142540484667,0.9974240660667419,0.502466082572937,0.004101855214685202,0.003268372267484665,0.004454920534044504,0.0049321651458740234,0.0021657943725585938,0.005360799903626069,13708.0,3,0.26666666666666666,13232,6
63,RS4857_gt.nii,0.0,79.16114807128906,0.0,0.9999483227729797,0.0,0.99993896484375,1.0,5.168038114788942e-05,1.0,6.103831401560456e-05,1.0,0.0,0.9998872876167297,0.49997416138648987,0.0,-5.616478301817551e-05,0.0,-5.167722702026367e-05,-6.103515625e-05,0.0,464.0,1,0.0,1024,1
64,RS3309_gt.nii,0.1875254362821579,13.928388595581055,0.11043768376111984,0.9988827109336853,0.12667381763458252,0.9986948370933533,0.8895623087882996,0.0011173170059919357,0.8733261823654175,0.001305161276832223,0.09139017760753632,0.06269918382167816,0.9975808262825012,0.5546602010726929,0.11799986660480499,0.11706984788179398,0.11827748268842697,0.10932040214538574,0.12536859512329102,0.16541261766229018,3371.0,1,0.6666666666666666,24584,5
65,PS5242_gt.nii,0.0,83.8546371459961,0.0,0.9991964101791382,0.0,0.9992817640304565,1.0,0.0008035704377107322,1.0,0.0007182166446000338,1.0,0.0,0.9984793663024902,0.4995982050895691,0.0,-0.0007596957730129361,0.0,-0.0008035898208618164,-0.000718235969543457,0.0,901.0,1,0.0,12040,2
66,RS4221_gt.nii,0.0,45.0111083984375,0.0,0.9996485114097595,0.0,0.9990832209587097,1.0,0.00035151271731592715,1.0,0.0009168029646389186,1.0,0.0,0.998732328414917,0.49982425570487976,0.0,-0.0005676864529959857,0.0,-0.0003514885902404785,-0.0009167790412902832,0.0,12178.0,0,0.0,15376,1
67,PS5320_gt.nii,0.0,38.78078842163086,0.0,0.9990591406822205,0.0,0.9989633560180664,1.0,0.0009408800979144871,1.0,0.001036664703860879,1.0,0.0,0.9980244040489197,0.49952957034111023,0.0,-0.0009876119438558817,0.0,-0.000940859317779541,-0.0010366439819335938,0.0,4655.0,1,0.0,17376,7
68,RS3859_gt.nii,0.0,85.0626220703125,0.0,0.9998664855957031,0.0,0.9998383522033691,1.0,0.00013353598478715867,1.0,0.00016166937712114304,1.0,0.0,0.9997048377990723,0.49993324279785156,0.0,-0.00014693086268380284,0.0,-0.000133514404296875,-0.00016164779663085938,0.0,1422.0,0,0.0,2712,2
69,RS4761_gt.nii,0.0,108.68209838867188,0.0,0.9999309778213501,0.0,0.9998044967651367,1.0,6.903567555127665e-05,1.0,0.00019551672448869795,1.0,0.0,0.9997354745864868,0.49996548891067505,0.0,-0.00011617929703788832,0.0,-6.902217864990234e-05,-0.00019550323486328125,0.0,2474.0,0,0.0,3280,1
70,RS2894_gt.nii,0.0,36.0110969543457,0.0,0.9998698234558105,0.0,0.9996766448020935,1.0,0.00013015902368351817,1.0,0.0003233376774005592,1.0,0.0,0.9995465874671936,0.4999349117279053,0.0,-0.00020514705101959407,0.0,-0.00013017654418945312,-0.00032335519790649414,0.0,4032.0,0,0.0,5424,1
71,RS3045_gt.nii,0.06793393194675446,18.016643524169922,0.034264929592609406,0.99930739402771,0.16741007566452026,0.9960876107215881,0.9657350778579712,0.0006926081259734929,0.8325899243354797,0.003912412095814943,0.12447758764028549,0.029275964945554733,0.9954010248184204,0.5167861580848694,0.056886520236730576,0.07408776134252548,0.0757383331656456,0.03357231616973877,0.1634976863861084,0.07471984073467552,57098.0,16,0.3333333333333333,67912,2
72,PS5355_gt.nii,0.0038301213644444942,37.85498809814453,0.0016368398210033774,0.9993656873703003,0.005618503782898188,0.99781733751297,0.9983631372451782,0.0006343276472762227,0.9943814873695374,0.002182680880650878,0.3837098777294159,0.0012691697338595986,0.9971857666969299,0.500501275062561,0.0025351219810545444,0.0018559241434559226,0.003032588167116046,0.0010025501251220703,0.003435850143432617,0.003812549642573471,30899.0,5,0.2,36656,3
73,RS4922_gt.nii,0.11329812556505203,21.8265438079834,0.05998634546995163,0.9990857839584351,0.3888397216796875,0.9909591674804688,0.9400136470794678,0.0009142340277321637,0.6111602783203125,0.009040815755724907,0.10988572239875793,0.05481790751218796,0.9900671243667603,0.5295360684394836,0.10393813997507095,0.14978492259979248,0.152725487947464,0.059072136878967285,0.37979888916015625,0.1227504222919339,138102.0,7,0.6666666666666666,161120,1
74,RS1827_gt.nii,0.0,58.42669677734375,0.0,0.9993079304695129,0.0,0.9987388253211975,1.0,0.0006920476444065571,1.0,0.0012611523270606995,1.0,0.0,0.9980485439300537,0.49965396523475647,0.0,-0.0009342255652882159,0.0,-0.0006920695304870605,-0.0012611746788024902,0.0,14886.0,1,0.0,21144,3
75,RS3272_gt.nii,0.31780266761779785,36.04578399658203,0.17894303798675537,0.9993188977241516,0.3643307089805603,0.9982108473777771,0.8210569620132446,0.0006810947670601308,0.6356692910194397,0.0017891580937430263,0.058110032230615616,0.13636742532253265,0.9975331425666809,0.5891309976577759,0.24000588059425354,0.254219114780426,0.25533202290534973,0.17826199531555176,0.3625415563583374,0.32617104639265304,19361.0,2,0.5,36520,1
76,RS4859_gt.nii,0.07770395278930664,69.063720703125,0.28156566619873047,0.999541163444519,0.028153011575341225,0.9999660849571228,0.7184343338012695,0.00045885820873081684,0.9718469977378845,3.393106089788489e-05,0.038801658898591995,0.026266194880008698,0.9995072484016418,0.6405534148216248,0.05118788033723831,0.08890704810619354,0.08903326094150543,0.2811068296432495,0.02811908721923828,0.057282301566914974,6884.0,8,0.2,792,1
77,RS3092_gt.nii,0.0,67.29412841796875,0.0,0.9997832775115967,0.0,0.9997872710227966,1.0,0.00021670896967407316,1.0,0.000212715458474122,1.0,0.0,0.9995706677436829,0.49989163875579834,0.0,-0.00021470291540026665,0.0,-0.0002167224884033203,-0.00021272897720336914,0.0,766.0,1,0.0,3568,2
78,RS4766_gt.nii,0.011014364659786224,48.63126754760742,0.005662428680807352,0.998622477054596,0.028658511117100716,0.992904007434845,0.9943375587463379,0.0013775047846138477,0.9713414907455444,0.0070959702134132385,0.3303193747997284,0.0047506773844361305,0.9915463328361511,0.5021424293518066,0.00945642963051796,0.009612172842025757,0.012738790363073349,0.004284858703613281,0.021562576293945312,0.011764399224974586,101089.0,5,0.2222222222222222,119560,3
79,RS4085_gt.nii,0.0,53.475223541259766,0.0,0.9998142123222351,0.0,0.999941349029541,1.0,0.00018579857714939862,1.0,5.866186984349042e-05,1.0,0.0,0.9997555613517761,0.49990710616111755,0.0,-0.00010439967445563525,0.0,-0.00018578767776489258,-5.8650970458984375e-05,0.0,1784.0,4,0.0,984,1
80,RS5049_gt.nii,0.0,94.80188751220703,0.0,0.9996817111968994,0.0,0.9998807311058044,1.0,0.00031826714985072613,1.0,0.00011924724094569683,1.0,0.0,0.9995625615119934,0.4998408555984497,0.0,-0.0001948139542946592,0.0,-0.00031828880310058594,-0.00011926889419555664,0.0,2857.0,3,0.0,2000,1
81,RS4973_gt.nii,0.27116385102272034,18.70828628540039,0.15684762597084045,0.9989845156669617,0.5461135506629944,0.9934683442115784,0.8431524038314819,0.001015465590171516,0.4538864195346832,0.006531672086566687,0.07447130233049393,0.1387590765953064,0.9924752116203308,0.5779160857200623,0.2437022626399994,0.28997281193733215,0.2926715016365051,0.1558321714401245,0.5395818948745728,0.2927566478356302,98275.0,5,1.0,129680,1
82,RS4482_gt.nii,0.0,78.21698760986328,0.0,0.9995333552360535,0.0,0.9990692734718323,1.0,0.00046666167327202857,1.0,0.0009307432337664068,1.0,0.0,0.9986034631729126,0.49976667761802673,0.0,-0.0006590464618057013,0.0,-0.0004666447639465332,-0.0009307265281677246,0.0,11874.0,1,0.0,15608,3
83,RS3830_gt.nii,0.0,107.04974365234375,0.0,0.9997357726097107,0.0,0.9997009634971619,1.0,0.0002642468025442213,1.0,0.00029905588598921895,1.0,0.0,0.9994368553161621,0.49986788630485535,0.0,-0.00028111308347433805,0.0,-0.00026422739028930664,-0.00029903650283813477,0.0,2695.0,8,0.0,5016,1
84,RS4930_gt.nii,0.23273196816444397,13.753171920776367,0.13169024884700775,0.9996779561042786,0.38832199573516846,0.9986532330513,0.868309736251831,0.0003220663347747177,0.6116780042648315,0.001346759730949998,0.047121766954660416,0.10906600952148438,0.9983323812484741,0.5656840801239014,0.19668082892894745,0.22546890377998352,0.22613760828971863,0.13136816024780273,0.3869752883911133,0.2652982184353215,18970.0,0,1.0,26008,1
85,PS4330_gt.nii,0.05585870519280434,30.213390350341797,0.031560126692056656,0.9993467926979065,0.07326783239841461,0.9984167814254761,0.9684398770332336,0.0006532015395350754,0.9267321825027466,0.0015832001809030771,0.1257704496383667,0.02255599945783615,0.9977657794952393,0.5154534578323364,0.04411689564585686,0.047069646418094635,0.04808681830763817,0.03090691566467285,0.07168459892272949,0.06559739127137602,19247.0,5,0.2222222222222222,27408,2
86,RS4042_gt.nii,0.017025798559188843,59.126983642578125,0.005994989071041346,0.9987757802009583,0.006490361411124468,0.9986740946769714,0.994005024433136,0.0012242414522916079,0.9935096502304077,0.0013259276747703552,0.3112443685531616,0.0031261665280908346,0.9974530935287476,0.5023853778839111,0.006232847925275564,0.0049636890180408955,0.006237759720534086,0.004770755767822266,0.005164504051208496,0.018883878241262683,10910.0,4,0.2,22352,7
87,PS4284_gt.nii,0.0,45.35416030883789,0.0,0.9999081492424011,0.0,0.999697208404541,1.0,9.187858086079359e-05,1.0,0.000302819418720901,1.0,0.0,0.9996053576469421,0.49995407462120056,0.0,-0.00016680112457834184,0.0,-9.185075759887695e-05,-0.0003027915954589844,0.0,3990.0,4,0.0,5080,1
88,RS4975_gt.nii,0.4107566475868225,15.68438720703125,0.2589748203754425,0.9984685778617859,0.6315690279006958,0.9925330877304077,0.7410252094268799,0.0015314118936657906,0.3684309720993042,0.007466941140592098,0.07140746712684631,0.22498516738414764,0.991047739982605,0.6287217140197754,0.36732715368270874,0.40083780884742737,0.40442609786987305,0.2574434280395508,0.6241021156311035,0.44251272448632656,107077.0,2,0.6666666666666666,168360,1
89,RS4923_gt.nii,0.0,77.43513488769531,0.0,0.9990334510803223,0.0,0.999016284942627,1.0,0.000966545136179775,1.0,0.0009837112156674266,1.0,0.0,0.998051643371582,0.49951672554016113,0.0,-0.0009750904282554984,0.0,-0.0009665489196777344,-0.0009837150573730469,0.0,3271.0,5,0.0,16488,2
90,RS4959_gt.nii,0.10298764705657959,24.59674835205078,0.05431297793984413,0.9990240335464478,0.30861884355545044,0.9924641847610474,0.9456869959831238,0.0009759842068888247,0.6913811564445496,0.007535818498581648,0.11820358037948608,0.04842134937644005,0.9915065169334412,0.5266684889793396,0.09237001836299896,0.12672357261180878,0.12946817278862,0.0533369779586792,0.3010830879211426,0.11190160190129325,114978.0,3,0.3333333333333333,133504,3
91,RS3578_gt.nii,0.00459244754165411,44.95553207397461,0.0023321728222072124,0.9985547661781311,0.017126936465501785,0.9893262982368469,0.9976678490638733,0.0014452358009293675,0.9828730821609497,0.010673671960830688,0.44045698642730713,0.0020568841136991978,0.9879120588302612,0.5004434585571289,0.004105323925614357,0.0023924128618091345,0.006320045795291662,0.0008869171142578125,0.006453275680541992,0.005001016953208188,161554.0,10,0.18181818181818182,179232,2
92,RS1857_gt.nii,0.30057939887046814,23.021728515625,0.17455129325389862,0.9991214275360107,0.5110703706741333,0.9956720471382141,0.8254486918449402,0.0008785811951383948,0.4889296293258667,0.004327940754592419,0.06624604016542435,0.14957402646541595,0.9948058128356934,0.5868363380432129,0.2602251172065735,0.29666027426719666,0.2986770570278168,0.17367267608642578,0.5067424774169922,0.327258751561349,61483.0,5,0.3333333333333333,87808,2
93,RS2366_gt.nii,0.0,69.00431823730469,0.0,0.999851405620575,0.0,0.9997968077659607,1.0,0.00014856495545245707,1.0,0.00020316281006671488,1.0,0.0,0.9996483325958252,0.4999257028102875,0.0,-0.00017373218724969774,0.0,-0.00014859437942504883,-0.00020319223403930664,0.0,1857.0,3,0.0,3408,2
94,PS5324_gt.nii,0.17168359458446503,77.48548126220703,0.09343814849853516,0.9988216757774353,0.3032708466053009,0.9950425624847412,0.9065618515014648,0.0011783195659518242,0.6967291831970215,0.004957430996000767,0.10095977783203125,0.07692515105009079,0.9938790202140808,0.5461299419403076,0.14286072552204132,0.16589859127998352,0.1683361679315567,0.09225988388061523,0.2983133792877197,0.19195011719319494,71529.0,1,0.3333333333333333,91590,5
95,PS2245_gt.nii,0.0,125.01280212402344,0.0,0.999836266040802,0.0,0.999696671962738,1.0,0.00016372400568798184,1.0,0.0003033180837519467,1.0,0.0,0.9995330572128296,0.499918133020401,0.0,-0.00022284623992163688,0.0,-0.00016373395919799805,-0.0003033280372619629,0.0,2945.0,0,0.0,5088,1
96,RS4878_gt.nii,0.0,76.44606018066406,0.0,0.9990046620368958,0.0,0.9995241165161133,1.0,0.0009953343542292714,1.0,0.0004758800787385553,1.0,0.0,0.9985297322273254,0.4995023310184479,0.0,-0.0006882294546812773,0.0,-0.000995337963104248,-0.00047588348388671875,0.0,6692.0,9,0.0,7976,1
97,RS4119_gt.nii,0.0,,0.0,0.9994653463363647,0.0,0.9984232187271118,1.0,0.0005346618127077818,1.0,0.0015767884906381369,1.0,0.0,0.9978902339935303,0.4997326731681824,0.0,-0.0009181767818517983,0.0,-0.0005346536636352539,-0.0015767812728881836,0.0,21476.0,1,0.0,26440,1
98,RS2150_gt.nii,0.0,73.59415435791016,0.0,0.999494731426239,0.0,0.9999284148216248,1.0,0.0005052451160736382,1.0,7.156172796385363e-05,1.0,0.0,0.9994232654571533,0.4997473657131195,0.0,-0.00019014788267668337,0.0,-0.0005052685737609863,-7.158517837524414e-05,0.0,6949.0,7,0.0,1200,1
99,RS1117_gt.nii,0.003175947582349181,57.67148208618164,0.0016501650679856539,0.9997326135635376,0.0015583259519189596,0.9997475147247314,0.9983498454093933,0.00026739444001577795,0.9984416961669922,0.0002524932788219303,0.2869827449321747,0.0008021083776839077,0.9994802474975586,0.5006914138793945,0.0016029310645535588,0.0013437509769573808,0.0016035882290452719,0.0013828277587890625,0.0013058185577392578,0.004520503713270907,2135.0,1,0.15384615384615385,4242,6
100,RS2891_gt.nii,0.0164046473801136,104.64726257324219,0.008270158432424068,0.9994136691093445,0.01917124353349209,0.9986268281936646,0.9917298555374146,0.000586307724006474,0.9808287620544434,0.0013731570215895772,0.21027971804141998,0.005811314098536968,0.9980421662330627,0.5038419365882874,0.011555475182831287,0.011694351211190224,0.012591633014380932,0.007683873176574707,0.01779806613922119,0.021530698065601345,17451.0,7,0.2,23216,9
101,RS4557_gt.nii,0.0,56.25121307373047,0.0,0.9999122023582458,0.0,0.9998836517333984,1.0,8.78078571986407e-05,1.0,0.00011635848204605281,1.0,0.0,0.9997958540916443,0.4999561011791229,0.0,-0.00010108011338161305,0.0,-8.779764175415039e-05,-0.0001163482666015625,0.0,1252.0,0,0.0,1952,1
102,PS3556_gt.nii,0.23531675338745117,20.735239028930664,0.13369432091712952,0.9989940524101257,0.43817177414894104,0.9949368834495544,0.8663057088851929,0.0010059752967208624,0.5618282556533813,0.005063129123300314,0.07981880754232407,0.11412972211837769,0.9939457774162292,0.5663442015647888,0.20487689971923828,0.23972584307193756,0.24203528463840485,0.13268840312957764,0.43310868740081787,0.25151841316214346,76398.0,2,1.0,97880,1
103,RS5255_gt.nii,0.0,58.33180618286133,0.0,0.9999033212661743,0.0,0.9998083114624023,1.0,9.669727296568453e-05,1.0,0.0001917070767376572,1.0,0.0,0.9997116327285767,0.49995166063308716,0.0,-0.0001361526665277779,0.0,-9.66787338256836e-05,-0.00019168853759765625,0.0,2274.0,0,0.0,3216,1
104,RS3856_gt.nii,0.0,,0.0,0.9999287724494934,0.0,0.9999094009399414,1.0,7.123400428099558e-05,1.0,9.060551383299753e-05,1.0,0.0,0.9998381733894348,0.4999643862247467,0.0,-8.033799531403929e-05,0.0,-7.12275505065918e-05,-9.059906005859375e-05,0.0,929.0,1,0.0,1520,1
105,PS1909_gt.nii,0.0,54.708316802978516,0.0,0.9992008209228516,0.0,0.9977193474769592,1.0,0.0007991524180397391,1.0,0.002280623186379671,1.0,0.0,0.9969238638877869,0.4996004104614258,0.0,-0.0013500242494046688,0.0,-0.0007991790771484375,-0.0022806525230407715,0.0,27204.0,2,0.0,38232,1


==> figs/adapt/ploras/T2/atlas-mix-192-mb-pl_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4143_gt.nii,0.0,101.50762939453125,0.0,0.9977342486381531,0.0,0.9997150301933289,1.0,0.002265739953145385,1.0,0.0002849596203304827,1.0,0.0,0.997450590133667,0.49886712431907654,0.0,-0.0008035199716687202,0.0,-0.002265751361846924,-0.0002849698066711426,0.0,31358.0,11,0.0,4770,3
1,RS2697_gt.nii,0.0,118.98760223388672,0.0,0.997826874256134,0.0,0.9986069798469543,1.0,0.0021731064189225435,1.0,0.0013930032728239894,1.0,0.0,0.9964399337768555,0.498913437128067,0.0,-0.0017398691270500422,0.0,-0.002173125743865967,-0.0013930201530456543,0.0,11434.0,6,0.0,23320,2
2,RS5138_gt.nii,0.006010758690536022,,0.0,0.8682822585105896,0.0,0.9962396621704102,1.0,0.1317177265882492,1.0,0.003760281950235367,1.0,0.0,0.8654459118843079,0.4341411292552948,0.0,-0.022255243733525276,0.0,-0.1317177414894104,-0.0037603378295898438,0.0,22439.0,11,0.0,54804,0
3,RS4718_gt.nii,0.0003106447693426162,97.59098052978516,0.00032051283051259816,0.9982398748397827,3.386845492059365e-05,0.9998137950897217,0.9996795058250427,0.0017601544968783855,0.9999661445617676,0.00018623463984113187,0.7009066939353943,3.063256372115575e-05,0.9980542659759521,0.49928018450737,6.126325024524704e-05,-0.00046835103421472013,0.00010418864985695109,-0.0014396309852600098,-0.00015234947204589844,7.308071765264735e-05,24337.0,5,0.18181818181818182,3120,3
4,RS4109_gt.nii,0.3801495134830475,65.16938781738281,0.44144728779792786,0.9977217316627502,0.263014554977417,0.9989699721336365,0.5585527420043945,0.002278284402564168,0.736985445022583,0.0010300471913069487,0.06702439486980438,0.1973419189453125,0.9966990351676941,0.7195845246315002,0.32963335514068604,0.3391983211040497,0.34074485301971436,0.4391690492630005,0.26198458671569824,0.3883351158645276,17327.0,13,0.14285714285714285,30844,1
5,RS5043_gt.nii,0.058210089802742004,68.6811294555664,0.07516471296548843,0.993215799331665,0.03493653982877731,0.9969667196273804,0.9248352646827698,0.006784182041883469,0.9650634527206421,0.0030332552269101143,0.23102349042892456,0.02443348430097103,0.9902259111404419,0.5341902375221252,0.047701455652713776,0.046707216650247574,0.05124446377158165,0.06838047504425049,0.03190326690673828,0.05294333760884838,60405.0,12,0.14285714285714285,54640,1
6,RS1876_gt.nii,0.030110560357570648,72.02845001220703,0.01552518829703331,0.9969947934150696,0.03303152695298195,0.9935130476951599,0.9844748377799988,0.0030052184592932463,0.9669684767723083,0.0064869532361626625,0.30553677678108215,0.010674003511667252,0.9905475974082947,0.5062599778175354,0.02112254500389099,0.018230119720101357,0.02264554426074028,0.0125199556350708,0.026544570922851562,0.026582770139050728,68032.0,16,0.1,110208,2
7,RS3310_gt.nii,0.010403376072645187,109.03761291503906,0.01093836035579443,0.9985055923461914,0.006307271309196949,0.9991417527198792,0.9890616536140442,0.0014943911228328943,0.9936927556991577,0.000858225510455668,0.26987454295158386,0.004016571678221226,0.9976499676704407,0.504721999168396,0.008001006208360195,0.0071736047975718975,0.008306094445288181,0.009443998336791992,0.005449056625366211,0.011877194292970792,5288.0,6,0.1,14536,7
8,RS3974_gt.nii,0.0,100.58106231689453,0.0,0.9995176792144775,0.0,0.9997528791427612,1.0,0.00048232069821096957,1.0,0.0002471207990311086,1.0,0.0,0.9992707967758179,0.49975883960723877,0.0,-0.0003452411910984665,0.0,-0.00048232078552246094,-0.00024712085723876953,0.0,3495.0,7,0.0,4144,1
9,RS4279_gt.nii,0.04052317142486572,48.641544342041016,0.16624820232391357,0.9968650937080383,0.01732548326253891,0.9997220039367676,0.8337517976760864,0.0031349349301308393,0.9826745390892029,0.0002779885253403336,0.1207401305437088,0.015940433368086815,0.9965890049934387,0.5815566778182983,0.03138064593076706,0.052732087671756744,0.053668711334466934,0.16311335563659668,0.017047524452209473,0.03390388413429888,46976.0,6,0.375,5576,4
10,RS4596_gt.nii,0.12404858320951462,84.03570556640625,0.3357675075531006,0.9976973533630371,0.05512600764632225,0.9997336864471436,0.6642324924468994,0.002302673412486911,0.9448739886283875,0.0002663066261447966,0.07647894322872162,0.049705471843481064,0.9974325895309448,0.6667324304580688,0.09470365941524506,0.13525451719760895,0.13604970276355743,0.3334648609161377,0.05485963821411133,0.10019122159469916,34888.0,4,0.3333333333333333,6710,1
11,RS4905_gt.nii,0.29235610365867615,50.25584030151367,0.18092869222164154,0.9981147050857544,0.4487970471382141,0.9930858612060547,0.8190712928771973,0.0018853008514270186,0.5512029528617859,0.006914163939654827,0.09262380003929138,0.14803370833396912,0.9912398457527161,0.5895217061042786,0.25789088010787964,0.28127604722976685,0.28495660424232483,0.17904341220855713,0.441882848739624,0.30854270749639046,88947.0,11,0.2857142857142857,141144,1
12,RS4047_gt.nii,0.0,108.67842102050781,0.0,0.9978631138801575,0.0,0.9999149441719055,1.0,0.0021368886809796095,1.0,8.505876030540094e-05,1.0,0.0,0.9977784156799316,0.49893155694007874,0.0,-0.0004263345035724342,0.0,-0.0021368861198425293,-8.505582809448242e-05,0.0,34192.0,15,0.0,1424,1
13,PS4452_gt.nii,0.2222185730934143,71.0633544921875,0.36107534170150757,0.9980618953704834,0.1213153749704361,0.999525785446167,0.6389246582984924,0.0019381092861294746,0.8786846399307251,0.00047418681788258255,0.06826255470514297,0.0998753234744072,0.997590184211731,0.6795686483383179,0.1816120743751526,0.20832324028015137,0.20929402112960815,0.35913729667663574,0.1208411455154419,0.20937179128162045,23818.0,4,0.2,12424,3
14,RS4960_gt.nii,0.24258552491664886,34.89985656738281,0.14463411271572113,0.9976640343666077,0.3537719249725342,0.9924764037132263,0.8553658723831177,0.002335994504392147,0.6462280750274658,0.007523613050580025,0.11275606602430344,0.11440759897232056,0.9901878237724304,0.5711490511894226,0.20532451570034027,0.22196954488754272,0.2262023240327835,0.14229810237884521,0.3462483882904053,0.26048613790442593,97665.0,13,0.3076923076923077,147040,2
15,RS4846_gt.nii,0.0,104.25450134277344,0.0,0.9982972145080566,0.0,0.9997478127479553,1.0,0.0017027970170602202,1.0,0.00025219935923814774,1.0,0.0,0.9980458617210388,0.4991486072540283,0.0,-0.0006553200073540211,0.0,-0.0017027854919433594,-0.00025218725204467773,0.0,23772.0,8,0.0,4224,1
16,PS5266_gt.nii,0.0,69.0,0.0,0.9970362782478333,0.0,0.9982816576957703,1.0,0.002963733160868287,1.0,0.001718359999358654,1.0,0.0,0.9953280687332153,0.4985181391239166,0.0,-0.002256714506074786,0.0,-0.002963721752166748,-0.0017183423042297363,0.0,19025.0,23,0.0,28744,1
17,RS3122_gt.nii,0.0,136.70790100097656,0.0,0.9992141127586365,0.0,0.999976396560669,1.0,0.0007859058096073568,1.0,2.3622003936907277e-05,1.0,0.0,0.9991905093193054,0.49960705637931824,0.0,-0.00013625221617985517,0.0,-0.0007858872413635254,-2.3603439331054688e-05,0.0,12481.0,13,0.0,396,1
18,PS2343_gt.nii,0.028993861749768257,81.33879852294922,0.10296563059091568,0.9969320893287659,0.014235897921025753,0.9996129870414734,0.8970343470573425,0.0030679188203066587,0.9857640862464905,0.00038702486199326813,0.14720472693443298,0.012665132991969585,0.9965475797653198,0.5499488711357117,0.02501346543431282,0.03719503805041313,0.03828587383031845,0.09989774227142334,0.01384890079498291,0.026377917813082453,44585.0,6,0.25,7216,1
19,RS2819_gt.nii,0.0,80.52949523925781,0.0,0.9988847970962524,0.0,0.9996491074562073,1.0,0.0011151764774695039,1.0,0.0003508664376568049,1.0,0.0,0.9985347390174866,0.4994423985481262,0.0,-0.0006255221669562161,0.0,-0.0011152029037475586,-0.0003508925437927246,0.0,11345.0,9,0.0,5880,4
20,RS4941_gt.nii,0.5065286159515381,36.0020866394043,0.4396134316921234,0.9969452619552612,0.4568132758140564,0.9967259764671326,0.560386598110199,0.0030547231435775757,0.5431867241859436,0.003274030052125454,0.07694477587938309,0.2886999547481537,0.9937072992324829,0.7182793617248535,0.44804835319519043,0.44496798515319824,0.44813084602355957,0.43655872344970703,0.45353925228118896,0.5427967014174785,9188.0,7,0.25,97472,1
21,PS4595_gt.nii,0.0,94.56188201904297,0.0,0.9991313815116882,0.0,0.9998262524604797,1.0,0.0008685904322192073,1.0,0.00017371958529110998,1.0,0.0,0.9989579916000366,0.4995656907558441,0.0,-0.00038844713708385825,0.0,-0.0008686184883117676,-0.00017374753952026367,0.0,10941.0,11,0.0,2912,1
22,RS3884_gt.nii,0.19557268917560577,33.83784866333008,0.34503424167633057,0.9927368760108948,0.10663099586963654,0.9983450770378113,0.6549657583236694,0.007263147737830877,0.8933690190315247,0.001654932857491076,0.1267043799161911,0.08868078887462616,0.991113543510437,0.6688855886459351,0.1629142165184021,0.18830262124538422,0.1918106973171234,0.3377711772918701,0.10497605800628662,0.18446398260637384,91425.0,5,0.5,42048,3
23,RS4920_gt.nii,0.31653717160224915,91.86947631835938,0.2910260558128357,0.9950206875801086,0.2770218551158905,0.9953505396842957,0.7089739441871643,0.004979318473488092,0.7229781746864319,0.004649444483220577,0.11567287892103195,0.1654001921415329,0.9904354810714722,0.6430233716964722,0.2838513255119324,0.279125839471817,0.28393763303756714,0.28604674339294434,0.27237236499786377,0.3213634273645491,1535.0,6,0.25,109272,1
24,PS3207_gt.nii,0.018528154119849205,48.093658447265625,0.013241954147815704,0.9956592917442322,0.00894014909863472,0.997078001499176,0.9867580533027649,0.004340691026300192,0.9910598397254944,0.0029220033902674913,0.3640868365764618,0.005365598015487194,0.9927628636360168,0.5044506192207336,0.010673923417925835,0.0073190913535654545,0.010880488902330399,0.008901238441467285,0.006018161773681641,0.012589737922020509,19977.0,4,0.3333333333333333,49464,1
25,RS4506_gt.nii,0.3000068962574005,94.57801055908203,0.5448182821273804,0.998472273349762,0.1476244330406189,0.9997786283493042,0.45518171787261963,0.00152775296010077,0.8523755669593811,0.00022135095787234604,0.05029059946537018,0.13141605257987976,0.9982520341873169,0.7716453075408936,0.2323036640882492,0.28298887610435486,0.2835991680622101,0.5432906150817871,0.14740300178527832,0.2606243942553379,22203.0,7,0.15384615384615385,8144,3
26,RS2742_gt.nii,0.0,78.97467803955078,0.0,0.9994229078292847,0.0,0.9999464750289917,1.0,0.0005770633579231799,1.0,5.346641410142183e-05,1.0,0.0,0.9993695616722107,0.49971145391464233,0.0,-0.00017565165762789547,0.0,-0.000577092170715332,-5.352497100830078e-05,0.0,8334.0,9,0.0,896,2
27,PS2241_gt.nii,0.21500277519226074,48.21461868286133,0.3463537395000458,1.0003215074539185,1.1890758275985718,0.9962003827095032,0.6536462903022766,-0.00032146560261026025,-0.1890757828950882,0.003799602622166276,,0.3665405809879303,0.9965264201164246,0.6733376383781433,0.5364503264427185,0.6410194039344788,0.641748309135437,0.3466752767562866,1.1852762699127197,0.16877231529799505,18726.0,10,0.35294117647058826,97360,3
28,PS4375_gt.nii,0.0,103.3402099609375,0.0,0.9975891709327698,0.0,0.9999440908432007,1.0,0.0024108444340527058,1.0,5.592476736637764e-05,1.0,0.0,0.9975335001945496,0.4987945854663849,0.0,-0.0003671864978969097,0.0,-0.0024108290672302246,-5.5909156799316406e-05,0.0,39100.0,8,0.0,936,1
29,RS4850_gt.nii,0.11082329601049423,80.63715362548828,0.06381530314683914,0.9975646138191223,0.1690441071987152,0.992766797542572,0.9361847043037415,0.0024353722110390663,0.8309559226036072,0.0072331978008151054,0.1634284406900406,0.04857708141207695,0.9903712272644043,0.5306899547576904,0.09265333414077759,0.09965913742780685,0.10386337339878082,0.06137990951538086,0.16181087493896484,0.11877367049234624,86996.0,13,0.15384615384615385,129248,2
30,RS3418_gt.nii,0.6176425218582153,50.06694793701172,0.7690760493278503,0.9972885251045227,0.42297959327697754,0.9994019269943237,0.23092398047447205,0.0027114907279610634,0.5770204067230225,0.0005980747519060969,0.05604900047183037,0.3753131330013275,0.9967002272605896,0.8831822872161865,0.5457857251167297,0.5689448118209839,0.5703538060188293,0.766364574432373,0.42238152027130127,0.5752955522308032,43099.0,1,0.6666666666666666,43248,1
31,RS4141_gt.nii,0.45317989587783813,77.07139587402344,0.5629510283470154,0.9972666501998901,0.2762818932533264,0.9991883635520935,0.4370489716529846,0.002733340486884117,0.7237181067466736,0.0008116564131341875,0.06514150649309158,0.22748753428459167,0.9964631199836731,0.7801088094711304,0.3706555664539337,0.39284002780914307,0.3943769633769989,0.5602176189422607,0.2754702568054199,0.42716405505170263,33722.0,10,0.23529411764705882,31040,3
32,RS4184_gt.nii,0.3740427792072296,67.83950805664062,0.580281674861908,0.9988448023796082,0.20333127677440643,0.9997865557670593,0.41971829533576965,0.0011551881907507777,0.7966687083244324,0.00021345556888263673,0.04271206632256508,0.17726148664951324,0.9986322522163391,0.7895632386207581,0.3011420667171478,0.34297358989715576,0.3434958755970001,0.5791264772415161,0.20311784744262695,0.34291659441650774,16023.0,5,0.4,8520,2
33,PS3600_gt.nii,0.32460981607437134,65.4262924194336,0.4800771176815033,0.9988218545913696,0.18492387235164642,0.9997102618217468,0.5199228525161743,0.001178145408630371,0.8150761127471924,0.00028973951702937484,0.04720040410757065,0.154068261384964,0.9985331892967224,0.7394495010375977,0.2670002579689026,0.29735687375068665,0.2979559004306793,0.4788990020751953,0.18463408946990967,0.30415309446254074,15286.0,12,0.125,9336,2
34,RS5230_gt.nii,0.0005417268839664757,119.88618469238281,0.001206563669256866,0.9969411492347717,9.744499402586371e-05,0.9997525215148926,0.9987934231758118,0.003058831440284848,0.9999025464057922,0.0002474604407325387,0.614236056804657,9.017132833832875e-05,0.9966952204704285,0.49907386302948,0.00018032638763543218,-0.0005271326517686248,0.00034289006725884974,-0.001852273941040039,-0.0001500248908996582,0.00018846943968035582,46641.0,7,0.2222222222222222,4144,1
35,RS3688_gt.nii,0.17125573754310608,105.06783294677734,0.2292977273464203,0.9982569217681885,0.10893897712230682,0.999282956123352,0.7707022428512573,0.0017430874286219478,0.891061007976532,0.0007170146564021707,0.08019626140594482,0.07974104583263397,0.9975429177284241,0.6137773394584656,0.14770402014255524,0.15692804753780365,0.15804891288280487,0.22755467891693115,0.10822188854217529,0.1847092587325801,13735.0,10,0.25,15578,3
36,RS4262_gt.nii,0.18632327020168304,79.21489715576172,0.14554211497306824,0.9982961416244507,0.185591459274292,0.9977217316627502,0.8544579148292542,0.001703861984424293,0.814408540725708,0.0022782536689192057,0.09763443470001221,0.08881749957799911,0.9960271716117859,0.5719191431999207,0.16314487159252167,0.16238056123256683,0.16435137391090393,0.1438382863998413,0.18331313133239746,0.2013730686379345,12845.0,11,0.26666666666666666,44640,2
37,RS4486_gt.nii,0.16685444116592407,38.95635223388672,0.31653836369514465,0.9977881908416748,0.0805295929312706,0.999580979347229,0.6834616661071777,0.0022117909975349903,0.9194704294204712,0.00041901468648575246,0.07714272290468216,0.06860136240720749,0.9973715543746948,0.6571632623672485,0.12839467823505402,0.1586848497390747,0.15965808928012848,0.31432652473449707,0.08011054992675781,0.13855473082501493,31114.0,9,0.18181818181818182,10261,1
38,RS3812_gt.nii,0.0,78.81623840332031,0.0,0.9986151456832886,0.0,0.9997908473014832,1.0,0.001384845469146967,1.0,0.00020914424385409802,1.0,0.0,0.9984065890312195,0.4993075728416443,0.0,-0.0005381751107051969,0.0,-0.0013848543167114258,-0.0002091526985168457,0.0,19203.0,3,0.0,3504,2
39,RS4123_gt.nii,0.0,98.67345428466797,0.0,0.9973242282867432,0.0,0.999992847442627,1.0,0.0026757908053696156,1.0,7.171747256506933e-06,1.0,0.0,0.9973170757293701,0.4986621141433716,0.0,-0.00013852831034455448,0.0,-0.002675771713256836,-7.152557373046875e-06,0.0,44629.0,3,0.0,120,1
40,RS4915_gt.nii,0.023390375077724457,99.74466705322266,0.06446541100740433,0.9975156188011169,0.009744503535330296,0.9996444582939148,0.9355345964431763,0.0024843693245202303,0.9902554750442505,0.00035553929046727717,0.16409742832183838,0.00853721983730793,0.9971619248390198,0.5309905409812927,0.016929905861616135,0.024123385548591614,0.025063587352633476,0.06198108196258545,0.009388923645019531,0.018556654370997308,34603.0,15,0.11764705882352941,6360,1
41,RS4906_gt.nii,0.5801604390144348,70.37613677978516,0.6046308279037476,0.9972178936004639,0.41655901074409485,0.9986991882324219,0.39536914229393005,0.0027820966206490993,0.5834409594535828,0.0013007953530177474,0.0635240226984024,0.32738348841667175,0.995932400226593,0.8009243607521057,0.4932764172554016,0.49992260336875916,0.5018609762191772,0.6018487215042114,0.41525816917419434,0.5627255323834855,28990.0,9,0.18181818181818182,54936,1
42,RS4536_gt.nii,0.0,90.64239501953125,0.0,0.997223436832428,0.0,0.9997748136520386,1.0,0.0027765906415879726,1.0,0.0002252154954476282,1.0,0.0,0.9969994425773621,0.498611718416214,0.0,-0.0007907788967713714,0.0,-0.0027765631675720215,-0.00022518634796142578,0.0,42216.0,8,0.0,3768,1
43,RS5145_gt.nii,0.38620632886886597,47.995826721191406,0.3010018467903137,0.9973443150520325,0.34631428122520447,0.9967346787452698,0.6989981532096863,0.0026557024102658033,0.6536856889724731,0.0032652930822223425,0.08586455881595612,0.191946342587471,0.9941045641899109,0.6491730809211731,0.3220721185207367,0.3199177086353302,0.3228641152381897,0.2983461618423462,0.34304893016815186,0.415227053823111,12415.0,7,0.36363636363636365,78056,2
44,PS3786_gt.nii,0.029026491567492485,93.40100860595703,0.08595800399780273,0.9988756775856018,0.013701495714485645,0.9998337626457214,0.9140419960021973,0.0011243479093536735,0.9862985014915466,0.00016624802083242685,0.10262971371412277,0.011959102004766464,0.9987097978591919,0.5424168109893799,0.023635543882846832,0.03388575464487076,0.034318409860134125,0.08483362197875977,0.013535261154174805,0.027000566805791725,15339.0,12,0.25,3048,2
45,PS5243_gt.nii,0.0025825819466263056,46.36809158325195,0.0012522097676992416,0.9975756406784058,0.00083657301729545,0.9983797073364258,0.9987477660179138,0.002424348844215274,0.9991634488105774,0.00162028381600976,0.5818459391593933,0.000501770933624357,0.9959632158279419,0.49941393733024597,0.0010030386038124561,-0.0009584459476172924,0.0010235061636194587,-0.0011721253395080566,-0.0007837414741516113,0.0013012112746129854,9019.0,3,0.25,27152,6
46,PS4976_gt.nii,0.09377146512269974,77.1427230834961,0.07929858565330505,0.9950584769248962,0.0837390273809433,0.9947580099105835,0.9207014441490173,0.004941551946103573,0.9162609577178955,0.005241967272013426,0.199763685464859,0.042458467185497284,0.9898725748062134,0.5371785163879395,0.08145833760499954,0.07639900594949722,0.08148856461048126,0.0743570327758789,0.07849705219268799,0.09257177261305762,9175.0,6,0.25,95008,1
47,RS5211_gt.nii,0.25607311725616455,102.39774322509766,0.24812351167201996,0.9984173774719238,0.22140946984291077,0.9986359477043152,0.7518764734268188,0.0015826269518584013,0.7785905003547668,0.0013640782563015819,0.07395793497562408,0.13250702619552612,0.9970589280128479,0.6232704520225525,0.23400655388832092,0.2329167127609253,0.23438622057437897,0.24654090404510498,0.22004544734954834,0.2731638366888353,1797.0,14,0.125,30376,1
48,RS3456_gt.nii,0.42401543259620667,110.76506805419922,0.7148993015289307,0.999062716960907,0.23493623733520508,0.9998851418495178,0.28510069847106934,0.0009373026550747454,0.7650637626647949,0.0001148796291090548,0.034943368285894394,0.21481019258499146,0.998948335647583,0.8569810390472412,0.3536522686481476,0.4094551205635071,0.40982404351234436,0.7139620780944824,0.23482131958007812,0.3781581730580908,15103.0,7,0.2222222222222222,6752,1
49,RS4828_gt.nii,0.010363304987549782,69.59239196777344,0.06235362961888313,0.9964340329170227,0.0035483441315591335,0.9998083710670471,0.9376463890075684,0.003565977793186903,0.9964516758918762,0.0001915992033900693,0.19299113750457764,0.0033686007373034954,0.9962438344955444,0.5293938517570496,0.006714582908898592,0.01404760405421257,0.01487454678863287,0.05878770351409912,0.0033566951751708984,0.007050528789659225,55729.0,4,0.2857142857142857,3416,2
50,PS5344_gt.nii,0.02396235428750515,69.2437744140625,0.01278019230812788,0.9986239075660706,0.019032614305615425,0.9979390501976013,0.9872198104858398,0.0013761002337560058,0.9809674024581909,0.002060973783954978,0.24706006050109863,0.0077049038372933865,0.9965686798095703,0.5057020783424377,0.01529198419302702,0.013912086375057697,0.015596168115735054,0.011404156684875488,0.016971707344055176,0.021238181213474604,15144.0,8,0.2,34976,1
51,RS4112_gt.nii,0.4834688901901245,69.05794525146484,0.4148055911064148,0.9971391558647156,0.4346209466457367,0.9968981742858887,0.5851944088935852,0.0028608518186956644,0.5653790831565857,0.0031018219888210297,0.07667921483516693,0.2694239020347595,0.9940680265426636,0.7059723734855652,0.424482136964798,0.42161840200424194,0.42459771037101746,0.41194474697113037,0.43151915073394775,0.5039060891055125,9130.0,11,0.15384615384615385,88480,1
52,RS4825_gt.nii,0.4821166396141052,86.5794448852539,0.585112988948822,0.9976797699928284,0.32667845487594604,0.9992005825042725,0.414887011051178,0.0023202148731797934,0.673321545124054,0.0007994251791387796,0.059241291135549545,0.2652389407157898,0.9968875646591187,0.7913963794708252,0.41927090287208557,0.4357980489730835,0.43719998002052307,0.5827927589416504,0.3258790969848633,0.487495797450022,24394.0,12,0.25,32216,2
53,PS5316_gt.nii,0.2750956118106842,106.78787231445312,0.21182316541671753,0.9984549880027771,0.28612861037254333,0.9976975917816162,0.7881768345832825,0.0015449855709448457,0.713871419429779,0.0023024294059723616,0.07868403941392899,0.13858379423618317,0.9961620569229126,0.6051390767097473,0.24343188107013702,0.24429991841316223,0.24618826806545258,0.21027815341949463,0.28382623195648193,0.2969088121067943,16963.0,9,0.18181818181818182,48904,1
54,RS4742_gt.nii,0.0001889674604171887,67.13455963134766,0.00013071041030343622,0.9911330938339233,0.00010833282431121916,0.9926400780677795,0.9998692870140076,0.008866929449141026,0.9998916387557983,0.007359922397881746,0.8917301893234253,5.924061042605899e-05,0.983902633190155,0.4956319034099579,0.0001184741995530203,-0.007959363050758839,0.00011899675155291334,-0.008736193180084229,-0.007251560688018799,0.00013201102292041385,18158.0,2,0.6666666666666666,122408,1
55,PS5330_gt.nii,0.04980041831731796,92.84557342529297,0.03921216353774071,0.9991130828857422,0.04220360890030861,0.9990425109863281,0.960787832736969,0.0008869060548022389,0.9577963948249817,0.0009574806899763644,0.13073298335075378,0.02074820175766945,0.9981573820114136,0.5191625952720642,0.04065293073654175,0.03975887969136238,0.04068039730191231,0.03832519054412842,0.04124617576599121,0.057430951337132836,3608.0,9,0.13333333333333333,16704,3
56,RS4120_gt.nii,0.27521347999572754,64.20201873779297,0.2855808436870575,0.9984354376792908,0.2042018324136734,0.9989951252937317,0.7144191861152649,0.001564553240314126,0.7957981824874878,0.0010048806434497237,0.06891623884439468,0.13515794277191162,0.9974347352981567,0.6420081257820129,0.23813064396381378,0.2402316778898239,0.2414873242378235,0.2840162515640259,0.20319700241088867,0.2920411619122053,8486.0,17,0.24,23552,4
57,RS4079_gt.nii,0.05966527387499809,30.886890411376953,0.16611111164093018,0.9959898591041565,0.02174925059080124,0.9995508193969727,0.8338888883590698,0.0040101464837789536,0.9782507419586182,0.0004491731815505773,0.13447986543178558,0.019608357921242714,0.9955446720123291,0.5810505151748657,0.038462527096271515,0.05876021832227707,0.06010650470852852,0.16210103034973145,0.021300077438354492,0.044752439681494345,56736.0,3,0.2608695652173913,9000,9
58,RS5031_gt.nii,0.3086760640144348,93.83283233642578,0.23725570738315582,0.9977948665618896,0.32184478640556335,0.9966393709182739,0.7627443075180054,0.0022051618434488773,0.6781551837921143,0.0033606011420488358,0.08793014287948608,0.15817905962467194,0.9944548010826111,0.6175252795219421,0.27315130829811096,0.2736053466796875,0.2763322591781616,0.23505055904388428,0.31848418712615967,0.3272308642668613,23060.0,15,0.125,73680,1
59,RS4897_gt.nii,0.06435462087392807,80.49967956542969,0.08184491097927094,0.9956389665603638,0.038849394768476486,0.9980177879333496,0.9181550741195679,0.004361047875136137,0.961150586605072,0.001982186222448945,0.1875421106815338,0.027057260274887085,0.9936751127243042,0.538741946220398,0.052688900381326675,0.05344729498028755,0.056388165801763535,0.0774838924407959,0.03686714172363281,0.06662001083619289,32934.0,11,0.3333333333333333,36056,4
60,RS2993_gt.nii,0.6445896029472351,17.0587215423584,0.4771389961242676,0.9982482194900513,0.7923499345779419,0.99271559715271,0.5228610038757324,0.0017517834203317761,0.20765003561973572,0.00728438887745142,0.05713072046637535,0.42410728335380554,0.9910486340522766,0.7376936078071594,0.5956113934516907,0.6109092235565186,0.6148666739463806,0.47538721561431885,0.7850655317306519,0.6773747037170873,93880.0,6,0.25,231792,1
61,RS4268_gt.nii,0.0,111.2744369506836,0.0,0.9979276061058044,0.0,0.999853789806366,1.0,0.002072398317977786,1.0,0.00014621514128521085,1.0,0.0,0.9977819919586182,0.4989638030529022,0.0,-0.0005504688597284257,0.0,-0.0020723938941955566,-0.0001462101936340332,0.0,31732.0,10,0.0,2448,2
62,RS4944_gt.nii,0.006776419933885336,39.50822830200195,0.01980048418045044,0.9932346343994141,0.002304796129465103,0.999221682548523,0.9801995158195496,0.006765336729586124,0.9976952075958252,0.0007783460314385593,0.36890238523483276,0.002068758476525545,0.992466926574707,0.5065175294876099,0.004128975328058004,0.004460661672055721,0.006755447946488857,0.013035058975219727,0.001526474952697754,0.004486839175928622,97290.0,2,0.36363636363636365,13232,6
63,RS4857_gt.nii,0.0,88.80005645751953,0.0,0.997440755367279,0.0,0.9999387860298157,1.0,0.002559222048148513,1.0,6.119174940977246e-05,1.0,0.0,0.9973798990249634,0.4987203776836395,0.0,-0.0003957313019782305,0.0,-0.0025592446327209473,-6.121397018432617e-05,0.0,41603.0,13,0.0,1024,1
64,RS3309_gt.nii,0.30250295996665955,81.19139862060547,0.38207778334617615,0.9970923066139221,0.16165561974048615,0.999091386795044,0.6179222464561462,0.002907722257077694,0.838344395160675,0.000908600923139602,0.08023682981729507,0.12815161049365997,0.9961910843849182,0.6895850300788879,0.2271886169910431,0.24688147008419037,0.2485256940126419,0.3791700601577759,0.16074705123901367,0.25628572597918176,37103.0,1,0.6666666666666666,24584,5
65,PS5242_gt.nii,0.0016209331806749105,122.06964874267578,0.0029069767333567142,0.9978808760643005,0.000984196667559445,0.9992828965187073,0.9970930218696594,0.00211909506469965,0.9990158081054688,0.0007170737371779978,0.46058404445648193,0.0007358042057603598,0.9971668720245361,0.5003939270973206,0.00147052644751966,0.0004587606235872954,0.0016914599109441042,0.0007878541946411133,0.0002671480178833008,0.0017031215785504002,21189.0,9,0.15384615384615385,12040,2
66,RS4221_gt.nii,0.30543747544288635,54.05552673339844,0.316272109746933,0.9989186525344849,0.2115451544523239,0.9993725419044495,0.6837278604507446,0.0010813252301886678,0.7884548306465149,0.0006274834158830345,0.05524256452918053,0.14515984058380127,0.9982930421829224,0.6575953960418701,0.2535189092159271,0.25783583521842957,0.2586616277694702,0.31519079208374023,0.21091771125793457,0.32579640237162094,5271.0,14,0.125,15376,1
67,PS5320_gt.nii,0.005113664083182812,73.3624496459961,0.008517495356500149,0.9969885945320129,0.0029238034039735794,0.9989700317382812,0.9914824962615967,0.0030114250257611275,0.9970762133598328,0.0010299764107912779,0.37288907170295715,0.002181378658860922,0.9959648251533508,0.5027530193328857,0.004353261087089777,0.00322917103767395,0.004990338813513517,0.005506038665771484,0.0018938779830932617,0.005192253718776312,30266.0,0,0.2857142857142857,17376,7
68,RS3859_gt.nii,0.00415924983099103,103.96946716308594,0.008480826392769814,0.9991781115531921,0.0016654598293825984,0.9998396039009094,0.9915191531181335,0.0008219020674005151,0.998334527015686,0.0001604089338798076,0.23740816116333008,0.0013940238859504461,0.9990179538726807,0.5038294792175293,0.0027841664850711823,0.003395153908059001,0.0037582542281597853,0.007658958435058594,0.0015050172805786133,0.003377882214715817,10170.0,8,0.16666666666666666,2712,2
69,RS4761_gt.nii,0.016809631139039993,128.6563262939453,0.10030487924814224,0.9975259900093079,0.0078655444085598,0.9998236894607544,0.899695098400116,0.0024740167427808046,0.9921344518661499,0.00017633293464314193,0.13573382794857025,0.0073471940122544765,0.9973505735397339,0.548915445804596,0.014587213285267353,0.027427030727267265,0.028088297694921494,0.0978308916091919,0.007689237594604492,0.015209652813092321,38312.0,6,0.25,3280,1
70,RS2894_gt.nii,0.024375321343541145,76.5375747680664,0.0842551589012146,0.9976726174354553,0.011572256684303284,0.9997032284736633,0.9157448410987854,0.002327360212802887,0.9884277582168579,0.0002967547916341573,0.14251521229743958,0.010279364883899689,0.997377336025238,0.540963888168335,0.020349549129605293,0.030393701046705246,0.03122534789144993,0.08192777633666992,0.011275529861450195,0.02200977677173887,33429.0,13,0.13333333333333333,5424,1
71,RS3045_gt.nii,0.7255619764328003,59.9537239074707,0.7836022973060608,0.9976180195808411,0.5721104741096497,0.9991191625595093,0.21639768779277802,0.0023819664493203163,0.42788952589035034,0.0008808334241621196,0.05225326865911484,0.4940536320209503,0.9967517256736755,0.8906101584434509,0.661359965801239,0.6680241227149963,0.6695573925971985,0.7812203168869019,0.5712296962738037,0.7054737316559065,31482.0,11,0.13333333333333333,67912,2
72,PS5355_gt.nii,0.27061089873313904,27.294687271118164,0.3015877306461334,0.9971831440925598,0.1899125576019287,0.9984687566757202,0.6984122395515442,0.002816871041432023,0.8100874423980713,0.0015312513569369912,0.08812730759382248,0.13190235197544098,0.9956633448600769,0.6493854522705078,0.23306313157081604,0.23724006116390228,0.23932258784770966,0.2987709045410156,0.18838131427764893,0.2758887460850251,17767.0,5,0.18181818181818182,36656,3
73,RS4922_gt.nii,0.6620883941650391,73.8945083618164,0.5042080283164978,0.9988199472427368,0.8055649399757385,0.9952098727226257,0.4957919418811798,0.001180060557089746,0.19443507492542267,0.004790131002664566,0.04614541679620743,0.44950422644615173,0.9940699338912964,0.7515139579772949,0.6202179193496704,0.6346747875213623,0.6373164653778076,0.5030279159545898,0.8007748126983643,0.6893192762139114,59871.0,8,0.2,161120,1
74,RS1827_gt.nii,0.1153118684887886,97.5056381225586,0.09411653131246567,0.998643159866333,0.08048533648252487,0.9988566637039185,0.9058834910392761,0.0013568216236308217,0.9195146560668945,0.001143352361395955,0.10719742625951767,0.045351989567279816,0.9975032210350037,0.5463798642158508,0.08676884323358536,0.08578892052173615,0.08703447878360748,0.09275972843170166,0.07934200763702393,0.1346960877216732,1518.0,12,0.11764705882352941,21144,3
75,RS3272_gt.nii,0.4180321991443634,49.25444030761719,0.3964950740337372,0.9980446696281433,0.30668869614601135,0.9986826181411743,0.6035049557685852,0.001955354819074273,0.693311333656311,0.00131739373318851,0.06561682373285294,0.2090853899717331,0.9967352151870728,0.697269856929779,0.3458571135997772,0.34710389375686646,0.3487127125263214,0.3945397138595581,0.3053712844848633,0.4040460411580049,12243.0,6,0.25,36520,1
76,RS4859_gt.nii,0.010505760088562965,82.8070068359375,0.41035354137420654,0.994266152381897,0.003367247525602579,0.9999719858169556,0.5896464586257935,0.005733820144087076,0.9966327548027039,2.7996429707854986e-05,0.10571134090423584,0.003351033665239811,0.9942386150360107,0.7023098468780518,0.006679683458060026,0.03675767406821251,0.03717206045985222,0.4046196937561035,0.0033392906188964844,0.0067217505506664875,95799.0,7,0.2222222222222222,792,1
77,RS3092_gt.nii,0.013734676875174046,69.42801666259766,0.10454035550355911,0.9954992532730103,0.004916498437523842,0.999808669090271,0.8954596519470215,0.0045007504522800446,0.9950835108757019,0.00019130190776195377,0.1718365103006363,0.004717816598713398,0.9953097701072693,0.5500198006629944,0.00939132645726204,0.021741822361946106,0.022670961916446686,0.10003960132598877,0.004725217819213867,0.009724811304767243,71963.0,3,0.5,3568,2
78,RS4766_gt.nii,0.0006312156328931451,77.36181640625,0.00039310805732384324,0.9972395896911621,0.0010210954351350665,0.9928568601608276,0.9996069073677063,0.0027604124043136835,0.9989789128303528,0.007143127266317606,0.7260115146636963,0.0002839158696588129,0.9901357293128967,0.4988163411617279,0.0005676705623045564,-0.003806929336860776,0.0006335620419122279,-0.0023673176765441895,-0.0061220526695251465,0.0006838850491087668,78732.0,10,0.14285714285714285,119560,3
79,RS4085_gt.nii,0.0,53.48831558227539,0.0,0.9947608113288879,0.0,0.9999410510063171,1.0,0.005239197984337807,1.0,5.89598530496005e-05,1.0,0.0,0.9947024583816528,0.49738040566444397,0.0,-0.0005557897966355085,0.0,-0.0052391886711120605,-5.894899368286133e-05,0.0,86561.0,5,0.0,984,1
80,RS5049_gt.nii,0.0,133.91415405273438,0.0,0.9983412027359009,0.0,0.9998806118965149,1.0,0.0016588162397965789,1.0,0.00011940734111703932,1.0,0.0,0.9982221722602844,0.49917060136795044,0.0,-0.000445055979071185,0.0,-0.001658797264099121,-0.00011938810348510742,0.0,25345.0,7,0.0,2000,1
81,RS4973_gt.nii,0.6690031886100769,54.71836853027344,0.5135024785995483,0.9988101124763489,0.7707291841506958,0.9962201118469238,0.48649752140045166,0.0011899058008566499,0.2292708307504654,0.003779863240197301,0.04592643678188324,0.4454575181007385,0.9950588941574097,0.756156325340271,0.6163550615310669,0.6268315315246582,0.6291036009788513,0.512312650680542,0.7669492959976196,0.7073989483189037,48960.0,8,0.2,129680,1
82,RS4482_gt.nii,0.011930229142308235,146.00546264648438,0.01858021505177021,0.9975817203521729,0.007103664334863424,0.9990847706794739,0.9814198017120361,0.002418264513835311,0.992896318435669,0.0009152510319836438,0.2651206851005554,0.0051654730923473835,0.9966709613800049,0.5080809593200684,0.010277856141328812,0.010000841692090034,0.011488586664199829,0.01616191864013672,0.006188392639160156,0.012921047941543397,21128.0,11,0.125,15608,3
83,RS3830_gt.nii,0.0,148.4621124267578,0.0,0.9978669881820679,0.0,0.9997003674507141,1.0,0.0021329938899725676,1.0,0.0002996157854795456,1.0,0.0,0.997568666934967,0.49893349409103394,0.0,-0.0007994239567779005,0.0,-0.002133011817932129,-0.00029963254928588867,0.0,28648.0,12,0.0,5016,1
84,RS4930_gt.nii,0.4111922085285187,140.32461547851562,0.3894186317920685,0.998892068862915,0.35305190086364746,0.9990518689155579,0.6105813384056091,0.0011079200776293874,0.6469480991363525,0.000948142958804965,0.050638455897569656,0.22725334763526917,0.9979472756385803,0.6941553354263306,0.3703446388244629,0.3697643280029297,0.37078967690467834,0.38831067085266113,0.35210371017456055,0.4431706303192071,917.0,8,0.2,26008,1
85,PS4330_gt.nii,0.028935983777046204,45.84102249145508,0.035828955471515656,0.9969821572303772,0.019056860357522964,0.9984200596809387,0.9641710519790649,0.0030178255401551723,0.9809431433677673,0.0015799651155248284,0.22493822872638702,0.012596849352121353,0.9954119920730591,0.5164055824279785,0.024880286306142807,0.02394653484225273,0.026130201295018196,0.03281116485595703,0.017476916313171387,0.02959212885533909,20749.0,15,0.23529411764705882,27408,2
86,RS4042_gt.nii,0.18221838772296906,21.700227737426758,0.2616320550441742,0.9952194690704346,0.06804351508617401,0.999011218547821,0.7383679151535034,0.004780522082000971,0.9319564700126648,0.0009887802880257368,0.11907768994569778,0.05708206072449684,0.9942421317100525,0.6284257769584656,0.1079992949962616,0.13123686611652374,0.1334255039691925,0.25685155391693115,0.06705474853515625,0.13475275358311442,61694.0,2,0.23529411764705882,22352,7
87,PS4284_gt.nii,0.29935434460639954,68.87161254882812,0.6625984311103821,0.9989878535270691,0.1654704511165619,0.9998977184295654,0.3374015688896179,0.0010121549712494016,0.8345295190811157,0.00010228637984255329,0.03761368989944458,0.15261153876781464,0.998885989189148,0.8307931423187256,0.2648099958896637,0.3307647407054901,0.33112001419067383,0.6615862846374512,0.1653681993484497,0.2877414942725252,15386.0,8,0.2,5080,1
88,RS4975_gt.nii,0.7416883111000061,21.307275772094727,0.6550487279891968,0.9973264336585999,0.7129401564598083,0.9965062141418457,0.3449513018131256,0.0026735735591500998,0.28705984354019165,0.0034938128665089607,0.060050033032894135,0.5183371305465698,0.9938916563987732,0.8261876106262207,0.6827694773674011,0.6803125739097595,0.6833816766738892,0.6523752212524414,0.7094464302062988,0.7570602852945618,12790.0,8,0.2222222222222222,168360,1
89,RS4923_gt.nii,0.0,95.04840850830078,0.0,0.9967538118362427,0.0,0.9990140199661255,1.0,0.0032461597584187984,1.0,0.0009859588462859392,1.0,0.0,0.9957742691040039,0.49837690591812134,0.0,-0.0017890164162963629,0.0,-0.0032461881637573242,-0.0009859800338745117,0.0,34937.0,7,0.0,16488,2
90,RS4959_gt.nii,0.4860626757144928,52.92447280883789,0.35407179594039917,0.9981569051742554,0.6064454913139343,0.9948360323905945,0.6459282040596008,0.0018430984346196055,0.3935545086860657,0.005163938272744417,0.06729362159967422,0.2879157066345215,0.9930316209793091,0.6761143207550049,0.4471033215522766,0.46020495891571045,0.4633845388889313,0.35222864151000977,0.6012815237045288,0.5119180411310498,59896.0,4,0.2,133504,3
91,RS3578_gt.nii,0.020444024354219437,68.83457946777344,0.009769461117684841,0.9976744055747986,0.043394215404987335,0.989395797252655,0.9902305603027344,0.002325583714991808,0.9566057920455933,0.010604196228086948,0.32790979743003845,0.00803830474615097,0.9871205687522888,0.5037219524383545,0.01594841107726097,0.015623215585947037,0.020589757710695267,0.007443904876708984,0.03279006481170654,0.019045236515515724,144842.0,13,0.25,179232,2
92,RS1857_gt.nii,0.1908891201019287,106.77921295166016,0.1149667426943779,0.9984946846961975,0.28664320707321167,0.9953582286834717,0.8850332498550415,0.0015053260140120983,0.7133567929267883,0.004641799721866846,0.10267781466245651,0.08939086645841599,0.9938704967498779,0.5567306876182556,0.1641116440296173,0.17887505888938904,0.1815335601568222,0.11346137523651123,0.2820014953613281,0.2039847238780335,56174.0,18,0.11764705882352941,87808,2
93,RS2366_gt.nii,0.04971030354499817,80.03997802734375,0.2637910842895508,0.9975233674049377,0.021181847900152206,0.9998500943183899,0.7362089157104492,0.0024766589049249887,0.9788181781768799,0.00014992733485996723,0.08833546936511993,0.019999554380774498,0.9973742961883545,0.6306571960449219,0.039214830845594406,0.07413464039564133,0.0747501328587532,0.26131439208984375,0.021031975746154785,0.04150220437181174,38575.0,8,0.16666666666666666,3408,2
94,PS5324_gt.nii,0.48733803629875183,61.805728912353516,0.40407249331474304,0.9973806738853455,0.45852020382881165,0.9967309832572937,0.5959274768829346,0.0026193202938884497,0.541479766368866,0.0032690081279724836,0.07451346516609192,0.27354300022125244,0.994141697883606,0.7007265686988831,0.42957794666290283,0.42750677466392517,0.43043628334999084,0.4014531373977661,0.45525121688842773,0.5196871401690679,18270.0,5,0.3076923076923077,91590,5
95,PS2245_gt.nii,0.015333035960793495,113.3194580078125,0.05837264284491539,0.9970301985740662,0.0059273154474794865,0.9997135996818542,0.9416273832321167,0.00296980794519186,0.994072675704956,0.0002864212729036808,0.18404614925384521,0.005410033278167248,0.9967455267906189,0.5277014374732971,0.010761843994259834,0.01767827942967415,0.018600888550281525,0.05540287494659424,0.005640864372253418,0.011265148210662065,44771.0,15,0.11764705882352941,5088,1
96,RS4878_gt.nii,0.0,69.23149871826172,0.0,0.9969941973686218,0.0,0.9995231628417969,1.0,0.0030058010015636683,1.0,0.0004768392536789179,1.0,0.0,0.9965202212333679,0.4984970986843109,0.0,-0.0011971982894465327,0.0,-0.003005802631378174,-0.000476837158203125,0.0,40406.0,9,0.0,7976,1
97,RS4119_gt.nii,0.011044834740459919,133.0638885498047,0.012745839543640614,0.9974208474159241,0.007740009110420942,0.9984400868415833,0.9872541427612305,0.0025791639927774668,0.9922599792480469,0.0015599082689732313,0.31026920676231384,0.004838964436203241,0.9958690404891968,0.5050833225250244,0.009631323628127575,0.007926606573164463,0.009932417422533035,0.010166645050048828,0.0061800479888916016,0.012022832679272209,13108.0,12,0.14285714285714285,26440,1
98,RS2150_gt.nii,0.0,86.42337799072266,0.0,0.9960542917251587,0.0,0.9999281764030457,1.0,0.00394569244235754,1.0,7.180889224400744e-05,1.0,0.0,0.9959830641746521,0.49802714586257935,0.0,-0.0005322929937392473,0.0,-0.003945708274841309,-7.18235969543457e-05,0.0,64666.0,6,0.0,1200,1
99,RS1117_gt.nii,0.12487810850143433,79.50091552734375,0.25695425271987915,0.9986907839775085,0.047290556132793427,0.9998118877410889,0.7430457472801208,0.0013091893633827567,0.952709436416626,0.00018813229689840227,0.06662467122077942,0.04160146415233612,0.9985032677650452,0.6278225183486938,0.07987981289625168,0.10973378270864487,0.11023388803005219,0.2556450366973877,0.04710245132446289,0.09484033759679805,17754.0,7,0.21052631578947367,4242,6
100,RS2891_gt.nii,0.4216018319129944,47.07440948486328,0.3467005491256714,0.998966634273529,0.31736457347869873,0.9990946054458618,0.6532994508743286,0.0010333651443943381,0.6826354265213013,0.0009053923422470689,0.05176837742328644,0.19859853386878967,0.9980640411376953,0.6728335618972778,0.3313845694065094,0.33074089884757996,0.3317084014415741,0.34566712379455566,0.31645917892456055,0.4798068611963876,1735.0,3,0.09523809523809523,23216,9
101,RS4557_gt.nii,0.0005865984712727368,69.9571304321289,0.006659836042672396,0.9960681796073914,0.00019705927115865052,0.9998839497566223,0.9933401346206665,0.003931800834834576,0.9998029470443726,0.0001160296451416798,0.4344957172870636,0.00019143265672028065,0.9959530830383301,0.50136399269104,0.00038279202999547124,0.0004701613215729594,0.0011455926578491926,0.002727985382080078,8.106231689453125e-05,0.00039522086766181257,63280.0,10,0.16666666666666666,1952,1
102,PS3556_gt.nii,0.22793446481227875,62.58272171020508,0.1661626547574997,0.9970640540122986,0.24931783974170685,0.9951162934303284,0.8338373303413391,0.002935968106612563,0.7506821751594543,0.0048836818896234035,0.11732888966798782,0.11075247079133987,0.9922164678573608,0.5816133618354797,0.1994188129901886,0.1997452825307846,0.2035370022058487,0.16322672367095947,0.24443411827087402,0.23031444492434489,39221.0,6,0.3333333333333333,97880,1
103,RS5255_gt.nii,3.4110599948262525e-18,79.72200775146484,0.0,0.9978664517402649,0.0,0.9998078942298889,1.0,0.0021335401106625795,1.0,0.00019209830497857183,1.0,0.0,0.9976751804351807,0.49893322587013245,0.0,-0.0006401948630809784,0.0,-0.0021335482597351074,-0.00019210577011108398,0.0,31908.0,8,0.0,3216,1
104,RS3856_gt.nii,5.096801970830732e-18,109.01834869384766,0.0,0.999147891998291,0.0,0.9999093413352966,1.0,0.0008521255804225802,1.0,9.067632345249876e-05,1.0,0.0,0.9990573525428772,0.4995739459991455,0.0,-0.0002779705391731113,0.0,-0.0008521080017089844,-9.065866470336914e-05,0.0,12189.0,5,0.0,1520,1
105,PS1909_gt.nii,0.0,83.95321655273438,0.0,0.996700644493103,0.0,0.9977136850357056,1.0,0.003299363888800144,1.0,0.0022863310296088457,1.0,0.0,0.994429349899292,0.4983503222465515,0.0,-0.0027465319726616144,0.0,-0.0032993555068969727,-0.0022863149642944336,0.0,14647.0,13,0.0,38232,1


==> figs/adapt/ploras/T2/atlas-mix-192-mb-tent_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4143_gt.nii,0.0,121.26417541503906,0.0,0.9937803149223328,0.0,0.9997138977050781,1.0,0.006219665054231882,1.0,0.00028609303990378976,1.0,0.0,0.9934977889060974,0.4968901574611664,0.0,-0.001333942636847496,0.0,-0.006219685077667236,-0.000286102294921875,0.0,97675.0,25,0.0,4770,3
1,RS2697_gt.nii,0.2688121795654297,110.29505920410156,0.5957118272781372,0.9951332807540894,0.1455741971731186,0.9994348287582397,0.4042881727218628,0.004866748582571745,0.8544257879257202,0.0005651672836393118,0.08289336413145065,0.13248519599437714,0.9945780634880066,0.7954225540161133,0.2339724898338318,0.2927078306674957,0.2944830656051636,0.5908451080322266,0.14500904083251953,0.2469052422042318,74217.0,19,0.16666666666666666,23320,2
2,RS5138_gt.nii,0.04522449150681496,,0.0,0.8695058822631836,0.0,0.9962449669837952,1.0,0.1304941028356552,1.0,0.003755010198801756,1.0,0.0,0.8666655421257019,0.4347529411315918,0.0,-0.02213609404861927,0.0,-0.1304941177368164,-0.003755033016204834,0.0,139163.0,23,0.0,54804,0
3,RS4718_gt.nii,0.0,90.43229675292969,0.0,0.9916995763778687,0.0,0.9998124837875366,1.0,0.008300417102873325,1.0,0.00018752271716948599,1.0,0.0,0.9915151596069336,0.4958497881889343,0.0,-0.00124760449398309,0.0,-0.008300423622131348,-0.0001875162124633789,0.0,134018.0,33,0.0,3120,3
4,RS4109_gt.nii,0.1735972762107849,73.7427978515625,0.2699066400527954,0.9956915378570557,0.10344699025154114,0.9986512660980225,0.7300933599472046,0.004308455623686314,0.8965529799461365,0.001348706427961588,0.11217150092124939,0.08082916587591171,0.9943572282791138,0.6327990889549255,0.1495688110589981,0.16467274725437164,0.1670958697795868,0.2655981779098511,0.10209822654724121,0.16662830379392132,47125.0,20,0.09090909090909091,30844,1
5,RS5043_gt.nii,0.04592809081077576,83.31266784667969,0.07155929505825043,0.9915980100631714,0.02707512490451336,0.9969500303268433,0.9284406900405884,0.008401994593441486,0.9729248881340027,0.0030499971471726894,0.2552066743373871,0.020036589354276657,0.9886016249656677,0.5315786600112915,0.03928602114319801,0.03895333409309387,0.04401677846908569,0.06315732002258301,0.02402520179748535,0.04305337627659867,86893.0,42,0.04878048780487805,54640,1
6,RS1876_gt.nii,0.1623750478029251,55.928524017333984,0.11762303858995438,0.9953697919845581,0.14381760358810425,0.9941724538803101,0.8823769688606262,0.004630225244909525,0.8561823964118958,0.00582756195217371,0.1655583679676056,0.06918027251958847,0.9896039366722107,0.5564964413642883,0.129408061504364,0.12486746907234192,0.130062535405159,0.11299288272857666,0.13798999786376953,0.15157060257587007,25713.0,26,0.07142857142857142,110208,2
7,RS3310_gt.nii,0.0,94.05317687988281,0.0,0.9960980415344238,0.0,0.9991301894187927,1.0,0.003901941701769829,1.0,0.000869804120156914,1.0,0.0,0.995235025882721,0.4980490207672119,0.0,-0.0018422608263790607,0.0,-0.003901958465576172,-0.0008698105812072754,0.0,45486.0,5,0.0,14536,7
8,RS3974_gt.nii,0.11897292733192444,79.5361557006836,0.6061776280403137,0.9975731372833252,0.05812393128871918,0.9999024868011475,0.39382240176200867,0.0024268662091344595,0.9418760538101196,9.752600453794003e-05,0.059508416801691055,0.056008920073509216,0.9974764585494995,0.8018753528594971,0.10607659816741943,0.1871723234653473,0.18770569562911987,0.6037507057189941,0.05802643299102783,0.11007164296825363,39149.0,13,0.13333333333333333,4144,1
9,RS4279_gt.nii,0.016655530780553818,56.00892639160156,0.1266140639781952,0.9939595460891724,0.006920618936419487,0.9997079372406006,0.8733859658241272,0.006040434818714857,0.9930793642997742,0.00029205044847913086,0.17926530539989471,0.006605291739106178,0.9936712980270386,0.560286819934845,0.013123895972967148,0.02827066369354725,0.029601480811834335,0.12057363986968994,0.006628513336181641,0.013702352301839919,95340.0,30,0.10256410256410256,5576,4
10,RS4596_gt.nii,0.0,59.89991760253906,0.0,0.9951615929603577,0.0,0.9995980858802795,1.0,0.0048384349793195724,1.0,0.00040189092396758497,1.0,0.0,0.9947635531425476,0.49758079648017883,0.0,-0.0013944613747298717,0.0,-0.004838407039642334,-0.000401914119720459,0.0,73661.0,20,0.0,6710,1
11,RS4905_gt.nii,0.7173270583152771,56.92094421386719,0.6845207810401917,0.9967854619026184,0.6437075734138489,0.9973219633102417,0.31547921895980835,0.0032145208679139614,0.3562924265861511,0.002678033895790577,0.06413271278142929,0.49643152952194214,0.9941584467887878,0.840653121471405,0.6634871363639832,0.6608611345291138,0.6638005971908569,0.6813062429428101,0.6410295963287354,0.7212517543073845,13432.0,6,0.25,141144,1
12,RS4047_gt.nii,0.0,118.93695831298828,0.0,0.9975727796554565,0.0,0.9999149441719055,1.0,0.0024272475857287645,1.0,8.508351311320439e-05,1.0,0.0,0.9974880814552307,0.49878638982772827,0.0,-0.0004544433322735131,0.0,-0.002427220344543457,-8.505582809448242e-05,0.0,39063.0,44,0.0,1424,1
13,PS4452_gt.nii,0.022597210481762886,58.8217658996582,0.05103026330471039,0.9969231486320496,0.012141639366745949,0.9992950558662415,0.9489697217941284,0.0030768648721277714,0.9878583550453186,0.0007049327832646668,0.19714266061782837,0.009905166923999786,0.9962226748466492,0.5239766836166382,0.019616033881902695,0.02341856062412262,0.024891585111618042,0.04795336723327637,0.011436700820922852,0.0223712067748765,37646.0,23,0.13793103448275862,12424,3
14,RS4960_gt.nii,0.6425034999847412,61.400325775146484,0.5949469804763794,0.9957630038261414,0.553877055644989,0.9964162707328796,0.405053049325943,0.00423699663951993,0.4461229741573334,0.0035837306641042233,0.07782235741615295,0.40220779180526733,0.9922501444816589,0.795354962348938,0.5736778974533081,0.5701435804367065,0.5740448236465454,0.590709924697876,0.5502933263778687,0.6418951392481225,11619.0,7,0.36363636363636365,147040,2
15,RS4846_gt.nii,0.0721319168806076,86.46617889404297,0.44460228085517883,0.996758759021759,0.033390823751688004,0.9998596906661987,0.5553977489471436,0.003241222584620118,0.9666091799736023,0.00014030284364707768,0.07866589725017548,0.03205379843711853,0.9966197609901428,0.7206805348396301,0.06211652606725693,0.12114240974187851,0.12184267491102219,0.44136106967926025,0.03325057029724121,0.06404528868123999,52132.0,33,0.05714285714285714,4224,1
16,PS5266_gt.nii,0.021990016102790833,53.851646423339844,0.019238797947764397,0.9983816146850586,0.019994214177131653,0.9983168840408325,0.9807612299919128,0.001618356560356915,0.9800058007240295,0.0016830891836434603,0.22482764720916748,0.009901699610054493,0.9967041015625,0.5088102221488953,0.019609233364462852,0.017962463200092316,0.01961286924779415,0.017620444297790527,0.018311142921447754,0.023229925857469913,2939.0,13,0.15384615384615385,28744,1
17,RS3122_gt.nii,0.0,125.63955688476562,0.0,0.9997995495796204,0.0,0.999976396560669,1.0,0.0002004551497520879,1.0,2.3608172341482714e-05,1.0,0.0,0.9997759461402893,0.4998997747898102,0.0,-6.879229476908222e-05,0.0,-0.00020045042037963867,-2.3603439331054688e-05,0.0,2659.0,9,0.0,396,1
18,PS2343_gt.nii,0.004052495583891869,65.95071411132812,0.013580931350588799,0.9964981079101562,0.0016659583197906613,0.9995742440223694,0.9864190816879272,0.003501908155158162,0.9983340501785278,0.0004257586842868477,0.33677512407302856,0.0014861319214105606,0.9960753321647644,0.5050395131111145,0.002967853331938386,0.0035355337895452976,0.004756602458655834,0.010079026222229004,0.0012402534484863281,0.003120174475062483,51067.0,21,0.09523809523809523,7216,1
19,RS2819_gt.nii,0.050064265727996826,42.08561706542969,0.20663265883922577,0.9969249963760376,0.023017030209302902,0.9997210502624512,0.793367326259613,0.003075008513405919,0.9769829511642456,0.00027893329388462007,0.10872616618871689,0.021148089319467545,0.9966480135917664,0.6017788052558899,0.04142021760344505,0.06803318858146667,0.06896426528692245,0.20355761051177979,0.022738099098205566,0.04468390276194329,45894.0,2,0.5454545454545454,5880,4
20,RS4941_gt.nii,0.614442765712738,63.09080123901367,0.7980548143386841,0.993554949760437,0.41981759667396545,0.9988136291503906,0.20194517076015472,0.006445062812417746,0.5801824331283569,0.001186360139399767,0.08245623856782913,0.3795017898082733,0.9924191236495972,0.8958048820495605,0.5502012372016907,0.5756670832633972,0.5788241624832153,0.7916097640991211,0.4186311960220337,0.5711852085735055,105300.0,5,0.2857142857142857,97472,1
21,PS4595_gt.nii,0.03347256779670715,97.45767974853516,0.3705357015132904,0.9956671595573425,0.01462872326374054,0.9998902678489685,0.6294642686843872,0.004332817625254393,0.9853712916374207,0.00010973776079481468,0.09758386760950089,0.014273997396230698,0.9955586791038513,0.6831014156341553,0.028146235272288322,0.07291703671216965,0.07362379878759384,0.36620283126831055,0.014518976211547852,0.028903205068106022,70577.0,18,0.1,2912,1
22,RS3884_gt.nii,0.005917441099882126,53.37602615356445,0.005969368387013674,0.9949495792388916,0.002960918238386512,0.9974960684776306,0.9940306544303894,0.005050442181527615,0.9970390796661377,0.0025039471220225096,0.4790504574775696,0.0019831235986202955,0.992470920085907,0.5004594922065735,0.0039583975449204445,0.0006480143056251109,0.00420414237305522,0.0009189844131469727,0.00045692920684814453,0.0049564092690777325,35409.0,20,0.07692307692307693,42048,3
23,RS4920_gt.nii,0.587975025177002,60.69184494018555,0.6736950278282166,0.9945474863052368,0.44751912355422974,0.997853696346283,0.32630500197410583,0.005452502053231001,0.5524808764457703,0.0021463073790073395,0.0825381800532341,0.36779680848121643,0.9924577474594116,0.8341212272644043,0.5377944707870483,0.54554283618927,0.549082338809967,0.6682424545288086,0.4453728199005127,0.5790881344199365,57870.0,36,0.05405405405405406,109272,1
24,PS3207_gt.nii,0.4913221597671509,44.749298095703125,0.3366893231868744,0.9990936517715454,0.523463785648346,0.9980406761169434,0.663310706615448,0.0009063381585292518,0.47653621435165405,0.001959343906491995,0.049324896186590195,0.25770214200019836,0.9971407055854797,0.6678915023803711,0.40979835391044617,0.4184642434120178,0.4198150336742401,0.3357830047607422,0.5215044021606445,0.5310248070913844,21352.0,8,0.2,49464,1
25,RS4506_gt.nii,0.0,61.7535400390625,0.0,0.9953505396842957,0.0,0.9995123147964478,1.0,0.0046494523994624615,1.0,0.000487686600536108,1.0,0.0,0.9948673844337463,0.4976752698421478,0.0,-0.001505813910625875,0.0,-0.004649460315704346,-0.0004876852035522461,0.0,67293.0,21,0.0,8144,3
26,RS2742_gt.nii,0.0,62.68971252441406,0.0,0.9955737590789795,0.0,0.9999463558197021,1.0,0.004426239058375359,1.0,5.367312041926198e-05,1.0,0.0,0.9955205917358398,0.49778687953948975,0.0,-0.0004874115693382919,0.0,-0.004426240921020508,-5.364418029785156e-05,0.0,72909.0,26,0.0,896,2
27,PS2241_gt.nii,0.7246943712234497,50.93132781982422,0.13061831891536713,0.998444139957428,0.3288680911064148,0.9949432015419006,0.8693816661834717,0.001555888680741191,0.6711319088935852,0.005056770984083414,0.09840077906847,0.10312864929437637,0.9934080243110657,0.5645312070846558,0.18697483837604523,0.20443060994148254,0.20725876092910767,0.12906241416931152,0.32381129264831543,0.4972401552534571,47703.0,33,0.10256410256410256,97360,3
28,PS4375_gt.nii,0.0,103.34166717529297,0.0,0.9951276779174805,0.0,0.9999439120292664,1.0,0.004872296005487442,1.0,5.606308695860207e-05,1.0,0.0,0.9950721859931946,0.49756383895874023,0.0,-0.0005226432695053518,0.0,-0.004872322082519531,-5.608797073364258e-05,0.0,80394.0,13,0.0,936,1
29,RS4850_gt.nii,0.609597384929657,16.155494689941406,0.48165541887283325,0.9975277781486511,0.6020017266273499,0.9959820508956909,0.5183445811271667,0.002472193678840995,0.39799827337265015,0.00401797890663147,0.0668535828590393,0.3653237819671631,0.993553638458252,0.7395915985107422,0.5351459980010986,0.5352978706359863,0.5384769439697266,0.4791831970214844,0.5979838371276855,0.6132122400130025,22843.0,4,0.5714285714285714,129248,2
30,RS3418_gt.nii,0.4483984112739563,62.64982223510742,0.7379300594329834,0.9947345852851868,0.2658945918083191,0.9993195533752441,0.2620699107646942,0.005265397951006889,0.7341054081916809,0.0006804268341511488,0.07789167016744614,0.24295252561569214,0.9940726161003113,0.8663322925567627,0.39092808961868286,0.44080954790115356,0.4429577887058258,0.7326645851135254,0.265214204788208,0.3999198005037531,87070.0,6,0.25,43248,1
31,RS4141_gt.nii,0.6179035305976868,62.944419860839844,0.6564755439758301,0.9982360005378723,0.4082176387310028,0.9993625283241272,0.3435244858264923,0.0017639847937971354,0.5917823314666748,0.0006374609656631947,0.04928244277834892,0.33636513352394104,0.997603714466095,0.8273557424545288,0.5034030675888062,0.5165727734565735,0.517672598361969,0.6547114849090576,0.4075801372528076,0.5694603582706872,23474.0,5,0.3333333333333333,31040,3
32,RS4184_gt.nii,0.0003041917516384274,66.25628662109375,0.0008215962443500757,0.9973194003105164,0.00015570434334222227,0.9994912147521973,0.999178409576416,0.0026805901434272528,0.9998443126678467,0.0005087776808068156,0.6436564326286316,0.00013091453001834452,0.9968133568763733,0.49907049536705017,0.00026179480482824147,-0.0008101612911559641,0.0003576675953809172,-0.0018590092658996582,-0.00035309791564941406,0.0002966290230311249,34385.0,15,0.11764705882352941,8520,2
33,PS3600_gt.nii,0.1848335862159729,81.89016723632812,0.7551413774490356,0.9951885342597961,0.08036202937364578,0.9998630285263062,0.24485860764980316,0.004811461083590984,0.9196379780769348,0.00013697244867216796,0.07392174005508423,0.07832115143537521,0.9950549602508545,0.8751649856567383,0.14526498317718506,0.24534721672534943,0.24634262919425964,0.7503299713134766,0.08022511005401611,0.14613670518733482,82299.0,33,0.05405405405405406,9336,2
34,RS5230_gt.nii,0.0,63.31666564941406,0.0,0.9970951080322266,0.0,0.9997522830963135,1.0,0.002904894296079874,1.0,0.00024772106553427875,1.0,0.0,0.9968488216400146,0.4985475540161133,0.0,-0.0008482944685965776,0.0,-0.0029048919677734375,-0.00024771690368652344,0.0,43931.0,13,0.0,4144,1
35,RS3688_gt.nii,0.2225184589624405,80.95677947998047,0.5194504857063293,0.9963411688804626,0.11656583100557327,0.9995519518852234,0.48054948449134827,0.00365883088670671,0.8834341764450073,0.0004480543138924986,0.07742812484502792,0.10521935671567917,0.9958983659744263,0.757895827293396,0.19040447473526,0.24472960829734802,0.24606946110725403,0.515791654586792,0.11611783504486084,0.20823468862583633,52778.0,6,0.3333333333333333,15578,3
36,RS4262_gt.nii,0.0,76.91585540771484,0.0,0.9953387379646301,0.0,0.9973268508911133,1.0,0.004661266691982746,1.0,0.002673178678378463,1.0,0.0,0.99269038438797,0.49766936898231506,0.0,-0.0035299290902912617,0.0,-0.004661262035369873,-0.0026731491088867188,0.0,30020.0,11,0.0,44640,2
37,RS4486_gt.nii,4.015386821265565e-06,56.19608688354492,0.0,0.9929734468460083,0.0,0.9993840456008911,1.0,0.007026559207588434,1.0,0.0006159284966997802,1.0,0.0,0.9923661351203918,0.49648672342300415,0.0,-0.0020803504157811403,0.0,-0.007026553153991699,-0.0006159543991088867,0.0,106375.0,27,0.0,10261,1
38,RS3812_gt.nii,6.666074477834627e-05,89.67162322998047,0.0,0.9981060028076172,0.0,0.9997907280921936,1.0,0.0018939755391329527,1.0,0.00020925090939272195,1.0,0.0,0.9978975653648376,0.4990530014038086,0.0,-0.0006295364000834525,0.0,-0.0018939971923828125,-0.00020927190780639648,0.0,27747.0,11,0.0,3504,2
39,RS4123_gt.nii,0.0,85.35221099853516,0.0,0.9959240555763245,0.0,0.999992847442627,1.0,0.0040759737603366375,1.0,7.181829914770788e-06,1.0,0.0,0.9959169030189514,0.49796202778816223,0.0,-0.0001710934011498466,0.0,-0.004075944423675537,-7.152557373046875e-06,0.0,68120.0,31,0.0,120,1
40,RS4915_gt.nii,0.02245541661977768,86.1768569946289,0.14119496941566467,0.9950684905052185,0.010741112753748894,0.9996728301048279,0.8588050603866577,0.004931531380861998,0.989258885383606,0.00032719102455303073,0.1574605405330658,0.010082410648465157,0.9947447776794434,0.5681317448616028,0.019963540136814117,0.03767010569572449,0.03894343227148056,0.13626348972320557,0.010413885116577148,0.020974447610594665,76042.0,19,0.1111111111111111,6360,1
41,RS4906_gt.nii,0.47802942991256714,78.8733139038086,0.752111554145813,0.9937039613723755,0.28183791041374207,0.9991811513900757,0.247888445854187,0.006296031177043915,0.7181621193885803,0.0008188512874767184,0.0838245376944542,0.2578829228878021,0.9929128885269165,0.8729077577590942,0.4100269079208374,0.4578082263469696,0.4604058563709259,0.7458155155181885,0.28101909160614014,0.4260707711821149,104885.0,30,0.0625,54936,1
42,RS4536_gt.nii,1.34384150056277e-19,102.64988708496094,0.0,0.9954016208648682,0.0,0.9997743964195251,1.0,0.004598398692905903,1.0,0.00022562759113498032,1.0,0.0,0.9951780438423157,0.4977008104324341,0.0,-0.001018590060994029,0.0,-0.004598379135131836,-0.00022560358047485352,0.0,72780.0,42,0.0,3768,1
43,RS5145_gt.nii,0.6234398484230042,20.51828384399414,0.7589807510375977,0.9949792623519897,0.41404059529304504,0.998869001865387,0.24101926386356354,0.005020731594413519,0.5859593749046326,0.0011309878900647163,0.07521571964025497,0.36592793464660645,0.9938812851905823,0.8769800066947937,0.5357939004898071,0.55795818567276,0.5605790019035339,0.7539600133895874,0.4129096269607544,0.5604984058204112,85812.0,25,0.13793103448275862,78056,2
44,PS3786_gt.nii,0.03921859338879585,64.91532897949219,0.2877296507358551,0.9967473745346069,0.015819760039448738,0.9998701810836792,0.7122703194618225,0.003252620343118906,0.984180212020874,0.00012983068882022053,0.09610428661108017,0.015223580412566662,0.9966185688972473,0.6422384977340698,0.02999059669673443,0.06680887192487717,0.06746713072061539,0.28447699546813965,0.015689969062805176,0.03115840335388059,52225.0,70,0.02702702702702703,3048,2
45,PS5243_gt.nii,0.01920822635293007,43.46262741088867,0.01929876208305359,0.9975841045379639,0.012783605605363846,0.9984089732170105,0.980701208114624,0.0024158714804798365,0.9872164130210876,0.0015910397050902247,0.2613469362258911,0.007749415934085846,0.9960008859634399,0.5084414482116699,0.015379648655653,0.01374637708067894,0.01570693403482437,0.016882896423339844,0.011192560195922852,0.019970653810240678,9237.0,12,0.08333333333333333,27152,6
46,PS4976_gt.nii,0.21826545894145966,81.05734252929688,0.2896071970462799,0.9900073409080505,0.14167289435863495,0.995930016040802,0.7103928327560425,0.009992682375013828,0.8583270907402039,0.004070011433213949,0.1566539853811264,0.10513626039028168,0.9860410094261169,0.6398072838783264,0.190268412232399,0.19615240395069122,0.20255737006664276,0.27961456775665283,0.13760292530059814,0.20067755569412993,102275.0,43,0.047619047619047616,95008,1
47,RS5211_gt.nii,0.27967196702957153,104.47966003417969,0.8445812463760376,0.9915046691894531,0.1527765393257141,0.9997157454490662,0.1554187536239624,0.008495333604514599,0.8472234606742859,0.00028423851472325623,0.09115094691514969,0.14859886467456818,0.9912386536598206,0.9180429577827454,0.25874805450439453,0.3570667803287506,0.3592105209827423,0.8360859155654907,0.15249228477478027,0.26530918266570835,140011.0,6,0.25,30376,1
48,RS3456_gt.nii,0.0,79.4040298461914,0.0,0.9975830316543579,0.0,0.9995965957641602,1.0,0.0024169874377548695,1.0,0.0004034252488054335,1.0,0.0,0.9971815347671509,0.49879151582717896,0.0,-0.0009874581592157483,0.0,-0.00241696834564209,-0.00040340423583984375,0.0,33034.0,20,0.0,6752,1
49,RS4828_gt.nii,0.00419134646654129,68.97100830078125,0.01492974255234003,0.9976908564567566,0.0013149752048775554,0.9997989535331726,0.9850702285766602,0.0023091367911547422,0.9986850023269653,0.00020103435963392258,0.28227338194847107,0.0012099931482225657,0.9974907636642456,0.5063102841377258,0.002417061710730195,0.0037494811695069075,0.004430828616023064,0.01262056827545166,0.0011138916015625,0.0026306287718574303,34082.0,10,0.14285714285714285,3416,2
50,PS5344_gt.nii,0.02084100991487503,82.8311538696289,0.033908966928720474,0.9944294095039368,0.012556908652186394,0.9979745745658875,0.9660910367965698,0.005570580717176199,0.9874430894851685,0.002025443594902754,0.28841495513916016,0.009248284623026848,0.9924269914627075,0.5141692161560059,0.018327074125409126,0.017275553196668625,0.02063472382724285,0.02833843231201172,0.010531425476074219,0.020982423239891374,55809.0,11,0.16666666666666666,34976,1
51,RS4112_gt.nii,0.7846297025680542,73.5064697265625,0.8196315765380859,0.9974214434623718,0.6275940537452698,0.9990421533584595,0.18036843836307526,0.0025785656180232763,0.3724059760570526,0.0009578276076354086,0.05311019718647003,0.5514360070228577,0.9964838027954102,0.9085265398025513,0.710871696472168,0.7155382037162781,0.7172139883041382,0.8170530796051025,0.626636266708374,0.762520108929942,35414.0,41,0.046511627906976744,88480,1
52,RS4825_gt.nii,0.30584803223609924,89.89437866210938,0.7781847715377808,0.991939902305603,0.15665225684642792,0.9995699524879456,0.22181524336338043,0.008060077205300331,0.8433477282524109,0.0004300368600524962,0.09237131476402283,0.1499563306570053,0.9915294647216797,0.8850623369216919,0.2608035206794739,0.3468581736087799,0.34914812445640564,0.7701246738433838,0.15622222423553467,0.2641630709088706,136867.0,28,0.12121212121212122,32216,2
53,PS5316_gt.nii,0.3599241375923157,87.0367660522461,0.6304801106452942,0.9937435984611511,0.22756324708461761,0.9989141225814819,0.3695198893547058,0.00625639921054244,0.7724367380142212,0.001085885101929307,0.09059122949838638,0.20078404247760773,0.9926847219467163,0.8121118545532227,0.3344215750694275,0.375995397567749,0.37877973914146423,0.6242237091064453,0.22647738456726074,0.35961045019827387,84738.0,14,0.125,48904,1
54,RS4742_gt.nii,0.39975258708000183,80.77747344970703,0.48261550068855286,0.9918285012245178,0.3026884198188782,0.9961807131767273,0.5173844695091248,0.008171514607965946,0.6973115801811218,0.003819311736151576,0.11513960361480713,0.22853119671344757,0.9881132245063782,0.7372220158576965,0.37203970551490784,0.37655892968177795,0.38220691680908203,0.47444403171539307,0.29886913299560547,0.4017791561250306,69826.0,30,0.0625,122408,1
55,PS5330_gt.nii,0.39408567547798157,55.36244201660156,0.5181393623352051,0.9984123110771179,0.2454274743795395,0.9995192289352417,0.4818606376647949,0.0015876602847129107,0.7545725107192993,0.00048076832899823785,0.05245191231369972,0.1998199224472046,0.9979341626167297,0.7582758665084839,0.3330831825733185,0.35570722818374634,0.35660290718078613,0.5165517330169678,0.24494671821594238,0.3897419732516774,17996.0,1,0.75,16704,3
56,RS4120_gt.nii,0.24893221259117126,50.48762130737305,0.50827956199646,0.9956597685813904,0.14135748147964478,0.9993062019348145,0.49172043800354004,0.004340244457125664,0.8586425185203552,0.0006937833968549967,0.08459034562110901,0.12435206025838852,0.9949755668640137,0.7519696950912476,0.2211977243423462,0.26624420285224915,0.26804685592651367,0.5039393901824951,0.14066362380981445,0.24137513862284504,61614.0,6,0.6153846153846154,23552,4
57,RS4079_gt.nii,0.023018542677164078,44.0113639831543,0.05133333429694176,0.9964664578437805,0.0077370088547468185,0.9994893074035645,0.9486666917800903,0.003533530281856656,0.9922630190849304,0.0005107222241349518,0.20783641934394836,0.006769131403416395,0.995959460735321,0.5238999128341675,0.013447237201035023,0.01858534663915634,0.019929036498069763,0.04779982566833496,0.007226347923278809,0.016216785425953877,46902.0,21,0.2,9000,9
58,RS5031_gt.nii,0.47516265511512756,91.26883697509766,0.8478420376777649,0.9908882975578308,0.2910042107105255,0.9993231296539307,0.1521579772233963,0.009111723862588406,0.7089958190917969,0.0006768885650672019,0.09392988681793213,0.27656081318855286,0.9902600646018982,0.9193651676177979,0.4332904517650604,0.4934636056423187,0.4967148005962372,0.8387303352355957,0.2903273105621338,0.44075749130394903,153560.0,29,0.06451612903225806,73680,1
59,RS4897_gt.nii,0.16033290326595306,89.28353118896484,0.28572219610214233,0.9930025935173035,0.08083359897136688,0.9984531998634338,0.7142778038978577,0.006997424177825451,0.9191663861274719,0.00154680828563869,0.13531723618507385,0.0672449916601181,0.9914825558662415,0.6393623948097229,0.1260160356760025,0.14865797758102417,0.15197353065013885,0.2787247896194458,0.07928681373596191,0.14295328555272635,88473.0,22,0.12903225806451613,36056,4
60,RS2993_gt.nii,0.6198216676712036,75.69015502929688,0.7651817202568054,0.9879626631736755,0.4710511267185211,0.996681272983551,0.23481827974319458,0.012037346139550209,0.5289488434791565,0.00331870187073946,0.11144644021987915,0.41155806183815,0.9848847389221191,0.8765721917152405,0.5831259489059448,0.5935234427452087,0.6003662943840027,0.753144383430481,0.46773242950439453,0.6141367483782058,157175.0,12,0.14285714285714285,231792,1
61,RS4268_gt.nii,0.06282184273004532,41.773197174072266,0.5502451062202454,0.9967249035835266,0.0239313505589962,0.9999341368675232,0.44975489377975464,0.0032750973477959633,0.9760686755180359,6.58456192468293e-05,0.07162386924028397,0.023472214117646217,0.9966597557067871,0.773485004901886,0.045867811888456345,0.11425285786390305,0.1147523820400238,0.546970009803772,0.023865461349487305,0.04655422686113223,54528.0,27,0.12903225806451613,2448,2
62,RS4944_gt.nii,0.0,,0.0,0.9995752573013306,0.0,0.9992109537124634,1.0,0.00042472005588933825,1.0,0.0007890235283412039,1.0,0.0,0.9987869262695312,0.4997876286506653,0.0,-0.0005788904381915927,0.0,-0.0004247426986694336,-0.0007890462875366211,0.0,9748.0,6,0.0,13232,6
63,RS4857_gt.nii,0.020214706659317017,82.46817779541016,0.4775390625,0.9959601759910583,0.007163575850427151,0.9999679923057556,0.5224609375,0.004039832390844822,0.9928364157676697,3.201876097591594e-05,0.08422935754060745,0.007107867859303951,0.9959285259246826,0.7367496490478516,0.014115405268967152,0.058110129088163376,0.05848835036158562,0.4734992980957031,0.0071315765380859375,0.014244516298173556,67436.0,54,0.03571428571428571,1024,1
64,RS3309_gt.nii,0.2208971530199051,87.28115844726562,0.6404978632926941,0.9913961291313171,0.09848451614379883,0.9994681477546692,0.3595021069049835,0.008603841997683048,0.9015154838562012,0.0005318542825989425,0.103863425552845,0.0933256670832634,0.9908819794654846,0.8159469962120056,0.17071887850761414,0.24878846108913422,0.2511555552482605,0.6318939924240112,0.09795260429382324,0.17464701250013864,144120.0,6,0.5263157894736842,24584,5
65,PS5242_gt.nii,0.16411717236042023,94.81033325195312,0.6421096324920654,0.9950210452079773,0.08476601541042328,0.9997417330741882,0.35789036750793457,0.004978951532393694,0.9152339696884155,0.0002582402667030692,0.08093061298131943,0.08094186335802078,0.9947677850723267,0.8185653686523438,0.14976173639297485,0.23203986883163452,0.23330040276050568,0.6371307373046875,0.08450770378112793,0.15787861460545663,78024.0,25,0.06896551724137931,12040,2
66,RS4221_gt.nii,0.025467265397310257,58.96905517578125,0.040517691522836685,0.9972257614135742,0.013220439665019512,0.9991181492805481,0.9594823122024536,0.0027742180973291397,0.9867795705795288,0.0008818241767585278,0.207396999001503,0.010068361647427082,0.9963489770889282,0.5188717246055603,0.019936000928282738,0.021580135449767113,0.023144366219639778,0.037743449211120605,0.012338638305664062,0.02309588685610484,29367.0,23,0.08333333333333333,15376,1
67,PS5320_gt.nii,0.19980885088443756,41.44876480102539,0.558989405632019,0.994860053062439,0.10132696479558945,0.9995406270027161,0.44101059436798096,0.0051399655640125275,0.8986730575561523,0.000459375063655898,0.08750037103891373,0.09382637590169907,0.9944086074829102,0.776924729347229,0.1715562492609024,0.23635873198509216,0.237993061542511,0.553849458694458,0.1008676290512085,0.18534667824328063,78067.0,23,0.3157894736842105,17376,7
68,RS3859_gt.nii,0.0,64.53681182861328,0.0,0.9990229606628418,0.0,0.9998381733894348,1.0,0.000977018498815596,1.0,0.0001618058595340699,1.0,0.0,0.9988614916801453,0.4995114803314209,0.0,-0.00039760195068083704,0.0,-0.0009770393371582031,-0.00016182661056518555,0.0,12727.0,10,0.0,2712,2
69,RS4761_gt.nii,0.009371227584779263,101.64545440673828,0.05762195214629173,0.9970822930335999,0.0038469366263598204,0.9998152256011963,0.942378044128418,0.0029176813550293446,0.9961530566215515,0.00018477905541658401,0.18368810415267944,0.00361923361197114,0.9968986511230469,0.5273520946502686,0.007212364114820957,0.014153997413814068,0.014888519421219826,0.05470418930053711,0.003662109375,0.007477892737739619,45599.0,18,0.1,3280,1
70,RS2894_gt.nii,0.06832898408174515,81.79241943359375,0.6351401209831238,0.992803692817688,0.027750926092267036,0.9998811483383179,0.3648598790168762,0.007196309044957161,0.9722490906715393,0.00011883690604008734,0.09620349109172821,0.027315471321344376,0.9926880598068237,0.8139718770980835,0.05317835137248039,0.13172471523284912,0.1327619105577469,0.627943754196167,0.02763211727142334,0.05361700803087842,120406.0,20,0.09090909090909091,5424,1
71,RS3045_gt.nii,0.3570778965950012,45.01167297363281,0.86308753490448,0.9858066439628601,0.19817090034484863,0.9994358420372009,0.1369124799966812,0.014193350449204445,0.8018290996551514,0.0005641496973112226,0.1136617660522461,0.19213105738162994,0.985309898853302,0.9244470596313477,0.32233211398124695,0.40956953167915344,0.4135684072971344,0.8488941192626953,0.19760680198669434,0.3250112978216691,241305.0,6,0.2,67912,2
72,PS5355_gt.nii,0.00021612535056192428,46.57521057128906,0.00016368398792110384,0.996594250202179,0.00010522623779252172,0.997808039188385,0.9998363256454468,0.003405740251764655,0.9998947978019714,0.0021919598802924156,0.8201974630355835,6.405465683201328e-05,0.9944171905517578,0.4983789622783661,0.000128101120935753,-0.00260102073661983,0.00013123966346029192,-0.0032420754432678223,-0.0020867586135864258,0.0001542099311195641,15442.0,17,0.08695652173913043,36656,3
73,RS4922_gt.nii,0.7270306944847107,68.41783142089844,0.8642626404762268,0.9937283396720886,0.5719602108001709,0.9986772537231445,0.135737344622612,0.006271689664572477,0.4280398190021515,0.0013227484887465835,0.07849903404712677,0.5248161554336548,0.992484986782074,0.9289954900741577,0.6883664727210999,0.6997154355049133,0.7030816674232483,0.8579909801483154,0.5706374645233154,0.7078804762243663,97852.0,19,0.09523809523809523,161120,1
74,RS1827_gt.nii,0.28974539041519165,68.67643737792969,0.5602062344551086,0.995616614818573,0.13887423276901245,0.9994428753852844,0.43979379534721375,0.004383366089314222,0.8611257672309875,0.000557095801923424,0.08126809448003769,0.12522201240062714,0.9950678944587708,0.7779114246368408,0.22257298231124878,0.27727210521698,0.27892330288887024,0.5558228492736816,0.13831710815429688,0.23906834993390047,68027.0,30,0.10810810810810811,21144,3
75,RS3272_gt.nii,0.3322906494140625,69.85411834716797,0.7883625626564026,0.9916371703147888,0.17057189345359802,0.9995346069335938,0.2116374522447586,0.008362853899598122,0.8294281363487244,0.0004653662326745689,0.09337712824344635,0.16310332715511322,0.9911946654319763,0.8899998664855957,0.2804623246192932,0.3642567992210388,0.36670491099357605,0.7799997329711914,0.17010653018951416,0.28277342081096873,144201.0,17,0.10526315789473684,36520,1
76,RS4859_gt.nii,0.0,83.21598052978516,0.0,0.9986192584037781,0.0,0.9999527335166931,1.0,0.0013807471841573715,1.0,4.727214763988741e-05,1.0,0.0,0.9985721111297607,0.49930962920188904,0.0,-0.0002554816601332277,0.0,-0.0013807415962219238,-4.7266483306884766e-05,0.0,21817.0,20,0.0,792,1
77,RS3092_gt.nii,0.0063030612654984,63.192169189453125,0.00952914822846651,0.9987104535102844,0.0015694239409640431,0.9997890591621399,0.990470826625824,0.0012895227409899235,0.9984305500984192,0.00021091516828164458,0.26892751455307007,0.0013493134174495935,0.9985001087188721,0.5041198134422302,0.002694990485906601,0.0033456843812018633,0.0038672047667205334,0.00823962688446045,0.0013585090637207031,0.0030730296456977584,17380.0,31,0.05714285714285714,3568,2
78,RS4766_gt.nii,0.7834311723709106,43.185646057128906,0.7364670634269714,0.9979259967803955,0.7182055711746216,0.9981081485748291,0.26353296637535095,0.002074001356959343,0.2817944586277008,0.0018918479327112436,0.050393179059028625,0.5713655352592468,0.9960627555847168,0.8671965599060059,0.727221667766571,0.7252970337867737,0.727279007434845,0.7343931198120117,0.7163137197494507,0.7971428442098688,4737.0,7,0.15384615384615385,119560,3
79,RS4085_gt.nii,0.0,70.79547882080078,0.0,0.9932647943496704,0.0,0.9999409317970276,1.0,0.006735183298587799,1.0,5.904864883632399e-05,1.0,0.0,0.9932065606117249,0.4966323971748352,0.0,-0.0006306373397819698,0.0,-0.00673520565032959,-5.906820297241211e-05,0.0,111658.0,19,0.0,984,1
80,RS5049_gt.nii,0.24315515160560608,100.9148178100586,0.6294999718666077,0.9994326233863831,0.11682286113500595,0.9999558329582214,0.37049999833106995,0.0005673846462741494,0.8831771612167358,4.4195432565175e-05,0.02914685755968094,0.1093071699142456,0.9993885159492493,0.8144662976264954,0.1970728635787964,0.27100905776023865,0.2711825668811798,0.6289325952529907,0.11677873134613037,0.2152688723604343,8847.0,10,0.16666666666666666,2000,1
81,RS4973_gt.nii,0.7883502840995789,61.489837646484375,0.8192936182022095,0.9969034194946289,0.6733123660087585,0.9985899925231934,0.18070635199546814,0.0030965544283390045,0.32668763399124146,0.0014100371627137065,0.05791763961315155,0.5862495303153992,0.9955306053161621,0.9080985188484192,0.7391642928123474,0.74054354429245,0.7427250742912292,0.8161970376968384,0.6719024181365967,0.782054396231276,34480.0,27,0.07142857142857142,129680,1
82,RS4482_gt.nii,0.20975898206233978,108.74281311035156,0.5929651260375977,0.9950803518295288,0.10090932995080948,0.9996192455291748,0.40703484416007996,0.004919635597616434,0.8990906476974487,0.0003807497560046613,0.08348201215267181,0.09437233209609985,0.9947062730789185,0.7940227389335632,0.1724684089422226,0.24313655495643616,0.2446133941411972,0.5880454778671265,0.10052859783172607,0.18365646022264998,77026.0,29,0.16216216216216217,15608,3
83,RS3830_gt.nii,0.0,95.2732925415039,0.0,0.9984486103057861,0.0,0.9997005462646484,1.0,0.0015513766556978226,1.0,0.0002994413080159575,1.0,0.0,0.998150110244751,0.49922430515289307,0.0,-0.000681576319038868,0.0,-0.0015513896942138672,-0.0002994537353515625,0.0,18893.0,15,0.0,5016,1
84,RS4930_gt.nii,0.39514461159706116,100.17984008789062,0.8533912897109985,0.9953852891921997,0.22307205200195312,0.9997713565826416,0.14660874009132385,0.004614711739122868,0.7769279479980469,0.00022862838522996753,0.0684986412525177,0.21483883261680603,0.9951651692390442,0.9243882894515991,0.35369110107421875,0.4349072277545929,0.4363115131855011,0.8487765789031982,0.22284340858459473,0.35927319817085507,78765.0,24,0.07692307692307693,26008,1
85,PS4330_gt.nii,0.016866961494088173,49.40647888183594,0.008683595806360245,0.9985665082931519,0.009814837947487831,0.9983782172203064,0.9913163781166077,0.001433508936315775,0.9901851415634155,0.0016218022210523486,0.2889111638069153,0.004628639202564955,0.9969493746757507,0.5036250352859497,0.009214627556502819,0.0077071539126336575,0.009231905452907085,0.007250070571899414,0.008193016052246094,0.012151847029690332,6449.0,47,0.0784313725490196,27408,2
86,RS4042_gt.nii,0.0039499616250395775,48.35287094116211,0.004697566386312246,0.9946622252464294,0.001172673306427896,0.9986668825149536,0.9953024387359619,0.005337793380022049,0.998827338218689,0.0013331393711268902,0.5159668326377869,0.000939294695854187,0.9933432936668396,0.49967989325523376,0.0018768265144899487,-0.0003205224056728184,0.0023470642045140266,-0.0006402134895324707,-0.00016045570373535156,0.0025286581254214432,57946.0,23,0.16216216216216217,22352,7
87,PS4284_gt.nii,0.03770967945456505,70.7742919921875,0.18740157783031464,0.9966323375701904,0.01657525822520256,0.9997531175613403,0.8125984072685242,0.0033676689490675926,0.983424723148346,0.0002468931779731065,0.11820729076862335,0.015463833697140217,0.9963873028755188,0.5920169353485107,0.03045669011771679,0.05481763556599617,0.05573355779051781,0.18403387069702148,0.01632833480834961,0.031529442935682585,52378.0,21,0.08695652173913043,5080,1
88,RS4975_gt.nii,0.7374874353408813,43.88621520996094,0.6839154362678528,0.9966580867767334,0.6747417449951172,0.9967954754829407,0.3160845935344696,0.0033418918028473854,0.3252582848072052,0.0032045154366642237,0.06533592939376831,0.5143457055091858,0.9935197234153748,0.8402867317199707,0.6792976260185242,0.6760402917861938,0.6793131232261658,0.6805734634399414,0.6715371608734131,0.7335484508038237,9799.0,15,0.125,168360,1
89,RS4923_gt.nii,0.02344716340303421,64.96922302246094,0.08636584132909775,0.9913051724433899,0.009676805697381496,0.9990941882133484,0.913634181022644,0.008694848977029324,0.9903231859207153,0.0009058295399881899,0.24086642265319824,0.008778202347457409,0.9904158115386963,0.5388355255126953,0.017403632402420044,0.026100775226950645,0.028909262269735336,0.07767105102539062,0.008770942687988281,0.018541787381428265,128751.0,24,0.07692307692307693,16488,2
90,RS4959_gt.nii,0.8817182779312134,58.00862121582031,0.8569480776786804,0.998322606086731,0.8038419485092163,0.9988519549369812,0.1430518925189972,0.0016773901879787445,0.19615806639194489,0.0011480688117444515,0.042368073016405106,0.7087385654449463,0.9971976280212402,0.9276353120803833,0.8295459747314453,0.8285652995109558,0.8299703598022461,0.8552706241607666,0.8026938438415527,0.8902948168726922,12433.0,26,0.125,133504,3
91,RS3578_gt.nii,0.7299045920372009,56.35601043701172,0.674656331539154,0.9967212080955505,0.6896276473999023,0.9964876174926758,0.32534369826316833,0.003278771648183465,0.31037235260009766,0.003512374358251691,0.06517010182142258,0.5175195932388306,0.9932805895805359,0.8356887698173523,0.6820598244667053,0.6787064075469971,0.6821009516716003,0.6713775396347046,0.6861152648925781,0.7390430089782847,1486.0,42,0.044444444444444446,179232,2
92,RS1857_gt.nii,0.0,77.58866119384766,0.0,0.9964808821678162,0.0,0.9947478771209717,1.0,0.003519118297845125,1.0,0.005252150818705559,1.0,0.0,0.9912655353546143,0.4982404410839081,0.0,-0.004299178719520569,0.0,-0.003519117832183838,-0.00525212287902832,0.0,33364.0,11,0.0,87808,2
93,RS2366_gt.nii,0.024892734363675117,77.5241928100586,0.21332159638404846,0.9952746033668518,0.009088636375963688,0.9998394250869751,0.7866784334182739,0.004725402686744928,0.9909113645553589,0.0001605655997991562,0.12955187261104584,0.008793894201517105,0.9951157569885254,0.6042981147766113,0.01743447035551071,0.04315508157014847,0.04403183236718178,0.20859622955322266,0.008928060531616211,0.017897807703196742,76491.0,38,0.047619047619047616,3408,2
94,PS5324_gt.nii,0.6303835511207581,71.95137023925781,0.6373512148857117,0.9966087937355042,0.5077897310256958,0.9980065822601318,0.36264875531196594,0.0033911822829395533,0.4922102689743042,0.0019934275187551975,0.06798461079597473,0.3939625024795532,0.9946475625038147,0.8169800043106079,0.5652411580085754,0.5662637948989868,0.5688940286636353,0.6339600086212158,0.5057963132858276,0.6420232393165684,21149.0,10,0.21052631578947367,91590,5
95,PS2245_gt.nii,0.0,131.9621124267578,0.0,0.9943776726722717,0.0,0.9996950030326843,1.0,0.005622304044663906,1.0,0.00030498261912725866,1.0,0.0,0.994076132774353,0.49718883633613586,0.0,-0.0013094673631712794,0.0,-0.0056223273277282715,-0.00030499696731567383,0.0,88607.0,18,0.0,5088,1
96,RS4878_gt.nii,0.04331444203853607,81.27975463867188,0.18029087781906128,0.9956426024436951,0.019299941137433052,0.99960857629776,0.8197091221809387,0.004357383120805025,0.9807000756263733,0.0003914335393346846,0.13454602658748627,0.017743010073900223,0.9952549934387207,0.5879667401313782,0.03486736863851547,0.057677026838064194,0.058988165110349655,0.17593348026275635,0.01890850067138672,0.03774080100782111,65228.0,28,0.07142857142857142,7976,1
97,RS4119_gt.nii,0.029124809429049492,76.349853515625,0.040809378027915955,0.9963691234588623,0.017431622371077538,0.9984827637672424,0.9591906070709229,0.0036308765411376953,0.9825683832168579,0.0015172312268987298,0.2297515720129013,0.012365344911813736,0.9948632121086121,0.5185892581939697,0.02442862093448639,0.024324335157871246,0.02667159028351307,0.03717851638793945,0.015914440155029297,0.02893808751156585,31621.0,14,0.125,26440,1
98,RS2150_gt.nii,0.011644461192190647,112.65077209472656,0.6424999833106995,0.9879357218742371,0.003795000957325101,0.9999741315841675,0.35749998688697815,0.012064306996762753,0.9962049722671509,2.588382994872518e-05,0.12051539123058319,0.0037870043888688087,0.9879109859466553,0.8152178525924683,0.007545433938503265,0.04874613881111145,0.049379024654626846,0.6304357051849365,0.0037691593170166016,0.007546800440474734,202783.0,35,0.05405405405405406,1200,1
99,RS1117_gt.nii,0.04117407649755478,82.37838745117188,0.1704384684562683,0.9971715807914734,0.015011211857199669,0.9997896552085876,0.8295615315437317,0.0028284192085266113,0.984988808631897,0.00021035262034274638,0.11412040144205093,0.013989126309752464,0.9969625473022461,0.5838050246238708,0.027592260390520096,0.049807358533144,0.050581496208906174,0.1676100492477417,0.01480090618133545,0.03042993328984196,42287.0,25,0.05405405405405406,4242,6
100,RS2891_gt.nii,0.38594454526901245,69.7294921875,0.6999483108520508,0.9961303472518921,0.20041438937187195,0.9995827674865723,0.3000516891479492,0.0038696429692208767,0.7995855808258057,0.0004172223270870745,0.06920789927244186,0.1845584213733673,0.9957205057144165,0.8480393290519714,0.31160712242126465,0.37311360239982605,0.3745393455028534,0.6960786581039429,0.1999971866607666,0.33328205917038406,62229.0,8,0.3448275862068966,23216,9
101,RS4557_gt.nii,0.027706008404493332,77.59510040283203,0.30686476826667786,0.9968353509902954,0.011157263070344925,0.9999191164970398,0.6931352615356445,0.0031646594870835543,0.9888427257537842,8.090397750493139e-05,0.09218993037939072,0.010882994160056114,0.996755063533783,0.6518500447273254,0.021531660109758377,0.05799906328320503,0.05851299688220024,0.3037000894546509,0.01107633113861084,0.022237071685785353,51368.0,37,0.05128205128205128,1952,1
102,PS3556_gt.nii,0.0,83.57032775878906,0.0,0.9965710639953613,0.0,0.994145929813385,1.0,0.0034289134200662374,1.0,0.0058540585450828075,1.0,0.0,0.9907569885253906,0.49828553199768066,0.0,-0.004480297211557627,0.0,-0.003428936004638672,-0.00585407018661499,0.0,49217.0,24,0.0,97880,1
103,RS5255_gt.nii,0.07287599891424179,71.12313842773438,0.3519900441169739,0.9979000091552734,0.0311356820166111,0.9998754858970642,0.6480099558830261,0.0020999761763960123,0.9688643217086792,0.00012448584311641753,0.07170206308364868,0.029447725042700768,0.997776210308075,0.6749449968338013,0.05721072480082512,0.10416577756404877,0.1046873927116394,0.34988999366760254,0.031011223793029785,0.059436612323120946,33349.0,29,0.06666666666666667,3216,1
104,RS3856_gt.nii,0.00123846426140517,76.85050201416016,0.009868420660495758,0.9985283017158508,0.0006071891402825713,0.9999101758003235,0.9901315569877625,0.001471712370403111,0.9993928074836731,8.983727457234636e-05,0.2785893678665161,0.0005723224603570998,0.9984387159347534,0.5041983723640442,0.0011439902009442449,0.002084239386022091,0.002447855891659856,0.008396744728088379,0.0005173683166503906,0.0012274959083469722,22582.0,13,0.13333333333333333,1520,1
105,PS1909_gt.nii,0.4691699147224426,107.0518569946289,0.8146840333938599,0.9955337047576904,0.29409486055374146,0.9995750188827515,0.18531596660614014,0.004466280806809664,0.7059051394462585,0.0004249816411174834,0.06893786042928696,0.27565425634384155,0.9951215982437134,0.9051088690757751,0.43217703700065613,0.4877874255180359,0.4894838035106659,0.8102177381515503,0.2936699390411377,0.45583199180447825,69814.0,31,0.06060606060606061,38232,1


==> figs/adapt/ploras/T2/atlas-mix-192-mb-tta_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4143_gt.nii,0.0,100.23420715332031,0.0,0.995395839214325,0.0,0.9997143745422363,1.0,0.004604158457368612,1.0,0.0002856288629118353,1.0,0.0,0.9951128363609314,0.4976979196071625,0.0,-0.001146769616752863,0.0,-0.004604160785675049,-0.0002856254577636719,0.0,70579.0,1,0.0,4770,3
1,RS2697_gt.nii,0.3651024401187897,109.68135833740234,0.3838765025138855,0.9984714984893799,0.25902777910232544,0.9991418123245239,0.6161234974861145,0.0015284803230315447,0.7409722208976746,0.0008581673027947545,0.059355832636356354,0.18296271562576294,0.997617244720459,0.6911740303039551,0.30932965874671936,0.31418246030807495,0.31533265113830566,0.38234806060791016,0.25816965103149414,0.3594170313566467,11502.0,3,0.5,23320,2
2,RS5138_gt.nii,0.04606831073760986,,0.0,0.8695058822631836,0.0,0.9962449669837952,1.0,0.1304941028356552,1.0,0.003755010198801756,1.0,0.0,0.8666655421257019,0.4347529411315918,0.0,-0.02213609404861927,0.0,-0.1304941177368164,-0.003755033016204834,0.0,71657.0,5,0.0,54804,0
3,RS4718_gt.nii,0.048384591937065125,60.03749084472656,0.15160256624221802,0.998306155204773,0.01637471467256546,0.9998419284820557,0.848397433757782,0.0016938617918640375,0.9836252927780151,0.00015804560098331422,0.09559722989797592,0.015000158920884132,0.9981486797332764,0.5749543905258179,0.029556958004832268,0.049305371940135956,0.04982417821884155,0.14990878105163574,0.016216635704040527,0.03456844259299861,24336.0,3,0.5454545454545454,3120,3
4,RS4109_gt.nii,0.3988271951675415,67.89035034179688,0.4815199077129364,0.9975190162658691,0.26333799958229065,0.9990435838699341,0.518480122089386,0.0024809553287923336,0.736661970615387,0.0009564125793986022,0.0669730007648468,0.2051636278629303,0.9965704083442688,0.739519476890564,0.34047430753707886,0.3545292615890503,0.3560933768749237,0.47903895378112793,0.26238155364990234,0.3756528777205873,26275.0,5,0.2857142857142857,30844,1
5,RS5043_gt.nii,0.12611953914165497,79.35143280029297,0.16248169541358948,0.9942036867141724,0.08390749245882034,0.9972550868988037,0.8375182747840881,0.005796296056360006,0.9160925149917603,0.0027449389453977346,0.15886826813220978,0.05857398360967636,0.9914949536323547,0.5783426761627197,0.11066582798957825,0.11276961863040924,0.11676228791475296,0.15668535232543945,0.08116257190704346,0.12396065317406572,48497.0,10,0.16666666666666666,54640,1
6,RS1876_gt.nii,0.12358570843935013,60.988101959228516,0.06621116399765015,0.9974163770675659,0.14490249752998352,0.9938475489616394,0.9337888360023499,0.0025836070999503136,0.8550974726676941,0.006152440793812275,0.16495299339294434,0.047609105706214905,0.9912993907928467,0.5318137407302856,0.09089097380638123,0.09395916759967804,0.0979497954249382,0.06362748146057129,0.1387500762939453,0.11216059392700416,66645.0,11,0.18181818181818182,110208,2
7,RS3310_gt.nii,0.0,92.7415771484375,0.0,0.9974660277366638,0.0,0.9991313815116882,1.0,0.0025339622516185045,1.0,0.0008686122600920498,1.0,0.0,0.9966018199920654,0.4987330138683319,0.0,-0.0014835871988907456,0.0,-0.0025339722633361816,-0.0008686184883117676,0.0,22555.0,5,0.0,14536,7
8,RS3974_gt.nii,0.29613056778907776,73.86473846435547,0.7420367002487183,0.9989930391311646,0.1540195345878601,0.9999362230300903,0.2579633295536041,0.0010069712297990918,0.8459804654121399,6.379328260663897e-05,0.03552905470132828,0.14619188010692596,0.9989295601844788,0.8705148696899414,0.25509145855903625,0.3377658426761627,0.3380652964115143,0.7410297393798828,0.15395569801330566,0.2704842327483837,16243.0,4,0.3333333333333333,4144,1
9,RS4279_gt.nii,0.02602032572031021,56.370182037353516,0.09702295809984207,0.9972169995307922,0.01145798061043024,0.999699056148529,0.9029770493507385,0.0027829718310385942,0.9885420203208923,0.00030095636611804366,0.1448335498571396,0.010353868827223778,0.9969178438186646,0.5471199750900269,0.02049553021788597,0.032425880432128906,0.03334197402000427,0.09423995018005371,0.011157035827636719,0.022510714434319477,40358.0,2,0.2,5576,4
10,RS4596_gt.nii,0.0,57.43952178955078,0.0,0.9974167943000793,0.0,0.999599039554596,1.0,0.002583225490525365,1.0,0.0004009825934190303,1.0,0.0,0.9970178604125977,0.4987083971500397,0.0,-0.0010177565272897482,0.0,-0.0025832056999206543,-0.00040096044540405273,0.0,35840.0,6,0.0,6710,1
11,RS4905_gt.nii,0.7864282727241516,50.18364715576172,0.7447783946990967,0.9974658489227295,0.7137541770935059,0.9978338479995728,0.2552216053009033,0.0025341317523270845,0.28624582290649414,0.0021661536302417517,0.055116474628448486,0.5734853148460388,0.9953400492668152,0.8711221218109131,0.7289363145828247,0.7267544865608215,0.729101300239563,0.7422442436218262,0.7115880250930786,0.790030024162123,11639.0,4,0.3333333333333333,141144,1
12,RS4047_gt.nii,0.0,115.85314178466797,0.0,0.9978497624397278,0.0,0.9999149441719055,1.0,0.0021502412855625153,1.0,8.505989535478875e-05,1.0,0.0,0.997765064239502,0.4989248812198639,0.0,-0.00042766728438436985,0.0,-0.002150237560272217,-8.505582809448242e-05,0.0,34416.0,4,0.0,1424,1
13,PS4452_gt.nii,0.12112502008676529,72.316650390625,0.25008049607276917,0.9975305199623108,0.06980924308300018,0.9994431734085083,0.7499195337295532,0.0024694609455764294,0.9301907420158386,0.0005568136111833155,0.0903894454240799,0.05772517994046211,0.9969770312309265,0.6238055229187012,0.10914967209100723,0.13094909489154816,0.13212846219539642,0.24761104583740234,0.0692523717880249,0.12699256110520724,29898.0,2,0.25,12424,3
14,RS4960_gt.nii,0.44695284962654114,61.032779693603516,0.31390097737312317,0.9971515536308289,0.49350982904434204,0.9939531087875366,0.6860989928245544,0.002848436590284109,0.506490170955658,0.006046863738447428,0.08697435259819031,0.23741577565670013,0.9911633729934692,0.6555262804031372,0.38372838497161865,0.38939258456230164,0.39359015226364136,0.3110525608062744,0.48746299743652344,0.4608042809791941,60624.0,5,0.6666666666666666,147040,2
15,RS4846_gt.nii,0.18853023648262024,81.99510955810547,0.5404829382896423,0.9986957907676697,0.09450285881757736,0.9998841285705566,0.4595170319080353,0.0013041800120845437,0.905497133731842,0.00011585944594116881,0.04682266712188721,0.08747461438179016,0.9985804557800293,0.769589364528656,0.16087661683559418,0.22559134662151337,0.22600261867046356,0.539178729057312,0.09438693523406982,0.17142213545577414,20122.0,2,0.5,4224,1
16,PS5266_gt.nii,0.057761289179325104,54.708316802978516,0.06011689454317093,0.9977500438690186,0.04384562745690346,0.9983859062194824,0.9398831129074097,0.0022499365732073784,0.9561543464660645,0.0016140706138685346,0.16209985315799713,0.026013517752289772,0.996143639087677,0.5289334654808044,0.050707943737506866,0.04943491891026497,0.051340654492378235,0.05786693096160889,0.04223155975341797,0.05804891158290782,8986.0,8,0.2222222222222222,28744,1
17,RS3122_gt.nii,0.0,113.2271728515625,0.0,0.9992063641548157,0.0,0.999976396560669,1.0,0.0007936545880511403,1.0,2.362218583584763e-05,1.0,0.0,0.9991827607154846,0.49960318207740784,0.0,-0.000136922812089324,0.0,-0.0007936358451843262,-2.3603439331054688e-05,0.0,12611.0,10,0.0,396,1
18,PS2343_gt.nii,0.0014449958689510822,61.51869583129883,0.003187361406162381,0.998414158821106,0.0008640769519843161,0.9995706081390381,0.996812641620636,0.0015858676051720977,0.9991359114646912,0.00042941750143654644,0.41362112760543823,0.0006802519783377647,0.9979860782623291,0.5008007884025574,0.0013595791533589363,0.0008343286463059485,0.0016595558263361454,0.001601576805114746,0.00043463706970214844,0.0015085429442822944,18743.0,10,0.16666666666666666,7216,1
19,RS2819_gt.nii,0.08318620920181274,42.296573638916016,0.1914965957403183,0.9984574913978577,0.04170988127589226,0.9997161626815796,0.8085033893585205,0.0015425127930939198,0.9582901000976562,0.0002838171785697341,0.08235840499401093,0.0354645662009716,0.9981746673583984,0.5949770212173462,0.06849981844425201,0.08870767056941986,0.0893716961145401,0.18995404243469238,0.04142606258392334,0.07934047350620067,19896.0,1,0.5714285714285714,5880,4
20,RS4941_gt.nii,0.7776790261268616,52.038448333740234,0.804826021194458,0.9970182776451111,0.612004816532135,0.9988573789596558,0.19517399370670319,0.0029817004688084126,0.387995183467865,0.001142648863606155,0.05737488344311714,0.532913088798523,0.9959017038345337,0.9009221792221069,0.6952945590019226,0.6998688578605652,0.7018243670463562,0.8018443584442139,0.6108622550964355,0.7454306171220608,43403.0,2,0.5,97472,1
21,PS4595_gt.nii,0.11790266633033752,73.330078125,0.5456730723381042,0.9981392025947571,0.04844069108366966,0.9999209642410278,0.45432692766189575,0.0018608223181217909,0.95155930519104,7.901142816990614e-05,0.05517415329813957,0.046562738716602325,0.9980606436729431,0.7719061374664307,0.08898221701383591,0.16217173635959625,0.16258160769939423,0.5438122749328613,0.04836165904998779,0.09207857680941067,30428.0,4,0.3333333333333333,2912,1
22,RS3884_gt.nii,0.020112119615077972,42.96510314941406,0.01503044180572033,0.9974315166473389,0.014490094967186451,0.9975249767303467,0.9849695563316345,0.002568483352661133,0.9855099320411682,0.002475020242854953,0.2924773693084717,0.007432496175169945,0.994969367980957,0.5062309503555298,0.01475532352924347,0.012236476875841618,0.014757795259356499,0.01246190071105957,0.012015104293823242,0.021031264038867906,5773.0,10,0.2857142857142857,42048,3
23,RS4920_gt.nii,0.6252291798591614,50.67888641357422,0.568736732006073,0.9971326589584351,0.5652810335159302,0.9971725940704346,0.431263267993927,0.002867360133677721,0.43471893668174744,0.0028273966163396835,0.06629693508148193,0.39567694067955017,0.9943424463272095,0.7829346656799316,0.567003607749939,0.5641589164733887,0.5670062899589539,0.5658693313598633,0.5624536275863647,0.6424524986044203,2910.0,4,0.3333333333333333,109272,1
24,PS3207_gt.nii,0.3567448854446411,50.35871505737305,0.30531296133995056,0.9979732036590576,0.30816635489463806,0.9979458451271057,0.6946870684623718,0.0020268114749342203,0.6918336749076843,0.002054134849458933,0.07533835619688034,0.18114864826202393,0.9959310293197632,0.6516430974006653,0.30673301219940186,0.30469590425491333,0.3067363500595093,0.30328619480133057,0.3061121702194214,0.3784820119544378,4273.0,9,0.18181818181818182,49464,1
25,RS4506_gt.nii,0.003558262949809432,64.10147857666016,0.015348723158240318,0.9960200190544128,0.0018694105092436075,0.9995201230049133,0.9846512675285339,0.0039800056256353855,0.9981305599212646,0.00047988223377615213,0.33740878105163574,0.0016692260978743434,0.9955439567565918,0.5056843757629395,0.0033328889403492212,0.00397456344217062,0.0053565907292068005,0.011368751525878906,0.0013895034790039062,0.0036744172374261444,56192.0,0,0.3333333333333333,8144,3
26,RS2742_gt.nii,0.0,60.963104248046875,0.0,0.9980226159095764,0.0,0.9999464154243469,1.0,0.001977370586246252,1.0,5.354142558644526e-05,1.0,0.0,0.9979693293571472,0.4990113079547882,0.0,-0.00032537858351133764,0.0,-0.001977384090423584,-5.358457565307617e-05,0.0,31826.0,5,0.0,896,2
27,PS2241_gt.nii,0.9281126260757446,43.350276947021484,0.11950492858886719,1.001028299331665,-2.108936071395874,0.9948921203613281,0.8804950714111328,-0.0010283062001690269,3.108936071395874,0.00510792899876833,,0.14506034553050995,0.9959127306938171,0.5602666139602661,0.253367155790329,,,0.12053322792053223,,0.6914834657306484,2150.0,5,0.36363636363636365,97360,3
28,PS4375_gt.nii,0.0,101.00296783447266,0.0,0.9978018403053284,0.0,0.9999440908432007,1.0,0.0021981631871312857,1.0,5.59128457098268e-05,1.0,0.0,0.9977461695671082,0.4989009201526642,0.0,-0.00035057886270806193,0.0,-0.002198159694671631,-5.5909156799316406e-05,0.0,35532.0,9,0.0,936,1
29,RS4850_gt.nii,0.8177792429924011,60.0566291809082,0.8096836805343628,0.9971032738685608,0.684546172618866,0.9985203742980957,0.19031628966331482,0.0028967498801648617,0.31545379757881165,0.0014796375762671232,0.056437376886606216,0.5896671414375305,0.9956594109535217,0.9033935070037842,0.7418749928474426,0.7423537969589233,0.7444903254508972,0.8067870140075684,0.6830666065216064,0.8040135372370054,34437.0,4,0.5,129248,2
30,RS3418_gt.nii,0.4798898994922638,55.877532958984375,0.5743386745452881,0.9969298839569092,0.3259112536907196,0.9988977313041687,0.4256612956523895,0.003070102771744132,0.6740887761116028,0.0011022691614925861,0.0681314542889595,0.2625048756599426,0.9958405494689941,0.7856342792510986,0.4158477187156677,0.4307588040828705,0.4326470196247101,0.5712685585021973,0.3248089551925659,0.4457784836819483,38909.0,3,0.4,43248,1
31,RS4141_gt.nii,0.5992416143417358,75.69015502929688,0.6740657091140747,0.9980140924453735,0.38618284463882446,0.9993950128555298,0.3259342908859253,0.0019858861342072487,0.6138171553611755,0.0006049738731235266,0.051484137773513794,0.32541683316230774,0.997414767742157,0.8360399007797241,0.49104073643684387,0.5090571045875549,0.5102084279060364,0.6720798015594482,0.385577917098999,0.5370035290343279,29833.0,2,0.6,31040,3
32,RS4184_gt.nii,0.04314536973834038,50.52128219604492,0.058568075299263,0.9985800981521606,0.020527375862002373,0.9995211958885193,0.9414319396018982,0.0014199076686054468,0.9794726371765137,0.0004787825746461749,0.13472634553909302,0.015434580855071545,0.9981027245521545,0.5285741090774536,0.030399952083826065,0.03384878858923912,0.03467345982789993,0.05714821815490723,0.02004861831665039,0.03712659499274581,14069.0,1,0.4,8520,2
33,PS3600_gt.nii,0.2302762269973755,81.74961853027344,0.758140504360199,0.9963133335113525,0.10273455828428268,0.9998648762702942,0.24185946583747864,0.003686691401526332,0.8972654342651367,0.00013514225429389626,0.06518784165382385,0.09947437793016434,0.9961807727813721,0.8772269487380981,0.18094897270202637,0.2782202959060669,0.2790828347206116,0.7544538974761963,0.1025993824005127,0.18204264293613848,63576.0,4,0.25,9336,2
34,RS5230_gt.nii,0.0,58.146366119384766,0.0,0.996395468711853,0.0,0.9997521042823792,1.0,0.003604527562856674,1.0,0.00024789496092125773,1.0,0.0,0.9961493611335754,0.4981977343559265,0.0,-0.000945274718105793,0.0,-0.0036045312881469727,-0.0002478957176208496,0.0,55666.0,8,0.0,4144,1
35,RS3688_gt.nii,0.3008134663105011,82.60750579833984,0.47040697932243347,0.9978513717651367,0.16906997561454773,0.9995070099830627,0.5295929908752441,0.0021486564073711634,0.8309299945831299,0.0004930119612254202,0.06330543011426926,0.14203476905822754,0.9973616003990173,0.7341291904449463,0.2487398386001587,0.28095829486846924,0.2820136547088623,0.4682583808898926,0.16857695579528809,0.284042017132447,26656.0,4,0.4,15578,3
36,RS4262_gt.nii,0.01849835179746151,75.45197296142578,0.02081093192100525,0.9959700703620911,0.013589818961918354,0.9973839521408081,0.9791890978813171,0.0040299235843122005,0.9864102005958557,0.0026160378474742174,0.30557864904403687,0.008289388380944729,0.9933754205703735,0.508390486240387,0.016442477703094482,0.013570228591561317,0.016817158088088036,0.016780972480773926,0.010973811149597168,0.018995624258782155,20440.0,3,0.2857142857142857,44640,2
37,RS4486_gt.nii,0.0,48.59165954589844,0.0,0.9960470199584961,0.0,0.9993859529495239,1.0,0.003952953964471817,1.0,0.000614029006101191,1.0,0.0,0.9954378604888916,0.49802350997924805,0.0,-0.001557956449687481,0.0,-0.003952980041503906,-0.0006140470504760742,0.0,54839.0,2,0.0,10261,1
38,RS3812_gt.nii,0.00018297146016266197,81.45735168457031,0.0,0.9988976120948792,0.0,0.9997909069061279,1.0,0.0011023797560483217,1.0,0.00020908511942252517,1.0,0.0,0.9986889958381653,0.4994488060474396,0.0,-0.00048009498277679086,0.0,-0.0011023879051208496,-0.0002090930938720703,0.0,14489.0,1,0.0,3504,2
39,RS4123_gt.nii,0.0032161097042262554,76.45259857177734,0.32499998807907104,0.9972347617149353,0.0008399380021728575,0.9999951720237732,0.675000011920929,0.002765258075669408,0.9991600513458252,4.841374902753159e-06,0.08445115387439728,0.0008384752436541021,0.9972299337387085,0.6611173748970032,0.0016755455872043967,0.016404181718826294,0.016522102057933807,0.32223474979400635,0.0008350610733032227,0.0016837197254241678,46248.0,4,0.3333333333333333,120,1
40,RS4915_gt.nii,0.024857323616743088,86.69457244873047,0.12735849618911743,0.9961002469062805,0.0122334323823452,0.9996678829193115,0.8726415038108826,0.003899741219356656,0.9877665638923645,0.00033211649861186743,0.14892622828483582,0.011287311092019081,0.9957709312438965,0.561729371547699,0.022322658449411392,0.03833172842860222,0.039471909403800964,0.12345874309539795,0.011901259422302246,0.023763770518255563,58585.0,7,0.25,6360,1
41,RS4906_gt.nii,0.6039409637451172,75.67430877685547,0.8053188920021057,0.9957320094108582,0.3826678991317749,0.9993581175804138,0.1946810781955719,0.004268018528819084,0.6173321008682251,0.000641894992440939,0.06785926222801208,0.35026562213897705,0.9951084852218628,0.9005254507064819,0.518809974193573,0.5531927943229675,0.5551303625106812,0.8010509014129639,0.38202595710754395,0.5292618734298361,78116.0,3,0.4,54936,1
42,RS4536_gt.nii,0.0,100.32946014404297,0.0,0.9963762760162354,0.0,0.9997745752334595,1.0,0.0036237032618373632,1.0,0.00022540692589245737,1.0,0.0,0.9961525201797485,0.4981881380081177,0.0,-0.0009037742274813354,0.0,-0.0036237239837646484,-0.00022542476654052734,0.0,56425.0,1,0.0,3768,1
43,RS5145_gt.nii,0.6869978904724121,13.152946472167969,0.7503075003623962,0.9963085055351257,0.48719334602355957,0.9988299012184143,0.24969252943992615,0.0036915030796080828,0.5128066539764404,0.0011700782924890518,0.06554502248764038,0.4192239046096802,0.9951639771461487,0.873308002948761,0.5907791256904602,0.6023892164230347,0.6046030521392822,0.746616005897522,0.4860231876373291,0.6343494955293557,59067.0,1,0.8,78056,2
44,PS3786_gt.nii,0.04377029091119766,62.801273345947266,0.2562336027622223,0.9976744651794434,0.019628047943115234,0.9998645782470703,0.7437664270401001,0.0023255401756614447,0.9803719520568848,0.00013544496323447675,0.08698058873414993,0.018570035696029663,0.997539758682251,0.6269540190696716,0.03646295517683029,0.07035145908594131,0.0709180161356926,0.25390803813934326,0.019492626190185547,0.03879395986489172,36196.0,0,0.5,3048,2
45,PS5243_gt.nii,7.626793017737965e-18,42.90687561035156,0.0,0.9983869194984436,0.0,0.9983789920806885,1.0,0.0016130685107782483,1.0,0.0016209958121180534,1.0,0.0,0.9967711567878723,0.4991934597492218,0.0,-0.001617027330212295,0.0,-0.0016130805015563965,-0.0016210079193115234,0.0,4752.0,2,0.0,27152,6
46,PS4976_gt.nii,0.37706491351127625,80.41517639160156,0.38565173745155334,0.9948632717132568,0.2995128035545349,0.9964954257011414,0.614348292350769,0.005136730149388313,0.7004871964454651,0.0035045575350522995,0.10346927493810654,0.202767014503479,0.9914133548736572,0.6902574896812439,0.33716756105422974,0.3356122672557831,0.3398641347885132,0.3805149793624878,0.29600822925567627,0.3649747735094456,28835.0,5,0.3333333333333333,95008,1
47,RS5211_gt.nii,0.551345705986023,84.29737854003906,0.8678233027458191,0.9971433877944946,0.35526955127716064,0.9997596144676208,0.1321767121553421,0.002856598701328039,0.6447304487228394,0.00024037575349211693,0.05426023527979851,0.3370325267314911,0.9969092607498169,0.9324833154678345,0.5041500926017761,0.5541555285453796,0.5552577972412109,0.864966630935669,0.3550291061401367,0.5242006045179765,47190.0,8,0.2,30376,1
48,RS3456_gt.nii,0.029440056532621384,71.35089111328125,0.07479265332221985,0.9982506632804871,0.01692245900630951,0.9996269941329956,0.9252073168754578,0.0017493254272267222,0.9830775260925293,0.0003730136959347874,0.1326485276222229,0.01399318315088749,0.9978790283203125,0.5365216732025146,0.027600152418017387,0.034768179059028625,0.035576336085796356,0.0730433464050293,0.01654946804046631,0.03082275390625,22342.0,2,0.5,6752,1
49,RS4828_gt.nii,0.1973627358675003,60.25983810424805,0.3861241340637207,0.9992215037345886,0.09174375981092453,0.9998748898506165,0.6138758659362793,0.0007784759509377182,0.9082562327384949,0.00012509814405348152,0.04297243431210518,0.08006555587053299,0.999096691608429,0.692672848701477,0.14826054871082306,0.18789584934711456,0.18821391463279724,0.3853456974029541,0.09161865711212158,0.17424042272126816,10448.0,4,0.25,3416,2
50,PS5344_gt.nii,0.11302880942821503,58.62336730957031,0.13143298029899597,0.9965969324111938,0.07466056197881699,0.9981825947761536,0.8685669898986816,0.003403069218620658,0.9253394603729248,0.0018173992866650224,0.13860705494880676,0.04999401792883873,0.9947932958602905,0.5640149712562561,0.09522724151611328,0.09657175093889236,0.09905987977981567,0.1280299425125122,0.07284319400787354,0.1136254093802138,23677.0,10,0.25,34976,1
51,RS4112_gt.nii,0.841966450214386,70.16122436523438,0.8551989197731018,0.9979426264762878,0.6878721714019775,0.9992312788963318,0.1448010802268982,0.002057375619187951,0.31212785840034485,0.00076869479380548,0.04675498604774475,0.6161136627197266,0.9971898198127747,0.9265707731246948,0.7624632716178894,0.7656346559524536,0.7669860124588013,0.8531415462493896,0.6871035099029541,0.8140983571282558,31094.0,4,0.3333333333333333,88480,1
52,RS4825_gt.nii,0.40921106934547424,87.09764862060547,0.8146262764930725,0.9945335984230042,0.2228240966796875,0.9996415376663208,0.1853737235069275,0.005466408096253872,0.7771759033203125,0.00035847548861056566,0.07571431994438171,0.2120710164308548,0.994188129901886,0.9045799374580383,0.34993165731430054,0.4242761433124542,0.42604970932006836,0.8091598749160767,0.2224656343460083,0.35276327197209506,95851.0,3,0.5,32216,2
53,PS5316_gt.nii,0.5744985342025757,81.3695297241211,0.6555087566375732,0.9975436925888062,0.4382544755935669,0.9989914298057556,0.34449124336242676,0.0024563148617744446,0.5617455244064331,0.0010085566900670528,0.05768316984176636,0.35621264576911926,0.9965466856956482,0.8265262246131897,0.5253049731254578,0.5343636274337769,0.5359847545623779,0.6530524492263794,0.43724584579467773,0.5945564983539667,21093.0,8,0.2,48904,1
54,RS4742_gt.nii,0.2887308597564697,79.71198272705078,0.21621136367321014,0.9968103766441345,0.3325333893299103,0.9942541718482971,0.7837886214256287,0.0031896494328975677,0.6674665808677673,0.005745846312493086,0.10830485075712204,0.15077678859233856,0.9911150336265564,0.6065108776092529,0.2620435059070587,0.26384246349334717,0.2681370973587036,0.21302175521850586,0.3267875909805298,0.3029602326060578,49530.0,14,0.14285714285714285,122408,1
55,PS5330_gt.nii,0.3130140006542206,78.00640869140625,0.5472341775894165,0.9974179863929749,0.17438998818397522,0.9995477795600891,0.4527657926082611,0.002582021290436387,0.8256100416183472,0.000452202744781971,0.06427491456270218,0.15240080654621124,0.9969697594642639,0.7723261117935181,0.2644926905632019,0.30779147148132324,0.3089209496974945,0.5446522235870361,0.17393779754638672,0.2912259462214859,36358.0,2,0.6666666666666666,16704,3
56,RS4120_gt.nii,0.30151110887527466,51.425174713134766,0.5742611885070801,0.9962228536605835,0.17609301209449768,0.9993996024131775,0.42573878169059753,0.0037771440111100674,0.8239069581031799,0.0006004043971188366,0.07501723617315292,0.15575875341892242,0.9956305027008057,0.7852420210838318,0.2695350646972656,0.31641072034835815,0.3179990351200104,0.5704840421676636,0.17549264430999756,0.29651959440942727,53649.0,7,0.5714285714285714,23552,4
57,RS4079_gt.nii,0.04915087670087814,49.414066314697266,0.10700000077486038,0.9969012141227722,0.018195902928709984,0.9995194673538208,0.8930000066757202,0.003098779357969761,0.9818040728569031,0.00048055846127681434,0.14542897045612335,0.01579698547720909,0.9964238405227661,0.5519506335258484,0.03110264241695404,0.04290274903178215,0.044124387204647064,0.10390126705169678,0.01771533489227295,0.03817868257775487,40371.0,0,0.4444444444444444,9000,9
58,RS5031_gt.nii,0.6363224983215332,86.4927749633789,0.8295466899871826,0.9955240488052368,0.44979944825172424,0.999245285987854,0.17045331001281738,0.004475938621908426,0.5502005219459534,0.0007546872366219759,0.0684286430478096,0.41174450516700745,0.9947951436042786,0.9125353693962097,0.5833130478858948,0.6086819767951965,0.6108433604240417,0.8250707387924194,0.44904470443725586,0.6062448546404944,71736.0,2,0.5,73680,1
59,RS4897_gt.nii,0.2950415015220642,89.74407958984375,0.3538384735584259,0.9961559176445007,0.1654476672410965,0.9986048936843872,0.6461615562438965,0.003844058606773615,0.8345523476600647,0.0013950811699032784,0.09439176321029663,0.12705905735492706,0.9947755336761475,0.6749972105026245,0.22547009587287903,0.23961946368217468,0.2419540286064148,0.349994421005249,0.16405260562896729,0.2689036663891494,39231.0,4,0.46153846153846156,36056,4
60,RS2993_gt.nii,0.8111810088157654,36.12478256225586,0.748994767665863,0.9968035221099854,0.766501247882843,0.9964846968650818,0.2510052025318146,0.0031964730005711317,0.23349875211715698,0.00351531570777297,0.06132163107395172,0.6098482608795166,0.9933798313140869,0.8728991746902466,0.757646918296814,0.7543432116508484,0.7576974630355835,0.7457983493804932,0.7629859447479248,0.8110711674526925,7677.0,3,0.4,231792,1
61,RS4268_gt.nii,0.080747589468956,40.16217041015625,0.6707516312599182,0.9969576001167297,0.03117050789296627,0.9999517798423767,0.3292483687400818,0.003042426658794284,0.9688295125961304,4.8192661779467016e-05,0.06309881806373596,0.030700771138072014,0.9969099760055542,0.833854615688324,0.05957261472940445,0.14415498077869415,0.14459484815597534,0.667709231376648,0.031122326850891113,0.06026462114400015,51153.0,1,0.8,2448,2
62,RS4944_gt.nii,0.01541179046034813,47.97916030883789,0.031363360583782196,0.9963553547859192,0.006746431812644005,0.9992332458496094,0.9686366319656372,0.0036446587182581425,0.9932535886764526,0.0007667641039006412,0.2542265057563782,0.005583134945482016,0.9955942630767822,0.5138593316078186,0.011104272678494453,0.012874339707195759,0.014546159654855728,0.027718663215637207,0.005979657173156738,0.012878000341344587,44955.0,4,0.125,13232,6
63,RS4857_gt.nii,0.054119475185871124,82.4342269897461,0.5751953125,0.9981361031532288,0.018488291651010513,0.9999740123748779,0.4248046875,0.0018638913752511144,0.9815117120742798,2.597734783194028e-05,0.053859151899814606,0.018239246681332588,0.998110294342041,0.786665678024292,0.03582506999373436,0.10288354754447937,0.10312312096357346,0.573331356048584,0.018462300300598145,0.03632327094446671,31209.0,9,0.18181818181818182,1024,1
64,RS3309_gt.nii,0.27873843908309937,59.84145736694336,0.6734868288040161,0.9932337403297424,0.12744976580142975,0.9995177984237671,0.3265131711959839,0.00676628015935421,0.8725502490997314,0.00048218012670986354,0.09110136330127716,0.12003305554389954,0.9927651882171631,0.8333603143692017,0.21433842182159424,0.2909499704837799,0.29297736287117004,0.6667206287384033,0.12696754932403564,0.21818541213678594,115572.0,2,0.8333333333333334,24584,5
65,PS5242_gt.nii,0.12562625110149384,89.12911987304688,0.30406975746154785,0.9971965551376343,0.072264663875103,0.9994990825653076,0.6959302425384521,0.0028034301940351725,0.9277353286743164,0.0005009399610571563,0.08760745823383331,0.0620088092982769,0.9966991543769836,0.6506331562995911,0.11677644401788712,0.14703738689422607,0.14823460578918457,0.30126631259918213,0.07176375389099121,0.1302846975088968,36288.0,2,0.3333333333333333,12040,2
66,RS4221_gt.nii,0.12821850180625916,54.708316802978516,0.1744927167892456,0.9980493783950806,0.0758359506726265,0.999241828918457,0.8255072832107544,0.0019506211392581463,0.9241640567779541,0.0007581605459563434,0.09561983495950699,0.05581211671233177,0.9972946047782898,0.5862710475921631,0.10572357475757599,0.11381597816944122,0.11503399908542633,0.17254209518432617,0.07507777214050293,0.12645818113260907,17851.0,1,0.6666666666666666,15376,1
67,PS5320_gt.nii,0.19034269452095032,38.49675369262695,0.31790974736213684,0.9973681569099426,0.11129692196846008,0.9992914795875549,0.6820902228355408,0.002631827024742961,0.8887031078338623,0.0007085303077474236,0.08339865505695343,0.08984304964542389,0.9966644644737244,0.6576389670372009,0.1648733764886856,0.18672461807727814,0.18810203671455383,0.31527793407440186,0.1105884313583374,0.19568875427316365,29715.0,1,0.8,17376,7
68,RS3859_gt.nii,0.003944203723222017,70.60736083984375,0.015117994509637356,0.9988092184066772,0.002048361347988248,0.9998406171798706,0.9848819971084595,0.0011907952139154077,0.9979516267776489,0.00015939417062327266,0.2191474735736847,0.0018072023522108793,0.9986501932144165,0.5069636106491089,0.0036078845150768757,0.005129134748131037,0.005564810708165169,0.013927221298217773,0.0018889904022216797,0.004140995859004141,16354.0,3,0.2857142857142857,2712,2
69,RS4761_gt.nii,0.040203120559453964,102.00980377197266,0.3085365891456604,0.9970057010650635,0.019750965759158134,0.999864399433136,0.6914634108543396,0.0029942882247269154,0.9802490472793579,0.0001355974527541548,0.08967864513397217,0.018913766369223595,0.9968711137771606,0.6527711153030396,0.0371253527700901,0.0774165689945221,0.07806340605020523,0.3055422306060791,0.01961541175842285,0.038434515106055715,47711.0,5,0.2857142857142857,3280,1
70,RS2894_gt.nii,0.13675685226917267,76.85343170166016,0.6751474738121033,0.9967203140258789,0.06241903454065323,0.9998946189880371,0.32485249638557434,0.0032796734012663364,0.937580943107605,0.0001053919258993119,0.06515625864267349,0.06059904024004936,0.9966163635253906,0.8359339237213135,0.11427323520183563,0.20461313426494598,0.20528529584407806,0.671867847442627,0.06231367588043213,0.11818431201691114,53873.0,2,0.5,5424,1
71,RS3045_gt.nii,0.5307241082191467,26.72077751159668,0.8623807430267334,0.9930427670478821,0.33501318097114563,0.9994370937347412,0.1376192718744278,0.006957261823117733,0.664986789226532,0.0005629307124763727,0.0824165940284729,0.3180117607116699,0.9925138354301453,0.9277117252349854,0.4825628697872162,0.5348799824714661,0.5375024676322937,0.8554234504699707,0.33445024490356445,0.49048402698390764,119425.0,0,0.5,67912,2
72,PS5355_gt.nii,0.07048239558935165,45.74931716918945,0.08470646291971207,0.9959301352500916,0.04358689859509468,0.997991681098938,0.9152935147285461,0.004069875925779343,0.9564130902290344,0.002008322859182954,0.1797867864370346,0.029631255194544792,0.993939220905304,0.5403183102607727,0.05755702406167984,0.057902976870536804,0.06076258793473244,0.08063662052154541,0.04157853126525879,0.0668208963253887,30561.0,3,0.6666666666666666,36656,3
73,RS4922_gt.nii,0.6687378883361816,63.71028137207031,0.5653860569000244,0.997645378112793,0.6995469331741333,0.9957935214042664,0.4346139430999756,0.0023546444717794657,0.3004530668258667,0.004206464625895023,0.06062184274196625,0.4549177289009094,0.9934941530227661,0.7815157175064087,0.6253518462181091,0.625698447227478,0.628899097442627,0.5630314350128174,0.6953403949737549,0.6762003028593485,26144.0,4,0.4,161120,1
74,RS1827_gt.nii,0.3821101188659668,59.236812591552734,0.5868804454803467,0.9970017671585083,0.19807495176792145,0.9994773864746094,0.4131195545196533,0.0029982563573867083,0.8019250631332397,0.0005225979839451611,0.06670758128166199,0.17383690178394318,0.9964848756790161,0.7919411063194275,0.29618579149246216,0.3396281898021698,0.340949147939682,0.583882212638855,0.19755232334136963,0.3293040536057852,44299.0,1,0.5,21144,3
75,RS3272_gt.nii,0.44227874279022217,53.15589141845703,0.7333242297172546,0.9953296184539795,0.2551397681236267,0.9994158744812012,0.26667580008506775,0.004670355468988419,0.7448602318763733,0.0005841443198733032,0.07390658557415009,0.2334771752357483,0.9947593212127686,0.8643269538879395,0.37856748700141907,0.4306773245334625,0.4325507879257202,0.7286539077758789,0.25455570220947266,0.3937166463298099,76610.0,2,0.5,36520,1
76,RS4859_gt.nii,0.05406763777136803,84.93673706054688,0.3851010203361511,0.9991954565048218,0.022098246961832047,0.9999709725379944,0.6148989796638489,0.0008045218419283628,0.9779017567634583,2.9051361707388423e-05,0.04370955005288124,0.021345090121030807,0.9991664886474609,0.6921482086181641,0.041797999292612076,0.09209296107292175,0.09224997460842133,0.3842964172363281,0.022069215774536133,0.04489916090092742,12684.0,10,0.16666666666666666,792,1
77,RS3092_gt.nii,0.017074784263968468,67.91170501708984,0.08323991298675537,0.9978156685829163,0.00804093573242426,0.9998046159744263,0.9167600870132446,0.0021843190770596266,0.9919590353965759,0.00019539697677828372,0.13940854370594025,0.007386773359030485,0.9976211786270142,0.5405278205871582,0.014665218070149422,0.02521754987537861,0.02587135136127472,0.0810556411743164,0.007845520973205566,0.01590063441925208,32609.0,18,0.19047619047619047,3568,2
78,RS4766_gt.nii,0.6904083490371704,28.284271240234375,0.5392104387283325,0.9987741708755493,0.7594566941261292,0.9966995716094971,0.4607895612716675,0.0012258026981726289,0.24054330587387085,0.003300438169389963,0.045510001480579376,0.4605548083782196,0.9954991936683655,0.7689923048019409,0.6306573152542114,0.637809157371521,0.639927327632904,0.5379846096038818,0.7561562061309814,0.7209290622711032,37335.0,2,0.8571428571428571,119560,3
79,RS4085_gt.nii,0.0,68.64109802246094,0.0,0.9969780445098877,0.0,0.9999411702156067,1.0,0.003021953860297799,1.0,5.8828736655414104e-05,1.0,0.0,0.996919572353363,0.49848902225494385,0.0,-0.0004216369707137346,0.0,-0.0030219554901123047,-5.882978439331055e-05,0.0,49364.0,18,0.0,984,1
80,RS5049_gt.nii,0.1165076270699501,74.33101654052734,0.6934999823570251,0.9983710646629333,0.04830564558506012,0.9999634027481079,0.30649998784065247,0.0016289507038891315,0.9516943693161011,3.660028596641496e-05,0.04622478038072586,0.047295913100242615,0.9983347058296204,0.8459355235099792,0.09032005816698074,0.18274559080600739,0.18302994966506958,0.6918710470199585,0.048269033432006836,0.09238659828148937,27176.0,1,0.6666666666666666,2000,1
81,RS4973_gt.nii,0.8512013554573059,38.003944396972656,0.8038479089736938,0.9983232617378235,0.7887815237045288,0.9984717965126038,0.19615206122398376,0.0016767646884545684,0.2112184762954712,0.0015282012755051255,0.043676719069480896,0.6614655256271362,0.9968200325965881,0.901085615158081,0.7962434887886047,0.7946772575378418,0.7962790727615356,0.8021712303161621,0.7872533798217773,0.8574519013267748,5916.0,2,0.5,129680,1
82,RS4482_gt.nii,0.31798550486564636,110.05907440185547,0.6019989848136902,0.9971590638160706,0.16479873657226562,0.999628484249115,0.3980010151863098,0.0028409564401954412,0.8352012634277344,0.0003715266357176006,0.0642804279923439,0.14860740303993225,0.996791422367096,0.7995790243148804,0.2587609887123108,0.31387558579444885,0.3149740993976593,0.5991580486297607,0.1644272804260254,0.29100144014122675,40817.0,2,0.25,15608,3
83,RS3830_gt.nii,0.0,129.3688507080078,0.0,0.9964408278465271,0.0,0.9996999502182007,1.0,0.0035591633059084415,1.0,0.0003000444849021733,1.0,0.0,0.9961429238319397,0.49822041392326355,0.0,-0.0010333959944546223,0.0,-0.0035591721534729004,-0.0003000497817993164,0.0,52568.0,5,0.0,5016,1
84,RS4930_gt.nii,0.49303409457206726,77.77531433105469,0.8610811829566956,0.9968332052230835,0.2968466281890869,0.9997836947441101,0.13891878724098206,0.0031668164301663637,0.7031533718109131,0.00021632433345075697,0.057176560163497925,0.2832801938056946,0.9966227412223816,0.9289572238922119,0.4414939284324646,0.5044634938240051,0.5055779218673706,0.8579144477844238,0.2966303825378418,0.44790447904479047,55209.0,2,0.5,26008,1
85,PS4330_gt.nii,0.16904105246067047,40.902320861816406,0.19231611490249634,0.997596800327301,0.11578507721424103,0.9986769556999207,0.8076838850975037,0.0024031917564570904,0.8842149376869202,0.0013230580370873213,0.10054641962051392,0.07790307700634003,0.9962812662124634,0.5949564576148987,0.14454559981822968,0.14743751287460327,0.14922243356704712,0.18991291522979736,0.11446201801300049,0.17372532217131934,15062.0,10,0.14285714285714285,27408,2
86,RS4042_gt.nii,0.05218341201543808,34.72751235961914,0.050465282052755356,0.9973179697990417,0.02448713779449463,0.9987314939498901,0.9495347142219543,0.0026820271741598845,0.9755128622055054,0.0012685320107266307,0.18734392523765564,0.016763512045145035,0.9960564970970154,0.5238916277885437,0.03297426179051399,0.03330856189131737,0.03515323996543884,0.0477832555770874,0.023218631744384766,0.05691220988900101,14538.0,1,0.46153846153846156,22352,7
87,PS4284_gt.nii,0.18140843510627747,67.80855560302734,0.6220472455024719,0.9980528354644775,0.08822380006313324,0.9998853206634521,0.3779527544975281,0.0019471580162644386,0.9117761850357056,0.00011468576121842489,0.05298421159386635,0.08373522758483887,0.9979389905929565,0.8100500106811523,0.15453077852725983,0.23374445736408234,0.23426346480846405,0.6201000213623047,0.08810913562774658,0.16056910569105692,31350.0,1,0.6666666666666666,5080,1
88,RS4975_gt.nii,0.7631473541259766,15.165750503540039,0.6922309398651123,0.9971737265586853,0.7128727436065674,0.9968811273574829,0.3077690601348877,0.0028262631967663765,0.2871272563934326,0.003118865890428424,0.060059525072574615,0.541307270526886,0.9941136240959167,0.8447023630142212,0.7024002075195312,0.6995052695274353,0.7024760246276855,0.6894047260284424,0.7097538709640503,0.7515476681799422,6006.0,5,0.2857142857142857,168360,1
89,RS4923_gt.nii,0.21333923935890198,67.57514190673828,0.31374332308769226,0.9977933168411255,0.12270215153694153,0.999323844909668,0.6862566471099854,0.00220670597627759,0.8772978782653809,0.0006761255790479481,0.07737628370523453,0.09673859924077988,0.9971210360527039,0.6557683348655701,0.17641140520572662,0.1949758380651474,0.1962064802646637,0.31153666973114014,0.12202596664428711,0.21365438625474972,23576.0,16,0.2222222222222222,16488,2
90,RS4959_gt.nii,0.8626093864440918,64.0062255859375,0.8803855776786804,0.9976771473884583,0.7524840831756592,0.9990392327308655,0.11961439251899719,0.0023228591307997704,0.2475159466266632,0.0009607713436707854,0.04885629564523697,0.6826881170272827,0.9967437982559204,0.9390313625335693,0.8114256262779236,0.812332808971405,0.8139263391494751,0.8780627250671387,0.7515232563018799,0.8625282531482079,27962.0,2,0.25,133504,3
91,RS3578_gt.nii,0.7618151903152466,47.51841735839844,0.6448848247528076,0.9981110692024231,0.7866281867027283,0.9961727857589722,0.35511514544487,0.001888904138468206,0.21337181329727173,0.003827235661447048,0.05134245753288269,0.5488736033439636,0.9943375587463379,0.821497917175293,0.7087390422821045,0.7094630599021912,0.712239146232605,0.6429958343505859,0.7828009128570557,0.7835539361071095,33695.0,0,0.5,179232,2
92,RS1857_gt.nii,0.00922356266528368,78.72039031982422,0.0035532070323824883,0.9982188940048218,0.010386843234300613,0.9947754740715027,0.9964467883110046,0.0017811296274885535,0.9896131753921509,0.005224522203207016,0.41453078389167786,0.002654551062732935,0.9930130243301392,0.5008860230445862,0.005295046139508486,0.0030245718080550432,0.00607508048415184,0.0017720460891723633,0.005162358283996582,0.006672084170908002,61628.0,7,0.18181818181818182,87808,2
93,RS2366_gt.nii,0.030766960233449936,70.4652328491211,0.22681924700737,0.9964239001274109,0.012722603976726532,0.9998423457145691,0.7731807231903076,0.0035761110484600067,0.9872773885726929,0.00015762908151373267,0.11155663430690765,0.012193775735795498,0.996267557144165,0.6116215586662292,0.024093756452202797,0.05296267196536064,0.05371900275349617,0.2232431173324585,0.012564897537231445,0.025075014191874138,56907.0,1,0.4,3408,2
94,PS5324_gt.nii,0.7123305797576904,70.83784484863281,0.6751937866210938,0.9975151419639587,0.5986428260803223,0.9982158541679382,0.32480621337890625,0.0024848333559930325,0.40135717391967773,0.0017841642256826162,0.057195063680410385,0.4647916853427887,0.9957555532455444,0.8363544940948486,0.6346181631088257,0.6336498260498047,0.6357672214508057,0.6727089881896973,0.5968587398529053,0.7224078314097472,10510.0,4,0.14285714285714285,91590,5
95,PS2245_gt.nii,0.0,114.80722045898438,0.0,0.997653603553772,0.0,0.9996960163116455,1.0,0.002346392720937729,1.0,0.0003039814764633775,1.0,0.0,0.9973510503768921,0.498826801776886,0.0,-0.0008445471175946295,0.0,-0.0023463964462280273,-0.0003039836883544922,0.0,33663.0,5,0.0,5088,1
96,RS4878_gt.nii,0.13865792751312256,77.653076171875,0.4531093239784241,0.9966529011726379,0.060493454337120056,0.9997390508651733,0.5468906760215759,0.0033470806665718555,0.9395065307617188,0.00026092460029758513,0.07914513349533081,0.05637713894248009,0.9963945150375366,0.724881112575531,0.10673676431179047,0.16459137201309204,0.16556009650230408,0.449762225151062,0.06023252010345459,0.11462099587694259,52084.0,2,0.5,7976,1
97,RS4119_gt.nii,0.3791807293891907,75.05331420898438,0.5975416302680969,0.9968679547309875,0.23144309222698212,0.9993631839752197,0.40245839953422546,0.003132034093141556,0.7685568928718567,0.0006368441972881556,0.06751079857349396,0.2002306580543518,0.996238648891449,0.7972047924995422,0.33365362882614136,0.37039631605148315,0.3718828856945038,0.5944095849990845,0.23080623149871826,0.3836058807104442,39419.0,1,0.6666666666666666,26440,1
98,RS2150_gt.nii,0.0005931563209742308,113.8086166381836,0.004999999888241291,0.9966392517089844,0.00010640939581207931,0.9999285936355591,0.9950000047683716,0.0033607501536607742,0.9998936057090759,7.140793604776263e-05,0.45051267743110657,0.00010420284525025636,0.9965683221817017,0.5008196234703064,0.000208383979042992,0.0002395331539446488,0.0007294155075214803,0.001639246940612793,3.504753112792969e-05,0.00021250221356472463,54928.0,22,0.08333333333333333,1200,1
99,RS1117_gt.nii,0.07061123102903366,82.88182067871094,0.23644506931304932,0.9976417422294617,0.02473001554608345,0.9998064637184143,0.7635549306869507,0.0023582580033689737,0.9752699732780457,0.00019352728850208223,0.09080076217651367,0.022901112213730812,0.9974492788314819,0.6170433759689331,0.044776786118745804,0.07578699290752411,0.07646757364273071,0.2340867519378662,0.024536490440368652,0.04942834614626454,35352.0,1,0.15384615384615385,4242,6
100,RS2891_gt.nii,0.44115254282951355,77.83155059814453,0.6772053837776184,0.9971193075180054,0.24571384489536285,0.9995515942573547,0.3227946162223816,0.0028806852642446756,0.7542861700057983,0.00044838726171292365,0.06122780218720436,0.21995271742343903,0.9966766238212585,0.8371623754501343,0.36059218645095825,0.4066799283027649,0.4079200029373169,0.6743247509002686,0.24526548385620117,0.402957723014622,42747.0,6,0.5333333333333333,23216,9
101,RS4557_gt.nii,0.06888210773468018,73.91649627685547,0.5199795365333557,0.9980142116546631,0.029568560421466827,0.9999440312385559,0.4800204932689667,0.001985780894756317,0.9704314470291138,5.596405753749423e-05,0.058201078325510025,0.02878289483487606,0.9979586005210876,0.758996844291687,0.05595523491501808,0.12364199012517929,0.12399615347385406,0.517993688583374,0.029512643814086914,0.058762230070051526,32040.0,4,0.3333333333333333,1952,1
102,PS3556_gt.nii,0.05960629880428314,75.43209075927734,0.03394973278045654,0.9984092712402344,0.1113046407699585,0.9943538904190063,0.9660502672195435,0.0015907108318060637,0.8886953592300415,0.005646083503961563,0.1779426485300064,0.02670964226126671,0.9927825331687927,0.5161795020103455,0.05202959105372429,0.05847227945923805,0.061471641063690186,0.03235900402069092,0.10565853118896484,0.06396288882044965,76550.0,14,0.125,97880,1
103,RS5255_gt.nii,0.06218123435974121,67.67310333251953,0.3112562298774719,0.9978419542312622,0.026908602565526962,0.9998676776885986,0.6887437701225281,0.002158042276278138,0.9730914235115051,0.00013231766934040934,0.07686632126569748,0.025396423414349556,0.9977103471755981,0.6545491218566895,0.049534838646650314,0.09097526967525482,0.09151759743690491,0.3090982437133789,0.02677631378173828,0.05164985423492686,34019.0,7,0.2222222222222222,3216,1
104,RS3856_gt.nii,0.010556971654295921,75.55130767822266,0.028289474546909332,0.9995307326316833,0.005432722624391317,0.999911904335022,0.9717105031013489,0.0004692502843681723,0.9945672750473022,8.807761332718655e-05,0.11410060524940491,0.004578364547342062,0.9994427561759949,0.5139101147651672,0.009114997461438179,0.01219381857663393,0.012397131882607937,0.027820229530334473,0.0053446292877197266,0.011241830065359478,5792.0,12,0.14285714285714285,1520,1
105,PS1909_gt.nii,0.5641705989837646,91.06536102294922,0.8028091788291931,0.9970260858535767,0.3814074397087097,0.9995484948158264,0.19719083607196808,0.0029738962184637785,0.6185925602912903,0.00045152517850510776,0.057371750473976135,0.3487365245819092,0.9965835213661194,0.8999176025390625,0.5171306729316711,0.5519981384277344,0.5533510446548462,0.799835205078125,0.38095593452453613,0.5555646059026363,43647.0,7,0.2222222222222222,38232,1


==> figs/adapt/ploras/T2/atlas-mix-192-mb-upl_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4143_gt.nii,0.0,86.0987777709961,0.0,0.9993405938148499,0.0,0.9997155070304871,1.0,0.0006594148580916226,1.0,0.0002845017006620765,1.0,0.0,0.9990564584732056,0.4996702969074249,0.0,-0.0004331335367169231,0.0,-0.0006594061851501465,-0.00028449296951293945,0.0,4416.0,12,0.0,4770,3
1,RS2697_gt.nii,0.02015281841158867,75.16448211669922,0.009991423226892948,0.9994996786117554,0.027045849710702896,0.9986231923103333,0.9900085926055908,0.0005003015394322574,0.9729541540145874,0.0013767994241788983,0.18285039067268372,0.007349694147706032,0.9981243014335632,0.5047455430030823,0.014592139981687069,0.01560859102755785,0.016438568010926247,0.00949108600616455,0.025669097900390625,0.021171232565535415,16301.0,8,0.16666666666666666,23320,2
2,RS5138_gt.nii,0.010601157322525978,,0.0,0.869392454624176,0.0,0.996244490146637,1.0,0.13060754537582397,1.0,0.0037554982118308544,1.0,0.0,0.866552472114563,0.434696227312088,0.0,-0.022147152572870255,0.0,-0.13060754537582397,-0.003755509853363037,0.0,12264.0,9,0.0,54804,0
3,RS4718_gt.nii,0.0,94.79055786132812,0.0,0.9988500475883484,0.0,0.9998137950897217,1.0,0.0011499278480187058,1.0,0.00018618055037222803,1.0,0.0,0.9986643195152283,0.4994250237941742,0.0,-0.0004627031448762864,0.0,-0.0011499524116516113,-0.0001862049102783203,0.0,14075.0,7,0.0,3120,3
4,RS4109_gt.nii,0.09788928925991058,62.96824645996094,0.0494423545897007,0.9992968440055847,0.11466165632009506,0.9982510805130005,0.9505576491355896,0.0007031373679637909,0.8853383660316467,0.0017489350866526365,0.10654903948307037,0.035782162100076675,0.9975506067276001,0.5243695974349976,0.06909206509590149,0.07418407499790192,0.07529370486736298,0.04873919486999512,0.11291277408599854,0.09736632083000799,21473.0,11,0.16666666666666666,30844,1
5,RS5043_gt.nii,0.01658439077436924,72.59201049804688,0.0076866764575243,0.9992068409919739,0.030692780390381813,0.9967656135559082,0.9923133254051208,0.00079317920608446,0.9693072438240051,0.003234401810914278,0.24312172830104828,0.006185202859342098,0.9959776401519775,0.5034467577934265,0.012294362299144268,0.013758061453700066,0.015359865501523018,0.006893515586853027,0.02745842933654785,0.016780199364749594,44683.0,23,0.09090909090909091,54640,1
6,RS1876_gt.nii,0.060388922691345215,55.119407653808594,0.02996152639389038,0.9978485107421875,0.08431858569383621,0.9936130046844482,0.9700384736061096,0.002151496009901166,0.9156814217567444,0.006387002766132355,0.21133963763713837,0.02260606363415718,0.9914905428886414,0.5139050483703613,0.04421265423297882,0.04655405506491661,0.0502624474465847,0.027810096740722656,0.07793164253234863,0.05672321236847756,80337.0,6,0.2,110208,2
7,RS3310_gt.nii,0.008436162024736404,85.60958099365234,0.004884425085037947,0.9989100694656372,0.003871108405292034,0.9991368651390076,0.9951155781745911,0.0010899212211370468,0.9961289167404175,0.0008631247910670936,0.32081931829452515,0.002164238365367055,0.9980488419532776,0.5018972754478455,0.004319129046052694,0.0033784322440624237,0.004348348826169968,0.003794550895690918,0.0030080080032348633,0.007088304297908451,1453.0,1,0.13333333333333333,14536,7
8,RS3974_gt.nii,0.0,83.69139099121094,0.0,0.9995648860931396,0.0,0.9997528791427612,1.0,0.0004351021780166775,1.0,0.00024710912839509547,1.0,0.0,0.99931800365448,0.4997824430465698,0.0,-0.0003278989461250603,0.0,-0.00043511390686035156,-0.00024712085723876953,0.0,2703.0,8,0.0,4144,1
9,RS4279_gt.nii,0.0,61.50812911987305,0.0,0.9996612668037415,0.0,0.9996675252914429,1.0,0.0003387265605852008,1.0,0.00033246807288378477,1.0,0.0,0.9993290305137634,0.4998306334018707,0.0,-0.0003355827066116035,0.0,-0.0003387331962585449,-0.0003324747085571289,0.0,1429.0,13,0.0,5576,4
10,RS4596_gt.nii,0.0,63.515350341796875,0.0,0.9996995329856873,0.0,0.9995999336242676,1.0,0.0003004679747391492,1.0,0.00040006733615882695,1.0,0.0,0.9992997050285339,0.49984976649284363,0.0,-0.0003467094211373478,0.0,-0.00030046701431274414,-0.0004000663757324219,0.0,2443.0,10,0.0,6710,1
11,RS4905_gt.nii,0.33904969692230225,15.394804000854492,0.20290625095367432,0.9987732768058777,0.5839093327522278,0.9932745099067688,0.7970937490463257,0.0012267319252714515,0.4160906970500946,0.006725482176989317,0.07214521616697311,0.1772741973400116,0.9920777678489685,0.6008397340774536,0.30116042494773865,0.34118348360061646,0.3442075848579407,0.20167946815490723,0.5771838426589966,0.36565715890809736,97836.0,11,0.6666666666666666,141144,1
12,RS4047_gt.nii,0.0,110.31953430175781,0.0,0.9998734593391418,0.0,0.9999151229858398,1.0,0.00012655140017159283,1.0,8.488775347359478e-05,1.0,0.0,0.9997885823249817,0.4999367296695709,0.0,-0.00010364682384533808,0.0,-0.0001265406608581543,-8.487701416015625e-05,0.0,467.0,11,0.0,1424,1
13,PS4452_gt.nii,0.0009203260415233672,43.141624450683594,0.0005634256522171199,0.9995262622833252,0.0008806139230728149,0.9992595314979553,0.9994365572929382,0.0004737309063784778,0.9991194009780884,0.0007404616917483509,0.478723406791687,0.00034371009678579867,0.9987865090370178,0.5000448226928711,0.0006871840450912714,0.0001121200984925963,0.0007043865625746548,8.96453857421875e-05,0.00014019012451171875,0.0011377488825680617,6729.0,13,0.11764705882352941,12424,3
14,RS4960_gt.nii,0.38242143392562866,13.190905570983887,0.2337663173675537,0.9981607794761658,0.5291410088539124,0.9932584166526794,0.7662336826324463,0.0018392469501122832,0.47085899114608765,0.006741579156368971,0.08147379010915756,0.19351224601268768,0.9914613962173462,0.6159635782241821,0.32427358627319336,0.3480783998966217,0.3517034947872162,0.23192715644836426,0.5223994255065918,0.40849966426801515,92663.0,17,0.6666666666666666,147040,2
15,RS4846_gt.nii,0.0,105.72132873535156,0.0,0.9993038773536682,0.0,0.9997480511665344,1.0,0.0006961190956644714,1.0,0.0002519453701097518,1.0,0.0,0.9990522861480713,0.4996519386768341,0.0,-0.0004187886952422559,0.0,-0.0006961226463317871,-0.00025194883346557617,0.0,6887.0,5,0.0,4224,1
16,PS5266_gt.nii,0.27260881662368774,56.99604797363281,0.16375590860843658,0.9996166825294495,0.42302507162094116,0.9985663294792175,0.8362441062927246,0.000383318547392264,0.5769749283790588,0.0014336677268147469,0.04614916443824768,0.13385848701000214,0.9981846213340759,0.5816863179206848,0.23611146211624146,0.26244327425956726,0.2631973624229431,0.16337263584136963,0.4215914011001587,0.30305176409992274,19486.0,8,0.2,28744,1
17,RS3122_gt.nii,0.0,114.20507049560547,0.0,0.9997754096984863,0.0,0.999976396560669,1.0,0.000224595598410815,1.0,2.3608741685166024e-05,1.0,0.0,0.9997518062591553,0.49988770484924316,0.0,-7.28177183191292e-05,0.0,-0.00022459030151367188,-2.3603439331054688e-05,0.0,3064.0,12,0.0,396,1
18,PS2343_gt.nii,0.0,64.26507568359375,0.0,0.9996395707130432,0.0,0.9995697140693665,1.0,0.0003604054800234735,1.0,0.0004302621237002313,1.0,0.0,0.9992096424102783,0.4998197853565216,0.0,-0.00039378777728416026,0.0,-0.0003604292869567871,-0.0004302859306335449,0.0,1831.0,8,0.0,7216,1
19,RS2819_gt.nii,0.0,80.93330383300781,0.0,0.9997996687889099,0.0,0.9996494650840759,1.0,0.00020034181943628937,1.0,0.0003505455097183585,1.0,0.0,0.9994492530822754,0.49989983439445496,0.0,-0.00026500740204937756,0.0,-0.0002003312110900879,-0.00035053491592407227,0.0,3998.0,2,0.0,5880,4
20,RS4941_gt.nii,0.3113914430141449,15.6636323928833,0.17973366379737854,0.9986584782600403,0.43912771344184875,0.9952230453491211,0.8202663064002991,0.001341507420875132,0.5608723163604736,0.004776929505169392,0.07952357083559036,0.14617682993412018,0.993900716304779,0.5891960859298706,0.2550685405731201,0.27836087346076965,0.2809377908706665,0.1783921718597412,0.43435072898864746,0.335417045595964,62613.0,8,0.6666666666666666,97472,1
21,PS4595_gt.nii,0.0,76.33805847167969,0.0,0.999404788017273,0.0,0.9998263120651245,1.0,0.0005951960920356214,1.0,0.00017367207328788936,1.0,0.0,0.9992313385009766,0.4997023940086365,0.0,-0.00032151039340533316,0.0,-0.0005952119827270508,-0.00017368793487548828,0.0,6355.0,6,0.0,2912,1
22,RS3884_gt.nii,0.00685938261449337,58.489315032958984,0.0034960045013576746,0.9989708065986633,0.008462379686534405,0.997499942779541,0.996504008769989,0.0010292098158970475,0.9915376305580139,0.0025000828318297863,0.3517131507396698,0.0024800917599350214,0.996475875377655,0.5012333989143372,0.004947912413626909,0.0038350699469447136,0.00543916504830122,0.0024667978286743164,0.005962371826171875,0.00871111111111111,32124.0,0,0.3333333333333333,42048,3
23,RS4920_gt.nii,0.17043143510818481,21.287303924560547,0.09318032115697861,0.9988749027252197,0.3518921732902527,0.99408358335495,0.9068197011947632,0.0011250937823206186,0.6481078267097473,0.0059164282865822315,0.09900481253862381,0.07953134179115295,0.9929760098457336,0.5460276007652283,0.1473442018032074,0.17846253514289856,0.18107850849628448,0.09205520153045654,0.34597575664520264,0.18785631261415842,87976.0,7,0.2857142857142857,109272,1
24,PS3207_gt.nii,7.373408152488992e-05,81.32649993896484,4.043344597448595e-05,0.9989789724349976,0.00011708916281349957,0.9970488548278809,0.9999595880508423,0.0010209978790953755,0.9998829364776611,0.0029511696193367243,0.8340019583702087,3.005575308634434e-05,0.9960338473320007,0.49950969219207764,6.010970173520036e-05,-0.001667032833211124,6.880638102302328e-05,-0.0009806156158447266,-0.0028340816497802734,8.542810157401277e-05,37253.0,14,0.13333333333333333,49464,1
25,RS4506_gt.nii,0.015015819109976292,55.42742156982422,0.011419449932873249,0.9989939332008362,0.005482197739183903,0.9995196461677551,0.9885805249214172,0.0010060783242806792,0.9945178031921387,0.00048036270891316235,0.2288847714662552,0.0037177694030106068,0.9985145330429077,0.5052067041397095,0.007407997269183397,0.00721706124022603,0.00791224930435419,0.010413408279418945,0.0050019025802612305,0.010150622134905042,6478.0,4,0.2,8144,3
26,RS2742_gt.nii,0.0,47.46208953857422,0.0,0.999825119972229,0.0,0.9999465942382812,1.0,0.0001748893701005727,1.0,5.3444910008693114e-05,1.0,0.0,0.9997717142105103,0.4999125599861145,0.0,-9.66796069405973e-05,0.0,-0.0001748800277709961,-5.340576171875e-05,0.0,1587.0,10,0.0,896,2
27,PS2241_gt.nii,0.12390123307704926,67.92642974853516,0.3746713101863861,1.0017842054367065,5.429889678955078,0.9963697195053101,0.6253286600112915,-0.0017841880908235908,-4.429889678955078,0.003630303544923663,,0.5396153926849365,0.9981449842453003,0.6882277727127075,0.7009742856025696,1.4292463064193726,1.4263323545455933,0.37645554542541504,5.426259517669678,0.10911402845556395,47914.0,8,0.14285714285714285,97360,3
28,PS4375_gt.nii,0.0,93.62345123291016,0.0,0.9995892643928528,0.0,0.9999442100524902,1.0,0.00041075851186178625,1.0,5.581287041422911e-05,1.0,0.0,0.999533474445343,0.4997946321964264,0.0,-0.0001514120667707175,0.0,-0.0004107356071472168,-5.5789947509765625e-05,0.0,5546.0,9,0.0,936,1
29,RS4850_gt.nii,0.537259042263031,14.899664878845215,0.3643847405910492,0.9985228776931763,0.6569671034812927,0.9950823187828064,0.6356152296066284,0.00147711718454957,0.3430328965187073,0.004917653277516365,0.059857964515686035,0.3061382472515106,0.9936376214027405,0.6814538240432739,0.46876850724220276,0.48645007610321045,0.48927372694015503,0.36290764808654785,0.6520494222640991,0.5770861414042396,62662.0,7,0.4,129248,2
30,RS3418_gt.nii,0.006528724450618029,37.1348876953125,0.0025665927678346634,0.9993058443069458,0.009465336799621582,0.9974270462989807,0.9974334239959717,0.0006941569154150784,0.9905346632003784,0.002572963945567608,0.34214043617248535,0.002023184671998024,0.996736466884613,0.5009362101554871,0.004038199316710234,0.0035924261901527643,0.004928860347718,0.001872420310974121,0.00689244270324707,0.005635948210205636,33142.0,13,0.18181818181818182,43248,1
31,RS4141_gt.nii,0.44330400228500366,67.2383804321289,0.27377578616142273,0.9991682767868042,0.37893515825271606,0.9986546039581299,0.7262242436408997,0.000831712270155549,0.6210648417472839,0.001345406286418438,0.0522383414208889,0.18897883594036102,0.9978262186050415,0.6364720463752747,0.31788426637649536,0.32103097438812256,0.3220920264720917,0.2729440927505493,0.37758970260620117,0.45256290773532154,10537.0,5,0.2,31040,3
32,RS4184_gt.nii,0.010401071049273014,85.77324676513672,0.01044600922614336,0.9989497661590576,0.005028248764574528,0.9994969367980957,0.9895539879798889,0.0010502306977286935,0.994971752166748,0.0005030574975535274,0.24074755609035492,0.0034059162717312574,0.9984477758407593,0.504697859287262,0.006788711063563824,0.006520559545606375,0.007247422821819782,0.009395718574523926,0.004525184631347656,0.008932604004616852,7115.0,10,0.15384615384615385,8520,2
33,PS3600_gt.nii,0.20847472548484802,73.93240356445312,0.29102399945259094,0.9988301396369934,0.12165853381156921,0.9996049404144287,0.7089760303497314,0.0011698557063937187,0.8783414959907532,0.00039504902088083327,0.05962188169360161,0.09384498745203018,0.9984362721443176,0.6449270844459534,0.17158736288547516,0.1874799132347107,0.1881636381149292,0.28985416889190674,0.12126350402832031,0.20176741422842714,12746.0,10,0.15384615384615385,9336,2
34,RS5230_gt.nii,0.0728980302810669,123.02560424804688,0.04874517396092415,0.9997719526290894,0.05016141012310982,0.9997649788856506,0.9512548446655273,0.00022804409672971815,0.9498385787010193,0.00023501792747993022,0.064018614590168,0.025348223745822906,0.9995370507240295,0.524258553981781,0.04944315180182457,0.04921671748161316,0.049448221921920776,0.04851710796356201,0.04992640018463135,0.06998094578208904,645.0,14,0.125,4144,1
35,RS3688_gt.nii,0.0368301086127758,76.21023559570312,0.02657593972980976,0.9987242817878723,0.0189934391528368,0.9990949630737305,0.9734240770339966,0.0012757106451317668,0.9810065627098083,0.0009050206281244755,0.17972144484519958,0.011200995184481144,0.9978216290473938,0.5126501321792603,0.02215384691953659,0.021392550319433212,0.022467054426670074,0.025300264358520508,0.018088459968566895,0.02929936305732484,3318.0,7,0.15384615384615385,15578,3
36,RS4262_gt.nii,0.0035311172250658274,68.28395080566406,0.0014560931595042348,0.9992333650588989,0.005041495431214571,0.9973410964012146,0.998543918132782,0.0007666482706554234,0.9949585199356079,0.0026589203625917435,0.420470267534256,0.0011310642585158348,0.9965785145759583,0.5003447532653809,0.002259572735056281,0.0012816606322303414,0.002709407126531005,0.0006895065307617188,0.002382636070251465,0.0030710354114006286,35041.0,17,0.19047619047619047,44640,2
37,RS4486_gt.nii,0.0,48.885066986083984,0.0,0.9993544220924377,0.0,0.9993879795074463,1.0,0.0006455554976128042,1.0,0.0006119980826042593,1.0,0.0,0.9987432360649109,0.49967721104621887,0.0,-0.0006285528652369976,0.0,-0.0006455779075622559,-0.0006120204925537109,0.0,616.0,10,0.0,10261,1
38,RS3812_gt.nii,0.0,51.666229248046875,0.0,0.9994398355484009,0.0,0.9997910261154175,1.0,0.0005601622397080064,1.0,0.00020897170179523528,1.0,0.0,0.9992311000823975,0.49971991777420044,0.0,-0.00034213747130706906,0.0,-0.0005601644515991211,-0.00020897388458251953,0.0,5370.0,6,0.0,3504,2
39,RS4123_gt.nii,0.0,62.660194396972656,0.0,0.9999526143074036,0.0,0.999992847442627,1.0,4.7386030928464606e-05,1.0,7.152896159823285e-06,1.0,0.0,0.9999454617500305,0.4999763071537018,0.0,-1.8410524717182852e-05,0.0,-4.738569259643555e-05,-7.152557373046875e-06,0.0,532.0,12,0.0,120,1
40,RS4915_gt.nii,0.0,82.24869537353516,0.0,0.9994677305221558,0.0,0.9996207356452942,1.0,0.0005322924698702991,1.0,0.00037928734673187137,1.0,0.0,0.9990888237953186,0.4997338652610779,0.0,-0.00044932373566552997,0.0,-0.0005322694778442383,-0.00037926435470581055,0.0,1191.0,9,0.0,6360,1
41,RS4906_gt.nii,0.43966302275657654,75.10388946533203,0.2801259756088257,0.9988040924072266,0.4348772168159485,0.9976378083229065,0.7198740243911743,0.0011958895483985543,0.5651227831840515,0.002362167229875922,0.061331674456596375,0.20536738634109497,0.9964508414268494,0.6394650340080261,0.34075483679771423,0.3473348021507263,0.3490278124809265,0.27893006801605225,0.432515025138855,0.4405290126814187,19198.0,4,0.4,54936,1
42,RS4536_gt.nii,0.0,47.615116119384766,0.0,0.9995095133781433,0.0,0.9997752904891968,1.0,0.000490477541461587,1.0,0.00022470048861578107,1.0,0.0,0.9992850422859192,0.49975475668907166,0.0,-0.00033197973971255124,0.0,-0.0004904866218566895,-0.00022470951080322266,0.0,3870.0,22,0.0,3768,1
43,RS5145_gt.nii,0.3968985080718994,17.14642906188965,0.23699651658535004,0.9985988140106201,0.4415246546268463,0.9964412450790405,0.7630034685134888,0.0014012082247063518,0.5584753155708313,0.0035587612073868513,0.07140099257230759,0.18233700096607208,0.9950554370880127,0.6177976727485657,0.3084349036216736,0.32122063636779785,0.3234807550907135,0.23559534549713135,0.43796586990356445,0.4138756516097277,36188.0,12,0.25,78056,2
44,PS3786_gt.nii,0.0001713502424536273,59.77457809448242,0.00032808398827910423,0.9990286827087402,6.137228774605319e-05,0.9998182058334351,0.9996719360351562,0.0009713149629533291,0.9999386072158813,0.000181791911018081,0.6324129104614258,5.170363510842435e-05,0.998847246170044,0.499678373336792,0.00010340192238800228,-0.00027831210172735155,0.00014189878129400313,-0.0006432533264160156,-0.00012040138244628906,0.00012125621438098702,12426.0,10,0.14285714285714285,3048,2
45,PS5243_gt.nii,0.04655307158827782,72.86288452148438,0.02740129642188549,0.9991459846496582,0.04943850263953209,0.9984245300292969,0.9725987315177917,0.0008540265844203532,0.9505615234375,0.0015754526248201728,0.1500527560710907,0.017946306616067886,0.9975733160972595,0.5132736563682556,0.035259827971458435,0.03564593940973282,0.03680596500635147,0.02654731273651123,0.047863006591796875,0.05625070880429441,16787.0,8,0.2,27152,6
46,PS4976_gt.nii,0.06336953490972519,76.68474578857422,0.03200783208012581,0.998683750629425,0.12164486944675446,0.9945101737976074,0.9679921865463257,0.0013162526302039623,0.8783551454544067,0.005489840637892485,0.1685970574617386,0.025999007746577263,0.9932095408439636,0.5153458118438721,0.05068037658929825,0.059707462787628174,0.062398627400398254,0.03069162368774414,0.11615502834320068,0.062433275847909996,74530.0,14,0.13333333333333333,95008,1
47,RS5211_gt.nii,0.3255598545074463,109.31948852539062,0.24374505877494812,0.999190628528595,0.3532779812812805,0.9986290335655212,0.7562549114227295,0.0008093467331491411,0.6467220187187195,0.0013709504855796695,0.05448473244905472,0.1685408651828766,0.9978228807449341,0.6214678287506104,0.2884637713432312,0.29238808155059814,0.2934446632862091,0.2429356575012207,0.35190701484680176,0.350725942066744,11165.0,27,0.06896551724137931,30376,1
48,RS3456_gt.nii,0.020092282444238663,62.11280059814453,0.006220379378646612,0.9995701909065247,0.0057931034825742245,0.9995998740196228,0.9937795996665955,0.00042980324360542,0.9942069053649902,0.00040012007229961455,0.20815233886241913,0.0030085959006100893,0.9991704225540161,0.5028952956199646,0.005999142769724131,0.005588244646787643,0.0060029411688447,0.005790591239929199,0.005393028259277344,0.008091706001348618,45.0,26,0.07142857142857142,6752,1
49,RS4828_gt.nii,7.524943096094923e-18,26.491506576538086,0.0,0.9998324513435364,0.0,0.9997963309288025,1.0,0.00016752316150814295,1.0,0.00020364357624202967,1.0,0.0,0.9996289014816284,0.4999162256717682,0.0,-0.00018470249779056758,0.0,-0.00016754865646362305,-0.00020366907119750977,0.0,1985.0,9,0.0,3416,2
50,PS5344_gt.nii,0.007672210223972797,65.12680053710938,0.0036882434505969286,0.9992270469665527,0.009869931265711784,0.997921347618103,0.9963117837905884,0.0007729551289230585,0.9901300668716431,0.0020786623936146498,0.3140462040901184,0.002692155074328184,0.9971516132354736,0.5014576315879822,0.0053698536939918995,0.004765898920595646,0.0060334657318890095,0.0029152631759643555,0.007791280746459961,0.008231240428790199,25894.0,25,0.07407407407407407,34976,1
51,RS4112_gt.nii,0.5774123072624207,10.488088607788086,0.3983386158943176,0.9989014267921448,0.6578136682510376,0.9968167543411255,0.6016613841056824,0.0010985853150486946,0.34218630194664,0.003183219116181135,0.049895402044057846,0.32996609807014465,0.9957341551780701,0.6986200213432312,0.496202290058136,0.5099464654922485,0.5118911862373352,0.3972400426864624,0.6546304225921631,0.6159936381987713,40367.0,4,1.0,88480,1
52,RS4825_gt.nii,0.5752986669540405,6.7082037925720215,0.4670039713382721,0.9989657402038574,0.46486836671829224,0.9989745616912842,0.5329959988594055,0.0010342788882553577,0.5351316332817078,0.0010254494845867157,0.04494508355855942,0.30372464656829834,0.9979442358016968,0.7329848408699036,0.46593374013900757,0.46490511298179626,0.46593496203422546,0.46596968173980713,0.46384286880493164,0.5331041936112538,3503.0,3,0.5,32216,2
53,PS5316_gt.nii,0.076075479388237,51.3565788269043,0.038851626217365265,0.9993994832038879,0.15904904901981354,0.9971963763237,0.9611483812332153,0.0006005387986078858,0.8409509658813477,0.002803653012961149,0.11057611554861069,0.03223070502281189,0.996599555015564,0.5191255807876587,0.062448643147945404,0.07730819284915924,0.07860860973596573,0.03825116157531738,0.15624547004699707,0.08332054289911636,41135.0,18,0.2222222222222222,48904,1
54,RS4742_gt.nii,0.0,67.05221557617188,0.0,0.9988874793052673,0.0,0.9926958680152893,1.0,0.0011125316377729177,1.0,0.007304152008146048,1.0,0.0,0.9915995001792908,0.49944373965263367,0.0,-0.002850631484761834,0.0,-0.001112520694732666,-0.007304131984710693,0.0,111051.0,19,0.0,122408,1
55,PS5330_gt.nii,0.1823415905237198,50.77793884277344,0.12206657230854034,0.9993499517440796,0.15764650702476501,0.9991252422332764,0.8779334425926208,0.0006500398158095777,0.8423534631729126,0.000874776509590447,0.06801169365644455,0.07387948781251907,0.998476505279541,0.5607082843780518,0.13759362697601318,0.13796623051166534,0.13872046768665314,0.12141656875610352,0.15677177906036377,0.19792273344981556,5814.0,8,0.3076923076923077,16704,3
56,RS4120_gt.nii,0.0,54.63378143310547,0.0,0.9985839128494263,0.0,0.9985942244529724,1.0,0.0014161081053316593,1.0,0.0014057965017855167,1.0,0.0,0.9971820712089539,0.49929195642471313,0.0,-0.00141094287391752,0.0,-0.0014160871505737305,-0.0014057755470275879,0.0,1258.0,10,0.0,23552,4
57,RS4079_gt.nii,0.0,50.94605255126953,0.0,0.9993220567703247,0.0,0.9994632005691528,1.0,0.000677949283272028,1.0,0.0005368055426515639,1.0,0.0,0.9987859725952148,0.49966102838516235,0.0,-0.0006032635574229062,0.0,-0.000677943229675293,-0.000536799430847168,0.0,2144.0,2,0.0,9000,9
58,RS5031_gt.nii,0.5821195840835571,82.6810073852539,0.43216612935066223,0.9989297986030579,0.6404521465301514,0.9974988698959351,0.5678339004516602,0.0010701925493776798,0.35954785346984863,0.0025011510588228703,0.04740404337644577,0.34778714179992676,0.9964407682418823,0.7155479788780212,0.5160861611366272,0.5244216322898865,0.5261005163192749,0.4310959577560425,0.6379510164260864,0.6188319891167039,26992.0,9,0.25,73680,1
59,RS4897_gt.nii,0.09785592555999756,62.22539520263672,0.060211893171072006,0.9984453320503235,0.07699127495288849,0.9979768991470337,0.9397881031036377,0.0015546712093055248,0.9230087399482727,0.0020231036469340324,0.13844065368175507,0.03496931493282318,0.9964289665222168,0.5293285846710205,0.06757555902004242,0.06631307303905487,0.068086639046669,0.058657169342041016,0.07496821880340576,0.10601880112318399,14703.0,7,0.4,36056,4
60,RS2993_gt.nii,0.23641899228096008,19.621416091918945,0.13135051727294922,0.998389720916748,0.533307671546936,0.9879578948020935,0.8686494827270508,0.0016102942172437906,0.46669235825538635,0.012042133137583733,0.09968484193086624,0.11780911684036255,0.9864107966423035,0.5648701190948486,0.21078576147556305,0.2600559890270233,0.2646700441837311,0.12974023818969727,0.5212655067443848,0.2510026999732064,177831.0,35,1.0,231792,1
61,RS4268_gt.nii,0.0,68.83457946777344,0.0,0.9997029304504395,0.0,0.9998540282249451,1.0,0.00029705328051932156,1.0,0.00014595552056562155,1.0,0.0,0.9995570778846741,0.4998514652252197,0.0,-0.0002082223945762962,0.0,-0.0002970695495605469,-0.00014597177505493164,0.0,1951.0,8,0.0,2448,2
62,RS4944_gt.nii,0.0,39.623226165771484,0.0,0.9995256662368774,0.0,0.9992109537124634,1.0,0.0004743502358905971,1.0,0.0007890626438893378,1.0,0.0,0.9987373352050781,0.4997628331184387,0.0,-0.0006117941229604185,0.0,-0.0004743337631225586,-0.0007890462875366211,0.0,8916.0,25,0.0,13232,6
63,RS4857_gt.nii,0.0,80.69386291503906,0.0,0.9994947910308838,0.0,0.9999389052391052,1.0,0.0005051802145317197,1.0,6.106600631028414e-05,1.0,0.0,0.9994338154792786,0.4997473955154419,0.0,-0.00017563979781698436,0.0,-0.0005052089691162109,-6.109476089477539e-05,0.0,7144.0,6,0.0,1024,1
64,RS3309_gt.nii,0.133428156375885,12.206555366516113,0.08936706930398941,0.9986085891723633,0.08613321930170059,0.998663604259491,0.9106329083442688,0.0013914231676608324,0.9138667583465576,0.0013364009791985154,0.1109360083937645,0.04587213322520256,0.997276246547699,0.5439878106117249,0.0877203494310379,0.08637160807847977,0.08773524314165115,0.08797562122344971,0.08479678630828857,0.1224876648175508,325.0,14,0.37037037037037035,24584,5
65,PS5242_gt.nii,0.0,80.4549560546875,0.0,0.9995020031929016,0.0,0.9992820024490356,1.0,0.000497996574267745,1.0,0.00071799720171839,1.0,0.0,0.9987847208976746,0.4997510015964508,0.0,-0.0005979633424431086,0.0,-0.0004979968070983887,-0.0007179975509643555,0.0,6024.0,9,0.0,12040,2
66,RS4221_gt.nii,0.019175061956048012,74.82779693603516,0.018340270966291428,0.9987373948097229,0.013149305246770382,0.9990991950035095,0.9816597104072571,0.001262629870325327,0.9868506789207458,0.0009008240303955972,0.20784877240657806,0.007717569824308157,0.9978388547897339,0.5085388422012329,0.015316929668188095,0.014462888240814209,0.015529385767877102,0.01707768440246582,0.012248516082763672,0.020154373927958835,3402.0,16,0.11764705882352941,15376,1
67,PS5320_gt.nii,0.0,61.358375549316406,0.0,0.9995543360710144,0.0,0.9989638328552246,1.0,0.0004456486494746059,1.0,0.0010361515451222658,1.0,0.0,0.9985191226005554,0.4997771680355072,0.0,-0.0006795289227738976,0.0,-0.0004456639289855957,-0.0010361671447753906,0.0,12955.0,8,0.0,17376,7
68,RS3859_gt.nii,0.03896944597363472,77.18484497070312,0.03613569214940071,0.9996020197868347,0.014467080123722553,0.9998441338539124,0.9638643264770508,0.0003979849279858172,0.9855329394340515,0.00015586947847623378,0.09497648477554321,0.010438858531415462,0.9994462728500366,0.5178688764572144,0.020662028342485428,0.022615257650613785,0.022864338010549545,0.03573775291442871,0.01431119441986084,0.029097387173396674,3288.0,5,0.2222222222222222,2712,2
69,RS4761_gt.nii,0.002061855746433139,89.08984375,0.0027439023833721876,0.9996066689491272,0.0013621916295960546,0.9998049736022949,0.9972561001777649,0.00039334833854809403,0.9986377954483032,0.00019504359806887805,0.2746221721172333,0.0009111156105063856,0.9994117617607117,0.5011752843856812,0.0018205724190920591,0.0016563346143811941,0.0019333185628056526,0.0023505687713623047,0.0011671781539916992,0.0022712933753943217,2975.0,8,0.2,3280,1
70,RS2894_gt.nii,0.0,66.16116333007812,0.0,0.999387264251709,0.0,0.999676525592804,1.0,0.000612755015026778,1.0,0.00032349376124329865,1.0,0.0,0.9990641474723816,0.4996936321258545,0.0,-0.000445221783593297,0.0,-0.0006127357482910156,-0.0003234744071960449,0.0,4062.0,7,0.0,5424,1
71,RS3045_gt.nii,5.7243443734478205e-05,62.36465072631836,2.944987681985367e-05,0.999194860458374,0.00014864362310618162,0.9959489703178406,0.999970555305481,0.0008051203330978751,0.9998513460159302,0.0040510003454983234,0.8394805788993835,2.4580593162681907e-05,0.9951503872871399,0.49961215257644653,4.915997851639986e-05,-0.0017398111522197723,6.61629528622143e-05,-0.0007756948471069336,-0.0039023756980895996,6.487503446486205e-05,57727.0,6,0.2222222222222222,67912,2
72,PS5355_gt.nii,0.18563862144947052,27.147743225097656,0.11902553588151932,0.9987781047821045,0.17579981684684753,0.9980723261833191,0.8809744715690613,0.0012218826450407505,0.8242001533508301,0.0019276642706245184,0.09199875593185425,0.07639508694410324,0.9968559741973877,0.558901846408844,0.14194618165493011,0.14311803877353668,0.14465360343456268,0.11780369281768799,0.17387211322784424,0.1870805908710846,15731.0,10,0.14285714285714285,36656,3
73,RS4922_gt.nii,0.004199208691716194,32.15586853027344,0.002104021841660142,0.9990860223770142,0.021834341809153557,0.9904078245162964,0.9978959560394287,0.0009139932808466256,0.9781656861305237,0.00959217082709074,0.3972753584384918,0.0019227823941037059,0.9895114898681641,0.5005950331687927,0.003838184755295515,0.003816874697804451,0.006777900271117687,0.0011900663375854492,0.01224219799041748,0.004577153388646229,147449.0,15,1.0,161120,1
74,RS1827_gt.nii,0.12746167182922363,96.3514404296875,0.10121074318885803,0.9986671805381775,0.08744330704212189,0.9988656044006348,0.8987892270088196,0.0013328302884474397,0.9125567078590393,0.0011343813966959715,0.10294245928525925,0.049221426248550415,0.9975361227989197,0.549938976764679,0.09382466971874237,0.0928458645939827,0.094075508415699,0.09987795352935791,0.08630895614624023,0.14645998015261952,1843.0,11,0.11764705882352941,21144,3
75,RS3272_gt.nii,0.23606114089488983,95.28012084960938,0.13661007583141327,0.9990824460983276,0.24517175555229187,0.9981183409690857,0.8633899092674255,0.0009175245650112629,0.7548282742500305,0.0018816763767972589,0.07574734091758728,0.09616422653198242,0.9972050786018372,0.5678462386131287,0.17545586824417114,0.18169385194778442,0.1830107420682907,0.13569247722625732,0.24329006671905518,0.23536904677659048,17039.0,25,0.08333333333333333,36520,1
76,RS4859_gt.nii,0.09302995353937149,79.90619659423828,0.18434342741966248,0.9997532963752747,0.03407234698534012,0.9999614953994751,0.8156565427780151,0.0002467152662575245,0.9659276604652405,3.851443761959672e-05,0.03529137372970581,0.029608597978949547,0.9997147917747498,0.5920483469963074,0.05751428008079529,0.07915501296520233,0.07925284653902054,0.18409669399261475,0.034033894538879395,0.07301825456364092,3097.0,24,0.07692307692307693,792,1
77,RS3092_gt.nii,0.000323441403452307,69.84268188476562,0.0005605381447821856,0.9993547201156616,0.00018474043463356793,0.9997873306274414,0.9994394779205322,0.0006452979287132621,0.9998152852058411,0.0002126874023815617,0.5175808668136597,0.00013896609016228467,0.9991422891616821,0.4999576210975647,0.00027789355954155326,-4.867010284215212e-05,0.00032179817208088934,-8.475780487060547e-05,-2.7954578399658203e-05,0.0003580059070974671,6425.0,12,0.25,3568,2
78,RS4766_gt.nii,0.3836444318294525,28.44292449951172,0.23700234293937683,0.9989857077598572,0.6264591217041016,0.9945479035377502,0.7629976868629456,0.0010143084218725562,0.37354084849357605,0.0054520731791853905,0.061402466148138046,0.20765668153762817,0.9935555458068848,0.6179940104484558,0.343900203704834,0.3828188180923462,0.3853210210800171,0.23598802089691162,0.621006965637207,0.41372765168383474,79203.0,13,0.14285714285714285,119560,3
79,RS4085_gt.nii,0.0,59.97499465942383,0.0,0.9997416138648987,0.0,0.999941349029541,1.0,0.0002584012981969863,1.0,5.8666129916673526e-05,1.0,0.0,0.9996829628944397,0.49987080693244934,0.0,-0.0001231235364684835,0.0,-0.00025838613510131836,-5.8650970458984375e-05,0.0,3002.0,11,0.0,984,1
80,RS5049_gt.nii,0.0,107.49884033203125,0.0,0.9993866086006165,0.0,0.9998807311058044,1.0,0.0006134049035608768,1.0,0.00011928244930459186,1.0,0.0,0.9992674589157104,0.4996933043003082,0.0,-0.00027049664640799165,0.0,-0.0006133913993835449,-0.00011926889419555664,0.0,7808.0,4,0.0,2000,1
81,RS4973_gt.nii,0.1874856799840927,17.11724281311035,0.10199722647666931,0.9989551901817322,0.43195846676826477,0.9930461645126343,0.8980028033256531,0.0010448392713442445,0.5680415630340576,0.006953831296414137,0.09190765768289566,0.0899343192577362,0.9920220971107483,0.5504761934280396,0.16502703726291656,0.20713576674461365,0.20990131795406342,0.1009523868560791,0.42500460147857666,0.19889926467271168,104228.0,15,1.0,129680,1
82,RS4482_gt.nii,0.00017386768013238907,136.3348846435547,0.00012813942157663405,0.9990924596786499,0.00013145786942914128,0.9990689754486084,0.9998718500137329,0.000907550158444792,0.9998685717582703,0.0009310343884862959,0.7269042730331421,6.489292718470097e-05,0.998163104057312,0.4996103048324585,0.0001297774288104847,-0.0007894291775301099,0.0001297880371566862,-0.0007793903350830078,-0.0007995963096618652,0.00020749040356883493,4482.0,12,0.11764705882352941,15608,3
83,RS3830_gt.nii,0.0,91.46723937988281,0.0,0.9997836351394653,0.0,0.9997009634971619,1.0,0.00021636993915308267,1.0,0.0002990415960084647,1.0,0.0,0.9994847178459167,0.49989181756973267,0.0,-0.00025436904979869723,0.0,-0.00021636486053466797,-0.00029903650283813477,0.0,3498.0,10,0.0,5016,1
84,RS4930_gt.nii,0.6643491387367249,109.06993103027344,0.6467241048812866,0.9991565942764282,0.543492317199707,0.9994513392448425,0.35327592492103577,0.0008434018818661571,0.45650768280029297,0.0005486595327965915,0.03485393151640892,0.4190751314163208,0.998610258102417,0.8229403495788574,0.590631365776062,0.5921797156333923,0.5928655862808228,0.6458806991577148,0.5429437160491943,0.6609167174207745,6109.0,8,0.2222222222222222,26008,1
85,PS4330_gt.nii,0.0018067935016006231,59.650634765625,0.0010945709655061364,0.9991633892059326,0.002136295661330223,0.9983667731285095,0.9989054203033447,0.000836606603115797,0.9978637099266052,0.0016332230297848582,0.4662661850452423,0.0007242702995426953,0.9975329041481018,0.500128984451294,0.0014474921626970172,0.00036024273140355945,0.0015291590243577957,0.0002579689025878906,0.0005030632019042969,0.0020971688220901784,17010.0,14,0.11764705882352941,27408,2
86,RS4042_gt.nii,0.0014067371375858784,37.60319137573242,0.0007605583523400128,0.9986138939857483,0.0007314659305848181,0.9986668825149536,0.999239444732666,0.0013861049665138125,0.9992685317993164,0.0013331164373084903,0.5744640231132507,0.0003730033349711448,0.997284471988678,0.49968722462654114,0.0007457284955307841,-0.000613482145126909,0.0007458702893927693,-0.0006255507469177246,-0.000601649284362793,0.0020604811829586086,8601.0,7,0.21052631578947367,22352,7
87,PS4284_gt.nii,0.0,92.20086669921875,0.0,0.9990930557250977,0.0,0.9996969103813171,1.0,0.0009069208754226565,1.0,0.0003030663647223264,1.0,0.0,0.9987905621528625,0.49954652786254883,0.0,-0.000524268310982734,0.0,-0.0009069442749023438,-0.00030308961868286133,0.0,9680.0,12,0.0,5080,1
88,RS4975_gt.nii,0.21735870838165283,27.60342788696289,0.12144214659929276,0.9985149502754211,0.4532375633716583,0.9911598563194275,0.8785578608512878,0.0014850511215627193,0.5467624068260193,0.008840130642056465,0.09957139194011688,0.1059240996837616,0.9897134900093079,0.5599785447120667,0.1915576308965683,0.23088660836219788,0.23461061716079712,0.1199570894241333,0.4443974494934082,0.236724344538934,131397.0,13,1.0,168360,1
89,RS4923_gt.nii,0.05587068945169449,56.16315460205078,0.030992235988378525,0.9994111061096191,0.04922454431653023,0.9990471005439758,0.9690077900886536,0.0005888765444979072,0.9507754445075989,0.0009528929949738085,0.12114474922418594,0.019386904314160347,0.9984593987464905,0.5152016878128052,0.03803639858961105,0.03830953314900398,0.03905865550041199,0.03040337562561035,0.04827165603637695,0.06445103109037019,8991.0,22,0.07692307692307693,16488,2
90,RS4959_gt.nii,0.2515818774700165,68.00735473632812,0.14678961038589478,0.9988386034965515,0.5034294724464417,0.9931948184967041,0.8532103896141052,0.0011613995302468538,0.49657049775123596,0.006805175915360451,0.08168347179889679,0.12822408974170685,0.9920584559440613,0.5728141069412231,0.22730252146720886,0.2689284682273865,0.27184227108955383,0.1456282138824463,0.496624231338501,0.2698530728026328,99332.0,17,0.25,133504,3
91,RS3578_gt.nii,0.2741153836250305,14.73091983795166,0.1587551385164261,0.9986984133720398,0.5684206485748291,0.9909860491752625,0.8412448763847351,0.0013016038574278355,0.4315793812274933,0.009013963863253593,0.08302897959947586,0.14167778193950653,0.9897252321243286,0.5787267684936523,0.24819225072860718,0.2967836856842041,0.30039921402931213,0.1574535369873047,0.5594067573547363,0.2950925080892724,135872.0,8,0.6666666666666666,179232,2
92,RS1857_gt.nii,0.19679635763168335,36.45545196533203,0.10094752162694931,0.9989532828330994,0.33661186695098877,0.9952871799468994,0.8990525007247925,0.0010467118117958307,0.6633881330490112,0.004712826106697321,0.09241685271263123,0.08419692516326904,0.9942533373832703,0.5499504208564758,0.15531666576862335,0.18209058046340942,0.18433701992034912,0.09990084171295166,0.3318990468978882,0.19224846552584207,62938.0,1,0.5,87808,2
93,RS2366_gt.nii,0.0,81.62107849121094,0.0,0.9988169074058533,0.0,0.9997966289520264,1.0,0.0011830944567918777,1.0,0.00020337318710517138,1.0,0.0,0.9986140131950378,0.49940845370292664,0.0,-0.0004905198002234101,0.0,-0.0011830925941467285,-0.0002033710479736328,0.0,15496.0,7,0.0,3408,2
94,PS5324_gt.nii,0.4046163856983185,26.019224166870117,0.2558685541152954,0.998744785785675,0.5280650854110718,0.9959268569946289,0.7441314458847046,0.0012552121188491583,0.4719349145889282,0.004073128569871187,0.0654563158750534,0.20824816823005676,0.9946892857551575,0.6273066997528076,0.34471091628074646,0.36526063084602356,0.36758026480674744,0.25461339950561523,0.5239919424057007,0.4436010524522516,55040.0,2,0.4,91590,5
95,PS2245_gt.nii,0.0,109.1159896850586,0.0,0.9993329048156738,0.0,0.9996965527534485,1.0,0.0006671187002211809,1.0,0.0003034708206541836,1.0,0.0,0.999029815196991,0.4996664524078369,0.0,-0.000449945597210899,0.0,-0.0006670951843261719,-0.00030344724655151367,0.0,5498.0,4,0.0,5088,1
96,RS4878_gt.nii,0.0,71.08655548095703,0.0,0.9996251463890076,0.0,0.9995244145393372,1.0,0.00037485299981199205,1.0,0.0004755848494824022,1.0,0.0,0.9991499185562134,0.4998125731945038,0.0,-0.00042222553747706115,0.0,-0.00037485361099243164,-0.0004755854606628418,0.0,3713.0,14,0.0,7976,1
97,RS4119_gt.nii,0.028770651668310165,106.5206527709961,0.01732223853468895,0.9991704225540161,0.03190748393535614,0.9984500408172607,0.9826777577400208,0.0008295734878629446,0.9680925011634827,0.0015499739674851298,0.1795518547296524,0.01135462149977684,0.997623085975647,0.5082463026046753,0.022454282268881798,0.022375795990228653,0.023509765043854713,0.016492605209350586,0.0303574800491333,0.034084989208900796,16078.0,19,0.10526315789473684,26440,1
98,RS2150_gt.nii,0.0,87.67411804199219,0.0,0.9998527765274048,0.0,0.9999284744262695,1.0,0.00014723400818184018,1.0,7.153610204113647e-05,1.0,0.0,0.9997812509536743,0.4999263882637024,0.0,-0.00010262819705531001,0.0,-0.00014722347259521484,-7.152557373046875e-05,0.0,943.0,25,0.0,1200,1
99,RS1117_gt.nii,0.011621949262917042,30.528675079345703,0.014615747146308422,0.9987475275993347,0.002942572347819805,0.999750554561615,0.9853842258453369,0.0012524910271167755,0.9970574378967285,0.00024946071789599955,0.22644269466400146,0.002455445472151041,0.9984986782073975,0.5066816210746765,0.0048988619819283485,0.005999061278998852,0.006558040622621775,0.013363242149353027,0.00269317626953125,0.006249370023183147,14610.0,13,0.08695652173913043,4242,6
100,RS2891_gt.nii,0.06874889135360718,69.08039093017578,0.046045828610658646,0.9988622665405273,0.05310218036174774,0.9986783266067505,0.9539541602134705,0.0011377581395208836,0.9468978047370911,0.0013216498773545027,0.13583707809448242,0.025285018607974052,0.9975437521934509,0.522454023361206,0.049322906881570816,0.048222023993730545,0.049448296427726746,0.04490804672241211,0.05178046226501465,0.07588826181095375,7113.0,15,0.13333333333333333,23216,9
101,RS4557_gt.nii,0.0,85.6329345703125,0.0,0.999511182308197,0.0,0.9998835921287537,1.0,0.0004888149560429156,1.0,0.0001164051573141478,1.0,0.0,0.9993948936462402,0.4997555911540985,0.0,-0.0002385384141234681,0.0,-0.0004888176918029785,-0.00011640787124633789,0.0,5475.0,4,0.0,1952,1
102,PS3556_gt.nii,0.04222041368484497,22.737634658813477,0.021168777719140053,0.9990276098251343,0.11327975243330002,0.994283139705658,0.9788312315940857,0.0009724008268676698,0.8867202401161194,0.005716834682971239,0.17649628221988678,0.018159668892621994,0.9933226704597473,0.5100982189178467,0.03567155450582504,0.0466088131070137,0.04896931350231171,0.02019643783569336,0.10756289958953857,0.04483732404271664,88031.0,11,1.0,97880,1
103,RS5255_gt.nii,0.0,90.69729614257812,0.0,0.9995960593223572,0.0,0.9998082518577576,1.0,0.00040395851829089224,1.0,0.00019176598289050162,1.0,0.0,0.9994044303894043,0.4997980296611786,0.0,-0.000278326275292784,0.0,-0.00040394067764282227,-0.00019174814224243164,0.0,2880.0,16,0.0,3216,1
104,RS3856_gt.nii,0.0,69.9757080078125,0.0,0.9998980164527893,0.0,0.9999094009399414,1.0,0.00010199278767686337,1.0,9.060830052476376e-05,1.0,0.0,0.9998074173927307,0.49994900822639465,0.0,-9.613216388970613e-05,0.0,-0.00010198354721069336,-9.059906005859375e-05,0.0,413.0,4,0.0,1520,1
105,PS1909_gt.nii,0.340472936630249,110.34491729736328,0.25483888387680054,0.9990155100822449,0.37155821919441223,0.998299241065979,0.7451611161231995,0.000984468380920589,0.6284417510032654,0.001700734836049378,0.05851743370294571,0.1780811846256256,0.9973196983337402,0.6269271969795227,0.3023241460323334,0.3064146935939789,0.3077133297920227,0.2538543939590454,0.36985743045806885,0.3710770871419866,14334.0,10,0.16666666666666666,38232,1


==> figs/adapt/ploras/T2/atlas-mix-192-mb_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4143_gt.nii,0.0,101.32373809814453,0.0,0.9950323700904846,0.0,0.9997142553329468,1.0,0.004967611748725176,1.0,0.00028573317104019225,1.0,0.0,0.9947494864463806,0.4975161850452423,0.0,-0.0011913904454559088,0.0,-0.004967629909515381,-0.00028574466705322266,0.0,76675.0,1,0.0,4770,3
1,RS2697_gt.nii,0.3342081904411316,106.02711486816406,0.4350771903991699,0.9977650046348572,0.21319156885147095,0.9992125630378723,0.5649228096008301,0.0022350025828927755,0.786808431148529,0.0007874653674662113,0.06687957793474197,0.1669711172580719,0.9969828724861145,0.7164211273193359,0.28616151213645935,0.30321192741394043,0.3045566976070404,0.4328422546386719,0.21240413188934326,0.32020955957772484,25059.0,7,0.3333333333333333,23320,2
2,RS5138_gt.nii,0.04642879217863083,,0.0,0.8695058822631836,0.0,0.9962449669837952,1.0,0.1304941028356552,1.0,0.003755010198801756,1.0,0.0,0.8666655421257019,0.4347529411315918,0.0,-0.02213609404861927,0.0,-0.1304941177368164,-0.003755033016204834,0.0,84378.0,7,0.0,54804,0
3,RS4718_gt.nii,0.044363874942064285,61.122825622558594,0.15833333134651184,0.9981184601783752,0.01541101187467575,0.999843180179596,0.8416666388511658,0.0018815321382135153,0.9845889806747437,0.00015682142111472785,0.09829603880643845,0.014244110323488712,0.9979622960090637,0.5782259106636047,0.028088130056858063,0.048852283507585526,0.04939713329076767,0.15645182132720947,0.01525413990020752,0.03236479182363154,27497.0,6,0.42857142857142855,3120,3
4,RS4109_gt.nii,0.43434417247772217,66.2872543334961,0.5013616681098938,0.9977940320968628,0.2950807213783264,0.9990804195404053,0.4986383020877838,0.0022059702314436436,0.7049192786216736,0.0009195919265039265,0.06220592185854912,0.22812969982624054,0.996881365776062,0.7495778799057007,0.3715074956417084,0.3831869065761566,0.38463249802589417,0.49915575981140137,0.2941610813140869,0.41450110567580245,21817.0,7,0.25,30844,1
5,RS5043_gt.nii,0.1016366109251976,81.43709564208984,0.14948755502700806,0.9930136799812317,0.06534557044506073,0.9972092509269714,0.8505124449729919,0.006986304186284542,0.9346544146537781,0.002790739294141531,0.1777549833059311,0.047635432332754135,0.9902665019035339,0.5712506175041199,0.09093894809484482,0.09441472589969635,0.09883496165275574,0.14250123500823975,0.06255483627319336,0.10075492179404943,67394.0,11,0.18181818181818182,54640,1
6,RS1876_gt.nii,0.17347195744514465,79.64923095703125,0.10485627502202988,0.9970351457595825,0.18953272700309753,0.994098424911499,0.8951437473297119,0.0029648393392562866,0.8104672431945801,0.005901564843952656,0.14394772052764893,0.07239558547735214,0.9911745190620422,0.5509456992149353,0.1350165605545044,0.1367861032485962,0.14097408950328827,0.1018913984298706,0.18363118171691895,0.16359350778966145,55485.0,19,0.09090909090909091,110208,2
7,RS3310_gt.nii,0.0,92.59185028076172,0.0,0.997374951839447,0.0,0.9991313219070435,1.0,0.0026250574737787247,1.0,0.0008686914807185531,1.0,0.0,0.9965108036994934,0.4986874759197235,0.0,-0.0015100878663361073,0.0,-0.0026250481605529785,-0.000868678092956543,0.0,24082.0,1,0.0,14536,7
8,RS3974_gt.nii,0.2477283775806427,74.99333190917969,0.7410714030265808,0.9986993074417114,0.12339279800653458,0.9999359250068665,0.2589285671710968,0.0013007158413529396,0.8766071796417236,6.405080057447776e-05,0.040209997445344925,0.11829282343387604,0.9986356496810913,0.8698853254318237,0.21155965328216553,0.302051305770874,0.302395224571228,0.7397706508636475,0.12332868576049805,0.2207208825960398,21333.0,5,0.2857142857142857,4144,1
9,RS4279_gt.nii,0.02704777754843235,54.460994720458984,0.11764705926179886,0.9966470003128052,0.011530822142958641,0.9997057318687439,0.8823529481887817,0.0033529815264046192,0.9884691834449768,0.00029425264801830053,0.14443744719028473,0.010612997226417065,0.996354877948761,0.5571470260620117,0.02100308984518051,0.035836756229400635,0.03683160990476608,0.11429405212402344,0.01123654842376709,0.02267268045690981,50159.0,6,0.2857142857142857,5576,4
10,RS4596_gt.nii,0.0,57.53260040283203,0.0,0.9972857236862183,0.0,0.9995989799499512,1.0,0.0027142888866364956,1.0,0.00040103524224832654,1.0,0.0,0.9968868494033813,0.49864286184310913,0.0,-0.0010433242423459888,0.0,-0.0027142763137817383,-0.0004010200500488281,0.0,38038.0,12,0.0,6710,1
11,RS4905_gt.nii,0.7757347226142883,54.87574768066406,0.7498937249183655,0.9971621036529541,0.6915402412414551,0.9978765249252319,0.2501062750816345,0.0028378693386912346,0.3084597587585449,0.0021234755404293537,0.05795245245099068,0.5619335770606995,0.995081901550293,0.8735278844833374,0.7195358276367188,0.7176578640937805,0.7201261520385742,0.7470557689666748,0.689416766166687,0.7776369587498209,17737.0,3,0.4,141144,1
12,RS4047_gt.nii,0.0,116.6623306274414,0.0,0.9978417754173279,0.0,0.9999149441719055,1.0,0.0021582290064543486,1.0,8.506057929480448e-05,1.0,0.0,0.997757077217102,0.49892088770866394,0.0,-0.000428462604759261,0.0,-0.002158224582672119,-8.505582809448242e-05,0.0,34550.0,5,0.0,1424,1
13,PS4452_gt.nii,0.11747679859399796,71.7363052368164,0.26786863803863525,0.9972343444824219,0.0669698566198349,0.9994562268257141,0.7321313619613647,0.002765676937997341,0.9330301284790039,0.0005437745130620897,0.09223799407482147,0.05660826712846756,0.9966942071914673,0.6325514912605286,0.10715090483427048,0.13270173966884613,0.1339370161294937,0.26510298252105713,0.06642603874206543,0.12303142329020332,35066.0,2,0.25,12424,3
14,RS4960_gt.nii,0.505034863948822,59.29586410522461,0.3739050626754761,0.9970607161521912,0.529356837272644,0.9944785833358765,0.6260949373245239,0.0029392954893410206,0.47064316272735596,0.005521444138139486,0.08144161105155945,0.28061822056770325,0.9915992021560669,0.6854828596115112,0.43825429677963257,0.4408230483531952,0.44489234685897827,0.37096571922302246,0.5238354206085205,0.5200262950053678,49505.0,15,0.25,147040,2
15,RS4846_gt.nii,0.1299578696489334,83.26884460449219,0.5049715638160706,0.9981420636177063,0.06406174600124359,0.9998751282691956,0.49502840638160706,0.0018579273018985987,0.9359382390975952,0.0001248811458935961,0.05718834325671196,0.060276374220848083,0.9980179071426392,0.7515568137168884,0.11369936168193817,0.1793530285358429,0.17985928058624268,0.5031136274337769,0.06393682956695557,0.11986176280520357,29077.0,7,0.2222222222222222,4224,1
16,PS5266_gt.nii,0.057417500764131546,53.600372314453125,0.05983857437968254,0.9976916909217834,0.04259428754448891,0.9983853697776794,0.940161406993866,0.0023083300329744816,0.957405686378479,0.0016146422130987048,0.16416320204734802,0.02551739476621151,0.9960848689079285,0.5287651419639587,0.04976492002606392,0.04855480417609215,0.050485458225011826,0.05753028392791748,0.040979623794555664,0.056801294541131406,10012.0,14,0.13333333333333333,28744,1
17,RS3122_gt.nii,0.0,132.44244384765625,0.0,0.9990231394767761,0.0,0.999976396560669,1.0,0.0009768835734575987,1.0,2.3626518668606877e-05,1.0,0.0,0.9989995360374451,0.49951156973838806,0.0,-0.00015192219871096313,0.0,-0.000976860523223877,-2.3603439331054688e-05,0.0,15685.0,20,0.0,396,1
18,PS2343_gt.nii,0.0,61.74949264526367,0.0,0.9983121156692505,0.0,0.9995691776275635,1.0,0.0016878950409591198,1.0,0.00043083401396870613,1.0,0.0,0.9978827238082886,0.49915605783462524,0.0,-0.0008527617319487035,0.0,-0.0016878843307495117,-0.00043082237243652344,0.0,20431.0,13,0.0,7216,1
19,RS2819_gt.nii,0.0709514170885086,42.10700607299805,0.19812925159931183,0.9980444312095642,0.034302033483982086,0.9997183680534363,0.8018707633018494,0.0019555985927581787,0.9656979441642761,0.00028160595684312284,0.09037058055400848,0.0301204826682806,0.9977640509605408,0.5980868339538574,0.05847953259944916,0.08169401437044144,0.08243928849697113,0.19617366790771484,0.034020423889160156,0.06579318913424069,26926.0,6,0.14285714285714285,5880,4
20,RS4941_gt.nii,0.7766611576080322,56.26721954345703,0.8138644695281982,0.9969146251678467,0.6065279245376587,0.9989100694656372,0.18613550066947937,0.003085358999669552,0.3934720754623413,0.0010899037588387728,0.05800016596913338,0.5326417684555054,0.9958511590957642,0.9053895473480225,0.695063591003418,0.7006257772445679,0.7025891542434692,0.8107790946960449,0.6054379940032959,0.7433481542562911,46363.0,3,0.4,97472,1
21,PS4595_gt.nii,0.08923761546611786,74.06753540039062,0.49622252583503723,0.9976904988288879,0.03595869243144989,0.9999123215675354,0.5037774443626404,0.0023094848729670048,0.9640412926673889,8.76499543664977e-05,0.06386446207761765,0.03469221293926239,0.9976034760475159,0.7469565272331238,0.0670580342411995,0.13310588896274567,0.13357961177825928,0.49391305446624756,0.035871028900146484,0.06909577774589969,37740.0,6,0.25,2912,1
22,RS3884_gt.nii,0.0156238479539752,46.04345703125,0.014102930203080177,0.9967009425163269,0.01062666904181242,0.9975208640098572,0.9858970642089844,0.0032990407198667526,0.9893733263015747,0.002479156479239464,0.32598838210105896,0.006097184959799051,0.9942383170127869,0.5054019093513489,0.01212046854197979,0.009382154792547226,0.012242024764418602,0.010803818702697754,0.008147478103637695,0.016414088990381288,6381.0,8,0.3333333333333333,42048,3
23,RS4920_gt.nii,0.5841999053955078,59.03388977050781,0.5413829684257507,0.9966906309127808,0.5174863338470459,0.9969924688339233,0.45861703157424927,0.00330934626981616,0.4825136959552765,0.0030075199902057648,0.07251498103141785,0.35977181792259216,0.9937251806259155,0.7690367698669434,0.5291649699211121,0.5261439681053162,0.529299795627594,0.5380735397338867,0.5144788026809692,0.5967327876211083,1895.0,8,0.2222222222222222,109272,1
24,PS3207_gt.nii,0.37796932458877563,50.0,0.3439471125602722,0.9977013468742371,0.3067395091056824,0.9980593323707581,0.6560528874397278,0.002298635197803378,0.6932604908943176,0.0019406459759920835,0.07557236403226852,0.19351646304130554,0.9957739114761353,0.6708242297172546,0.3242795169353485,0.32269811630249023,0.3248109817504883,0.3416484594345093,0.30479884147644043,0.3896032518463388,3259.0,18,0.1,49464,1
25,RS4506_gt.nii,0.0020784258376806974,64.45153045654297,0.009209233336150646,0.9959030747413635,0.0010904808295890689,0.9995170831680298,0.9907907843589783,0.004096947144716978,0.9989095330238342,0.00048292960855178535,0.40011659264564514,0.000975977920461446,0.9954240918159485,0.5025561451911926,0.0019500526832416654,0.00176237802952528,0.0031689892057329416,0.005112290382385254,0.000607609748840332,0.0021444195056398233,58103.0,0,0.3333333333333333,8144,3
26,RS2742_gt.nii,0.0,61.989112854003906,0.0,0.998286783695221,0.0,0.9999464154243469,1.0,0.001713188597932458,1.0,5.352725929697044e-05,1.0,0.0,0.9982334971427917,0.4991433918476105,0.0,-0.00030282384250313044,0.0,-0.0017132163047790527,-5.358457565307617e-05,0.0,27394.0,8,0.0,896,2
27,PS2241_gt.nii,0.891054630279541,46.75682067871094,0.12128183990716934,1.0007129907608032,-138.9176483154297,0.9949007630348206,0.8787181377410889,-0.0007130157318897545,139.9176483154297,0.005099270958453417,,0.13815858960151672,0.9956095814704895,0.5609974265098572,0.24277563393115997,,,0.12199485301971436,,0.6551306423802997,6985.0,9,0.26666666666666666,97360,3
28,PS4375_gt.nii,0.0,100.04499053955078,0.0,0.997556209564209,0.0,0.9999440908432007,1.0,0.002443807665258646,1.0,5.592661545961164e-05,1.0,0.0,0.9975005388259888,0.4987781047821045,0.0,-0.00036969431675970554,0.0,-0.0024437904357910156,-5.5909156799316406e-05,0.0,39653.0,14,0.0,936,1
29,RS4850_gt.nii,0.8009191155433655,61.167388916015625,0.7980085015296936,0.99690181016922,0.6666300296783447,0.9984294176101685,0.2019915133714676,0.0030982159078121185,0.3333699703216553,0.001570582389831543,0.058654289692640305,0.5703849792480469,0.995369553565979,0.8974551558494568,0.726426899433136,0.727091908454895,0.7293671369552612,0.7949103116989136,0.6650594472885132,0.7884674188912332,35742.0,7,0.36363636363636365,129248,2
30,RS3418_gt.nii,0.5067775249481201,57.34980392456055,0.624306321144104,0.9968854784965515,0.34126242995262146,0.9990269541740417,0.375693678855896,0.0031145033426582813,0.6587375998497009,0.0009730449528433383,0.06597166508436203,0.2831197679042816,0.9959250688552856,0.8105958700180054,0.44129905104637146,0.4597662389278412,0.46157586574554443,0.6211917400360107,0.3402893543243408,0.46880290310538514,42655.0,3,0.4,43248,1
31,RS4141_gt.nii,0.5552986860275269,76.40026092529297,0.71875,0.9973560571670532,0.335055410861969,0.9994775652885437,0.28125,0.0026439467910677195,0.664944589138031,0.0005224219639785588,0.057182684540748596,0.296218603849411,0.9968405961990356,0.8580530285835266,0.4570503830909729,0.48944979906082153,0.4907352328300476,0.7161060571670532,0.3345329761505127,0.4869849931787176,43533.0,5,0.46153846153846156,31040,3
32,RS4184_gt.nii,0.06381841748952866,49.164512634277344,0.09096243977546692,0.9985994100570679,0.03194427117705345,0.9995377063751221,0.9090375304222107,0.0014005859848111868,0.9680557250976562,0.00046230648877099156,0.11038880795240402,0.024214209988713264,0.9981384873390198,0.5447809100151062,0.047283485531806946,0.053099751472473145,0.05390481278300285,0.0895618200302124,0.03148198127746582,0.05762510223808462,14086.0,4,0.25,8520,2
33,PS3600_gt.nii,0.22202321887016296,82.15229797363281,0.7577120661735535,0.9961471557617188,0.09869136661291122,0.9998645782470703,0.24228791892528534,0.0038528423756361008,0.9013086557388306,0.0001354042033199221,0.06656172126531601,0.09567216783761978,0.9960144758224487,0.8769296407699585,0.17463648319244385,0.27257534861564636,0.27345865964889526,0.753859281539917,0.09855592250823975,0.17599641737572772,66202.0,2,0.3333333333333333,9336,2
34,RS5230_gt.nii,9.082102042157203e-05,63.627010345458984,0.00024131273676175624,0.9957224130630493,1.3937476069258992e-05,0.9997519850730896,0.9997586607933044,0.004277570638805628,0.9999860525131226,0.00024800264509394765,0.8080836534500122,1.3176619177102111e-05,0.9954765439033508,0.49798187613487244,2.6352890927228145e-05,-0.0009719812078401446,5.799388236482628e-05,-0.004036247730255127,-0.00023406744003295898,2.725278319048333e-05,66969.0,10,0.16666666666666666,4144,1
35,RS3688_gt.nii,0.3399887681007385,82.49060821533203,0.606688916683197,0.9975427985191345,0.1866384893655777,0.9996336698532104,0.393311083316803,0.002457218011841178,0.8133615255355835,0.00036630325485020876,0.059833135455846786,0.16649343073368073,0.9971798658370972,0.8021158576011658,0.2854596972465515,0.33548703789711,0.336498886346817,0.6042317152023315,0.18627214431762695,0.31483918250412246,35095.0,10,0.25,15578,3
36,RS4262_gt.nii,0.024714838713407516,74.52112579345703,0.028091397136449814,0.9958536624908447,0.017753740772604942,0.997403085231781,0.9719086289405823,0.004146343097090721,0.9822462797164917,0.002596940379589796,0.2775532007217407,0.010998167097568512,0.9932786822319031,0.5119725465774536,0.02175704576075077,0.019050734117627144,0.0223322045058012,0.023945093154907227,0.015156865119934082,0.025048438966901704,22754.0,6,0.2222222222222222,44640,2
37,RS4486_gt.nii,0.0,50.37856674194336,0.0,0.9956353306770325,0.0,0.9993857145309448,1.0,0.004364656750112772,1.0,0.0006142827332951128,1.0,0.0,0.9950264096260071,0.49781766533851624,0.0,-0.001637416542507708,0.0,-0.004364669322967529,-0.0006142854690551758,0.0,61742.0,3,0.0,10261,1
38,RS3812_gt.nii,1.3930996407512083e-18,81.59779357910156,0.0,0.9987500309944153,0.0,0.9997909069061279,1.0,0.001249991706572473,1.0,0.000209116013138555,1.0,0.0,0.9985414147377014,0.49937501549720764,0.0,-0.0005112664075568318,0.0,-0.0012499690055847168,-0.0002090930938720703,0.0,16946.0,2,0.0,3504,2
39,RS4123_gt.nii,0.004260768182575703,76.04076385498047,0.3083333373069763,0.9974446892738342,0.0008623100584372878,0.9999950528144836,0.6916666626930237,0.0025553288869559765,0.9991376996040344,4.959870238963049e-06,0.08343963325023651,0.0008606452611275017,0.9974397420883179,0.6528890132904053,0.001719810301437974,0.01619132235646248,0.016305794939398766,0.30577802658081055,0.0008573532104492188,0.0017261890876857403,42791.0,6,0.25,120,1
40,RS4915_gt.nii,0.02793142758309841,86.60340118408203,0.15660376846790314,0.9957637786865234,0.013825460337102413,0.999678909778595,0.8433962464332581,0.004236218053847551,0.9861745238304138,0.00032109810854308307,0.14124064147472382,0.012867385521531105,0.9954456686973572,0.5761837959289551,0.025407839566469193,0.045361071825027466,0.046530842781066895,0.15236759185791016,0.013504385948181152,0.026918191400232425,64416.0,11,0.16666666666666666,6360,1
41,RS4906_gt.nii,0.58454430103302,76.21023559570312,0.8054827451705933,0.9953784942626953,0.3641016483306885,0.9993584156036377,0.19451725482940674,0.004621498752385378,0.6358983516693115,0.0006415827665477991,0.07041309773921967,0.33467456698417664,0.9947566986083984,0.9004306197166443,0.5015073418617249,0.5395193099975586,0.5415511131286621,0.8008612394332886,0.36346006393432617,0.5109847281965415,84131.0,9,0.18181818181818182,54936,1
42,RS4536_gt.nii,0.0,100.74224853515625,0.0,0.9964951276779175,0.0,0.9997746348381042,1.0,0.003504884662106633,1.0,0.00022538004850503057,1.0,0.0,0.9962713122367859,0.49824756383895874,0.0,-0.0008887806907296181,0.0,-0.0035048723220825195,-0.00022536516189575195,0.0,54432.0,6,0.0,3768,1
43,RS5145_gt.nii,0.6774561405181885,14.0,0.7416213750839233,0.9962213039398193,0.4784567058086395,0.9987891912460327,0.2583785951137543,0.0037786930333822966,0.5215432643890381,0.001210838439874351,0.06662489473819733,0.41009655594825745,0.995036780834198,0.8689213395118713,0.5816574096679688,0.593407392501831,0.5956792235374451,0.7378426790237427,0.47724592685699463,0.6250357661514542,59649.0,3,0.5714285714285714,78056,2
44,PS3786_gt.nii,0.04116107523441315,63.82006072998047,0.27066928148269653,0.9973818063735962,0.018438639119267464,0.9998671412467957,0.7293307185173035,0.0026181924622505903,0.9815613627433777,0.00013285543536767364,0.08954466879367828,0.017565898597240448,0.9972497820854187,0.6340255737304688,0.03452532738447189,0.07004915922880173,0.07064540684223175,0.2680511474609375,0.01830577850341797,0.03648908644596298,41151.0,1,0.4,3048,2
45,PS5243_gt.nii,0.00015210581477731466,43.416587829589844,3.682970054796897e-05,0.9983664155006409,3.654436659417115e-05,0.9983790516853333,0.9999631643295288,0.0016336056869477034,0.9999634623527527,0.0016209695022553205,0.8694613575935364,1.8343574993195944e-05,0.9967507123947144,0.49920162558555603,3.6686476960312575e-05,-0.0015905885957181454,3.668675708468072e-05,-0.0015967488288879395,-0.0015844106674194336,5.148667782211353e-05,4395.0,0,0.16666666666666666,27152,6
46,PS4976_gt.nii,0.38234075903892517,78.98037719726562,0.40506061911582947,0.9944998025894165,0.29548752307891846,0.9966045618057251,0.5949393510818481,0.005500171333551407,0.7045124769210815,0.003395451232790947,0.10436619073152542,0.20605795085430145,0.9911618828773499,0.6997802257537842,0.3417048752307892,0.3416261374950409,0.3459629416465759,0.39956045150756836,0.29209208488464355,0.36699312436226317,37780.0,14,0.13333333333333333,95008,1
47,RS5211_gt.nii,0.5401751399040222,90.81298828125,0.8556426167488098,0.9971056580543518,0.34905052185058594,0.9997374415397644,0.14435738325119019,0.0028943370562046766,0.6509494781494141,0.0002625315682962537,0.05496387556195259,0.32963842153549194,0.996849536895752,0.9263741374015808,0.4958316683769226,0.5453699827194214,0.5465002655982971,0.8527482748031616,0.3487880229949951,0.5197524321838161,46627.0,18,0.1,30376,1
48,RS3456_gt.nii,0.03697159141302109,76.89764404296875,0.11744668334722519,0.9976998567581177,0.020143775269389153,0.9996439814567566,0.8825533390045166,0.0023001153022050858,0.9798562526702881,0.0003560194745659828,0.122764952480793,0.017495477572083473,0.9973456263542175,0.5575732588768005,0.034389298409223557,0.04773355647921562,0.0486396923661232,0.11514651775360107,0.01978778839111328,0.03747725607882984,31893.0,3,0.4,6752,1
49,RS4828_gt.nii,0.11595754325389862,62.8967399597168,0.30298593640327454,0.9988434314727783,0.05064839869737625,0.9998579025268555,0.6970140337944031,0.001156565616838634,0.9493516087532043,0.00014209172513801605,0.05818885937333107,0.04536290466785431,0.9987017512321472,0.6509146690368652,0.08678881078958511,0.12346776574850082,0.12387797236442566,0.30182933807373047,0.0505063533782959,0.09802528768290951,16425.0,9,0.15384615384615385,3416,2
50,PS5344_gt.nii,0.1207716166973114,60.28266906738281,0.14738677442073822,0.9963812828063965,0.07841496914625168,0.9982155561447144,0.8526132106781006,0.00361869134940207,0.9215850234031677,0.001784462365321815,0.1354660838842392,0.053944602608680725,0.994611382484436,0.571884036064148,0.10236705094575882,0.10496199876070023,0.10750502347946167,0.1437680721282959,0.07663047313690186,0.12092990522661162,28018.0,11,0.2,34976,1
51,RS4112_gt.nii,0.8497005701065063,68.15019226074219,0.852859377861023,0.9980668425559998,0.7005096673965454,0.9992190003395081,0.14714059233665466,0.001933160237967968,0.299490362405777,0.0007810075767338276,0.04544593766331673,0.6249772310256958,0.9973010420799255,0.925463080406189,0.7692134976387024,0.7716330289840698,0.7729399800300598,0.8509261608123779,0.6997287273406982,0.8227322285215874,28640.0,5,0.2857142857142857,88480,1
52,RS4825_gt.nii,0.39954251050949097,85.91856384277344,0.8126396536827087,0.9943296909332275,0.2161332070827484,0.9996376037597656,0.18736031651496887,0.005670289508998394,0.7838667631149292,0.0003623900411184877,0.07709263265132904,0.2058742642402649,0.9939808249473572,0.9034847021102905,0.3414522707462311,0.41727739572525024,0.4190923571586609,0.806969404220581,0.21577084064483643,0.3445643590418531,99020.0,17,0.18181818181818182,32216,2
53,PS5316_gt.nii,0.5477944016456604,81.07404327392578,0.6625838279724121,0.9971485137939453,0.40451163053512573,0.999011754989624,0.3374161720275879,0.0028515129815787077,0.5954883694648743,0.00098825478926301,0.061563149094581604,0.33541741967201233,0.9961732625961304,0.8298661708831787,0.5023409128189087,0.5159626007080078,0.5177092552185059,0.6597323417663574,0.40352344512939453,0.5626399958326822,28440.0,11,0.15384615384615385,48904,1
54,RS4742_gt.nii,0.3091449737548828,74.90725708007812,0.24899516999721527,0.9961950182914734,0.32476291060447693,0.9944897890090942,0.7510048151016235,0.003804967273026705,0.6752370595932007,0.005510218907147646,0.11001777648925781,0.16406051814556122,0.9907433986663818,0.6225950717926025,0.28187626600265503,0.27978140115737915,0.2843666672706604,0.24519014358520508,0.31925272941589355,0.32213878422440534,35017.0,17,0.11764705882352941,122408,1
55,PS5330_gt.nii,0.3044886291027069,78.8514404296875,0.5374161601066589,0.9973757863044739,0.1695052832365036,0.999538004398346,0.4625838100910187,0.0026242039166390896,0.8304947018623352,0.0004620235413312912,0.06531443446874619,0.14792294800281525,0.9969178438186646,0.7673959732055664,0.25772279500961304,0.30067089200019836,0.3018192946910858,0.5347919464111328,0.16904330253601074,0.2844017804812368,36711.0,3,0.6,16704,3
56,RS4120_gt.nii,0.2874467372894287,52.201534271240234,0.57277512550354,0.9959455132484436,0.1656881719827652,0.999397337436676,0.42722487449645996,0.004054516088217497,0.834311842918396,0.0006026666378602386,0.07760543376207352,0.14746393263339996,0.9953514337539673,0.7843602895736694,0.257025808095932,0.3064107298851013,0.30806177854537964,0.5687205791473389,0.1650855541229248,0.2813376573269794,58323.0,8,0.5333333333333333,23552,4
57,RS4079_gt.nii,0.04467363655567169,45.76024627685547,0.1133333370089531,0.9964464902877808,0.016830015927553177,0.9995226263999939,0.8866666555404663,0.00355350854806602,0.9831699728965759,0.0004773695254698396,0.15043435990810394,0.014871839433908463,0.995972752571106,0.5548899173736572,0.029307818040251732,0.042369693517684937,0.043673813343048096,0.10977983474731445,0.01635265350341797,0.03510220937435474,48040.0,1,0.6666666666666666,9000,9
58,RS5031_gt.nii,0.6193420886993408,87.90904235839844,0.8258821964263916,0.9952061176300049,0.4317939877510071,0.999228835105896,0.1741178035736084,0.0047938949428498745,0.5682060122489929,0.0007711455109529197,0.0707939937710762,0.3957659900188446,0.9944624900817871,0.9105441570281982,0.5670950412750244,0.5949015617370605,0.5971691012382507,0.8210883140563965,0.43102288246154785,0.5880943061616001,77041.0,8,0.2,73680,1
59,RS4897_gt.nii,0.28990083932876587,89.62700653076172,0.375110924243927,0.995699405670166,0.1581464409828186,0.9986501932144165,0.624889075756073,0.004300598055124283,0.8418535590171814,0.0013498329790309072,0.09671823680400848,0.1251700520515442,0.9943656921386719,0.6854051351547241,0.22249090671539307,0.24112610518932343,0.2435620129108429,0.37081027030944824,0.15679669380187988,0.2590475096005593,48763.0,9,0.4444444444444444,36056,4
60,RS2993_gt.nii,0.8089403510093689,38.94868469238281,0.747234582901001,0.9967608451843262,0.7636951208114624,0.9964599609375,0.252765417098999,0.003239143406972289,0.2363048791885376,0.003540030913427472,0.061772581189870834,0.606909990310669,0.9933134317398071,0.8719977140426636,0.7553752064704895,0.7520318627357483,0.7554200291633606,0.7439954280853271,0.7601550817489624,0.8093711594087768,7568.0,9,0.2,231792,1
61,RS4268_gt.nii,0.07688343524932861,43.37049865722656,0.6691176295280457,0.9967855215072632,0.029481641948223114,0.9999515414237976,0.33088234066963196,0.003214470576494932,0.9705183506011963,4.8440178943565115e-05,0.06481865048408508,0.029058009386062622,0.9967377185821533,0.832951545715332,0.056474968791007996,0.13999877870082855,0.14045172929763794,0.6659030914306641,0.029433131217956543,0.057033426183844015,54100.0,2,0.6666666666666666,2448,2
62,RS4944_gt.nii,0.016251439228653908,46.77606201171875,0.043606407940387726,0.9952905178070068,0.007255397737026215,0.9992421269416809,0.9563935995101929,0.004709500819444656,0.9927446246147156,0.0007578892982564867,0.2473466992378235,0.006259356625378132,0.9945399165153503,0.519448459148407,0.012440841645002365,0.01589757762849331,0.01778712496161461,0.038896918296813965,0.006497502326965332,0.01398906573891118,62997.0,21,0.06060606060606061,13232,6
63,RS4857_gt.nii,0.0380866602063179,80.60397338867188,0.5634765625,0.9974258542060852,0.013185256160795689,0.9999732971191406,0.4365234375,0.002574124140664935,0.9868147373199463,2.6712952603702433e-05,0.06331030279397964,0.013051936402916908,0.9973993897438049,0.7804511785507202,0.025767555460333824,0.08591075986623764,0.08619502931833267,0.5609023571014404,0.013158559799194336,0.02606849191289419,43046.0,12,0.14285714285714285,1024,1
64,RS3309_gt.nii,0.28417569398880005,62.801273345947266,0.6869102120399475,0.9932603240013123,0.13010616600513458,0.9995376467704773,0.3130898177623749,0.006739657372236252,0.8698938488960266,0.0004623538698069751,0.09012608975172043,0.1228225827217102,0.9928114414215088,0.8400852680206299,0.2187746912240982,0.2969509959220886,0.2989502549171448,0.6801705360412598,0.12964379787445068,0.2222543942195695,115763.0,1,0.6666666666666666,24584,5
65,PS5242_gt.nii,0.13150769472122192,88.60022735595703,0.35764119029045105,0.9968016743659973,0.0743362233042717,0.9995374083518982,0.6423587799072266,0.003198296297341585,0.9256637692451477,0.00046257945359684527,0.08639644831418991,0.06558026373386383,0.9963430166244507,0.677221417427063,0.12308835983276367,0.16181467473506927,0.16305120289325714,0.354442834854126,0.07387363910675049,0.13567973784128684,43561.0,6,0.4,12040,2
66,RS4221_gt.nii,0.10395080596208572,56.44289016723633,0.14730748534202576,0.9979445338249207,0.06168636679649353,0.9992167949676514,0.8526924848556519,0.0020554426591843367,0.9383136630058289,0.0007831905386410654,0.10564547777175903,0.045455459505319595,0.9971649646759033,0.572625994682312,0.08695819228887558,0.09405482560396194,0.0953250378370285,0.14525198936462402,0.060903191566467285,0.10383478121346873,19045.0,3,0.4,15376,1
67,PS5320_gt.nii,0.19546274840831757,38.813655853271484,0.37310081720352173,0.9969117641448975,0.1113133355975151,0.9993484616279602,0.6268991827964783,0.003088215598836541,0.8886866569519043,0.0006515351706184447,0.08339212834835052,0.09377440810203552,0.996265709400177,0.6850062608718872,0.17146937549114227,0.20235182344913483,0.2037917971611023,0.3700125217437744,0.11066174507141113,0.19886503067484662,38458.0,3,0.5882352941176471,17376,7
68,RS3859_gt.nii,0.0016051364364102483,72.16300964355469,0.007005899678915739,0.9986359477043152,0.000829694326967001,0.9998392462730408,0.9929941296577454,0.001364034367725253,0.9991703033447266,0.00016073470760602504,0.30616772174835205,0.0007423905190080404,0.9984756708145142,0.5028209090232849,0.0014836795162409544,0.001942724920809269,0.0024109657388180494,0.005641818046569824,0.0006688833236694336,0.0016750418760469012,19238.0,8,0.16666666666666666,2712,2
69,RS4761_gt.nii,0.06085454300045967,102.4695053100586,0.4603658616542816,0.9969636797904968,0.028794264420866966,0.9998941421508789,0.5396341681480408,0.0030363178811967373,0.9712057113647461,0.00010583102266537026,0.07511238753795624,0.027854125946760178,0.9968587756156921,0.728664755821228,0.05419859662652016,0.11454285681247711,0.11513425409793854,0.45732951164245605,0.028688430786132812,0.05588142775197528,49093.0,22,0.08333333333333333,3280,1
70,RS2894_gt.nii,0.1297014355659485,76.8179702758789,0.6563422083854675,0.9965917468070984,0.05862687900662422,0.9998884797096252,0.34365782141685486,0.003408282296732068,0.9413731098175049,0.00011150664067827165,0.06721729040145874,0.05688082054257393,0.996481716632843,0.826466977596283,0.10763904452323914,0.19546528160572052,0.1961614042520523,0.6529339551925659,0.058515310287475586,0.11101236415797433,56039.0,7,0.2222222222222222,5424,1
71,RS3045_gt.nii,0.5295032858848572,26.324893951416016,0.8620715141296387,0.993009626865387,0.33387699723243713,0.9994357824325562,0.13792850077152252,0.006990356836467981,0.6661229729652405,0.0005642136675305665,0.08260992169380188,0.31694599986076355,0.9924796223640442,0.9275405406951904,0.4813348650932312,0.5338627696037292,0.5364940166473389,0.8550810813903809,0.3333127498626709,0.48882821501928764,120148.0,0,0.5,67912,2
72,PS5355_gt.nii,0.08967973291873932,36.45545196533203,0.10822239518165588,0.9958875775337219,0.054483525454998016,0.9980431199073792,0.8917776346206665,0.004112407099455595,0.9455164670944214,0.0019569089636206627,0.16313500702381134,0.03760189563035965,0.9939481616020203,0.5520550012588501,0.07247846573591232,0.07394962012767792,0.07678761333227158,0.1041100025177002,0.05252659320831299,0.08358970036663997,32542.0,5,0.6,36656,3
73,RS4922_gt.nii,0.6890040636062622,63.348243713378906,0.590839147567749,0.9976674318313599,0.7106618881225586,0.9960389733314514,0.40916088223457336,0.0023325574584305286,0.2893381416797638,0.003961002454161644,0.05911782756447792,0.47627052664756775,0.9937604665756226,0.7942532896995544,0.6452347636222839,0.6449016332626343,0.6479867696762085,0.5885065793991089,0.7067008018493652,0.6965212714974007,22229.0,4,0.3333333333333333,161120,1
74,RS1827_gt.nii,0.37123093008995056,58.83876419067383,0.5895289182662964,0.9968241453170776,0.18978379666805267,0.999480664730072,0.4104710519313812,0.0031758637633174658,0.8102161884307861,0.0005193418473936617,0.06837822496891022,0.16763269901275635,0.996310830116272,0.793176531791687,0.28713259100914,0.3331303000450134,0.33448922634124756,0.586353063583374,0.1892644166946411,0.31546978804175896,47959.0,5,0.36363636363636365,21144,3
75,RS3272_gt.nii,0.4390735924243927,57.28001403808594,0.7238225340843201,0.9953598380088806,0.25389477610588074,0.9993950724601746,0.27617743611335754,0.004640189465135336,0.7461052536964417,0.0006049264338798821,0.07413103431463242,0.23147110641002655,0.9947687387466431,0.8595911860466003,0.3759261667728424,0.42680391669273376,0.428689569234848,0.7191823720932007,0.2532898187637329,0.3921085811762961,75398.0,5,0.2857142857142857,36520,1
76,RS4859_gt.nii,0.08016704022884369,81.95730590820312,0.5366161465644836,0.9990558624267578,0.02613133378326893,0.9999781250953674,0.46338382363319397,0.0009441225556656718,0.9738686680793762,2.1896130419918336e-05,0.04025688394904137,0.025554686784744263,0.99903404712677,0.7678359746932983,0.04983583465218544,0.11826281994581223,0.11841662228107452,0.5356719493865967,0.02610945701599121,0.05101734589760518,15759.0,23,0.08,792,1
77,RS3092_gt.nii,0.02254956029355526,71.11258697509766,0.12948431074619293,0.9972120523452759,0.009782746434211731,0.9998143315315247,0.8705157041549683,0.0027879446279257536,0.9902172684669495,0.00018565462960395962,0.12795938551425934,0.009179051034152508,0.9970275163650513,0.5633481740951538,0.018191125243902206,0.03486999496817589,0.03559090197086334,0.12669634819030762,0.009597063064575195,0.01933580262414464,43039.0,25,0.14285714285714285,3568,2
78,RS4766_gt.nii,0.6752750873565674,34.66481399536133,0.5328119993209839,0.9986060261726379,0.7328670024871826,0.9966533184051514,0.4671880304813385,0.0013939535710960627,0.267132967710495,0.0033466757740825415,0.048660364001989365,0.4461619257926941,0.9952866435050964,0.7657090425491333,0.6170290112495422,0.6226397752761841,0.6248842477798462,0.5314180850982666,0.729520320892334,0.7052291886925091,35523.0,3,0.75,119560,3
79,RS4085_gt.nii,0.0,69.60603332519531,0.0,0.9967970848083496,0.0,0.9999411702156067,1.0,0.003202924272045493,1.0,5.8839417761191726e-05,1.0,0.0,0.996738612651825,0.4983985424041748,0.0,-0.000434117711847648,0.0,-0.0032029151916503906,-5.882978439331055e-05,0.0,52400.0,34,0.0,984,1
80,RS5049_gt.nii,0.11150950193405151,75.09060668945312,0.6974999904632568,0.9982802867889404,0.04612484946846962,0.9999638795852661,0.30250000953674316,0.0017197394045069814,0.9538751244544983,3.612593354773708e-05,0.04730522632598877,0.0452202670276165,0.9982444047927856,0.8478901386260986,0.08652772754430771,0.17907436192035675,0.17936578392982483,0.6957802772521973,0.04608869552612305,0.08838063862138874,28718.0,9,0.18181818181818182,2000,1
81,RS4973_gt.nii,0.8304024934768677,48.27007293701172,0.7952035665512085,0.9980436563491821,0.7599822878837585,0.9984040856361389,0.2047964185476303,0.001956325490027666,0.24001768231391907,0.0015958873555064201,0.047256335616111755,0.6355825662612915,0.9964758157730103,0.8966236114501953,0.777194082736969,0.7756209969520569,0.7773934602737427,0.7932472229003906,0.7583863735198975,0.8373180683271421,9085.0,1,0.6666666666666666,129680,1
82,RS4482_gt.nii,0.29278773069381714,110.5169677734375,0.5354946255683899,0.9972114562988281,0.15169334411621094,0.9995664358139038,0.4645053744316101,0.0027885152958333492,0.8483066558837891,0.0004335575213190168,0.06730560213327408,0.1340540200471878,0.9967819452285767,0.7663530111312866,0.2364155799150467,0.2838608920574188,0.2850104570388794,0.5327060222625732,0.15125977993011475,0.268560320035988,38483.0,5,0.18181818181818182,15608,3
83,RS3830_gt.nii,3.1844090699451044e-05,128.8914337158203,0.00019936203898396343,0.996340811252594,1.6293544831569307e-05,0.9997000098228455,0.9998006224632263,0.0036592099349945784,0.9999837279319763,0.0003000147989951074,0.8107535243034363,1.5062736565596424e-05,0.9960429668426514,0.49827009439468384,3.012501838384196e-05,-0.0009907736675813794,5.699398388969712e-05,-0.0034598112106323242,-0.0002837181091308594,3.26088728743091e-05,54247.0,9,0.18181818181818182,5016,1
84,RS4930_gt.nii,0.4583674967288971,77.57576751708984,0.8596970438957214,0.9963818788528442,0.2694926857948303,0.9997814297676086,0.14030298590660095,0.0036181272007524967,0.7305073142051697,0.00021857826504856348,0.060921475291252136,0.25813937187194824,0.9961699843406677,0.9280394315719604,0.4103510081768036,0.4801248610019684,0.4813336431980133,0.8560788631439209,0.26927411556243896,0.41636871508379886,62610.0,6,0.25,26008,1
85,PS4330_gt.nii,0.20187777280807495,39.86226272583008,0.23255982995033264,0.997631847858429,0.13844482600688934,0.9987428188323975,0.767440140247345,0.0023681465536355972,0.8615551590919495,0.0012571740662679076,0.09166136384010315,0.09502936899662018,0.9963819980621338,0.615095853805542,0.17356497049331665,0.17770609259605408,0.1794344037771225,0.23019170761108398,0.13718760013580322,0.20830746102813819,15578.0,9,0.15384615384615385,27408,2
86,RS4042_gt.nii,0.0615762360394001,32.32645797729492,0.060084108263254166,0.9972111582756042,0.027938423678278923,0.9987441897392273,0.9399158954620361,0.002788861747831106,0.9720615744590759,0.0012558321468532085,0.17725351452827454,0.0194415096193552,0.9959626197814941,0.5286476612091064,0.038141489028930664,0.039099689573049545,0.04097139462828636,0.05729532241821289,0.026682615280151367,0.06422457080005739,16720.0,1,0.5454545454545454,22352,7
87,PS4284_gt.nii,0.18215394020080566,67.97793579101562,0.6505905389785767,0.9979590773582458,0.08804880827665329,0.9998939633369446,0.34940946102142334,0.002040944527834654,0.9119511842727661,0.00010603547707432881,0.053038474172353745,0.08407316356897354,0.9978538751602173,0.8242747783660889,0.1551060676574707,0.23882056772708893,0.2393401861190796,0.6485495567321777,0.08794271945953369,0.16057720338159556,33154.0,6,0.25,5080,1
88,RS4975_gt.nii,0.7520031332969666,14.764822959899902,0.6821572780609131,0.9970491528511047,0.7008995413780212,0.9967789649963379,0.3178427219390869,0.0029508352745324373,0.29910042881965637,0.003221022430807352,0.061711642891168594,0.5283525586128235,0.9938892126083374,0.8396031856536865,0.6914014220237732,0.6883805990219116,0.691464900970459,0.679206371307373,0.6976785659790039,0.7395925569354511,6433.0,15,0.11764705882352941,168360,1
89,RS4923_gt.nii,0.18003781139850616,66.80940246582031,0.2994905412197113,0.9974488019943237,0.10352635383605957,0.9993095993995667,0.7005094885826111,0.002551201730966568,0.8964736461639404,0.0006903964676894248,0.08449690043926239,0.08334458619356155,0.9967628717422485,0.6484696865081787,0.15386532247066498,0.17474563419818878,0.17608283460140228,0.2969393730163574,0.10283589363098145,0.18430530932163852,28737.0,14,0.2222222222222222,16488,2
90,RS4959_gt.nii,0.8560712933540344,64.79197692871094,0.8792170882225037,0.9975665807723999,0.7434697151184082,0.9990297555923462,0.12078289687633514,0.002433411544188857,0.2565302848815918,0.0009702553506940603,0.049979645758867264,0.6745725870132446,0.9966248273849487,0.9383918046951294,0.8056653738021851,0.8068528175354004,0.8084993958473206,0.8767836093902588,0.7424994707107544,0.8550553080825924,29979.0,5,0.18181818181818182,133504,3
91,RS3578_gt.nii,0.7618199586868286,49.35585021972656,0.6480483412742615,0.9980488419532776,0.7819720506668091,0.996206521987915,0.3519516587257385,0.001951140584424138,0.21802794933319092,0.003793506184592843,0.052016694098711014,0.5488736629486084,0.9943097829818726,0.8230485916137695,0.7087391018867493,0.7090690732002258,0.7118677496910095,0.6460971832275391,0.7781785726547241,0.7811752837326608,31345.0,4,0.25,179232,2
92,RS1857_gt.nii,0.019187092781066895,104.44615936279297,0.008871628902852535,0.9981177449226379,0.024197807535529137,0.994802713394165,0.9911283850669861,0.0018822717247530818,0.9758021831512451,0.0051973056979477406,0.31536218523979187,0.006534028798341751,0.9929402470588684,0.5034946799278259,0.012983225286006927,0.011523943394422531,0.01465175673365593,0.0069893598556518555,0.019000530242919922,0.016249309039330005,59271.0,15,0.1111111111111111,87808,2
93,RS2366_gt.nii,0.02812480740249157,72.23226928710938,0.20451878011226654,0.9962916374206543,0.011081080883741379,0.9998378157615662,0.7954812049865723,0.0037083409260958433,0.9889189004898071,0.00016219628741964698,0.1186753511428833,0.01062321849167347,0.9961308240890503,0.600405216217041,0.021023103967308998,0.04682548716664314,0.04760555922985077,0.20081043243408203,0.010918855667114258,0.0218214833599449,59134.0,7,0.18181818181818182,3408,2
94,PS5324_gt.nii,0.676154375076294,72.2772445678711,0.6648542284965515,0.9970429539680481,0.5524067282676697,0.9981582760810852,0.3351457715034485,0.002957036253064871,0.4475933015346527,0.001841725199483335,0.06252111494541168,0.43208685517311096,0.9952294826507568,0.8309485912322998,0.6034366488456726,0.6036699414253235,0.6060280203819275,0.6618971824645996,0.5505650043487549,0.6855386624487062,16955.0,9,0.1111111111111111,91590,5
95,PS2245_gt.nii,0.0,143.16529846191406,0.0,0.9969851970672607,0.0,0.9996958374977112,1.0,0.0030148231890052557,1.0,0.00030418523238040507,1.0,0.0,0.9966828227043152,0.49849259853363037,0.0,-0.0009576348820701241,0.0,-0.003014802932739258,-0.00030416250228881836,0.0,44874.0,6,0.0,5088,1
96,RS4878_gt.nii,0.1625862568616867,77.44804382324219,0.5303410291671753,0.9966484308242798,0.06999486684799194,0.9997758865356445,0.4696589708328247,0.0033515531104058027,0.9300051331520081,0.00022408617951441556,0.0736420527100563,0.06590940803289413,0.9964267611503601,0.7634947299957275,0.12366794049739838,0.19175106287002563,0.19266849756240845,0.5269894599914551,0.06977081298828125,0.1312482546774644,53482.0,7,0.2222222222222222,7976,1
97,RS4119_gt.nii,0.3670344054698944,75.99768829345703,0.5898638367652893,0.9967570900917053,0.22306449711322784,0.9993509650230408,0.4101361632347107,0.0032428945414721966,0.7769355177879333,0.0006490576197393239,0.06902837008237839,0.19311301410198212,0.9961158633232117,0.7933104634284973,0.32371285557746887,0.36121124029159546,0.36273637413978577,0.5866209268569946,0.22241544723510742,0.3709314908848747,41139.0,5,0.2857142857142857,26440,1
98,RS2150_gt.nii,0.0028015414718538523,114.39405822753906,0.06416666507720947,0.9956752061843872,0.0010601680260151625,0.9999327659606934,0.9358333349227905,0.004324804991483688,0.9989398121833801,6.72270471113734e-05,0.20610569417476654,0.0010440252954140306,0.9956085681915283,0.5299209356307983,0.0020858729258179665,0.00770840048789978,0.008247875608503819,0.05984187126159668,0.000992894172668457,0.0021169839851536186,71203.0,27,0.06896551724137931,1200,1
99,RS1117_gt.nii,0.06779651343822479,81.39410400390625,0.22607260942459106,0.997606635093689,0.02333163097500801,0.9998038411140442,0.7739273905754089,0.0023933739867061377,0.9766683578491211,0.00019616264034993947,0.09329243004322052,0.02160591259598732,0.9974115490913391,0.6118396520614624,0.04229793697595596,0.07193693518638611,0.07262673228979111,0.2236793041229248,0.02313542366027832,0.04662355972580096,35906.0,0,0.16666666666666666,4242,6
100,RS2891_gt.nii,0.4243893027305603,70.59390258789062,0.6750516891479492,0.996915876865387,0.2327190637588501,0.9995485544204712,0.3249483108520508,0.0030840993858873844,0.7672809362411499,0.00045146961929276586,0.06331277638673782,0.20927530527114868,0.9964705109596252,0.8359837532043457,0.34611690044403076,0.3950648903846741,0.39635515213012695,0.6719675064086914,0.2322676181793213,0.3845983950526393,46212.0,3,0.4444444444444444,23216,9
101,RS4557_gt.nii,0.08004045486450195,70.96969604492188,0.5046106576919556,0.9982262253761292,0.03204189985990524,0.9999422430992126,0.49538934230804443,0.0017738022143021226,0.9679580926895142,5.774349483544938e-05,0.055970195680856705,0.0310647152364254,0.9981687664985657,0.7514184713363647,0.06025754660367966,0.12681803107261658,0.12715613842010498,0.5028369426727295,0.03198409080505371,0.06316531999486982,28682.0,6,0.25,1952,1
102,PS3556_gt.nii,0.08534982800483704,75.84061431884766,0.0516040064394474,0.9979926943778992,0.1310858577489853,0.9944542050361633,0.9483959674835205,0.002007334027439356,0.8689141273498535,0.005545776337385178,0.16473619639873505,0.038451291620731354,0.9924713373184204,0.5247983336448669,0.07405506819486618,0.07890735566616058,0.08224691450595856,0.04959666728973389,0.12554001808166504,0.08941642989281004,67477.0,25,0.08,97880,1
103,RS5255_gt.nii,0.0627872496843338,67.93341064453125,0.3143656849861145,0.9978288412094116,0.027010420337319374,0.9998682737350464,0.6856343150138855,0.0021711578592658043,0.972989559173584,0.0001317221176577732,0.07672865688800812,0.02550775744020939,0.9976978302001953,0.6560972929000854,0.049746591597795486,0.09160447865724564,0.09214743226766586,0.3121945858001709,0.026878714561462402,0.051883403469157346,34230.0,7,0.2222222222222222,3216,1
104,RS3856_gt.nii,0.0437619686126709,74.19568634033203,0.1138157919049263,0.999444305896759,0.018220115453004837,0.9999196529388428,0.8861842155456543,0.0005556848482228816,0.9817798733711243,8.03329239715822e-05,0.06531031429767609,0.015956465154886246,0.9993640780448914,0.5566300749778748,0.03141171112656593,0.04532674327492714,0.04553830251097679,0.11326014995574951,0.01813971996307373,0.03707672524646378,7474.0,20,0.09090909090909091,1520,1
105,PS1909_gt.nii,0.5221266746520996,91.99891662597656,0.7835582494735718,0.9966127276420593,0.3457002341747284,0.9995042085647583,0.21644172072410583,0.003387242555618286,0.6542997360229492,0.0004957892233505845,0.06169287860393524,0.3155660331249237,0.9961272478103638,0.8900854587554932,0.4797418415546417,0.518959105014801,0.5204577445983887,0.7801709175109863,0.3452044725418091,0.5145659418049401,49590.0,10,0.16666666666666666,38232,1


==> figs/adapt/ploras/T2/atlas-real-192-mb-dae_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4143_gt.nii,0.0,104.68046569824219,0.0,0.9863269329071045,0.0,0.9997117519378662,1.0,0.013673080131411552,1.0,0.0002882543485611677,1.0,0.0,0.9860464930534363,0.49316346645355225,0.0,-0.00198527704924345,0.0,-0.013673067092895508,-0.00028824806213378906,0.0,222687.0,1,0.0,4770,3
1,RS2697_gt.nii,0.1263330578804016,88.8875732421875,0.6698113083839417,0.984832227230072,0.0579078309237957,0.9995335340499878,0.33018869161605835,0.015167756006121635,0.9420921802520752,0.00046645529801025987,0.13079918920993805,0.05630066245794296,0.984394371509552,0.8273217678070068,0.10659969598054886,0.19391654431819916,0.1969449669122696,0.6546435356140137,0.0574413537979126,0.10772748119769235,251679.0,5,0.4,23320,2
2,RS5138_gt.nii,0.03170640394091606,,0.0,0.8695058822631836,0.0,0.9962449669837952,1.0,0.1304941028356552,1.0,0.003755010198801756,1.0,0.0,0.8666655421257019,0.4347529411315918,0.0,-0.02213609404861927,0.0,-0.1304941177368164,-0.003755033016204834,0.0,245882.0,2,0.0,54804,0
3,RS4718_gt.nii,0.002378645120188594,82.59539794921875,0.052243590354919434,0.9824185371398926,0.0005524000735022128,0.9998205900192261,0.9477564096450806,0.017581453546881676,0.9994475841522217,0.00017940631369128823,0.3671324551105499,0.0005469192983582616,0.9822455644607544,0.517331063747406,0.00109324068762362,0.003595658577978611,0.005372091196477413,0.03466212749481201,0.00037300586700439453,0.0011106530708194643,290491.0,3,0.6,3120,3
4,RS4109_gt.nii,0.0,84.17243957519531,0.0,0.981783926486969,0.0,0.9981275200843811,1.0,0.01821606419980526,1.0,0.001872492372058332,1.0,0.0,0.9799789786338806,0.4908919632434845,0.0,-0.0058403294533491135,0.0,-0.018216073513031006,-0.0018724799156188965,0.0,269363.0,1,0.0,30844,1
5,RS5043_gt.nii,0.00025785452453419566,78.65113067626953,0.00020131771452724934,0.9921684265136719,8.398549107369035e-05,0.9967182278633118,0.9997986555099487,0.007831568829715252,0.9999160170555115,0.0032817618921399117,0.8618276119232178,5.9265963500365615e-05,0.9889377951622009,0.4961848855018616,0.00011852490570163354,-0.004939619451761246,0.00013002987543586642,-0.0076302289962768555,-0.003197789192199707,0.0001315411843489907,72506.0,2,0.5,54640,1
6,RS1876_gt.nii,8.716771133946986e-20,94.75231170654297,0.0,0.9832484722137451,0.0,0.9933199286460876,1.0,0.01675153709948063,1.0,0.006680075079202652,1.0,0.0,0.9767895936965942,0.49162423610687256,0.0,-0.010578351095318794,0.0,-0.016751527786254883,-0.0066800713539123535,0.0,158226.0,3,0.0,110208,2
7,RS3310_gt.nii,0.0,115.64168548583984,0.0,0.9860371351242065,0.0,0.9991213083267212,1.0,0.013962863013148308,1.0,0.000878671242389828,1.0,0.0,0.9851828217506409,0.49301856756210327,0.0,-0.003502679755911231,0.0,-0.013962864875793457,-0.0008786916732788086,0.0,214134.0,3,0.0,14536,7
8,RS3974_gt.nii,6.460467557189986e-05,85.94184112548828,0.0004826254735235125,0.9897855520248413,1.1673379049170762e-05,0.999750554561615,0.9995173811912537,0.010214467532932758,0.999988317489624,0.00024942963500507176,0.8214401602745056,1.1397829439374618e-05,0.9895411729812622,0.4951340854167938,2.2795400582253933e-05,-0.0015211200807243586,7.505911344196647e-05,-0.009731829166412354,-0.0002377629280090332,2.308948908733022e-05,166745.0,3,0.4,4144,1
9,RS4279_gt.nii,0.00011979322880506516,61.35144805908203,0.0008967001340351999,0.9878225922584534,2.4481003492837772e-05,0.9996638298034668,0.999103307723999,0.012177402153611183,0.9999755024909973,0.00033614964922890067,0.7865570187568665,2.3830971258576028e-05,0.9874945878982544,0.4943596422672272,4.7660807467764243e-05,-0.0018750574672594666,0.0001481624785810709,-0.011280715465545654,-0.0003116726875305176,4.8808106050252826e-05,197176.0,2,0.3333333333333333,5576,4
10,RS4596_gt.nii,0.0,68.31544494628906,0.0,0.9832529425621033,0.0,0.9995932579040527,1.0,0.01674707978963852,1.0,0.00040675641503185034,1.0,0.0,0.9828596711158752,0.49162647128105164,0.0,-0.002609977498650551,0.0,-0.01674705743789673,-0.0004067420959472656,0.0,273375.0,10,0.0,6710,1
11,RS4905_gt.nii,0.1204977035522461,62.64183807373047,0.10796066373586655,0.9903734922409058,0.08688314259052277,0.9924161434173584,0.8920393586158752,0.009626490995287895,0.9131168723106384,0.007583862170577049,0.22994422912597656,0.05057568848133087,0.9829499125480652,0.5491670966148376,0.09628185629844666,0.08830531686544418,0.0968502014875412,0.09833419322967529,0.07929933071136475,0.10467995946897488,36655.0,3,0.4,141144,1
12,RS4047_gt.nii,0.0,123.23858642578125,0.0,0.9887319803237915,0.0,0.9999141693115234,1.0,0.01126802247017622,1.0,8.58442290336825e-05,1.0,0.0,0.9886480569839478,0.49436599016189575,0.0,-0.0009835114469751716,0.0,-0.011268019676208496,-8.58306884765625e-05,0.0,187374.0,4,0.0,1424,1
13,PS4452_gt.nii,0.00807197391986847,69.13754272460938,0.07622344046831131,0.9785986542701721,0.0026324859354645014,0.9993009567260742,0.9237765669822693,0.021401338279247284,0.9973675012588501,0.0006990719703026116,0.34635263681411743,0.002551096025854349,0.9779304265975952,0.5274110436439514,0.005089208949357271,0.010295329615473747,0.014165349304676056,0.05482208728790283,0.001933455467224121,0.005177154915563719,346804.0,0,0.3333333333333333,12424,3
14,RS4960_gt.nii,0.025224249809980392,39.560081481933594,0.014812296256422997,0.9949552416801453,0.025304101407527924,0.9913210272789001,0.9851877093315125,0.005044745281338692,0.9746959209442139,0.008678974583745003,0.3685193359851837,0.009431225247681141,0.986365020275116,0.5048837661743164,0.018686216324567795,0.012743107974529266,0.01936005800962448,0.009767532348632812,0.016625165939331055,0.02303287313413106,71831.0,16,0.11764705882352941,147040,2
15,RS4846_gt.nii,0.01849362999200821,93.74966430664062,0.42163825035095215,0.9855915904045105,0.007315580267459154,0.9998522400856018,0.5783617496490479,0.01440840121358633,0.9926844239234924,0.00014775825547985733,0.15601687133312225,0.007242899388074875,0.9854496121406555,0.7036149501800537,0.014381634071469307,0.054027315229177475,0.05553853139281273,0.4072299003601074,0.007167816162109375,0.01445446761541864,239915.0,1,0.6666666666666666,4224,1
16,PS5266_gt.nii,0.0008105035522021353,66.21442413330078,0.0020178123377263546,0.9844034910202026,0.00022198747319635004,0.9982631206512451,0.9979822039604187,0.015596527606248856,0.9997780323028564,0.0017368675908073783,0.7354628443717957,0.00020002621749881655,0.9827203750610352,0.49321064352989197,0.00039997242856770754,-0.004535430110991001,0.0006692750030197203,-0.013578712940216064,-0.0015149116516113281,0.00041202106990505754,230989.0,1,0.6666666666666666,28744,1
17,RS3122_gt.nii,0.0,125.48127746582031,0.0,0.9817531108856201,0.0,0.9999759793281555,1.0,0.018246902152895927,1.0,2.4042123186518438e-05,1.0,0.0,0.9817299246788025,0.49087655544281006,0.0,-0.000662340025883168,0.0,-0.018246889114379883,-2.4020671844482422e-05,0.0,305421.0,1,0.0,396,1
18,PS2343_gt.nii,0.0,74.08778381347656,0.0,0.9851642847061157,0.0,0.9995633959770203,1.0,0.014835718087852001,1.0,0.0004365813219919801,1.0,0.0,0.9847405552864075,0.49258214235305786,0.0,-0.0025449946988373995,0.0,-0.014835715293884277,-0.00043660402297973633,0.0,240920.0,2,0.0,7216,1
19,RS2819_gt.nii,0.00015138008166104555,79.90619659423828,0.0010204081190750003,0.985990047454834,2.55349568760721e-05,0.999644935131073,0.9989795684814453,0.014009974896907806,0.9999744892120361,0.0003550908877514303,0.7874802947044373,2.4912184017011896e-05,0.9856448173522949,0.49350523948669434,4.982312748325057e-05,-0.002069006906822324,0.00016141895321197808,-0.012989521026611328,-0.00032955408096313477,5.080956574757808e-05,227688.0,0,0.25,5880,4
20,RS4941_gt.nii,0.18580321967601776,83.40863037109375,0.33700960874557495,0.9828189015388489,0.10283791273832321,0.9960734248161316,0.662990391254425,0.01718107983469963,0.8971620798110962,0.003926590085029602,0.18419958651065826,0.08553358167409897,0.9790669083595276,0.6599142551422119,0.15758807957172394,0.17786137759685516,0.18616488575935364,0.31982851028442383,0.09891128540039062,0.16643275861195414,227668.0,2,0.5,97472,1
21,PS4595_gt.nii,0.0,92.21713256835938,0.0,0.9842177629470825,0.0,0.9998236298561096,1.0,0.01578223519027233,1.0,0.00017635145923122764,1.0,0.0,0.9840469360351562,0.49210888147354126,0.0,-0.0016682986170053482,0.0,-0.01578223705291748,-0.00017637014389038086,0.0,261107.0,3,0.0,2912,1
22,RS3884_gt.nii,0.0021493739914149046,42.62628173828125,0.0033295282628387213,0.9866848587989807,0.0006278843502514064,0.9974684715270996,0.9966704845428467,0.01331513375043869,0.999372124671936,0.0025315561797469854,0.6666408181190491,0.0005285431980155408,0.9842203259468079,0.495007187128067,0.0010565280681475997,-0.004359967540949583,0.0014458764344453812,-0.009985625743865967,-0.0019036531448364258,0.0011670800075026572,174041.0,1,0.8,42048,3
23,RS4920_gt.nii,0.017701532691717148,80.0062484741211,0.023729775100946426,0.9846329092979431,0.010021992027759552,0.9935418367385864,0.9762701988220215,0.01536710187792778,0.989978015422821,0.0064581590704619884,0.4458952844142914,0.007096138782799244,0.9783744215965271,0.5041813254356384,0.01409227680414915,0.005459228530526161,0.015421401709318161,0.008362650871276855,0.0035638809204101562,0.015280761150447433,143003.0,1,0.6666666666666666,109272,1
24,PS3207_gt.nii,0.05714254453778267,86.02906799316406,0.13943473994731903,0.9840700030326843,0.025229541584849358,0.9974207878112793,0.8605652451515198,0.015929995104670525,0.9747704863548279,0.00257921707816422,0.2526184022426605,0.021830301731824875,0.9815797805786133,0.5617523789405823,0.042727842926979065,0.05289066955447197,0.059311673045158386,0.12350475788116455,0.02265036106109619,0.04438409585986544,226711.0,2,0.6666666666666666,49464,1
25,RS4506_gt.nii,0.0,73.37574768066406,0.0,0.9855894446372986,0.0,0.999507486820221,1.0,0.014410576783120632,1.0,0.0004925141693092883,1.0,0.0,0.9851109981536865,0.4927947223186493,0.0,-0.0026640971191227436,0.0,-0.014410555362701416,-0.0004925131797790527,0.0,230978.0,6,0.0,8144,3
26,RS2742_gt.nii,0.0,63.60031509399414,0.0,0.9851881265640259,0.0,0.9999457597732544,1.0,0.01481188926845789,1.0,5.423889888334088e-05,1.0,0.0,0.9851354956626892,0.49259406328201294,0.0,-0.0008963149739429355,0.0,-0.014811873435974121,-5.424022674560547e-05,0.0,247142.0,0,0.0,896,2
27,PS2241_gt.nii,0.0012914960971102118,58.67708206176758,0.4077341854572296,0.9867522716522217,0.15229009091854095,0.996508777141571,0.5922658443450928,0.01324771624058485,0.8477098941802979,0.003491225652396679,0.1527239829301834,0.12470392137765884,0.9833921790122986,0.6972432136535645,0.22175422310829163,0.2422790676355362,0.2491864264011383,0.3944864273071289,0.14879882335662842,0.0009202123667405229,200341.0,6,0.3333333333333333,97360,3
28,PS4375_gt.nii,0.0,123.30855560302734,0.0,0.9852634072303772,0.0,0.9999433755874634,1.0,0.014736580662429333,1.0,5.662435069098137e-05,1.0,0.0,0.9852084517478943,0.4926317036151886,0.0,-0.0009134819265455008,0.0,-0.014736592769622803,-5.6624412536621094e-05,0.0,245880.0,2,0.0,936,1
29,RS4850_gt.nii,0.5825666785240173,22.29349708557129,0.6502847075462341,0.9935256838798523,0.4381333589553833,0.9972746968269348,0.3497152626514435,0.006474303547292948,0.5618666410446167,0.0027252910658717155,0.09072758257389069,0.35458502173423767,0.9908814430236816,0.8219051957130432,0.523533046245575,0.5294528007507324,0.5337709188461304,0.6438103914260864,0.4354081153869629,0.5631658648369762,72602.0,1,1.0,129248,2
30,RS3418_gt.nii,0.0,82.03047943115234,0.0,0.9833112359046936,0.0,0.9973785877227783,1.0,0.016688749194145203,1.0,0.0026214171666651964,1.0,0.0,0.9807764887809753,0.4916556179523468,0.0,-0.006614240352064371,0.0,-0.016688764095306396,-0.0026214122772216797,0.0,234306.0,1,0.0,43248,1
31,RS4141_gt.nii,0.29083919525146484,74.94664764404297,0.6909149289131165,0.992369532585144,0.14371393620967865,0.9994230270385742,0.30908504128456116,0.007630458567291498,0.8562860488891602,0.0005769789568148553,0.09509672969579697,0.135032519698143,0.9918118119239807,0.8416422605514526,0.23793594539165497,0.3127351403236389,0.3151096701622009,0.6832845211029053,0.14313697814941406,0.24554333016567248,126590.0,2,0.6,31040,3
32,RS4184_gt.nii,0.0009051795932464302,76.52838897705078,0.007746479008346796,0.9831495881080627,0.00023352498828899115,0.9994874596595764,0.9922535419464111,0.016850385814905167,0.99976646900177,0.0005125316674821079,0.5959381461143494,0.00022674257343169302,0.9826542735099792,0.4954480230808258,0.0004533823230303824,-0.001593753695487976,0.0013449894031509757,-0.009103953838348389,-0.0002790093421936035,0.00046251200078486885,272586.0,0,0.5,8520,2
33,PS3600_gt.nii,0.010763592086732388,84.77617645263672,0.0855826884508133,0.9874999523162842,0.0037975646555423737,0.9994847178459167,0.9144173264503479,0.012500029988586903,0.9962024092674255,0.0005153071833774447,0.27650222182273865,0.0036494850646704435,0.9869980812072754,0.5365413427352905,0.007272429298609495,0.01548793539404869,0.01802791655063629,0.07308268547058105,0.003282308578491211,0.007425547041630461,201017.0,7,0.18181818181818182,9336,2
34,RS5230_gt.nii,0.0,61.302528381347656,0.0,0.9883317351341248,0.0,0.9997500777244568,1.0,0.01166828628629446,1.0,0.0002499170368537307,1.0,0.0,0.9880875945091248,0.4941658675670624,0.0,-0.0017076601507142186,0.0,-0.011668264865875244,-0.0002499222755432129,0.0,190920.0,0,0.0,4144,1
35,RS3688_gt.nii,0.0015183413634076715,82.77680969238281,0.006162536796182394,0.982852041721344,0.0003338851674925536,0.999061107635498,0.9938374757766724,0.017147965729236603,0.9996660947799683,0.0009388895705342293,0.6252027750015259,0.00031682540429756045,0.9819451570510864,0.4945072829723358,0.0006334501085802913,-0.002578028943389654,0.0014344266382977366,-0.01098543405532837,-0.0006049871444702148,0.000653588096526792,268821.0,1,0.4,15578,3
36,RS4262_gt.nii,0.0,92.24966430664062,0.0,0.983587920665741,0.0,0.9972949624061584,1.0,0.016412056982517242,1.0,0.0027050282806158066,1.0,0.0,0.9809708595275879,0.4917939603328705,0.0,-0.006662962958216667,0.0,-0.016412079334259033,-0.0027050375938415527,0.0,226641.0,5,0.0,44640,2
37,RS4486_gt.nii,0.0,59.40538787841797,0.0,0.9817488193511963,0.0,0.9993770122528076,1.0,0.018251197412610054,1.0,0.0006229662103578448,1.0,0.0,0.981148362159729,0.49087440967559814,0.0,-0.0033719250932335854,0.0,-0.01825118064880371,-0.0006229877471923828,0.0,294577.0,1,0.0,10261,1
38,RS3812_gt.nii,0.022137967869639397,96.29122161865234,0.7126141786575317,0.9816696643829346,0.008055748417973518,0.9999388456344604,0.28738585114479065,0.018330348655581474,0.9919442534446716,6.115167343523353e-05,0.13821542263031006,0.008029662072658539,0.9816134572029114,0.8471419215202332,0.015931399539113045,0.07450180500745773,0.07576701790094376,0.6942838430404663,0.007994651794433594,0.015935415935415937,308386.0,0,0.5,3504,2
39,RS4123_gt.nii,0.0,92.47537994384766,0.0,0.9835042357444763,0.0,0.9999927282333374,1.0,0.016495762392878532,1.0,7.2725224526948296e-06,1.0,0.0,0.9834972023963928,0.49175211787223816,0.0,-0.00034636081545613706,0.0,-0.01649576425552368,-7.271766662597656e-06,0.0,276488.0,2,0.0,120,1
40,RS4915_gt.nii,0.0,92.54188537597656,0.0,0.987466037273407,0.0,0.9996160864830017,1.0,0.012533945962786674,1.0,0.0003838954435195774,1.0,0.0,0.9870917201042175,0.4937330186367035,0.0,-0.0021935643162578344,0.0,-0.012533962726593018,-0.000383913516998291,0.0,202469.0,1,0.0,6360,1
41,RS4906_gt.nii,0.0,90.86803436279297,0.0,0.9893240928649902,0.0,0.9966903328895569,1.0,0.010675936937332153,1.0,0.0033096587285399437,1.0,0.0,0.9860845804214478,0.4946620464324951,0.0,-0.0059442161582410336,0.0,-0.010675907135009766,-0.0033096671104431152,0.0,118938.0,2,0.0,54936,1
42,RS4536_gt.nii,0.0,120.03749084472656,0.0,0.9853689074516296,0.0,0.9997720718383789,1.0,0.014631099998950958,1.0,0.0002279243344673887,1.0,0.0,0.9851475954055786,0.4926844537258148,0.0,-0.0018261389341205359,0.0,-0.014631092548370361,-0.00022792816162109375,0.0,241057.0,3,0.0,3768,1
43,RS5145_gt.nii,0.5830444693565369,14.282856941223145,0.6130598783493042,0.9960082769393921,0.4178899824619293,0.9981873631477356,0.3869401514530182,0.0039916979148983955,0.5821099877357483,0.0018126108916476369,0.07466676831245422,0.3306729197502136,0.9942266345024109,0.8045340776443481,0.497001051902771,0.503407895565033,0.5061537027359009,0.6090681552886963,0.4160773754119873,0.5584269335122677,45803.0,0,1.0,78056,2
44,PS3786_gt.nii,0.0,58.80475997924805,0.0,0.9856169819831848,0.0,0.9998157024383545,1.0,0.01438300870358944,1.0,0.00018432563228998333,1.0,0.0,0.9854379296302795,0.4928084909915924,0.0,-0.001628237310796976,0.0,-0.014383018016815186,-0.0001842975616455078,0.0,237385.0,1,0.0,3048,2
45,PS5243_gt.nii,0.0,72.54238891601562,0.0,0.9810397624969482,0.0,0.9983503818511963,1.0,0.018960226327180862,1.0,0.0016496117459610105,1.0,0.0,0.9794520735740662,0.4905198812484741,0.0,-0.005592585075646639,0.0,-0.018960237503051758,-0.001649618148803711,0.0,285748.0,4,0.0,27152,6
46,PS4976_gt.nii,0.07134081423282623,87.32124328613281,0.09953898936510086,0.9866285920143127,0.040671419352293015,0.9948291182518005,0.9004610180854797,0.013371431268751621,0.9593285918235779,0.005170902702957392,0.26821115612983704,0.029732167720794678,0.981605052947998,0.5430837869644165,0.057747382670640945,0.055308155715465546,0.0636269748210907,0.08616757392883301,0.035500526428222656,0.06124821491601605,136863.0,1,0.6666666666666666,95008,1
47,RS5211_gt.nii,0.09508848935365677,105.93536376953125,0.3678232729434967,0.9870117902755737,0.04885781183838844,0.9988396167755127,0.6321766972541809,0.012988181784749031,0.9511421918869019,0.0011604049941524863,0.15818700194358826,0.04507295787334442,0.9858907461166382,0.677417516708374,0.08625800907611847,0.1300950050354004,0.13405610620975494,0.35483503341674805,0.04769742488861084,0.08859514879512818,198840.0,1,0.6666666666666666,30376,1
48,RS3456_gt.nii,0.0,94.38697052001953,0.0,0.9853001236915588,0.0,0.9995915293693542,1.0,0.014699891209602356,1.0,0.0004084523534402251,1.0,0.0,0.9849035739898682,0.4926500618457794,0.0,-0.002450348110869527,0.0,-0.014699876308441162,-0.00040847063064575195,0.0,239024.0,2,0.0,6752,1
49,RS4828_gt.nii,0.0,95.98802185058594,0.0,0.9810221791267395,0.0,0.9997924566268921,1.0,0.018977811560034752,1.0,0.00020754746219608933,1.0,0.0,0.9808224439620972,0.49051108956336975,0.0,-0.001984640257433057,0.0,-0.018977820873260498,-0.00020754337310791016,0.0,313532.0,0,0.0,3416,2
50,PS5344_gt.nii,8.502722382318463e-19,81.5959701538086,0.0,0.981505811214447,0.0,0.9978760480880737,1.0,0.018494179472327232,1.0,0.0021239304915070534,1.0,0.0,0.9794596433639526,0.4907529056072235,0.0,-0.006267404183745384,0.0,-0.01849418878555298,-0.0021239519119262695,0.0,270671.0,1,0.0,34976,1
51,RS4112_gt.nii,0.00332424184307456,94.5938720703125,0.003367992816492915,0.9934835433959961,0.0027327165007591248,0.9947095513343811,0.9966319799423218,0.006516430992633104,0.9972673058509827,0.005290443543344736,0.5817651748657227,0.001510918722487986,0.988261878490448,0.49842578172683716,0.0030172783881425858,-0.0028377543203532696,0.0030337716452777386,-0.0031484365463256836,-0.0025577545166015625,0.0035432111242561337,13409.0,6,0.2857142857142857,88480,1
52,RS4825_gt.nii,0.0,89.07300567626953,0.0,0.9925369024276733,0.0,0.9980653524398804,1.0,0.007463123183697462,1.0,0.0019346339395269752,1.0,0.0,0.9906309843063354,0.49626845121383667,0.0,-0.003799790982156992,0.0,-0.00746309757232666,-0.001934647560119629,0.0,89153.0,3,0.0,32216,2
53,PS5316_gt.nii,0.0,91.43303680419922,0.0,0.9821649789810181,0.0,0.9970323443412781,1.0,0.017835034057497978,1.0,0.002967679873108864,1.0,0.0,0.9793020486831665,0.49108248949050903,0.0,-0.007275209296494722,0.0,-0.017835021018981934,-0.002967655658721924,0.0,245183.0,1,0.0,48904,1
54,RS4742_gt.nii,0.05857681483030319,85.24083709716797,0.06224266439676285,0.9891481995582581,0.04045042768120766,0.9930803775787354,0.9377573132514954,0.010851820930838585,0.9595495462417603,0.00691964291036129,0.2945571541786194,0.025133352726697922,0.9823853969573975,0.5256954431533813,0.04903430864214897,0.04151115193963051,0.050177108496427536,0.051390886306762695,0.0335308313369751,0.05338705439257248,61179.0,1,0.6666666666666666,122408,1
55,PS5330_gt.nii,0.06511295586824417,95.317626953125,0.5520234704017639,0.980624794960022,0.027611173689365387,0.9995449185371399,0.4479765295982361,0.019375184550881386,0.9723888039588928,0.00045508015318773687,0.157785564661026,0.027006050571799278,0.980198085308075,0.7663241624832153,0.052591804414987564,0.12026907503604889,0.12345855683088303,0.5326483249664307,0.02715611457824707,0.05307829350494605,321031.0,1,0.8571428571428571,16704,3
56,RS4120_gt.nii,0.00231870892457664,51.57518768310547,0.0087890625,0.982265055179596,0.0006961914477869868,0.9985834360122681,0.9912109375,0.01773492619395256,0.9993038177490234,0.0014165755128487945,0.5868662595748901,0.0006455093389376998,0.9808984994888306,0.495527058839798,0.0012901858426630497,-0.0025385934859514236,0.002473635133355856,-0.008945882320404053,-0.0007203817367553711,0.001334270115572286,272706.0,2,0.3333333333333333,23552,4
57,RS4079_gt.nii,0.004760890267789364,47.86961364746094,0.014555555768311024,0.9925419688224792,0.0010464178631082177,0.9994673728942871,0.9854444265365601,0.007458038628101349,0.9989535808563232,0.0005326078389771283,0.4171789586544037,0.0009771889308467507,0.9920173287391663,0.5035487413406372,0.0019524700473994017,0.0019096529576927423,0.0039027160964906216,0.007097482681274414,0.0005137920379638672,0.0021335504885993486,112724.0,7,0.3333333333333333,9000,9
58,RS5031_gt.nii,0.2953421175479889,97.65756225585938,0.5368213653564453,0.9887130856513977,0.1734141856431961,0.9979378581047058,0.4631786048412323,0.011286891996860504,0.8265858292579651,0.0020621626172214746,0.12663871049880981,0.15084417164325714,0.9867285490036011,0.7627671957015991,0.2621452510356903,0.3000856637954712,0.30511054396629333,0.5255343914031982,0.17135202884674072,0.2714017126859527,161570.0,6,0.25,73680,1
59,RS4897_gt.nii,0.13909155130386353,63.733821868896484,0.31481584906578064,0.9898067712783813,0.06236916035413742,0.9985113143920898,0.6851841807365417,0.010193200781941414,0.937630832195282,0.001488681766204536,0.15249906480312347,0.05491480603814125,0.9883561730384827,0.6523113250732422,0.10411230474710464,0.13618212938308716,0.14012423157691956,0.3046226501464844,0.060880422592163086,0.11214186919581111,146782.0,3,0.3333333333333333,36056,4
60,RS2993_gt.nii,0.0,68.62215423583984,0.0,0.9946531653404236,0.0,0.9861108660697937,1.0,0.005346856079995632,1.0,0.013889117166399956,1.0,0.0,0.980911135673523,0.4973265826702118,0.0,-0.008617604151368141,0.0,-0.005346834659576416,-0.013889133930206299,0.0,147910.0,4,0.0,231792,1
61,RS4268_gt.nii,0.007683642208576202,66.0,0.2291666716337204,0.9870215058326721,0.002570187672972679,0.9998860359191895,0.7708333134651184,0.012978480197489262,0.9974297881126404,0.00011395654291845858,0.19223079085350037,0.0025481584016233683,0.9869109392166138,0.6080940961837769,0.005083363503217697,0.023043615743517876,0.02426934987306595,0.2161881923675537,0.002456188201904297,0.005114763066122672,216025.0,3,0.2857142857142857,2448,2
62,RS4944_gt.nii,0.024640431627631187,52.69819641113281,0.17601269483566284,0.9875531196594238,0.011038542725145817,0.9993418455123901,0.8239873051643372,0.012446862645447254,0.9889614582061768,0.0006581462221220136,0.21006347239017487,0.01049614418298006,0.9869130849838257,0.5817829370498657,0.02077423967421055,0.04120531678199768,0.044078607112169266,0.16356587409973145,0.010380387306213379,0.02169599523042097,195198.0,4,0.25,13232,6
63,RS4857_gt.nii,1.072762264613896e-18,90.63111877441406,0.0,0.9846222400665283,0.0,0.9999380111694336,1.0,0.015377745032310486,1.0,6.198833580128849e-05,1.0,0.0,0.9845621585845947,0.49231112003326416,0.0,-0.000976340554188937,0.0,-0.01537775993347168,-6.198883056640625e-05,0.0,256681.0,3,0.0,1024,1
64,RS3309_gt.nii,0.000739286420866847,92.39588928222656,0.0018304588738828897,0.9873829483985901,0.00021285250841174275,0.998518705368042,0.9981695413589478,0.012617061845958233,0.9997871518135071,0.001481304643675685,0.7241682410240173,0.00019071594579145312,0.9859387874603271,0.49460670351982117,0.00038135916111059487,-0.003698958083987236,0.000624193693511188,-0.010786592960357666,-0.0012684464454650879,0.00040830584830076717,184225.0,3,0.2857142857142857,24584,5
65,PS5242_gt.nii,0.0,90.00999450683594,0.0,0.9904976487159729,0.0,0.9992755055427551,1.0,0.00950237549841404,1.0,0.0007245196611620486,1.0,0.0,0.9897868037223816,0.49524882435798645,0.0,-0.002623863285407424,0.0,-0.0095023512840271,-0.000724494457244873,0.0,144936.0,2,0.0,12040,2
66,RS4221_gt.nii,0.0031915109138935804,80.70439910888672,0.01697450503706932,0.9829180836677551,0.0009107245714403689,0.999083399772644,0.9830254912376404,0.01708189584314823,0.9990893006324768,0.0009165810770355165,0.5005549192428589,0.0008650977979414165,0.982032835483551,0.4999462962150574,0.0017287000082433224,-2.5078063117689453e-05,0.003931805957108736,-0.0001074075698852539,-5.900859832763672e-06,0.0017772148795783711,269136.0,2,0.5,15376,1
67,PS5320_gt.nii,0.003968742210417986,45.316097259521484,0.01450276281684637,0.9861282110214233,0.0010827486403286457,0.9989649653434753,0.985497236251831,0.01387179084122181,0.9989172220230103,0.0010350282536819577,0.4944266080856323,0.0010085445828735828,0.9851219058036804,0.5003154873847961,0.0020150570198893547,0.00017352262511849403,0.003962681628763676,0.0006309747695922852,4.76837158203125e-05,0.0021014184574587847,213096.0,2,0.5714285714285714,17376,7
68,RS3859_gt.nii,0.0,88.57200622558594,0.0,0.9862563014030457,0.0,0.9998360872268677,1.0,0.013743714429438114,1.0,0.00016390002565458417,1.0,0.0,0.9860968589782715,0.4931281507015228,0.0,-0.0015008647460490465,0.0,-0.013743698596954346,-0.00016391277313232422,0.0,226882.0,6,0.0,2712,2
69,RS4761_gt.nii,0.0005536775570362806,80.08120727539062,0.002134146401658654,0.9924594759941101,5.533990406547673e-05,0.9998034238815308,0.9978658556938171,0.007540508173406124,0.9999446868896484,0.00019656801305245608,0.6527385711669922,5.394408435677178e-05,0.9922658801078796,0.4972968101501465,0.00010788234794745222,-0.0008738022297620773,0.0003436618426349014,-0.005406379699707031,-0.00014126300811767578,0.00010947763528307789,122930.0,2,0.5,3280,1
70,RS2894_gt.nii,0.012328834272921085,81.53527069091797,0.20851770043373108,0.9839094281196594,0.004173446912318468,0.999739944934845,0.7914823293685913,0.01609058864414692,0.9958265423774719,0.00026008381973952055,0.2173980176448822,0.004108365159481764,0.9836587309837341,0.5962135791778564,0.008183110505342484,0.02744152396917343,0.029499787837266922,0.1924271583557129,0.003913402557373047,0.008244011064906097,266283.0,1,0.6666666666666666,5424,1
71,RS3045_gt.nii,0.39787524938583374,25.055896759033203,0.48848509788513184,0.9948222041130066,0.27716368436813354,0.9979145526885986,0.5115149021148682,0.005177774000912905,0.7228363156318665,0.002085423795506358,0.09334465861320496,0.21481716632843018,0.99277263879776,0.7416536808013916,0.3536617159843445,0.3646194636821747,0.3679542541503906,0.4833073616027832,0.27507829666137695,0.3769965509599923,56607.0,3,0.2857142857142857,67912,2
72,PS5355_gt.nii,0.004213303327560425,57.18391418457031,0.011130510829389095,0.9848639369010925,0.0016076030442491174,0.9978062510490417,0.9888694882392883,0.01513605285435915,0.9983924031257629,0.0021937345154583454,0.538347065448761,0.0014066927833482623,0.9827364683151245,0.4979972243309021,0.0028094337321817875,-0.001532244379632175,0.00423006433993578,-0.004005551338195801,-0.0005861520767211914,0.002960759057346565,213231.0,5,0.18181818181818182,36656,3
73,RS4922_gt.nii,0.04323234036564827,53.57238006591797,0.029872145503759384,0.9924930930137634,0.0371522530913353,0.9906108975410461,0.9701278805732727,0.007506877649575472,0.9628477692604065,0.009389122948050499,0.3339107632637024,0.016837207600474358,0.9832485914230347,0.5111826062202454,0.03311682119965553,0.024918463081121445,0.033313922584056854,0.022365212440490723,0.02776312828063965,0.03633782931865626,30673.0,2,0.5,161120,1
74,RS1827_gt.nii,0.0,95.52486419677734,0.0,0.9843789339065552,0.0,0.9987197518348694,1.0,0.015621083788573742,1.0,0.001280254335142672,1.0,0.0,0.9831383228302002,0.4921894669532776,0.0,-0.004472019616514444,0.0,-0.015621066093444824,-0.0012802481651306152,0.0,235266.0,10,0.0,21144,3
75,RS3272_gt.nii,0.09536076337099075,85.32877349853516,0.3261500597000122,0.9848158359527588,0.04476069658994675,0.9985095262527466,0.6738499402999878,0.015184136107563972,0.9552392959594727,0.001490450813435018,0.17747455835342407,0.04097168147563934,0.9833821058273315,0.6554829478263855,0.0787181481719017,0.11599815636873245,0.12082509696483612,0.310965895652771,0.043270230293273926,0.08163475114114567,232380.0,1,0.6666666666666666,36520,1
76,RS4859_gt.nii,0.0012521441094577312,101.64839935302734,0.10479798167943954,0.9856967329978943,0.00034577425685711205,0.9999571442604065,0.8952020406723022,0.01430328655987978,0.999654233455658,4.287310366635211e-05,0.2697737514972687,0.00034475597203709185,0.9856551289558411,0.5452473759651184,0.000689274282194674,0.005235546734184027,0.006019671447575092,0.09049475193023682,0.00030291080474853516,0.000692107885443637,238945.0,1,0.6666666666666666,792,1
77,RS3092_gt.nii,3.042525647828831e-19,88.95504760742188,0.0,0.9854735732078552,0.0,0.9997841715812683,1.0,0.014526416547596455,1.0,0.0002158035640604794,1.0,0.0,0.985264003276825,0.4927367866039276,0.0,-0.0017705514328554273,0.0,-0.014526426792144775,-0.00021582841873168945,0.0,239272.0,2,0.0,3568,2
78,RS4766_gt.nii,0.3801281154155731,66.84794616699219,0.6531615853309631,0.985165536403656,0.2401360422372818,0.9974794387817383,0.34683841466903687,0.014834440313279629,0.7598639726638794,0.002520542126148939,0.13096702098846436,0.21297799050807953,0.9827995896339417,0.8191635608673096,0.3511654734611511,0.389456570148468,0.3960399627685547,0.6383271217346191,0.2376154661178589,0.36285237690331157,214252.0,0,0.6666666666666666,119560,3
79,RS4085_gt.nii,0.00010301136353518814,77.801025390625,0.0030487803742289543,0.9861347079277039,1.2897124179289676e-05,0.9999406933784485,0.9969512224197388,0.013865270651876926,0.9999871253967285,5.929424878559075e-05,0.6807699203491211,1.2842960131820291e-05,0.986077070236206,0.49459174275398254,2.568559102655854e-05,-0.0007084165699779987,0.000198293972061947,-0.010816514492034912,-4.64320182800293e-05,2.5790810734135427e-05,231359.0,2,0.5,984,1
80,RS5049_gt.nii,0.0012406922178342938,63.976558685302734,0.02800000086426735,0.9859980344772339,0.00023835670435801148,0.9998824596405029,0.972000002861023,0.014001965522766113,0.9997616410255432,0.00011751709826057777,0.41423389315605164,0.0002364006359130144,0.9858838319778442,0.5069990158081055,0.00047268951311707497,0.0013005833607167006,0.002583406399935484,0.013998031616210938,0.0001207590103149414,0.0004750090124477808,232935.0,7,0.2222222222222222,2000,1
81,RS4973_gt.nii,0.0,76.00657653808594,0.0,0.9819771647453308,0.0,0.9921297430992126,1.0,0.018022846430540085,1.0,0.00787027832120657,1.0,0.0,0.9743869304656982,0.4909885823726654,0.0,-0.011909862980246544,0.0,-0.01802283525466919,-0.007870256900787354,0.0,164516.0,0,0.0,129680,1
82,RS4482_gt.nii,0.008055929094552994,119.7662353515625,0.04818041995167732,0.9881941080093384,0.0037857810966670513,0.9991039037704468,0.9518195986747742,0.01180590782314539,0.9962142109870911,0.0008960961713455617,0.3311091661453247,0.003522347193211317,0.9873195886611938,0.5181872844696045,0.007019967772066593,0.010252359323203564,0.013505574315786362,0.036374568939208984,0.0028896331787109375,0.007412883828675637,179130.0,10,0.15384615384615385,15608,3
83,RS3830_gt.nii,0.0,129.4179229736328,0.0,0.9819492101669312,0.0,0.9996955394744873,1.0,0.01805076189339161,1.0,0.00030447120661847293,1.0,0.0,0.9816556572914124,0.4909746050834656,0.0,-0.0023443414829671383,0.0,-0.018050789833068848,-0.0003044605255126953,0.0,295624.0,2,0.0,5016,1
84,RS4930_gt.nii,0.024021560326218605,80.0,0.08601199835538864,0.9876309037208557,0.010681169107556343,0.9985652565956116,0.9139879941940308,0.012369077652692795,0.98931884765625,0.0014347726246342063,0.27495262026786804,0.009592418558895588,0.9862332344055176,0.5368214249610901,0.019002556800842285,0.026094665750861168,0.03031020797789097,0.07364284992218018,0.009246468544006348,0.019628919531959513,183139.0,3,0.4,26008,1
85,PS4330_gt.nii,0.0,59.53990173339844,0.0,0.9831027984619141,0.0,0.9983383417129517,1.0,0.016897208988666534,1.0,0.0016616758657619357,1.0,0.0,0.9814967513084412,0.49155139923095703,0.0,-0.005298838019371033,0.0,-0.016897201538085938,-0.0016616582870483398,0.0,251972.0,0,0.0,27408,2
86,RS4042_gt.nii,0.003228435292840004,42.05948257446289,0.008545096963644028,0.9836037755012512,0.0006947778747417033,0.9986571073532104,0.9914548993110657,0.016396254301071167,0.999305248260498,0.0013429030077531934,0.5807470679283142,0.0006429482600651681,0.9823046922683716,0.4960744380950928,0.0012850703205913305,-0.002255777595564723,0.002436584560200572,-0.007851123809814453,-0.0006481409072875977,0.001418181683181182,244257.0,5,0.6,22352,7
87,PS4284_gt.nii,0.0,89.77693939208984,0.0,0.9869099259376526,0.0,0.9996932148933411,1.0,0.0130901038646698,1.0,0.00030680649797432125,1.0,0.0,0.9866110682487488,0.4934549629688263,0.0,-0.002004028297960758,0.0,-0.013090074062347412,-0.00030678510665893555,0.0,214018.0,2,0.0,5080,1
88,RS4975_gt.nii,0.0,98.63569641113281,0.0,0.9884696006774902,0.0,0.9898490905761719,1.0,0.011530415154993534,1.0,0.010150907561182976,1.0,0.0,0.9785502552986145,0.4942348003387451,0.0,-0.010818695649504662,0.0,-0.011530399322509766,-0.010150909423828125,0.0,14806.0,0,0.0,168360,1
89,RS4923_gt.nii,0.035406094044446945,71.70076751708984,0.2705604135990143,0.9813112020492554,0.014041592366993427,0.9992693066596985,0.7294396162033081,0.018688807263970375,0.9859583973884583,0.000730701896827668,0.20812153816223145,0.013529415242373943,0.9806126952171326,0.6259357929229736,0.02669762820005417,0.05790194869041443,0.06163683161139488,0.25187158584594727,0.013310909271240234,0.027302521857012145,301935.0,1,0.4,16488,2
90,RS4959_gt.nii,0.07911064475774765,85.0,0.0892857164144516,0.9857975244522095,0.04800605773925781,0.992644190788269,0.9107142686843872,0.014202481135725975,0.9519939422607422,0.0073558371514081955,0.2851182222366333,0.03222614526748657,0.9786635637283325,0.5375416278839111,0.06244008615612984,0.0552462637424469,0.06546949595212936,0.07508325576782227,0.040650248527526855,0.0660354885351977,116444.0,2,0.25,133504,3
91,RS3578_gt.nii,0.0,94.21783447265625,0.0,0.9868345260620117,0.0,0.9891759753227234,1.0,0.013165454380214214,1.0,0.01082404050976038,1.0,0.0,0.9762921333312988,0.49341726303100586,0.0,-0.011937479488551617,0.0,-0.013165473937988281,-0.010824024677276611,0.0,32558.0,0,0.0,179232,2
92,RS1857_gt.nii,1.5529753000009805e-05,102.18610382080078,0.0,0.9822068214416504,0.0,0.9946719408035278,1.0,0.0177932009100914,1.0,0.005328071769326925,1.0,0.0,0.977066159248352,0.4911034107208252,0.0,-0.009736706502735615,0.0,-0.01779317855834961,-0.005328059196472168,0.0,204873.0,9,0.0,87808,2
93,RS2366_gt.nii,0.007466452196240425,83.35466766357422,0.2124413102865219,0.9819529056549072,0.002385958330705762,0.9998371005058289,0.7875586748123169,0.018047064542770386,0.9976140260696411,0.00016292562941089272,0.22568447887897491,0.0023650391958653927,0.9817966222763062,0.5971971154212952,0.004718917887657881,0.02078809216618538,0.02251390926539898,0.19439423084259033,0.0022230148315429688,0.00474491183573692,300421.0,1,0.6666666666666666,3408,2
94,PS5324_gt.nii,0.2784876823425293,73.35530090332031,0.5273392200469971,0.9856420755386353,0.16778059303760529,0.9973745942115784,0.47266077995300293,0.01435792725533247,0.8322194218635559,0.002625392284244299,0.14163556694984436,0.14584748446941376,0.9831401109695435,0.7564906477928162,0.25456702709198,0.2910696268081665,0.29745131731033325,0.5129812955856323,0.16515517234802246,0.27168688422692794,194851.0,3,0.2857142857142857,91590,5
95,PS2245_gt.nii,0.0,116.22112274169922,0.0,0.9893262982368469,0.0,0.9996934533119202,1.0,0.010673720389604568,1.0,0.0003065393539145589,1.0,0.0,0.9890262484550476,0.49466314911842346,0.0,-0.0018088435754179955,0.0,-0.010673701763153076,-0.000306546688079834,0.0,173330.0,0,0.0,5088,1
96,RS4878_gt.nii,4.6896493586245924e-05,84.90847778320312,0.000250752258580178,0.9830503463745117,7.036431270535104e-06,0.9995165467262268,0.9997492432594299,0.016949664801359177,0.9999929666519165,0.0004834783903788775,0.8915587663650513,6.844416020612698e-06,0.9825831055641174,0.4916505515575409,1.3688738363271113e-05,-0.002820649417117238,4.200477269478142e-05,-0.016698896884918213,-0.00047641992568969727,1.4016399187048847e-05,274404.0,1,0.6666666666666666,7976,1
97,RS4119_gt.nii,0.02050698734819889,89.4930191040039,0.09538578242063522,0.9809120893478394,0.00782600324600935,0.9985464811325073,0.9046142101287842,0.019087892025709152,0.992173969745636,0.0014535437803715467,0.30907779932022095,0.007285290397703648,0.9795165657997131,0.5381489396095276,0.014465197920799255,0.02205006033182144,0.027321958914399147,0.07629787921905518,0.0063724517822265625,0.014955243971500831,294321.0,2,0.5,26440,1
98,RS2150_gt.nii,0.00821861531585455,114.85643005371094,0.6424999833106995,0.9827360510826111,0.0026550409384071827,0.9999739527702332,0.35749998688697815,0.017263932153582573,0.997344970703125,2.602077802293934e-05,0.14083483815193176,0.002651124494150281,0.9827117323875427,0.8126180171966553,0.0052882288582623005,0.040543291717767715,0.04130210354924202,0.6252360343933105,0.0026290416717529297,0.005288229060567713,290049.0,1,0.6666666666666666,1200,1
99,RS1117_gt.nii,0.0,96.87621307373047,0.0,0.9868569374084473,0.0,0.9997438192367554,1.0,0.01314304769039154,1.0,0.0002562094305176288,1.0,0.0,0.9866074323654175,0.49342846870422363,0.0,-0.0018350401660427451,0.0,-0.013143062591552734,-0.0002561807632446289,0.0,213817.0,5,0.0,4242,6
100,RS2891_gt.nii,0.13239280879497528,75.70997619628906,0.5982942581176758,0.9866596460342407,0.058510325849056244,0.9994361400604248,0.40170571208000183,0.01334033627063036,0.9414896965026855,0.0005638512666337192,0.12992247939109802,0.0562986396253109,0.9861222505569458,0.7924769520759583,0.10659606009721756,0.1841086894273758,0.18709994852542877,0.5849539041519165,0.05794644355773926,0.10965327775672604,218058.0,6,0.625,23216,9
101,RS4557_gt.nii,0.0,93.87757873535156,0.0,0.9833587408065796,0.0,0.9998816847801208,1.0,0.01664128713309765,1.0,0.00011831698793685064,1.0,0.0,0.9832442998886108,0.4916793704032898,0.0,-0.001403191825374961,0.0,-0.01664125919342041,-0.00011831521987915039,0.0,276437.0,1,0.0,1952,1
102,PS3556_gt.nii,1.4093199287803372e-18,78.06600189208984,0.0,0.985293447971344,0.0,0.9940793514251709,1.0,0.014706580899655819,1.0,0.005920667201280594,1.0,0.0,0.9795451164245605,0.492646723985672,0.0,-0.009331279434263706,0.0,-0.014706552028656006,-0.0059206485748291016,0.0,138976.0,1,0.0,97880,1
103,RS5255_gt.nii,0.010055677965283394,87.49857330322266,0.3435945212841034,0.9835094809532166,0.0039788708090782166,0.9998720288276672,0.6564054489135742,0.016490520909428596,0.9960211515426636,0.0001279432763112709,0.17970645427703857,0.00394885428249836,0.9833868145942688,0.6635519862174988,0.00786664430052042,0.03549160435795784,0.03697456046938896,0.32710397243499756,0.0038509368896484375,0.007906439276042058,274777.0,3,0.4,3216,1
104,RS3856_gt.nii,0.0,81.69454956054688,0.0,0.9975447654724121,0.0,0.9999091625213623,1.0,0.0024552184622734785,1.0,9.082202450372279e-05,1.0,0.0,0.9974544048309326,0.49877238273620605,0.0,-0.0004722159937955439,0.0,-0.0024552345275878906,-9.083747863769531e-05,0.0,39064.0,4,0.0,1520,1
105,PS1909_gt.nii,0.23697532713413239,75.3392333984375,0.8209092020988464,0.986646294593811,0.12312091886997223,0.9995855689048767,0.17909081280231476,0.013353677466511726,0.876879096031189,0.0004144095291849226,0.11311513185501099,0.11990036815404892,0.9862686395645142,0.9037777185440063,0.2141268402338028,0.3147893249988556,0.3179168105125427,0.8075554370880127,0.12270653247833252,0.21716942813549822,222191.0,1,0.6666666666666666,38232,1


==> figs/adapt/ploras/T2/atlas-real-192-mb-dpl_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4143_gt.nii,0.0,,0.0,0.9998093843460083,0.0,0.9997156262397766,1.0,0.00019061024067923427,1.0,0.0002843683469109237,1.0,0.0,0.9995251297950745,0.49990469217300415,0.0,-0.00023281648464035243,0.0,-0.00019061565399169922,-0.00028437376022338867,0.0,3447.0,3,0.0,4770,3
1,RS2697_gt.nii,0.0,,0.0,0.9996527433395386,0.0,0.9986095428466797,1.0,0.0003472625103313476,1.0,0.0013904625084251165,1.0,0.0,0.9982632398605347,0.4998263716697693,0.0,-0.0006948780501261353,0.0,-0.0003472566604614258,-0.0013904571533203125,0.0,19156.0,2,0.0,23320,2
2,RS5138_gt.nii,0.0,,0.0,0.8695058822631836,0.0,0.9962449669837952,1.0,0.1304941028356552,1.0,0.003755010198801756,1.0,0.0,0.8666655421257019,0.4347529411315918,0.0,-0.02213609404861927,0.0,-0.1304941177368164,-0.003755033016204834,1.0,0.0,0,1.0,54804,0
3,RS4718_gt.nii,0.0,,0.0,0.999779462814331,0.0,0.999813973903656,1.0,0.00022051858832128346,1.0,0.0001860074989963323,1.0,0.0,0.9995935559272766,0.4998897314071655,0.0,-0.0002025292778853327,0.0,-0.0002205371856689453,-0.00018602609634399414,0.0,1515.0,3,0.0,3120,3
4,RS4109_gt.nii,0.0,,0.0,0.9994451999664307,0.0,0.9981605410575867,1.0,0.000554806727450341,1.0,0.0018394642975181341,1.0,0.0,0.9976077675819397,0.49972259998321533,0.0,-0.001010221429169178,0.0,-0.0005548000335693359,-0.00183945894241333,0.0,26399.0,1,0.0,30844,1
5,RS5043_gt.nii,0.0,,0.0,0.9993345141410828,0.0,0.9967410564422607,1.0,0.0006655075121670961,1.0,0.00325895962305367,1.0,0.0,0.9960798621177673,0.4996672570705414,0.0,-0.0014727057423442602,0.0,-0.0006654858589172363,-0.003258943557739258,0.0,47371.0,1,0.0,54640,1
6,RS1876_gt.nii,0.0,,0.0,0.9986443519592285,0.0,0.9934222102165222,1.0,0.0013556722551584244,1.0,0.006577767431735992,1.0,0.0,0.9920843243598938,0.49932217597961426,0.0,-0.0029861843213438988,0.0,-0.0013556480407714844,-0.006577789783477783,0.0,98381.0,2,0.0,110208,2
7,RS3310_gt.nii,0.0,,0.0,0.9994524717330933,0.0,0.9991331100463867,1.0,0.0005475258221849799,1.0,0.0008668873342685401,1.0,0.0,0.9985865354537964,0.49972623586654663,0.0,-0.0006889435462653637,0.0,-0.0005475282669067383,-0.0008668899536132812,0.0,10743.0,7,0.0,14536,7
8,RS3974_gt.nii,0.0,,0.0,0.9999196529388428,0.0,0.9997529983520508,1.0,8.036690996959805e-05,1.0,0.00024702149676159024,1.0,0.0,0.9996726512908936,0.4999598264694214,0.0,-0.0001408983807777986,0.0,-8.034706115722656e-05,-0.00024700164794921875,0.0,3247.0,1,0.0,4144,1
9,RS4279_gt.nii,0.0,,0.0,0.9998058676719666,0.0,0.9996675848960876,1.0,0.00019413724658079445,1.0,0.0003324200224597007,1.0,0.0,0.9994735717773438,0.4999029338359833,0.0,-0.00025403761537745595,0.0,-0.00019413232803344727,-0.0003324151039123535,0.0,3854.0,4,0.0,5576,4
10,RS4596_gt.nii,0.0,,0.0,0.999854564666748,0.0,0.9995999932289124,1.0,0.00014543389261234552,1.0,0.00040000531589612365,1.0,0.0,0.99945467710495,0.499927282333374,0.0,-0.0002411935420241207,0.0,-0.00014543533325195312,-0.0004000067710876465,0.0,5043.0,1,0.0,6710,1
11,RS4905_gt.nii,0.0,,0.0,0.9987878799438477,0.0,0.9915770292282104,1.0,0.0012121250620111823,1.0,0.008422961458563805,1.0,0.0,0.9903852343559265,0.49939393997192383,0.0,-0.0031952597200870514,0.0,-0.0012121200561523438,-0.00842297077178955,0.0,127240.0,1,0.0,141144,1
12,RS4047_gt.nii,0.0,,0.0,0.9999585747718811,0.0,0.9999151229858398,1.0,4.142874604440294e-05,1.0,8.48805284476839e-05,1.0,0.0,0.999873697757721,0.49997928738594055,0.0,-5.930003317189403e-05,0.0,-4.1425228118896484e-05,-8.487701416015625e-05,0.0,961.0,1,0.0,1424,1
13,PS4452_gt.nii,0.0,,0.0,0.9996921420097351,0.0,0.9992592334747314,1.0,0.0003078475419897586,1.0,0.0007407559896819293,1.0,0.0,0.9989518523216248,0.49984607100486755,0.0,-0.00047753527178429067,0.0,-0.0003078579902648926,-0.0007407665252685547,0.0,9517.0,3,0.0,12424,3
14,RS4960_gt.nii,0.0,,0.0,0.9982548356056213,0.0,0.9912205338478088,1.0,0.001745140878483653,1.0,0.008779454044997692,1.0,0.0,0.9895058870315552,0.49912741780281067,0.0,-0.003914253786206245,0.0,-0.0017451643943786621,-0.008779466152191162,0.0,130476.0,2,0.0,147040,2
15,RS4846_gt.nii,0.0,,0.0,0.9999086856842041,0.0,0.9997482299804688,1.0,9.133731509791687e-05,1.0,0.0002517930115573108,1.0,0.0,0.9996569156646729,0.49995434284210205,0.0,-0.00015165124204941094,0.0,-9.131431579589844e-05,-0.00025177001953125,0.0,3257.0,1,0.0,4224,1
16,PS5266_gt.nii,0.0,,0.0,0.999681293964386,0.0,0.9982861876487732,1.0,0.0003187156398780644,1.0,0.0017138211987912655,1.0,0.0,0.9979685544967651,0.499840646982193,0.0,-0.0007390680839307606,0.0,-0.00031870603561401367,-0.0017138123512268066,0.0,25275.0,1,0.0,28744,1
17,RS3122_gt.nii,0.0,,0.0,0.9999721646308899,0.0,0.999976396560669,1.0,2.7836025765282102e-05,1.0,2.3604095986229368e-05,1.0,0.0,0.9999485611915588,0.49998608231544495,0.0,-2.5632873075664975e-05,0.0,-2.7835369110107422e-05,-2.3603439331054688e-05,0.0,237.0,1,0.0,396,1
18,PS2343_gt.nii,0.0,,0.0,0.9998807311058044,0.0,0.999569833278656,1.0,0.00011926058505196124,1.0,0.0004301583976484835,1.0,0.0,0.99945068359375,0.4999403655529022,0.0,-0.00022649711172562093,0.0,-0.00011926889419555664,-0.00043016672134399414,0.0,5875.0,1,0.0,7216,1
19,RS2819_gt.nii,0.0,,0.0,0.9998143315315247,0.0,0.9996494650840759,1.0,0.00018567393999546766,1.0,0.00035054038744419813,1.0,0.0,0.9994639158248901,0.49990716576576233,0.0,-0.00025512001593597233,0.0,-0.0001856684684753418,-0.00035053491592407227,0.0,4244.0,4,0.0,5880,4
20,RS4941_gt.nii,0.0,,0.0,0.9987508058547974,0.0,0.9941830039024353,1.0,0.001249179826118052,1.0,0.005817008204758167,1.0,0.0,0.9929482936859131,0.4993754029273987,0.0,-0.0026956426445394754,0.0,-0.0012491941452026367,-0.005816996097564697,0.0,83537.0,1,0.0,97472,1
21,PS4595_gt.nii,0.0,,0.0,0.9999054670333862,0.0,0.9998264312744141,1.0,9.454937389818951e-05,1.0,0.0001735851401463151,1.0,0.0,0.9997318983078003,0.4999527335166931,0.0,-0.00012811075430363417,0.0,-9.453296661376953e-05,-0.0001735687255859375,0.0,2043.0,1,0.0,2912,1
22,RS3884_gt.nii,0.0,,0.0,0.9990105628967285,0.0,0.9974912405014038,1.0,0.0009894134709611535,1.0,0.0025087320245802402,1.0,0.0,0.9965068101882935,0.49950528144836426,0.0,-0.001575491507537663,0.0,-0.0009894371032714844,-0.0025087594985961914,0.0,32937.0,3,0.0,42048,3
23,RS4920_gt.nii,0.0,,0.0,0.9988767504692078,0.0,0.9934796094894409,1.0,0.0011232339311391115,1.0,0.006520395167171955,1.0,0.0,0.9923709630966187,0.4994383752346039,0.0,-0.0027062755543738604,0.0,-0.0011232495307922363,-0.006520390510559082,0.0,98189.0,1,0.0,109272,1
24,PS3207_gt.nii,0.0,,0.0,0.9992648959159851,0.0,0.9970495700836182,1.0,0.0007351256790570915,1.0,0.002950446680188179,1.0,0.0,0.9963187575340271,0.49963244795799255,0.0,-0.0014727353118360043,0.0,-0.0007351040840148926,-0.002950429916381836,0.0,42038.0,1,0.0,49464,1
25,RS4506_gt.nii,0.0,,0.0,0.9997166991233826,0.0,0.9995144605636597,1.0,0.0002833191829267889,1.0,0.0004855577426496893,1.0,0.0,0.9992313981056213,0.4998583495616913,0.0,-0.0003709013690240681,0.0,-0.00028330087661743164,-0.00048553943634033203,0.0,5923.0,3,0.0,8144,3
26,RS2742_gt.nii,0.0,,0.0,0.9999516606330872,0.0,0.9999465346336365,1.0,4.834194987779483e-05,1.0,5.343814336811192e-05,1.0,0.0,0.9998982548713684,0.4999758303165436,0.0,-5.082621282781474e-05,0.0,-4.83393669128418e-05,-5.346536636352539e-05,0.0,536.0,2,0.0,896,2
27,PS2241_gt.nii,0.0,,0.4072822630405426,1.0019021034240723,5.002270698547363,0.9965587854385376,0.5927177667617798,-0.001902054762467742,-4.002270698547363,0.0034412310924381018,,0.6041533350944519,0.9984514117240906,0.7045921683311462,0.7532364130020142,1.4301897287368774,1.427352786064148,0.4091843366622925,4.998829364776611,0.0,53055.0,3,0.0,97360,3
28,PS4375_gt.nii,0.0,,0.0,0.9999592304229736,0.0,0.9999442100524902,1.0,4.077185076312162e-05,1.0,5.579222124652006e-05,1.0,0.0,0.9999034404754639,0.4999796152114868,0.0,-4.769436054630205e-05,0.0,-4.076957702636719e-05,-5.5789947509765625e-05,0.0,661.0,1,0.0,936,1
29,RS4850_gt.nii,0.0,,0.0,0.9985780119895935,0.0,0.9922853112220764,1.0,0.001421975321136415,1.0,0.0077146668918430805,1.0,0.0,0.9908851981163025,0.49928900599479675,0.0,-0.0033121088054031134,0.0,-0.0014219880104064941,-0.007714688777923584,0.0,112941.0,2,0.0,129248,2
30,RS3418_gt.nii,0.0,,0.0,0.9994803071022034,0.0,0.9974209070205688,1.0,0.0005197213031351566,1.0,0.0025791185908019543,1.0,0.0,0.9969038367271423,0.4997401535511017,0.0,-0.0011577664408832788,0.0,-0.0005196928977966309,-0.0025790929794311523,0.0,36266.0,1,0.0,43248,1
31,RS4141_gt.nii,0.0,,0.0,0.9992636442184448,0.0,0.998148500919342,1.0,0.0007363472250290215,1.0,0.00185148895252496,1.0,0.0,0.9974148869514465,0.4996318221092224,0.0,-0.0011676209978759289,0.0,-0.0007363557815551758,-0.001851499080657959,0.0,24046.0,3,0.0,31040,3
32,RS4184_gt.nii,0.0,,0.0,0.9997473955154419,0.0,0.9994920492172241,1.0,0.00025261356495320797,1.0,0.0005079598049633205,1.0,0.0,0.9992396831512451,0.49987369775772095,0.0,-0.00035821436904370785,0.0,-0.00025260448455810547,-0.0005079507827758789,0.0,6406.0,2,0.0,8520,2
33,PS3600_gt.nii,0.0,,0.0,0.9998106956481934,0.0,0.9994434118270874,1.0,0.000189290483831428,1.0,0.0005565742612816393,1.0,0.0,0.9992543458938599,0.4999053478240967,0.0,-0.0003245831176172942,0.0,-0.00018930435180664062,-0.0005565881729125977,0.0,7093.0,2,0.0,9336,2
34,RS5230_gt.nii,0.0,,0.0,0.9999055862426758,0.0,0.9997529983520508,1.0,9.443708404432982e-05,1.0,0.0002470249601174146,1.0,0.0,0.9996585845947266,0.4999527931213379,0.0,-0.00015273610188160092,0.0,-9.441375732421875e-05,-0.00024700164794921875,0.0,3209.0,1,0.0,4144,1
35,RS3688_gt.nii,0.0,,0.0,0.9996066093444824,0.0,0.9990711212158203,1.0,0.00039339830982498825,1.0,0.0009288862347602844,1.0,0.0,0.99867844581604,0.4998033046722412,0.0,-0.0006045016343705356,0.0,-0.0003933906555175781,-0.0009288787841796875,0.0,12471.0,3,0.0,15578,3
36,RS4262_gt.nii,0.0,,0.0,0.999444842338562,0.0,0.9973377585411072,1.0,0.0005551446229219437,1.0,0.00266222539357841,1.0,0.0,0.996785581111908,0.499722421169281,0.0,-0.0012156973825767636,0.0,-0.0005551576614379883,-0.0026622414588928223,0.0,38686.0,2,0.0,44640,2
37,RS4486_gt.nii,0.0,,0.0,0.9997879862785339,0.0,0.9993882775306702,1.0,0.00021202418429311365,1.0,0.0006117328885011375,1.0,0.0,0.9991765022277832,0.49989399313926697,0.0,-0.00036014188663102686,0.0,-0.00021201372146606445,-0.000611722469329834,0.0,7885.0,1,0.0,10261,1
38,RS3812_gt.nii,0.0,,0.0,0.9999091625213623,0.0,0.999791145324707,1.0,9.08564543351531e-05,1.0,0.00020887365099042654,1.0,0.0,0.9997003078460693,0.49995458126068115,0.0,-0.00013775890693068504,0.0,-9.083747863769531e-05,-0.00020885467529296875,0.0,2502.0,2,0.0,3504,2
39,RS4123_gt.nii,0.0,,0.0,0.9999866485595703,0.0,0.999992847442627,1.0,1.3351535926631186e-05,1.0,7.152652869990561e-06,1.0,0.0,0.9999794960021973,0.49999332427978516,0.0,-9.772353223524988e-06,0.0,-1.33514404296875e-05,-7.152557373046875e-06,0.0,39.0,1,0.0,120,1
40,RS4915_gt.nii,0.0,,0.0,0.9998245239257812,0.0,0.9996208548545837,1.0,0.00017548298637848347,1.0,0.000379152043024078,1.0,0.0,0.9994454979896545,0.4999122619628906,0.0,-0.00025794326211325824,0.0,-0.00017547607421875,-0.00037914514541625977,0.0,4793.0,1,0.0,6360,1
41,RS4906_gt.nii,0.0,,0.0,0.9990996718406677,0.0,0.9967226386070251,1.0,0.0009003556915558875,1.0,0.003277381882071495,1.0,0.0,0.9958281517028809,0.49954983592033386,0.0,-0.0017177920090034604,0.0,-0.0009003281593322754,-0.0032773613929748535,0.0,44532.0,1,0.0,54936,1
42,RS4536_gt.nii,0.0,,0.0,0.999904990196228,0.0,0.9997754096984863,1.0,9.503114415565506e-05,1.0,0.00022461163462139666,1.0,0.0,0.9996803998947144,0.499952495098114,0.0,-0.00014609962818212807,0.0,-9.500980377197266e-05,-0.00022459030151367188,0.0,2763.0,1,0.0,3768,1
43,RS5145_gt.nii,0.0,,0.0,0.9988177418708801,0.0,0.9953420162200928,1.0,0.001182275009341538,1.0,0.00465798145160079,1.0,0.0,0.9941707253456116,0.49940887093544006,0.0,-0.0023467030841857195,0.0,-0.001182258129119873,-0.0046579837799072266,0.0,62791.0,2,0.0,78056,2
44,PS3786_gt.nii,0.0,,0.0,0.9998900890350342,0.0,0.9998183250427246,1.0,0.00010993093746947125,1.0,0.00018169492250308394,1.0,0.0,0.9997084140777588,0.4999450445175171,0.0,-0.00014132903015706688,0.0,-0.00010991096496582031,-0.00018167495727539062,0.0,2034.0,2,0.0,3048,2
45,PS5243_gt.nii,0.0,,0.0,0.9993900060653687,0.0,0.9983806014060974,1.0,0.0006099677993915975,1.0,0.0016193714691326022,1.0,0.0,0.9977726340293884,0.4996950030326843,0.0,-0.000993863446637988,0.0,-0.0006099939346313477,-0.0016193985939025879,0.0,21620.0,6,0.0,27152,6
46,PS4976_gt.nii,0.0,,0.0,0.9991442561149597,0.0,0.9943322539329529,1.0,0.0008557620458304882,1.0,0.005667740944772959,1.0,0.0,0.9934861660003662,0.49957212805747986,0.0,-0.002202325500547886,0.0,-0.0008557438850402832,-0.005667746067047119,0.0,85973.0,1,0.0,95008,1
47,RS5211_gt.nii,0.0,,0.0,0.999668538570404,0.0,0.998188853263855,1.0,0.0003314655041322112,1.0,0.0018111498793587089,1.0,0.0,0.9978585839271545,0.499834269285202,0.0,-0.0007748121279291809,0.0,-0.00033146142959594727,-0.0018111467361450195,0.0,26693.0,1,0.0,30376,1
48,RS3456_gt.nii,0.0,,0.0,0.9998636245727539,0.0,0.9995974898338318,1.0,0.00013637069787364453,1.0,0.00040250542224384844,1.0,0.0,0.9994612336158752,0.49993181228637695,0.0,-0.0002342860389035195,0.0,-0.00013637542724609375,-0.0004025101661682129,0.0,5213.0,1,0.0,6752,1
49,RS4828_gt.nii,0.0,,0.0,0.9998538494110107,0.0,0.9997963905334473,1.0,0.00014618034765589982,1.0,0.00020363922521937639,1.0,0.0,0.999650239944458,0.49992692470550537,0.0,-0.00017253421538043767,0.0,-0.0001461505889892578,-0.00020360946655273438,0.0,2346.0,2,0.0,3416,2
50,PS5344_gt.nii,0.0,,0.0,0.9993798136711121,0.0,0.9979139566421509,1.0,0.0006201679352670908,1.0,0.002086023101583123,1.0,0.0,0.9972963929176331,0.49968990683555603,0.0,-0.001137402607128024,0.0,-0.0006201863288879395,-0.002086043357849121,0.0,28619.0,1,0.0,34976,1
51,RS4112_gt.nii,0.0,,0.0,0.998905599117279,0.0,0.994720458984375,1.0,0.0010943908710032701,1.0,0.005279566626995802,1.0,0.0,0.9936375617980957,0.4994527995586395,0.0,-0.002403728198260069,0.0,-0.0010944008827209473,-0.005279541015625,0.0,77400.0,1,0.0,88480,1
52,RS4825_gt.nii,0.0,,0.0,0.9994418025016785,0.0,0.9980787038803101,1.0,0.0005581964505836368,1.0,0.001921293674968183,1.0,0.0,0.9975226521492004,0.49972090125083923,0.0,-0.0010355961276218295,0.0,-0.0005581974983215332,-0.0019212961196899414,0.0,26470.0,2,0.0,32216,2
53,PS5316_gt.nii,0.0,,0.0,0.9994143843650818,0.0,0.9970833659172058,1.0,0.000585594039876014,1.0,0.0029166084714233875,1.0,0.0,0.9965012073516846,0.4997071921825409,0.0,-0.0013068850385025144,0.0,-0.0005856156349182129,-0.0029166340827941895,0.0,43371.0,1,0.0,48904,1
54,RS4742_gt.nii,0.0,,0.0,0.9989518523216248,0.0,0.9926962852478027,1.0,0.0010481658391654491,1.0,0.007303684949874878,1.0,0.0,0.99166339635849,0.4994759261608124,0.0,-0.0027668524999171495,0.0,-0.0010481476783752441,-0.007303714752197266,0.0,112123.0,1,0.0,122408,1
55,PS5330_gt.nii,0.0,,0.0,0.9996468424797058,0.0,0.9990040063858032,1.0,0.0003531514958012849,1.0,0.0009959873277693987,1.0,0.0,0.9986515641212463,0.4998234212398529,0.0,-0.0005930720362812281,0.0,-0.00035315752029418945,-0.0009959936141967773,0.0,13209.0,3,0.0,16704,3
56,RS4120_gt.nii,0.0,,0.0,0.9996302127838135,0.0,0.998595654964447,1.0,0.0003697698703035712,1.0,0.0014043271075934172,1.0,0.0,0.9982269406318665,0.49981510639190674,0.0,-0.0007206093287095428,0.0,-0.00036978721618652344,-0.0014043450355529785,0.0,18788.0,4,0.0,23552,4
57,RS4079_gt.nii,0.0,,0.0,0.9994946122169495,0.0,0.9994632601737976,1.0,0.0005053608329035342,1.0,0.0005367128760553896,1.0,0.0,0.9989584684371948,0.49974730610847473,0.0,-0.0005208010552451015,0.0,-0.0005053877830505371,-0.0005367398262023926,0.0,5038.0,9,0.0,9000,9
58,RS5031_gt.nii,0.0,,0.0,0.999211311340332,0.0,0.9956048727035522,1.0,0.0007886952953413129,1.0,0.004395121242851019,1.0,0.0,0.9948230981826782,0.499605655670166,0.0,-0.0018618302419781685,0.0,-0.0007886886596679688,-0.004395127296447754,0.0,64951.0,1,0.0,73680,1
59,RS4897_gt.nii,0.0,,0.0,0.9990541934967041,0.0,0.9978488683700562,1.0,0.0009458126151002944,1.0,0.002151135355234146,1.0,0.0,0.996907114982605,0.49952709674835205,0.0,-0.0014263838529586792,0.0,-0.0009458065032958984,-0.0021511316299438477,0.0,27829.0,4,0.0,36056,4
60,RS2993_gt.nii,0.0,,0.0,0.9984186887741089,0.0,0.986162543296814,1.0,0.001581283169798553,1.0,0.013837458565831184,1.0,0.0,0.9846246838569641,0.49920934438705444,0.0,-0.004677706863731146,0.0,-0.0015813112258911133,-0.013837456703186035,0.0,210213.0,1,0.0,231792,1
61,RS4268_gt.nii,0.0,,0.0,0.9999188184738159,0.0,0.9998540878295898,1.0,8.119337144307792e-05,1.0,0.00014592401566915214,1.0,0.0,0.9997729063034058,0.49995940923690796,0.0,-0.0001088488133973442,0.0,-8.118152618408203e-05,-0.00014591217041015625,0.0,1670.0,2,0.0,2448,2
62,RS4944_gt.nii,0.0,,0.0,0.9995752573013306,0.0,0.9992109537124634,1.0,0.00042472005588933825,1.0,0.0007890235283412039,1.0,0.0,0.9987869262695312,0.4997876286506653,0.0,-0.0005788904381915927,0.0,-0.0004247426986694336,-0.0007890462875366211,0.0,9748.0,6,0.0,13232,6
63,RS4857_gt.nii,0.0,,0.0,0.9999570846557617,0.0,0.99993896484375,1.0,4.2917963583022356e-05,1.0,6.10377755947411e-05,1.0,0.0,0.9998960494995117,0.49997854232788086,0.0,-5.118219633004628e-05,0.0,-4.291534423828125e-05,-6.103515625e-05,0.0,611.0,1,0.0,1024,1
64,RS3309_gt.nii,0.0,,0.0,0.9994499087333679,0.0,0.9985338449478149,1.0,0.0005500628030858934,1.0,0.00146612583193928,1.0,0.0,0.9979854226112366,0.49972495436668396,0.0,-0.0008980319253169,0.0,-0.0005500912666320801,-0.0014661550521850586,0.0,18099.0,5,0.0,24584,5
65,PS5242_gt.nii,0.0,,0.0,0.9997365474700928,0.0,0.99928218126297,1.0,0.00026346277445554733,1.0,0.0007178289233706892,1.0,0.0,0.9990190863609314,0.4998682737350464,0.0,-0.0004348806687630713,0.0,-0.00026345252990722656,-0.0007178187370300293,0.0,9956.0,2,0.0,12040,2
66,RS4221_gt.nii,0.0,,0.0,0.9996552467346191,0.0,0.9990832209587097,1.0,0.0003447712224442512,1.0,0.0009167967946268618,1.0,0.0,0.9987390637397766,0.49982762336730957,0.0,-0.0005622144672088325,0.0,-0.0003447532653808594,-0.0009167790412902832,0.0,12291.0,1,0.0,15376,1
67,PS5320_gt.nii,0.0,,0.0,0.9995791912078857,0.0,0.9989638924598694,1.0,0.0004208274185657501,1.0,0.0010361259337514639,1.0,0.0,0.998543918132782,0.49978959560394287,0.0,-0.0006603258079849184,0.0,-0.0004208087921142578,-0.0010361075401306152,0.0,13371.0,7,0.0,17376,7
68,RS3859_gt.nii,0.0,,0.0,0.9998844861984253,0.0,0.9998383522033691,1.0,0.00011553247895790264,1.0,0.00016166646673809737,1.0,0.0,0.9997228384017944,0.49994224309921265,0.0,-0.00013666648010257632,0.0,-0.00011551380157470703,-0.00016164779663085938,0.0,1724.0,2,0.0,2712,2
69,RS4761_gt.nii,0.0,,0.0,0.9999310374259949,0.0,0.9998044967651367,1.0,6.897605635458604e-05,1.0,0.00019551672448869795,1.0,0.0,0.9997355341911316,0.49996551871299744,0.0,-0.00011612912203418091,0.0,-6.896257400512695e-05,-0.00019550323486328125,0.0,2475.0,1,0.0,3280,1
70,RS2894_gt.nii,0.0,,0.0,0.9998708367347717,0.0,0.9996766448020935,1.0,0.00012914541002828628,1.0,0.0003233373281545937,1.0,0.0,0.9995476007461548,0.49993541836738586,0.0,-0.0002043465938186273,0.0,-0.00012916326522827148,-0.00032335519790649414,0.0,4049.0,1,0.0,5424,1
71,RS3045_gt.nii,0.0,,0.0,0.9993123412132263,0.0,0.9959493279457092,1.0,0.0006876408588141203,1.0,0.00405064458027482,1.0,0.0,0.9952672719955444,0.49965617060661316,0.0,-0.0016689484473317862,0.0,-0.0006876587867736816,-0.0040506720542907715,0.0,59692.0,2,0.0,67912,2
72,PS5355_gt.nii,0.0,,0.0,0.9993779063224792,0.0,0.9978137612342834,1.0,0.0006220819195732474,1.0,0.0021862247958779335,1.0,0.0,0.9971944093704224,0.4996889531612396,0.0,-0.0011661951430141926,0.0,-0.000622093677520752,-0.0021862387657165527,0.0,31187.0,3,0.0,36656,3
73,RS4922_gt.nii,0.0,,0.0,0.9990860223770142,0.0,0.9903877973556519,1.0,0.0009139932808466256,1.0,0.00961220171302557,1.0,0.0,0.9894912838935852,0.4995430111885071,0.0,-0.0029640323482453823,0.0,-0.0009139776229858398,-0.009612202644348145,0.0,147788.0,1,0.0,161120,1
74,RS1827_gt.nii,0.0,,0.0,0.9993465542793274,0.0,0.9987388849258423,1.0,0.0006534347776323557,1.0,0.0012611036654561758,1.0,0.0,0.9980871081352234,0.4996732771396637,0.0,-0.000907771463971585,0.0,-0.0006534457206726074,-0.0012611150741577148,0.0,15533.0,3,0.0,21144,3
75,RS3272_gt.nii,0.0,,0.0,0.9994362592697144,0.0,0.9978219866752625,1.0,0.0005637161084450781,1.0,0.0021779867820441723,1.0,0.0,0.9972607493400574,0.4997181296348572,0.0,-0.0011080460390076041,0.0,-0.0005637407302856445,-0.002178013324737549,0.0,29716.0,1,0.0,36520,1
76,RS4859_gt.nii,0.0,,0.0,0.9999465942382812,0.0,0.9999527931213379,1.0,5.3408282838063315e-05,1.0,4.720939978142269e-05,1.0,0.0,0.9998993873596191,0.4999732971191406,0.0,-5.021327524445951e-05,0.0,-5.340576171875e-05,-4.7206878662109375e-05,0.0,451.0,1,0.0,792,1
77,RS3092_gt.nii,0.0,,0.0,0.9998791813850403,0.0,0.9997873306274414,1.0,0.00012084431364201009,1.0,0.00021269507124088705,1.0,0.0,0.9996665120124817,0.49993959069252014,0.0,-0.0001603215205250308,0.0,-0.0001208186149597168,-0.00021266937255859375,0.0,2374.0,2,0.0,3568,2
78,RS4766_gt.nii,0.0,,0.0,0.9989992380142212,0.0,0.992866575717926,1.0,0.0010007410310208797,1.0,0.007133419159799814,1.0,0.0,0.9918800592422485,0.4994996190071106,0.0,-0.0026718354783952236,0.0,-0.0010007619857788086,-0.007133424282073975,0.0,108091.0,3,0.0,119560,3
79,RS4085_gt.nii,0.0,,0.0,0.9999587535858154,0.0,0.999941349029541,1.0,4.124883344047703e-05,1.0,5.865338971489109e-05,1.0,0.0,0.9999001026153564,0.4999793767929077,0.0,-4.918723425362259e-05,0.0,-4.124641418457031e-05,-5.8650970458984375e-05,0.0,641.0,1,0.0,984,1
80,RS5049_gt.nii,0.0,,0.0,0.9999369978904724,0.0,0.9998807907104492,1.0,6.300961831584573e-05,1.0,0.00011921679833903909,1.0,0.0,0.9998177886009216,0.4999684989452362,0.0,-8.667067595524713e-05,0.0,-6.300210952758789e-05,-0.00011920928955078125,0.0,1425.0,1,0.0,2000,1
81,RS4973_gt.nii,0.0,,0.0,0.9989845156669617,0.0,0.9922626614570618,1.0,0.001015465590171516,1.0,0.007737326435744762,1.0,0.0,0.9912628531455994,0.49949225783348083,0.0,-0.0028030320536345243,0.0,-0.00101548433303833,-0.007737338542938232,0.0,118615.0,1,0.0,129680,1
82,RS4482_gt.nii,0.0,,0.0,0.9995337128639221,0.0,0.9990692734718323,1.0,0.00046630369615741074,1.0,0.0009307428845204413,1.0,0.0,0.9986038208007812,0.49976685643196106,0.0,-0.0006587934913113713,0.0,-0.00046628713607788086,-0.0009307265281677246,0.0,11880.0,3,0.0,15608,3
83,RS3830_gt.nii,0.0,,0.0,0.9997863173484802,0.0,0.9997009634971619,1.0,0.00021368692978285253,1.0,0.0002990407811012119,1.0,0.0,0.9994874000549316,0.4998931586742401,0.0,-0.0002527866745367646,0.0,-0.0002136826515197754,-0.00029903650283813477,0.0,3543.0,1,0.0,5016,1
84,RS4930_gt.nii,0.0,,0.0,0.9996779561042786,0.0,0.9984493255615234,1.0,0.0003220663347747177,1.0,0.0015506962081417441,1.0,0.0,0.9981282353401184,0.4998389780521393,0.0,-0.0007067015394568443,0.0,-0.00032204389572143555,-0.0015506744384765625,0.0,22395.0,1,0.0,26008,1
85,PS4330_gt.nii,0.0,,0.0,0.9995079040527344,0.0,0.998365581035614,1.0,0.0004921250510960817,1.0,0.0016344471368938684,1.0,0.0,0.9978750348091125,0.4997539520263672,0.0,-0.0008968569454737008,0.0,-0.000492095947265625,-0.0016344189643859863,0.0,22810.0,2,0.0,27408,2
86,RS4042_gt.nii,0.0,,0.0,0.9988483190536499,0.0,0.9986661672592163,1.0,0.0011516655795276165,1.0,0.0013338171411305666,1.0,0.0,0.9975175857543945,0.49942415952682495,0.0,-0.0012393995421007276,0.0,-0.0011516809463500977,-0.0013338327407836914,0.0,12551.0,7,0.0,22352,7
87,PS4284_gt.nii,0.0,,0.0,0.9999090433120728,0.0,0.999697208404541,1.0,9.098423470277339e-05,1.0,0.00030281912768259645,1.0,0.0,0.9996062517166138,0.4999545216560364,0.0,-0.0001659872505115345,0.0,-9.09566879272461e-05,-0.0003027915954589844,0.0,4005.0,1,0.0,5080,1
88,RS4975_gt.nii,0.0,,0.0,0.9985169172286987,0.0,0.9899501800537109,1.0,0.001483064261265099,1.0,0.010049792937934399,1.0,0.0,0.9884967803955078,0.49925845861434937,0.0,-0.003860633121803403,0.0,-0.0014830827713012695,-0.010049819946289062,0.0,152069.0,1,0.0,168360,1
89,RS4923_gt.nii,0.0,,0.0,0.9995795488357544,0.0,0.9990168213844299,1.0,0.000420447118813172,1.0,0.0009831743082031608,1.0,0.0,0.9985972046852112,0.4997897744178772,0.0,-0.0006429407512769103,0.0,-0.00042045116424560547,-0.0009831786155700684,0.0,12424.0,2,0.0,16488,2
90,RS4959_gt.nii,0.0,,0.0,0.9990274906158447,0.0,0.9920348525047302,1.0,0.0009724994306452572,1.0,0.007965142838656902,1.0,0.0,0.9910777807235718,0.49951374530792236,0.0,-0.002783181145787239,0.0,-0.0009725093841552734,-0.007965147495269775,0.0,122287.0,3,0.0,133504,3
91,RS3578_gt.nii,0.0,,0.0,0.9986985325813293,0.0,0.9893031716346741,1.0,0.0013014833675697446,1.0,0.0106968330219388,1.0,0.0,0.9880293607711792,0.4993492662906647,0.0,-0.0037311860360205173,0.0,-0.0013014674186706543,-0.010696828365325928,0.0,164360.0,2,0.0,179232,2
92,RS1857_gt.nii,0.0,,0.0,0.9991300106048584,0.0,0.9947617053985596,1.0,0.0008700129110366106,1.0,0.005238298326730728,1.0,0.0,0.9939007759094238,0.4995650053024292,0.0,-0.002134803682565689,0.0,-0.0008699893951416016,-0.00523829460144043,0.0,77576.0,2,0.0,87808,2
93,RS2366_gt.nii,0.0,,0.0,0.9998822808265686,0.0,0.9997968673706055,1.0,0.0001177430895040743,1.0,0.00020315653819125146,1.0,0.0,0.9996791481971741,0.4999411404132843,0.0,-0.00015466181503143162,0.0,-0.00011771917343139648,-0.00020313262939453125,0.0,2374.0,2,0.0,3408,2
94,PS5324_gt.nii,0.0,,0.0,0.9988303780555725,0.0,0.994534432888031,1.0,0.001169629511423409,1.0,0.00546554708853364,1.0,0.0,0.9933775663375854,0.49941518902778625,0.0,-0.0025283722206950188,0.0,-0.0011696219444274902,-0.005465567111968994,0.0,80349.0,5,0.0,91590,5
95,PS2245_gt.nii,0.0,,0.0,0.9998978972434998,0.0,0.999696671962738,1.0,0.0001020741110551171,1.0,0.000303299369988963,1.0,0.0,0.9995946884155273,0.4999489486217499,0.0,-0.00017595174722373486,0.0,-0.00010210275650024414,-0.0003033280372619629,0.0,3979.0,1,0.0,5088,1
96,RS4878_gt.nii,0.0,,0.0,0.9997310042381287,0.0,0.9995244741439819,1.0,0.000269004434812814,1.0,0.00047553449985571206,1.0,0.0,0.9992557168006897,0.49986550211906433,0.0,-0.00035766029031947255,0.0,-0.0002689957618713379,-0.0004755258560180664,0.0,5488.0,1,0.0,7976,1
97,RS4119_gt.nii,0.0,,0.0,0.9994653463363647,0.0,0.9984232187271118,1.0,0.0005346618127077818,1.0,0.0015767884906381369,1.0,0.0,0.9978902339935303,0.4997326731681824,0.0,-0.0009181767818517983,0.0,-0.0005346536636352539,-0.0015767812728881836,0.0,21476.0,1,0.0,26440,1
98,RS2150_gt.nii,0.0,,0.0,0.9999549388885498,0.0,0.9999284744262695,1.0,4.5064334699418396e-05,1.0,7.152879697969183e-05,1.0,0.0,0.9998834133148193,0.4999774694442749,0.0,-5.6774970289552584e-05,0.0,-4.506111145019531e-05,-7.152557373046875e-05,0.0,771.0,1,0.0,1200,1
99,RS1117_gt.nii,0.0,,0.0,0.999760627746582,0.0,0.999747097492218,1.0,0.00023937317018862814,1.0,0.00025290343910455704,1.0,0.0,0.9995078444480896,0.499880313873291,0.0,-0.0002460452960804105,0.0,-0.00023937225341796875,-0.0002529025077819824,0.0,2616.0,6,0.0,4242,6
100,RS2891_gt.nii,0.0,,0.0,0.9994136691093445,0.0,0.9986153841018677,1.0,0.000586307724006474,1.0,0.0013845921494066715,1.0,0.0,0.9980307221412659,0.49970683455467224,0.0,-0.0009009978384710848,0.0,-0.0005863308906555176,-0.0013846158981323242,0.0,17643.0,9,0.0,23216,9
101,RS4557_gt.nii,0.0,,0.0,0.9999122619628906,0.0,0.9998836517333984,1.0,8.77482452779077e-05,1.0,0.0001163584747700952,1.0,0.0,0.9997959136962891,0.4999561309814453,0.0,-0.00010104579268954694,0.0,-8.7738037109375e-05,-0.0001163482666015625,0.0,1253.0,1,0.0,1952,1
102,PS3556_gt.nii,0.0,,0.0,0.999029815196991,0.0,0.9941602945327759,1.0,0.0009701825329102576,1.0,0.005839735269546509,1.0,0.0,0.9932013750076294,0.4995149075984955,0.0,-0.002380253979936242,0.0,-0.0009701848030090332,-0.005839705467224121,0.0,90227.0,1,0.0,97880,1
103,RS5255_gt.nii,0.0,,0.0,0.9999091029167175,0.0,0.9998083114624023,1.0,9.091450920095667e-05,1.0,0.0001917059562401846,1.0,0.0,0.9997174143791199,0.49995455145835876,0.0,-0.00013201838009990752,0.0,-9.08970832824707e-05,-0.00019168853759765625,0.0,2371.0,1,0.0,3216,1
104,RS3856_gt.nii,0.0,,0.0,0.9999287724494934,0.0,0.9999094009399414,1.0,7.123400428099558e-05,1.0,9.060551383299753e-05,1.0,0.0,0.9998381733894348,0.4999643862247467,0.0,-8.033799531403929e-05,0.0,-7.12275505065918e-05,-9.059906005859375e-05,0.0,929.0,1,0.0,1520,1
105,PS1909_gt.nii,0.0,,0.0,0.9995723962783813,0.0,0.9977202415466309,1.0,0.0004276245308574289,1.0,0.0022797775454819202,1.0,0.0,0.997294545173645,0.4997861981391907,0.0,-0.0009873644448816776,0.0,-0.00042760372161865234,-0.0022797584533691406,0.0,33423.0,1,0.0,38232,1


==> figs/adapt/ploras/T2/atlas-real-192-mb-pl_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4143_gt.nii,0.0,,0.0,0.9998093843460083,0.0,0.9997156262397766,1.0,0.00019061024067923427,1.0,0.0002843683469109237,1.0,0.0,0.9995251297950745,0.49990469217300415,0.0,-0.00023281648464035243,0.0,-0.00019061565399169922,-0.00028437376022338867,0.0,3447.0,3,0.0,4770,3
1,RS2697_gt.nii,0.0,,0.0,0.9996527433395386,0.0,0.9986095428466797,1.0,0.0003472625103313476,1.0,0.0013904625084251165,1.0,0.0,0.9982632398605347,0.4998263716697693,0.0,-0.0006948780501261353,0.0,-0.0003472566604614258,-0.0013904571533203125,0.0,19156.0,2,0.0,23320,2
2,RS5138_gt.nii,0.0,,0.0,0.8695058822631836,0.0,0.9962449669837952,1.0,0.1304941028356552,1.0,0.003755010198801756,1.0,0.0,0.8666655421257019,0.4347529411315918,0.0,-0.02213609404861927,0.0,-0.1304941177368164,-0.003755033016204834,1.0,0.0,0,1.0,54804,0
3,RS4718_gt.nii,0.0,,0.0,0.999779462814331,0.0,0.999813973903656,1.0,0.00022051858832128346,1.0,0.0001860074989963323,1.0,0.0,0.9995935559272766,0.4998897314071655,0.0,-0.0002025292778853327,0.0,-0.0002205371856689453,-0.00018602609634399414,0.0,1515.0,3,0.0,3120,3
4,RS4109_gt.nii,0.0,,0.0,0.9994451999664307,0.0,0.9981605410575867,1.0,0.000554806727450341,1.0,0.0018394642975181341,1.0,0.0,0.9976077675819397,0.49972259998321533,0.0,-0.001010221429169178,0.0,-0.0005548000335693359,-0.00183945894241333,0.0,26399.0,1,0.0,30844,1
5,RS5043_gt.nii,0.0,,0.0,0.9993345141410828,0.0,0.9967410564422607,1.0,0.0006655075121670961,1.0,0.00325895962305367,1.0,0.0,0.9960798621177673,0.4996672570705414,0.0,-0.0014727057423442602,0.0,-0.0006654858589172363,-0.003258943557739258,0.0,47371.0,1,0.0,54640,1
6,RS1876_gt.nii,0.0,111.96427917480469,0.0,0.9986440539360046,0.0,0.9934222102165222,1.0,0.0013559722574427724,1.0,0.006577769294381142,1.0,0.0,0.9920840263366699,0.4993220269680023,0.0,-0.002986515173688531,0.0,-0.0013559460639953613,-0.006577789783477783,0.0,98376.0,1,0.0,110208,2
7,RS3310_gt.nii,0.0,,0.0,0.9994524717330933,0.0,0.9991331100463867,1.0,0.0005475258221849799,1.0,0.0008668873342685401,1.0,0.0,0.9985865354537964,0.49972623586654663,0.0,-0.0006889435462653637,0.0,-0.0005475282669067383,-0.0008668899536132812,0.0,10743.0,7,0.0,14536,7
8,RS3974_gt.nii,0.0,,0.0,0.9999196529388428,0.0,0.9997529983520508,1.0,8.036690996959805e-05,1.0,0.00024702149676159024,1.0,0.0,0.9996726512908936,0.4999598264694214,0.0,-0.0001408983807777986,0.0,-8.034706115722656e-05,-0.00024700164794921875,0.0,3247.0,1,0.0,4144,1
9,RS4279_gt.nii,0.0,,0.0,0.9998058676719666,0.0,0.9996675848960876,1.0,0.00019413724658079445,1.0,0.0003324200224597007,1.0,0.0,0.9994735717773438,0.4999029338359833,0.0,-0.00025403761537745595,0.0,-0.00019413232803344727,-0.0003324151039123535,0.0,3854.0,4,0.0,5576,4
10,RS4596_gt.nii,0.0,,0.0,0.999854564666748,0.0,0.9995999932289124,1.0,0.00014543389261234552,1.0,0.00040000531589612365,1.0,0.0,0.99945467710495,0.499927282333374,0.0,-0.0002411935420241207,0.0,-0.00014543533325195312,-0.0004000067710876465,0.0,5043.0,1,0.0,6710,1
11,RS4905_gt.nii,0.0,,0.0,0.9987878799438477,0.0,0.9915770292282104,1.0,0.0012121250620111823,1.0,0.008422961458563805,1.0,0.0,0.9903852343559265,0.49939393997192383,0.0,-0.0031952597200870514,0.0,-0.0012121200561523438,-0.00842297077178955,0.0,127240.0,1,0.0,141144,1
12,RS4047_gt.nii,0.0,,0.0,0.9999585747718811,0.0,0.9999151229858398,1.0,4.142874604440294e-05,1.0,8.48805284476839e-05,1.0,0.0,0.999873697757721,0.49997928738594055,0.0,-5.930003317189403e-05,0.0,-4.1425228118896484e-05,-8.487701416015625e-05,0.0,961.0,1,0.0,1424,1
13,PS4452_gt.nii,0.0,,0.0,0.9996921420097351,0.0,0.9992592334747314,1.0,0.0003078475419897586,1.0,0.0007407559896819293,1.0,0.0,0.9989518523216248,0.49984607100486755,0.0,-0.00047753527178429067,0.0,-0.0003078579902648926,-0.0007407665252685547,0.0,9517.0,3,0.0,12424,3
14,RS4960_gt.nii,0.0,,0.0,0.9982548356056213,0.0,0.9912205338478088,1.0,0.001745140878483653,1.0,0.008779454044997692,1.0,0.0,0.9895058870315552,0.49912741780281067,0.0,-0.003914253786206245,0.0,-0.0017451643943786621,-0.008779466152191162,0.0,130476.0,2,0.0,147040,2
15,RS4846_gt.nii,0.0,,0.0,0.9999086856842041,0.0,0.9997482299804688,1.0,9.133731509791687e-05,1.0,0.0002517930115573108,1.0,0.0,0.9996569156646729,0.49995434284210205,0.0,-0.00015165124204941094,0.0,-9.131431579589844e-05,-0.00025177001953125,0.0,3257.0,1,0.0,4224,1
16,PS5266_gt.nii,0.0,,0.0,0.999681293964386,0.0,0.9982861876487732,1.0,0.0003187156398780644,1.0,0.0017138211987912655,1.0,0.0,0.9979685544967651,0.499840646982193,0.0,-0.0007390680839307606,0.0,-0.00031870603561401367,-0.0017138123512268066,0.0,25275.0,1,0.0,28744,1
17,RS3122_gt.nii,0.0,,0.0,0.9999721646308899,0.0,0.999976396560669,1.0,2.7836025765282102e-05,1.0,2.3604095986229368e-05,1.0,0.0,0.9999485611915588,0.49998608231544495,0.0,-2.5632873075664975e-05,0.0,-2.7835369110107422e-05,-2.3603439331054688e-05,0.0,237.0,1,0.0,396,1
18,PS2343_gt.nii,0.0,,0.0,0.9998807311058044,0.0,0.999569833278656,1.0,0.00011926058505196124,1.0,0.0004301583976484835,1.0,0.0,0.99945068359375,0.4999403655529022,0.0,-0.00022649711172562093,0.0,-0.00011926889419555664,-0.00043016672134399414,0.0,5875.0,1,0.0,7216,1
19,RS2819_gt.nii,0.0,,0.0,0.9998143315315247,0.0,0.9996494650840759,1.0,0.00018567393999546766,1.0,0.00035054038744419813,1.0,0.0,0.9994639158248901,0.49990716576576233,0.0,-0.00025512001593597233,0.0,-0.0001856684684753418,-0.00035053491592407227,0.0,4244.0,4,0.0,5880,4
20,RS4941_gt.nii,0.0,,0.0,0.9987508058547974,0.0,0.9941830039024353,1.0,0.001249179826118052,1.0,0.005817008204758167,1.0,0.0,0.9929482936859131,0.4993754029273987,0.0,-0.0026956426445394754,0.0,-0.0012491941452026367,-0.005816996097564697,0.0,83537.0,1,0.0,97472,1
21,PS4595_gt.nii,0.0,,0.0,0.9999054670333862,0.0,0.9998264312744141,1.0,9.454937389818951e-05,1.0,0.0001735851401463151,1.0,0.0,0.9997318983078003,0.4999527335166931,0.0,-0.00012811075430363417,0.0,-9.453296661376953e-05,-0.0001735687255859375,0.0,2043.0,1,0.0,2912,1
22,RS3884_gt.nii,0.0,,0.0,0.9990105628967285,0.0,0.9974912405014038,1.0,0.0009894134709611535,1.0,0.0025087320245802402,1.0,0.0,0.9965068101882935,0.49950528144836426,0.0,-0.001575491507537663,0.0,-0.0009894371032714844,-0.0025087594985961914,0.0,32937.0,3,0.0,42048,3
23,RS4920_gt.nii,0.0,,0.0,0.9988767504692078,0.0,0.9934796094894409,1.0,0.0011232339311391115,1.0,0.006520395167171955,1.0,0.0,0.9923709630966187,0.4994383752346039,0.0,-0.0027062755543738604,0.0,-0.0011232495307922363,-0.006520390510559082,0.0,98189.0,1,0.0,109272,1
24,PS3207_gt.nii,0.0,,0.0,0.9992648959159851,0.0,0.9970495700836182,1.0,0.0007351256790570915,1.0,0.002950446680188179,1.0,0.0,0.9963187575340271,0.49963244795799255,0.0,-0.0014727353118360043,0.0,-0.0007351040840148926,-0.002950429916381836,0.0,42038.0,1,0.0,49464,1
25,RS4506_gt.nii,0.0,,0.0,0.9997166991233826,0.0,0.9995144605636597,1.0,0.0002833191829267889,1.0,0.0004855577426496893,1.0,0.0,0.9992313981056213,0.4998583495616913,0.0,-0.0003709013690240681,0.0,-0.00028330087661743164,-0.00048553943634033203,0.0,5923.0,3,0.0,8144,3
26,RS2742_gt.nii,0.0,,0.0,0.9999516606330872,0.0,0.9999465346336365,1.0,4.834194987779483e-05,1.0,5.343814336811192e-05,1.0,0.0,0.9998982548713684,0.4999758303165436,0.0,-5.082621282781474e-05,0.0,-4.83393669128418e-05,-5.346536636352539e-05,0.0,536.0,2,0.0,896,2
27,PS2241_gt.nii,0.0,,0.4072822630405426,1.0019021034240723,5.002270698547363,0.9965587854385376,0.5927177667617798,-0.001902054762467742,-4.002270698547363,0.0034412310924381018,,0.6041533350944519,0.9984514117240906,0.7045921683311462,0.7532364130020142,1.4301897287368774,1.427352786064148,0.4091843366622925,4.998829364776611,0.0,53055.0,3,0.0,97360,3
28,PS4375_gt.nii,0.0,,0.0,0.9999592304229736,0.0,0.9999442100524902,1.0,4.077185076312162e-05,1.0,5.579222124652006e-05,1.0,0.0,0.9999034404754639,0.4999796152114868,0.0,-4.769436054630205e-05,0.0,-4.076957702636719e-05,-5.5789947509765625e-05,0.0,661.0,1,0.0,936,1
29,RS4850_gt.nii,0.0,,0.0,0.9985780119895935,0.0,0.9922853112220764,1.0,0.001421975321136415,1.0,0.0077146668918430805,1.0,0.0,0.9908851981163025,0.49928900599479675,0.0,-0.0033121088054031134,0.0,-0.0014219880104064941,-0.007714688777923584,0.0,112941.0,2,0.0,129248,2
30,RS3418_gt.nii,0.0,,0.0,0.9994803071022034,0.0,0.9974209070205688,1.0,0.0005197213031351566,1.0,0.0025791185908019543,1.0,0.0,0.9969038367271423,0.4997401535511017,0.0,-0.0011577664408832788,0.0,-0.0005196928977966309,-0.0025790929794311523,0.0,36266.0,1,0.0,43248,1
31,RS4141_gt.nii,0.0,,0.0,0.9992636442184448,0.0,0.998148500919342,1.0,0.0007363472250290215,1.0,0.00185148895252496,1.0,0.0,0.9974148869514465,0.4996318221092224,0.0,-0.0011676209978759289,0.0,-0.0007363557815551758,-0.001851499080657959,0.0,24046.0,3,0.0,31040,3
32,RS4184_gt.nii,0.0,43.26948928833008,0.0,0.9997325539588928,0.0,0.9994920492172241,1.0,0.00026746265939436853,1.0,0.0005079673719592392,1.0,0.0,0.999224841594696,0.4998662769794464,0.0,-0.00036859503597952425,0.0,-0.00026744604110717773,-0.0005079507827758789,0.0,6157.0,5,0.0,8520,2
33,PS3600_gt.nii,0.0,,0.0,0.9998106956481934,0.0,0.9994434118270874,1.0,0.000189290483831428,1.0,0.0005565742612816393,1.0,0.0,0.9992543458938599,0.4999053478240967,0.0,-0.0003245831176172942,0.0,-0.00018930435180664062,-0.0005565881729125977,0.0,7093.0,2,0.0,9336,2
34,RS5230_gt.nii,0.0,,0.0,0.9999055862426758,0.0,0.9997529983520508,1.0,9.443708404432982e-05,1.0,0.0002470249601174146,1.0,0.0,0.9996585845947266,0.4999527931213379,0.0,-0.00015273610188160092,0.0,-9.441375732421875e-05,-0.00024700164794921875,0.0,3209.0,1,0.0,4144,1
35,RS3688_gt.nii,0.0,,0.0,0.9996066093444824,0.0,0.9990711212158203,1.0,0.00039339830982498825,1.0,0.0009288862347602844,1.0,0.0,0.99867844581604,0.4998033046722412,0.0,-0.0006045016343705356,0.0,-0.0003933906555175781,-0.0009288787841796875,0.0,12471.0,3,0.0,15578,3
36,RS4262_gt.nii,0.0,,0.0,0.999444842338562,0.0,0.9973377585411072,1.0,0.0005551446229219437,1.0,0.00266222539357841,1.0,0.0,0.996785581111908,0.499722421169281,0.0,-0.0012156973825767636,0.0,-0.0005551576614379883,-0.0026622414588928223,0.0,38686.0,2,0.0,44640,2
37,RS4486_gt.nii,0.0,,0.0,0.9997879862785339,0.0,0.9993882775306702,1.0,0.00021202418429311365,1.0,0.0006117328885011375,1.0,0.0,0.9991765022277832,0.49989399313926697,0.0,-0.00036014188663102686,0.0,-0.00021201372146606445,-0.000611722469329834,0.0,7885.0,1,0.0,10261,1
38,RS3812_gt.nii,0.0,,0.0,0.9999091625213623,0.0,0.999791145324707,1.0,9.08564543351531e-05,1.0,0.00020887365099042654,1.0,0.0,0.9997003078460693,0.49995458126068115,0.0,-0.00013775890693068504,0.0,-9.083747863769531e-05,-0.00020885467529296875,0.0,2502.0,2,0.0,3504,2
39,RS4123_gt.nii,0.0,,0.0,0.9999866485595703,0.0,0.999992847442627,1.0,1.3351535926631186e-05,1.0,7.152652869990561e-06,1.0,0.0,0.9999794960021973,0.49999332427978516,0.0,-9.772353223524988e-06,0.0,-1.33514404296875e-05,-7.152557373046875e-06,0.0,39.0,1,0.0,120,1
40,RS4915_gt.nii,0.0,84.30776977539062,0.0,0.9998224377632141,0.0,0.9996208548545837,1.0,0.0001775699493009597,1.0,0.00037915282882750034,1.0,0.0,0.9994434118270874,0.49991121888160706,0.0,-0.00025947284302674234,0.0,-0.00017756223678588867,-0.00037914514541625977,0.0,4758.0,0,0.0,6360,1
41,RS4906_gt.nii,0.0,,0.0,0.9990996718406677,0.0,0.9967226386070251,1.0,0.0009003556915558875,1.0,0.003277381882071495,1.0,0.0,0.9958281517028809,0.49954983592033386,0.0,-0.0017177920090034604,0.0,-0.0009003281593322754,-0.0032773613929748535,0.0,44532.0,1,0.0,54936,1
42,RS4536_gt.nii,0.0,,0.0,0.999904990196228,0.0,0.9997754096984863,1.0,9.503114415565506e-05,1.0,0.00022461163462139666,1.0,0.0,0.9996803998947144,0.499952495098114,0.0,-0.00014609962818212807,0.0,-9.500980377197266e-05,-0.00022459030151367188,0.0,2763.0,1,0.0,3768,1
43,RS5145_gt.nii,0.0,,0.0,0.9988177418708801,0.0,0.9953420162200928,1.0,0.001182275009341538,1.0,0.00465798145160079,1.0,0.0,0.9941707253456116,0.49940887093544006,0.0,-0.0023467030841857195,0.0,-0.001182258129119873,-0.0046579837799072266,0.0,62791.0,2,0.0,78056,2
44,PS3786_gt.nii,0.0,85.50145721435547,0.0,0.9998900294303894,0.0,0.9998183250427246,1.0,0.00010999054939020425,1.0,0.00018169493705499917,1.0,0.0,0.999708354473114,0.4999450147151947,0.0,-0.00014136734534986317,0.0,-0.0001099705696105957,-0.00018167495727539062,0.0,2033.0,1,0.0,3048,2
45,PS5243_gt.nii,0.0,,0.0,0.9993900060653687,0.0,0.9983806014060974,1.0,0.0006099677993915975,1.0,0.0016193714691326022,1.0,0.0,0.9977726340293884,0.4996950030326843,0.0,-0.000993863446637988,0.0,-0.0006099939346313477,-0.0016193985939025879,0.0,21620.0,6,0.0,27152,6
46,PS4976_gt.nii,0.0,,0.0,0.9991442561149597,0.0,0.9943322539329529,1.0,0.0008557620458304882,1.0,0.005667740944772959,1.0,0.0,0.9934861660003662,0.49957212805747986,0.0,-0.002202325500547886,0.0,-0.0008557438850402832,-0.005667746067047119,0.0,85973.0,1,0.0,95008,1
47,RS5211_gt.nii,0.0,,0.0,0.999668538570404,0.0,0.998188853263855,1.0,0.0003314655041322112,1.0,0.0018111498793587089,1.0,0.0,0.9978585839271545,0.499834269285202,0.0,-0.0007748121279291809,0.0,-0.00033146142959594727,-0.0018111467361450195,0.0,26693.0,1,0.0,30376,1
48,RS3456_gt.nii,0.0,,0.0,0.9998636245727539,0.0,0.9995974898338318,1.0,0.00013637069787364453,1.0,0.00040250542224384844,1.0,0.0,0.9994612336158752,0.49993181228637695,0.0,-0.0002342860389035195,0.0,-0.00013637542724609375,-0.0004025101661682129,0.0,5213.0,1,0.0,6752,1
49,RS4828_gt.nii,0.0,,0.0,0.9998538494110107,0.0,0.9997963905334473,1.0,0.00014618034765589982,1.0,0.00020363922521937639,1.0,0.0,0.999650239944458,0.49992692470550537,0.0,-0.00017253421538043767,0.0,-0.0001461505889892578,-0.00020360946655273438,0.0,2346.0,2,0.0,3416,2
50,PS5344_gt.nii,0.0,,0.0,0.9993798136711121,0.0,0.9979139566421509,1.0,0.0006201679352670908,1.0,0.002086023101583123,1.0,0.0,0.9972963929176331,0.49968990683555603,0.0,-0.001137402607128024,0.0,-0.0006201863288879395,-0.002086043357849121,0.0,28619.0,1,0.0,34976,1
51,RS4112_gt.nii,0.0,,0.0,0.998905599117279,0.0,0.994720458984375,1.0,0.0010943908710032701,1.0,0.005279566626995802,1.0,0.0,0.9936375617980957,0.4994527995586395,0.0,-0.002403728198260069,0.0,-0.0010944008827209473,-0.005279541015625,0.0,77400.0,1,0.0,88480,1
52,RS4825_gt.nii,0.0,,0.0,0.9994418025016785,0.0,0.9980787038803101,1.0,0.0005581964505836368,1.0,0.001921293674968183,1.0,0.0,0.9975226521492004,0.49972090125083923,0.0,-0.0010355961276218295,0.0,-0.0005581974983215332,-0.0019212961196899414,0.0,26470.0,2,0.0,32216,2
53,PS5316_gt.nii,0.0,,0.0,0.9994143843650818,0.0,0.9970833659172058,1.0,0.000585594039876014,1.0,0.0029166084714233875,1.0,0.0,0.9965012073516846,0.4997071921825409,0.0,-0.0013068850385025144,0.0,-0.0005856156349182129,-0.0029166340827941895,0.0,43371.0,1,0.0,48904,1
54,RS4742_gt.nii,0.0,,0.0,0.9989518523216248,0.0,0.9926962852478027,1.0,0.0010481658391654491,1.0,0.007303684949874878,1.0,0.0,0.99166339635849,0.4994759261608124,0.0,-0.0027668524999171495,0.0,-0.0010481476783752441,-0.007303714752197266,0.0,112123.0,1,0.0,122408,1
55,PS5330_gt.nii,0.0,,0.0,0.9996468424797058,0.0,0.9990040063858032,1.0,0.0003531514958012849,1.0,0.0009959873277693987,1.0,0.0,0.9986515641212463,0.4998234212398529,0.0,-0.0005930720362812281,0.0,-0.00035315752029418945,-0.0009959936141967773,0.0,13209.0,3,0.0,16704,3
56,RS4120_gt.nii,0.0,76.0526123046875,0.0,0.9996234774589539,0.0,0.998595654964447,1.0,0.0003765146539080888,1.0,0.001404336653649807,1.0,0.0,0.9982202053070068,0.49981173872947693,0.0,-0.0007271542563103139,0.0,-0.0003765225410461426,-0.0014043450355529785,0.0,18675.0,1,0.0,23552,4
57,RS4079_gt.nii,0.0,,0.0,0.9994946122169495,0.0,0.9994632601737976,1.0,0.0005053608329035342,1.0,0.0005367128760553896,1.0,0.0,0.9989584684371948,0.49974730610847473,0.0,-0.0005208010552451015,0.0,-0.0005053877830505371,-0.0005367398262023926,0.0,5038.0,9,0.0,9000,9
58,RS5031_gt.nii,0.0,,0.0,0.999211311340332,0.0,0.9956048727035522,1.0,0.0007886952953413129,1.0,0.004395121242851019,1.0,0.0,0.9948230981826782,0.499605655670166,0.0,-0.0018618302419781685,0.0,-0.0007886886596679688,-0.004395127296447754,0.0,64951.0,1,0.0,73680,1
59,RS4897_gt.nii,0.0,,0.0,0.9990541934967041,0.0,0.9978488683700562,1.0,0.0009458126151002944,1.0,0.002151135355234146,1.0,0.0,0.996907114982605,0.49952709674835205,0.0,-0.0014263838529586792,0.0,-0.0009458065032958984,-0.0021511316299438477,0.0,27829.0,4,0.0,36056,4
60,RS2993_gt.nii,0.0,112.9822998046875,0.0,0.998417854309082,0.0,0.986162543296814,1.0,0.0015821292763575912,1.0,0.01383746974170208,1.0,0.0,0.9846238493919373,0.499208927154541,0.0,-0.004678959958255291,0.0,-0.0015821456909179688,-0.013837456703186035,0.0,210199.0,1,0.0,231792,1
61,RS4268_gt.nii,0.0,,0.0,0.9999188184738159,0.0,0.9998540878295898,1.0,8.119337144307792e-05,1.0,0.00014592401566915214,1.0,0.0,0.9997729063034058,0.49995940923690796,0.0,-0.0001088488133973442,0.0,-8.118152618408203e-05,-0.00014591217041015625,0.0,1670.0,2,0.0,2448,2
62,RS4944_gt.nii,0.0,,0.0,0.9995752573013306,0.0,0.9992109537124634,1.0,0.00042472005588933825,1.0,0.0007890235283412039,1.0,0.0,0.9987869262695312,0.4997876286506653,0.0,-0.0005788904381915927,0.0,-0.0004247426986694336,-0.0007890462875366211,0.0,9748.0,6,0.0,13232,6
63,RS4857_gt.nii,0.0,43.8063850402832,0.0,0.9999569654464722,0.0,0.99993896484375,1.0,4.303718014853075e-05,1.0,6.103778287069872e-05,1.0,0.0,0.9998959302902222,0.4999784827232361,0.0,-5.125323514221236e-05,0.0,-4.303455352783203e-05,-6.103515625e-05,0.0,609.0,1,0.0,1024,1
64,RS3309_gt.nii,0.0,,0.0,0.9994499087333679,0.0,0.9985338449478149,1.0,0.0005500628030858934,1.0,0.00146612583193928,1.0,0.0,0.9979854226112366,0.49972495436668396,0.0,-0.0008980319253169,0.0,-0.0005500912666320801,-0.0014661550521850586,0.0,18099.0,5,0.0,24584,5
65,PS5242_gt.nii,0.0,,0.0,0.9997365474700928,0.0,0.99928218126297,1.0,0.00026346277445554733,1.0,0.0007178289233706892,1.0,0.0,0.9990190863609314,0.4998682737350464,0.0,-0.0004348806687630713,0.0,-0.00026345252990722656,-0.0007178187370300293,0.0,9956.0,2,0.0,12040,2
66,RS4221_gt.nii,0.0,72.24956512451172,0.0,0.9996168613433838,0.0,0.9990831613540649,1.0,0.0003831321664620191,1.0,0.0009168319520540535,1.0,0.0,0.998700737953186,0.4998084306716919,0.0,-0.0005926784942857921,0.0,-0.00038313865661621094,-0.0009168386459350586,0.0,11648.0,12,0.0,15376,1
67,PS5320_gt.nii,0.0,,0.0,0.9995791912078857,0.0,0.9989638924598694,1.0,0.0004208274185657501,1.0,0.0010361259337514639,1.0,0.0,0.998543918132782,0.49978959560394287,0.0,-0.0006603258079849184,0.0,-0.0004208087921142578,-0.0010361075401306152,0.0,13371.0,7,0.0,17376,7
68,RS3859_gt.nii,0.0,,0.0,0.9998844861984253,0.0,0.9998383522033691,1.0,0.00011553247895790264,1.0,0.00016166646673809737,1.0,0.0,0.9997228384017944,0.49994224309921265,0.0,-0.00013666648010257632,0.0,-0.00011551380157470703,-0.00016164779663085938,0.0,1724.0,2,0.0,2712,2
69,RS4761_gt.nii,0.0,,0.0,0.9999310374259949,0.0,0.9998044967651367,1.0,6.897605635458604e-05,1.0,0.00019551672448869795,1.0,0.0,0.9997355341911316,0.49996551871299744,0.0,-0.00011612912203418091,0.0,-6.896257400512695e-05,-0.00019550323486328125,0.0,2475.0,1,0.0,3280,1
70,RS2894_gt.nii,0.0,46.964881896972656,0.0,0.9998592138290405,0.0,0.9996766448020935,1.0,0.00014077207015361637,1.0,0.0003233410825487226,1.0,0.0,0.9995359778404236,0.49992960691452026,0.0,-0.00021334807388484478,0.0,-0.00014078617095947266,-0.00032335519790649414,0.0,3854.0,0,0.0,5424,1
71,RS3045_gt.nii,0.0,,0.0,0.9993123412132263,0.0,0.9959493279457092,1.0,0.0006876408588141203,1.0,0.00405064458027482,1.0,0.0,0.9952672719955444,0.49965617060661316,0.0,-0.0016689484473317862,0.0,-0.0006876587867736816,-0.0040506720542907715,0.0,59692.0,2,0.0,67912,2
72,PS5355_gt.nii,0.0,,0.0,0.9993779063224792,0.0,0.9978137612342834,1.0,0.0006220819195732474,1.0,0.0021862247958779335,1.0,0.0,0.9971944093704224,0.4996889531612396,0.0,-0.0011661951430141926,0.0,-0.000622093677520752,-0.0021862387657165527,0.0,31187.0,3,0.0,36656,3
73,RS4922_gt.nii,0.0,,0.0,0.9990860223770142,0.0,0.9903877973556519,1.0,0.0009139932808466256,1.0,0.00961220171302557,1.0,0.0,0.9894912838935852,0.4995430111885071,0.0,-0.0029640323482453823,0.0,-0.0009139776229858398,-0.009612202644348145,0.0,147788.0,1,0.0,161120,1
74,RS1827_gt.nii,0.0,,0.0,0.9993465542793274,0.0,0.9987388849258423,1.0,0.0006534347776323557,1.0,0.0012611036654561758,1.0,0.0,0.9980871081352234,0.4996732771396637,0.0,-0.000907771463971585,0.0,-0.0006534457206726074,-0.0012611150741577148,0.0,15533.0,3,0.0,21144,3
75,RS3272_gt.nii,0.0,,0.0,0.9994362592697144,0.0,0.9978219866752625,1.0,0.0005637161084450781,1.0,0.0021779867820441723,1.0,0.0,0.9972607493400574,0.4997181296348572,0.0,-0.0011080460390076041,0.0,-0.0005637407302856445,-0.002178013324737549,0.0,29716.0,1,0.0,36520,1
76,RS4859_gt.nii,0.0,,0.0,0.9999465942382812,0.0,0.9999527931213379,1.0,5.3408282838063315e-05,1.0,4.720939978142269e-05,1.0,0.0,0.9998993873596191,0.4999732971191406,0.0,-5.021327524445951e-05,0.0,-5.340576171875e-05,-4.7206878662109375e-05,0.0,451.0,1,0.0,792,1
77,RS3092_gt.nii,0.0,,0.0,0.9998791813850403,0.0,0.9997873306274414,1.0,0.00012084431364201009,1.0,0.00021269507124088705,1.0,0.0,0.9996665120124817,0.49993959069252014,0.0,-0.0001603215205250308,0.0,-0.0001208186149597168,-0.00021266937255859375,0.0,2374.0,2,0.0,3568,2
78,RS4766_gt.nii,0.0,,0.0,0.9989992380142212,0.0,0.992866575717926,1.0,0.0010007410310208797,1.0,0.007133419159799814,1.0,0.0,0.9918800592422485,0.4994996190071106,0.0,-0.0026718354783952236,0.0,-0.0010007619857788086,-0.007133424282073975,0.0,108091.0,3,0.0,119560,3
79,RS4085_gt.nii,0.0,,0.0,0.9999587535858154,0.0,0.999941349029541,1.0,4.124883344047703e-05,1.0,5.865338971489109e-05,1.0,0.0,0.9999001026153564,0.4999793767929077,0.0,-4.918723425362259e-05,0.0,-4.124641418457031e-05,-5.8650970458984375e-05,0.0,641.0,1,0.0,984,1
80,RS5049_gt.nii,0.0,,0.0,0.9999369978904724,0.0,0.9998807907104492,1.0,6.300961831584573e-05,1.0,0.00011921679833903909,1.0,0.0,0.9998177886009216,0.4999684989452362,0.0,-8.667067595524713e-05,0.0,-6.300210952758789e-05,-0.00011920928955078125,0.0,1425.0,1,0.0,2000,1
81,RS4973_gt.nii,0.0,,0.0,0.9989845156669617,0.0,0.9922626614570618,1.0,0.001015465590171516,1.0,0.007737326435744762,1.0,0.0,0.9912628531455994,0.49949225783348083,0.0,-0.0028030320536345243,0.0,-0.00101548433303833,-0.007737338542938232,0.0,118615.0,1,0.0,129680,1
82,RS4482_gt.nii,0.0,,0.0,0.9995337128639221,0.0,0.9990692734718323,1.0,0.00046630369615741074,1.0,0.0009307428845204413,1.0,0.0,0.9986038208007812,0.49976685643196106,0.0,-0.0006587934913113713,0.0,-0.00046628713607788086,-0.0009307265281677246,0.0,11880.0,3,0.0,15608,3
83,RS3830_gt.nii,0.0,,0.0,0.9997863173484802,0.0,0.9997009634971619,1.0,0.00021368692978285253,1.0,0.0002990407811012119,1.0,0.0,0.9994874000549316,0.4998931586742401,0.0,-0.0002527866745367646,0.0,-0.0002136826515197754,-0.00029903650283813477,0.0,3543.0,1,0.0,5016,1
84,RS4930_gt.nii,0.0,,0.0,0.9996779561042786,0.0,0.9984493255615234,1.0,0.0003220663347747177,1.0,0.0015506962081417441,1.0,0.0,0.9981282353401184,0.4998389780521393,0.0,-0.0007067015394568443,0.0,-0.00032204389572143555,-0.0015506744384765625,0.0,22395.0,1,0.0,26008,1
85,PS4330_gt.nii,0.0,,0.0,0.9995079040527344,0.0,0.998365581035614,1.0,0.0004921250510960817,1.0,0.0016344471368938684,1.0,0.0,0.9978750348091125,0.4997539520263672,0.0,-0.0008968569454737008,0.0,-0.000492095947265625,-0.0016344189643859863,0.0,22810.0,2,0.0,27408,2
86,RS4042_gt.nii,0.0,95.44631958007812,0.0,0.9988414645195007,0.0,0.9986661672592163,1.0,0.001158529194071889,1.0,0.001333826221525669,1.0,0.0,0.9975107312202454,0.49942073225975037,0.0,-0.001243091537617147,0.0,-0.0011585354804992676,-0.0013338327407836914,0.0,12436.0,4,0.0,22352,7
87,PS4284_gt.nii,0.0,,0.0,0.9999090433120728,0.0,0.999697208404541,1.0,9.098423470277339e-05,1.0,0.00030281912768259645,1.0,0.0,0.9996062517166138,0.4999545216560364,0.0,-0.0001659872505115345,0.0,-9.09566879272461e-05,-0.0003027915954589844,0.0,4005.0,1,0.0,5080,1
88,RS4975_gt.nii,0.0,,0.0,0.9985169172286987,0.0,0.9899501800537109,1.0,0.001483064261265099,1.0,0.010049792937934399,1.0,0.0,0.9884967803955078,0.49925845861434937,0.0,-0.003860633121803403,0.0,-0.0014830827713012695,-0.010049819946289062,0.0,152069.0,1,0.0,168360,1
89,RS4923_gt.nii,0.0,,0.0,0.9995795488357544,0.0,0.9990168213844299,1.0,0.000420447118813172,1.0,0.0009831743082031608,1.0,0.0,0.9985972046852112,0.4997897744178772,0.0,-0.0006429407512769103,0.0,-0.00042045116424560547,-0.0009831786155700684,0.0,12424.0,2,0.0,16488,2
90,RS4959_gt.nii,0.0,,0.0,0.9990274906158447,0.0,0.9920348525047302,1.0,0.0009724994306452572,1.0,0.007965142838656902,1.0,0.0,0.9910777807235718,0.49951374530792236,0.0,-0.002783181145787239,0.0,-0.0009725093841552734,-0.007965147495269775,0.0,122287.0,3,0.0,133504,3
91,RS3578_gt.nii,0.0,,0.0,0.9986985325813293,0.0,0.9893031716346741,1.0,0.0013014833675697446,1.0,0.0106968330219388,1.0,0.0,0.9880293607711792,0.4993492662906647,0.0,-0.0037311860360205173,0.0,-0.0013014674186706543,-0.010696828365325928,0.0,164360.0,2,0.0,179232,2
92,RS1857_gt.nii,0.0,,0.0,0.9991300106048584,0.0,0.9947617053985596,1.0,0.0008700129110366106,1.0,0.005238298326730728,1.0,0.0,0.9939007759094238,0.4995650053024292,0.0,-0.002134803682565689,0.0,-0.0008699893951416016,-0.00523829460144043,0.0,77576.0,2,0.0,87808,2
93,RS2366_gt.nii,0.0,,0.0,0.9998822808265686,0.0,0.9997968673706055,1.0,0.0001177430895040743,1.0,0.00020315653819125146,1.0,0.0,0.9996791481971741,0.4999411404132843,0.0,-0.00015466181503143162,0.0,-0.00011771917343139648,-0.00020313262939453125,0.0,2374.0,2,0.0,3408,2
94,PS5324_gt.nii,0.0,,0.0,0.9988303780555725,0.0,0.994534432888031,1.0,0.001169629511423409,1.0,0.00546554708853364,1.0,0.0,0.9933775663375854,0.49941518902778625,0.0,-0.0025283722206950188,0.0,-0.0011696219444274902,-0.005465567111968994,0.0,80349.0,5,0.0,91590,5
95,PS2245_gt.nii,0.0,67.74954223632812,0.0,0.9998924732208252,0.0,0.999696671962738,1.0,0.00010749977809609845,1.0,0.00030330102890729904,1.0,0.0,0.9995892643928528,0.4999462366104126,0.0,-0.00018056797853205353,0.0,-0.00010752677917480469,-0.0003033280372619629,0.0,3888.0,0,0.0,5088,1
96,RS4878_gt.nii,0.0,,0.0,0.9997310042381287,0.0,0.9995244741439819,1.0,0.000269004434812814,1.0,0.00047553449985571206,1.0,0.0,0.9992557168006897,0.49986550211906433,0.0,-0.00035766029031947255,0.0,-0.0002689957618713379,-0.0004755258560180664,0.0,5488.0,1,0.0,7976,1
97,RS4119_gt.nii,0.0,,0.0,0.9994653463363647,0.0,0.9984232187271118,1.0,0.0005346618127077818,1.0,0.0015767884906381369,1.0,0.0,0.9978902339935303,0.4997326731681824,0.0,-0.0009181767818517983,0.0,-0.0005346536636352539,-0.0015767812728881836,0.0,21476.0,1,0.0,26440,1
98,RS2150_gt.nii,0.0,,0.0,0.9999549388885498,0.0,0.9999284744262695,1.0,4.5064334699418396e-05,1.0,7.152879697969183e-05,1.0,0.0,0.9998834133148193,0.4999774694442749,0.0,-5.6774970289552584e-05,0.0,-4.506111145019531e-05,-7.152557373046875e-05,0.0,771.0,1,0.0,1200,1
99,RS1117_gt.nii,0.0,93.3563003540039,0.0,0.9997557401657104,0.0,0.999747097492218,1.0,0.0002442619879730046,1.0,0.0002529046614654362,1.0,0.0,0.999502956867218,0.4998778700828552,0.0,-0.0002485457807779312,0.0,-0.0002442598342895508,-0.0002529025077819824,0.0,2534.0,4,0.0,4242,6
100,RS2891_gt.nii,0.0,,0.0,0.9994136691093445,0.0,0.9986153841018677,1.0,0.000586307724006474,1.0,0.0013845921494066715,1.0,0.0,0.9980307221412659,0.49970683455467224,0.0,-0.0009009978384710848,0.0,-0.0005863308906555176,-0.0013846158981323242,0.0,17643.0,9,0.0,23216,9
101,RS4557_gt.nii,0.0,,0.0,0.9999122619628906,0.0,0.9998836517333984,1.0,8.77482452779077e-05,1.0,0.0001163584747700952,1.0,0.0,0.9997959136962891,0.4999561309814453,0.0,-0.00010104579268954694,0.0,-8.7738037109375e-05,-0.0001163482666015625,0.0,1253.0,1,0.0,1952,1
102,PS3556_gt.nii,0.0,,0.0,0.999029815196991,0.0,0.9941602945327759,1.0,0.0009701825329102576,1.0,0.005839735269546509,1.0,0.0,0.9932013750076294,0.4995149075984955,0.0,-0.002380253979936242,0.0,-0.0009701848030090332,-0.005839705467224121,0.0,90227.0,1,0.0,97880,1
103,RS5255_gt.nii,0.0,,0.0,0.9999091029167175,0.0,0.9998083114624023,1.0,9.091450920095667e-05,1.0,0.0001917059562401846,1.0,0.0,0.9997174143791199,0.49995455145835876,0.0,-0.00013201838009990752,0.0,-9.08970832824707e-05,-0.00019168853759765625,0.0,2371.0,1,0.0,3216,1
104,RS3856_gt.nii,0.0,,0.0,0.9999287724494934,0.0,0.9999094009399414,1.0,7.123400428099558e-05,1.0,9.060551383299753e-05,1.0,0.0,0.9998381733894348,0.4999643862247467,0.0,-8.033799531403929e-05,0.0,-7.12275505065918e-05,-9.059906005859375e-05,0.0,929.0,1,0.0,1520,1
105,PS1909_gt.nii,0.0,,0.0,0.9995723962783813,0.0,0.9977202415466309,1.0,0.0004276245308574289,1.0,0.0022797775454819202,1.0,0.0,0.997294545173645,0.4997861981391907,0.0,-0.0009873644448816776,0.0,-0.00042760372161865234,-0.0022797584533691406,0.0,33423.0,1,0.0,38232,1


==> figs/adapt/ploras/T2/atlas-real-192-mb-tent_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4143_gt.nii,0.0,78.85176086425781,0.0,0.9997419714927673,0.0,0.9997156262397766,1.0,0.00025804227334447205,1.0,0.0002843875263351947,1.0,0.0,0.9994577169418335,0.49987098574638367,0.0,-0.0002708948159124702,0.0,-0.000258028507232666,-0.00028437376022338867,0.0,2316.0,4,0.0,4770,3
1,RS2697_gt.nii,0.0,,0.0,0.9996527433395386,0.0,0.9986095428466797,1.0,0.0003472625103313476,1.0,0.0013904625084251165,1.0,0.0,0.9982632398605347,0.4998263716697693,0.0,-0.0006948780501261353,0.0,-0.0003472566604614258,-0.0013904571533203125,0.0,19156.0,2,0.0,23320,2
2,RS5138_gt.nii,0.00039737529004924,,0.0,0.8695058822631836,0.0,0.9962449669837952,1.0,0.1304941028356552,1.0,0.003755010198801756,1.0,0.0,0.8666655421257019,0.4347529411315918,0.0,-0.02213609404861927,0.0,-0.1304941177368164,-0.003755033016204834,0.0,428.0,4,0.0,54804,0
3,RS4718_gt.nii,0.0,96.4707260131836,0.0,0.9997794032096863,0.0,0.999813973903656,1.0,0.00022057820751797408,1.0,0.00018600751354824752,1.0,0.0,0.9995934963226318,0.49988970160484314,0.0,-0.0002025566645897925,0.0,-0.0002205967903137207,-0.00018602609634399414,0.0,1514.0,2,0.0,3120,3
4,RS4109_gt.nii,0.0,68.85491943359375,0.0,0.9994305372238159,0.0,0.9981604814529419,1.0,0.0005694367573596537,1.0,0.0018394911894574761,1.0,0.0,0.9975931644439697,0.49971526861190796,0.0,-0.0010234616929665208,0.0,-0.000569462776184082,-0.0018395185470581055,0.0,26154.0,4,0.0,30844,1
5,RS5043_gt.nii,0.0,63.417266845703125,0.0,0.9991823434829712,0.0,0.9967405200004578,1.0,0.0008176371920853853,1.0,0.0032594541553407907,1.0,0.0,0.9959282279014587,0.4995911717414856,0.0,-0.0016324983444064856,0.0,-0.0008176565170288086,-0.0032594799995422363,0.0,44827.0,3,0.0,54640,1
6,RS1876_gt.nii,0.0,82.32374572753906,0.0,0.9983193874359131,0.0,0.9934201240539551,1.0,0.0016806256026029587,1.0,0.006579894572496414,1.0,0.0,0.9917615056037903,0.49915969371795654,0.0,-0.003325408324599266,0.0,-0.001680612564086914,-0.006579875946044922,0.0,92965.0,7,0.0,110208,2
7,RS3310_gt.nii,0.0,98.0051040649414,0.0,0.9994462132453918,0.0,0.9991331100463867,1.0,0.0005537897231988609,1.0,0.000866892805788666,1.0,0.0,0.998580276966095,0.4997231066226959,0.0,-0.0006928754155524075,0.0,-0.0005537867546081543,-0.0008668899536132812,0.0,10638.0,2,0.0,14536,7
8,RS3974_gt.nii,0.0,82.20338439941406,0.0,0.9998988509178162,0.0,0.9997529983520508,1.0,0.00010117407509824261,1.0,0.0002470266481395811,1.0,0.0,0.9996518492698669,0.4999494254589081,0.0,-0.00015809077012818307,0.0,-0.00010114908218383789,-0.00024700164794921875,0.0,2898.0,14,0.0,4144,1
9,RS4279_gt.nii,0.0,46.52956008911133,0.0,0.9997676610946655,0.0,0.9996675848960876,1.0,0.0002323565277038142,1.0,0.00033243271172977984,1.0,0.0,0.9994353652000427,0.49988383054733276,0.0,-0.0002779260976240039,0.0,-0.00023233890533447266,-0.0003324151039123535,0.0,3213.0,3,0.0,5576,4
10,RS4596_gt.nii,0.0,67.69047546386719,0.0,0.9998506307601929,0.0,0.9995999932289124,1.0,0.00014936937077436596,1.0,0.0004000068875029683,1.0,0.0,0.9994507431983948,0.49992531538009644,0.0,-0.00024443562142550945,0.0,-0.0001493692398071289,-0.0004000067710876465,0.0,4977.0,1,0.0,6710,1
11,RS4905_gt.nii,0.0,,0.0,0.9987878799438477,0.0,0.9915770292282104,1.0,0.0012121250620111823,1.0,0.008422961458563805,1.0,0.0,0.9903852343559265,0.49939393997192383,0.0,-0.0031952597200870514,0.0,-0.0012121200561523438,-0.00842297077178955,0.0,127240.0,1,0.0,141144,1
12,RS4047_gt.nii,0.0,123.37747192382812,0.0,0.9999211430549622,0.0,0.9999151229858398,1.0,7.886363891884685e-05,1.0,8.48837080411613e-05,1.0,0.0,0.999836266040802,0.4999605715274811,0.0,-8.181831799447536e-05,0.0,-7.88569450378418e-05,-8.487701416015625e-05,0.0,333.0,7,0.0,1424,1
13,PS4452_gt.nii,0.0,64.1268081665039,0.0,0.9996700286865234,0.0,0.9992592334747314,1.0,0.0003299772506579757,1.0,0.000740772346034646,1.0,0.0,0.9989297389984131,0.4998350143432617,0.0,-0.0004944067331962287,0.0,-0.0003299713134765625,-0.0007407665252685547,0.0,9146.0,20,0.0,12424,3
14,RS4960_gt.nii,0.022495172917842865,44.821868896484375,0.011357453651726246,0.9975557327270508,0.03946217894554138,0.9913133382797241,0.9886425733566284,0.0024442917201668024,0.9605377912521362,0.008686638437211514,0.3168960511684418,0.008897697553038597,0.9889124035835266,0.5044565796852112,0.01763845421373844,0.01656222715973854,0.021170495077967644,0.008913159370422363,0.03077554702758789,0.023111787703698577,116437.0,10,0.15384615384615385,147040,2
15,RS4846_gt.nii,0.0,79.78533935546875,0.0,0.9999070167541504,0.0,0.9997482299804688,1.0,9.300665988121182e-05,1.0,0.0002517934190109372,1.0,0.0,0.9996552467346191,0.4999535083770752,0.0,-0.00015303093823604286,0.0,-9.298324584960938e-05,-0.00025177001953125,0.0,3229.0,3,0.0,4224,1
16,PS5266_gt.nii,0.03779572993516922,52.92447280883789,0.022787364199757576,0.9993671774864197,0.05820152908563614,0.9983246326446533,0.9772126078605652,0.0006328338640742004,0.9417984485626221,0.0016753586241975427,0.1428440809249878,0.01664845086634159,0.9976940155029297,0.5110772848129272,0.03275163844227791,0.03538799658417702,0.036417845636606216,0.022154569625854492,0.05652618408203125,0.04199929466833381,19359.0,6,0.25,28744,1
17,RS3122_gt.nii,0.0,89.12911987304688,0.0,0.9995942115783691,0.0,0.999976396560669,1.0,0.00040579799679107964,1.0,2.3613021767232567e-05,1.0,0.0,0.9995706081390381,0.49979710578918457,0.0,-9.788828901946545e-05,0.0,-0.0004057884216308594,-2.3603439331054688e-05,0.0,6104.0,6,0.0,396,1
18,PS2343_gt.nii,0.0,68.4689712524414,0.0,0.9995384812355042,0.0,0.9995697140693665,1.0,0.0004615384677890688,1.0,0.00043030563392676413,1.0,0.0,0.9991085529327393,0.4997692406177521,0.0,-0.0004456485330592841,0.0,-0.0004615187644958496,-0.0004302859306335449,0.0,135.0,17,0.0,7216,1
19,RS2819_gt.nii,0.0,63.41923904418945,0.0,0.9998142123222351,0.0,0.9996494650840759,1.0,0.00018579319294076413,1.0,0.0003505404165480286,1.0,0.0,0.9994637966156006,0.49990710616111755,0.0,-0.0002552019141148776,0.0,-0.00018578767776489258,-0.00035053491592407227,0.0,4242.0,2,0.0,5880,4
20,RS4941_gt.nii,0.0,78.84161376953125,0.0,0.9987503886222839,0.0,0.9941830039024353,1.0,0.001249599503353238,1.0,0.005817010533064604,1.0,0.0,0.9929478764533997,0.49937519431114197,0.0,-0.0026960959658026695,0.0,-0.0012496113777160645,-0.005816996097564697,0.0,83530.0,0,0.0,97472,1
21,PS4595_gt.nii,0.0,26.324893951416016,0.0,0.9997146129608154,0.0,0.9998263716697693,1.0,0.0002853769692592323,1.0,0.00017361826030537486,1.0,0.0,0.9995411038398743,0.4998573064804077,0.0,-0.0002225907810498029,0.0,-0.0002853870391845703,-0.0001736283302307129,0.0,1158.0,2,0.0,2912,1
22,RS3884_gt.nii,0.0,,0.0,0.9990105628967285,0.0,0.9974912405014038,1.0,0.0009894134709611535,1.0,0.0025087320245802402,1.0,0.0,0.9965068101882935,0.49950528144836426,0.0,-0.001575491507537663,0.0,-0.0009894371032714844,-0.0025087594985961914,0.0,32937.0,3,0.0,42048,3
23,RS4920_gt.nii,0.0020739526953548193,75.70598602294922,0.0008510872139595449,0.9988457560539246,0.004810676444321871,0.9934849143028259,0.9991489052772522,0.0011542515130713582,0.9951893091201782,0.006515082903206348,0.5379472970962524,0.0007236734381876886,0.9923456907272339,0.4998484253883362,0.001446300302632153,-0.0007188288727775216,0.002023438923060894,-0.0003031492233276367,-0.001704394817352295,0.0018816007769190304,97526.0,6,0.3333333333333333,109272,1
24,PS3207_gt.nii,0.0,74.46475982666016,0.0,0.9987072348594666,0.0,0.9970479011535645,1.0,0.0012927618809044361,1.0,0.002952089300379157,1.0,0.0,0.9957627654075623,0.4993536174297333,0.0,-0.0019535475876182318,0.0,-0.0012927651405334473,-0.002952098846435547,0.0,32710.0,7,0.0,49464,1
25,RS4506_gt.nii,0.0,56.419429779052734,0.0,0.9997115731239319,0.0,0.9995144605636597,1.0,0.0002884476853068918,1.0,0.00048556021647527814,1.0,0.0,0.9992262721061707,0.49985578656196594,0.0,-0.00037424417678266764,0.0,-0.00028842687606811523,-0.00048553943634033203,0.0,5837.0,1,0.0,8144,3
26,RS2742_gt.nii,0.0,76.24301147460938,0.0,0.9999455809593201,0.0,0.9999465346336365,1.0,5.442194742499851e-05,1.0,5.3438467148225754e-05,1.0,0.0,0.9998921751976013,0.49997279047966003,0.0,-5.392796447267756e-05,0.0,-5.441904067993164e-05,-5.346536636352539e-05,0.0,434.0,2,0.0,896,2
27,PS2241_gt.nii,0.0,56.397682189941406,0.4072822630405426,1.0018751621246338,4.734686374664307,0.996558666229248,0.5927177667617798,-0.0018751960014924407,-3.7346866130828857,0.003441323060542345,,0.6000574827194214,0.9984247088432312,0.704578697681427,0.7500449419021606,1.3913389444351196,1.388651728630066,0.409157395362854,4.731245040893555,0.0,52607.0,9,0.0,97360,3
28,PS4375_gt.nii,0.0,91.25787353515625,0.0,0.9997776746749878,0.0,0.9999442100524902,1.0,0.0002223377232439816,1.0,5.580235301749781e-05,1.0,0.0,0.999721884727478,0.4998888373374939,0.0,-0.00011138658010168001,0.0,-0.00022232532501220703,-5.5789947509765625e-05,0.0,2385.0,5,0.0,936,1
29,RS4850_gt.nii,0.0,79.08223724365234,0.0,0.9985396862030029,0.0,0.9922850131988525,1.0,0.0014602983137592673,1.0,0.007714960258454084,1.0,0.0,0.9908471703529358,0.49926984310150146,0.0,-0.0033565075136721134,0.0,-0.0014603137969970703,-0.007714986801147461,0.0,112303.0,1,0.0,129248,2
30,RS3418_gt.nii,0.0,,0.0,0.9994803071022034,0.0,0.9974209070205688,1.0,0.0005197213031351566,1.0,0.0025791185908019543,1.0,0.0,0.9969038367271423,0.4997401535511017,0.0,-0.0011577664408832788,0.0,-0.0005196928977966309,-0.0025790929794311523,0.0,36266.0,1,0.0,43248,1
31,RS4141_gt.nii,0.05026662349700928,58.30952072143555,0.025805411860346794,0.9988418221473694,0.03966131806373596,0.998195469379425,0.9741945862770081,0.0011581748258322477,0.9603386521339417,0.0018045571632683277,0.17481476068496704,0.01588182896375656,0.9970415830612183,0.5123236179351807,0.03126707673072815,0.030546104535460472,0.03199182078242302,0.024647235870361328,0.0378568172454834,0.04917881811204912,15517.0,10,0.125,31040,3
32,RS4184_gt.nii,0.0,,0.0,0.9997473955154419,0.0,0.9994920492172241,1.0,0.00025261356495320797,1.0,0.0005079598049633205,1.0,0.0,0.9992396831512451,0.49987369775772095,0.0,-0.00035821436904370785,0.0,-0.00025260448455810547,-0.0005079507827758789,0.0,6406.0,2,0.0,8520,2
33,PS3600_gt.nii,0.0,60.0170783996582,0.0,0.9997952580451965,0.0,0.9994434118270874,1.0,0.0002047366724582389,1.0,0.0005565828760154545,1.0,0.0,0.999238908290863,0.49989762902259827,0.0,-0.00033756913035176694,0.0,-0.0002047419548034668,-0.0005565881729125977,0.0,6834.0,3,0.0,9336,2
34,RS5230_gt.nii,0.0,,0.0,0.9999055862426758,0.0,0.9997529983520508,1.0,9.443708404432982e-05,1.0,0.0002470249601174146,1.0,0.0,0.9996585845947266,0.4999527931213379,0.0,-0.00015273610188160092,0.0,-9.441375732421875e-05,-0.00024700164794921875,0.0,3209.0,1,0.0,4144,1
35,RS3688_gt.nii,0.0,50.151771545410156,0.0,0.9990439414978027,0.0,0.9990705847740173,1.0,0.0009560521575622261,1.0,0.0009294088813476264,1.0,0.0,0.9981163144111633,0.49952197074890137,0.0,-0.0009426363976672292,0.0,-0.0009560585021972656,-0.000929415225982666,0.0,3040.0,16,0.0,15578,3
36,RS4262_gt.nii,0.0,83.18293762207031,0.0,0.9994258284568787,0.0,0.9973376989364624,1.0,0.0005741494824178517,1.0,0.002662275917828083,1.0,0.0,0.9967666268348694,0.49971291422843933,0.0,-0.0012363430578261614,0.0,-0.0005741715431213379,-0.0026623010635375977,0.0,38368.0,7,0.0,44640,2
37,RS4486_gt.nii,0.0,56.23166275024414,0.0,0.9997850656509399,0.0,0.9993882775306702,1.0,0.00021494660177268088,1.0,0.0006117346929386258,1.0,0.0,0.9991735816001892,0.49989253282546997,0.0,-0.0003626159159466624,0.0,-0.0002149343490600586,-0.000611722469329834,0.0,7836.0,0,0.0,10261,1
38,RS3812_gt.nii,0.0,62.75627517700195,0.0,0.9998820424079895,0.0,0.999791145324707,1.0,0.00011798223567893729,1.0,0.00020887931168545038,1.0,0.0,0.9996731877326965,0.49994102120399475,0.0,-0.00015698424249421805,0.0,-0.00011795759201049805,-0.00020885467529296875,0.0,2047.0,15,0.0,3504,2
39,RS4123_gt.nii,0.0,35.02125930786133,0.0,0.9999859929084778,0.0,0.999992847442627,1.0,1.4007191566633992e-05,1.0,7.15265741746407e-06,1.0,0.0,0.9999788403511047,0.4999929964542389,0.0,-1.000942756945733e-05,0.0,-1.4007091522216797e-05,-7.152557373046875e-06,0.0,28.0,0,0.0,120,1
40,RS4915_gt.nii,0.0,70.29224395751953,0.0,0.999732255935669,0.0,0.999620795249939,1.0,0.00026772634009830654,1.0,0.000379187025828287,1.0,0.0,0.999353289604187,0.4998661279678345,0.0,-0.0003186194517184049,0.0,-0.0002677440643310547,-0.00037920475006103516,0.0,3246.0,4,0.0,6360,1
41,RS4906_gt.nii,0.0,76.09073638916016,0.0,0.998867928981781,0.0,0.9967218637466431,1.0,0.0011320824269205332,1.0,0.0032781397458165884,1.0,0.0,0.9955971837043762,0.4994339644908905,0.0,-0.0019264278234913945,0.0,-0.0011320710182189941,-0.0032781362533569336,0.0,40657.0,6,0.0,54936,1
42,RS4536_gt.nii,0.0,107.26136016845703,0.0,0.9997202754020691,0.0,0.9997753500938416,1.0,0.0002797278284560889,1.0,0.00022465312213171273,1.0,0.0,0.9994957447052002,0.49986013770103455,0.0,-0.0002506825258024037,0.0,-0.0002797245979309082,-0.00022464990615844727,0.0,335.0,3,0.0,3768,1
43,RS5145_gt.nii,0.0,,0.0,0.9988177418708801,0.0,0.9953420162200928,1.0,0.001182275009341538,1.0,0.00465798145160079,1.0,0.0,0.9941707253456116,0.49940887093544006,0.0,-0.0023467030841857195,0.0,-0.001182258129119873,-0.0046579837799072266,0.0,62791.0,2,0.0,78056,2
44,PS3786_gt.nii,0.0,78.29686737060547,0.0,0.9994992017745972,0.0,0.9998182058334351,1.0,0.000500769994687289,1.0,0.00018176596495322883,1.0,0.0,0.9993176460266113,0.4997496008872986,0.0,-0.00030170008540153503,0.0,-0.000500798225402832,-0.0001817941665649414,0.0,4522.0,6,0.0,3048,2
45,PS5243_gt.nii,0.0,69.42621612548828,0.0,0.9993893504142761,0.0,0.9983806014060974,1.0,0.0006106245564296842,1.0,0.0016193725168704987,1.0,0.0,0.9977719783782959,0.49969467520713806,0.0,-0.0009943986078724265,0.0,-0.000610649585723877,-0.0016193985939025879,0.0,21609.0,3,0.0,27152,6
46,PS4976_gt.nii,0.0,80.53569793701172,0.0,0.999093234539032,0.0,0.994331955909729,1.0,0.0009067744249477983,1.0,0.005668028723448515,1.0,0.0,0.9934354424476624,0.499546617269516,0.0,-0.002267073607072234,0.0,-0.0009067654609680176,-0.005668044090270996,0.0,85122.0,16,0.0,95008,1
47,RS5211_gt.nii,0.0,99.54396057128906,0.0,0.9978465437889099,0.0,0.9981855750083923,1.0,0.002153480891138315,1.0,0.0018144509522244334,1.0,0.0,0.996039867401123,0.49892327189445496,0.0,-0.001976710744202137,0.0,-0.002153456211090088,-0.001814424991607666,0.0,3820.0,14,0.0,30376,1
48,RS3456_gt.nii,0.0,88.2904281616211,0.0,0.9997247457504272,0.0,0.999597430229187,1.0,0.00027524580946192145,1.0,0.00040256133070215583,1.0,0.0,0.9993224143981934,0.4998623728752136,0.0,-0.0003328713355585933,0.0,-0.0002752542495727539,-0.0004025697708129883,0.0,2884.0,8,0.0,6752,1
49,RS4828_gt.nii,0.0,,0.0,0.9998538494110107,0.0,0.9997963905334473,1.0,0.00014618034765589982,1.0,0.00020363922521937639,1.0,0.0,0.999650239944458,0.49992692470550537,0.0,-0.00017253421538043767,0.0,-0.0001461505889892578,-0.00020360946655273438,0.0,2346.0,2,0.0,3416,2
50,PS5344_gt.nii,0.0,79.63604736328125,0.0,0.9993579983711243,0.0,0.9979139566421509,1.0,0.000642028811853379,1.0,0.0020860685035586357,1.0,0.0,0.9972745776176453,0.49967899918556213,0.0,-0.0011572882067412138,0.0,-0.0006420016288757324,-0.002086043357849121,0.0,28253.0,5,0.0,34976,1
51,RS4112_gt.nii,0.0,77.80745697021484,0.0,0.9989055395126343,0.0,0.994720458984375,1.0,0.001094450824894011,1.0,0.005279566626995802,1.0,0.0,0.9936375021934509,0.49945276975631714,0.0,-0.002403794089332223,0.0,-0.0010944604873657227,-0.005279541015625,0.0,77399.0,0,0.0,88480,1
52,RS4825_gt.nii,0.0,78.10826110839844,0.0,0.9989217519760132,0.0,0.9980776906013489,1.0,0.0010782323079183698,1.0,0.001922291936352849,1.0,0.0,0.9970036149024963,0.4994608759880066,0.0,-0.0014396796468645334,0.0,-0.0010782480239868164,-0.001922309398651123,0.0,17762.0,3,0.0,32216,2
53,PS5316_gt.nii,0.0,99.49346160888672,0.0,0.9993399381637573,0.0,0.9970831871032715,1.0,0.000660078541841358,1.0,0.0029168252367526293,1.0,0.0,0.9964269399642944,0.49966996908187866,0.0,-0.0013875639997422695,0.0,-0.0006600618362426758,-0.0029168128967285156,0.0,42125.0,19,0.0,48904,1
54,RS4742_gt.nii,2.436647264403291e-05,61.0655403137207,8.169400643964764e-06,0.998909592628479,5.506001616595313e-05,0.9926960468292236,0.9999918341636658,0.0010904358932748437,0.9999449253082275,0.007303932681679726,0.9203612804412842,7.1139438659884036e-06,0.9916214942932129,0.4994588792324066,1.422778677806491e-05,-0.002800930291414261,2.1208661564742215e-05,-0.0010822415351867676,-0.007248878479003906,1.7724996676563124e-05,111411.0,9,0.18181818181818182,122408,1
55,PS5330_gt.nii,0.00011938872921746224,58.193477630615234,5.98658989474643e-05,0.9996440410614014,0.00016758839774411172,0.999004065990448,0.9999401569366455,0.0003559557080734521,0.9998323917388916,0.000995930633507669,0.7091385126113892,4.411115878610872e-05,0.9986488223075867,0.49985194206237793,8.821843221085146e-05,-0.0004952410236001015,0.00010016401211032644,-0.0002961158752441406,-0.0008283257484436035,0.00015086369465188202,13161.0,5,0.18181818181818182,16704,3
56,RS4120_gt.nii,0.0,58.18934631347656,0.0,0.9995855093002319,0.0,0.9985955953598022,1.0,0.0004144764970988035,1.0,0.0014043898554518819,1.0,0.0,0.9981822967529297,0.49979275465011597,0.0,-0.0007629459723830223,0.0,-0.0004144906997680664,-0.001404404640197754,0.0,18039.0,3,0.0,23552,4
57,RS4079_gt.nii,0.0,62.207313537597656,0.0,0.9994794130325317,0.0,0.9994632601737976,1.0,0.0005205682246014476,1.0,0.0005367210251279175,1.0,0.0,0.9989432692527771,0.49973970651626587,0.0,-0.0005285828956402838,0.0,-0.0005205869674682617,-0.0005367398262023926,0.0,4783.0,6,0.0,9000,9
58,RS5031_gt.nii,0.11752523481845856,34.246891021728516,0.06115635111927986,0.9989961385726929,0.21180784702301025,0.9958716630935669,0.9388436675071716,0.001003859331831336,0.7881921529769897,0.004128326661884785,0.11357006430625916,0.04981867969036102,0.9948774576187134,0.530076265335083,0.09490911662578583,0.11176957935094833,0.11381298303604126,0.060152530670166016,0.20767951011657715,0.12164734149534981,55819.0,12,0.16666666666666666,73680,1
59,RS4897_gt.nii,0.0,109.38349914550781,0.0,0.9990299940109253,0.0,0.9978488087654114,1.0,0.0009700044756755233,1.0,0.002151187276467681,1.0,0.0,0.996882975101471,0.49951499700546265,0.0,-0.0014445281121879816,0.0,-0.000970005989074707,-0.002151191234588623,0.0,27424.0,3,0.0,36056,4
60,RS2993_gt.nii,0.0,81.3449478149414,0.0,0.9974594116210938,0.0,0.9861494302749634,1.0,0.002540581626817584,1.0,0.013850581832230091,1.0,0.0,0.9836786389350891,0.4987297058105469,0.0,-0.005931992549449205,0.0,-0.00254058837890625,-0.013850569725036621,0.0,194341.0,12,0.0,231792,1
61,RS4268_gt.nii,0.0,49.20365905761719,0.0,0.9998999834060669,0.0,0.9998540878295898,1.0,0.00010003118950407952,1.0,0.0001459267659811303,1.0,0.0,0.9997540712356567,0.49994999170303345,0.0,-0.00012081898603355512,0.0,-0.00010001659393310547,-0.00014591217041015625,0.0,1354.0,4,0.0,2448,2
62,RS4944_gt.nii,0.0,47.001060485839844,0.0,0.9994632601737976,0.0,0.9992108941078186,1.0,0.0005367459380067885,1.0,0.0007891118875704706,1.0,0.0,0.9986749887466431,0.4997316300868988,0.0,-0.0006508092046715319,0.0,-0.0005367398262023926,-0.0007891058921813965,0.0,7870.0,4,0.0,13232,6
63,RS4857_gt.nii,0.0,83.19134521484375,0.0,0.9999313950538635,0.0,0.99993896484375,1.0,6.860913708806038e-05,1.0,6.103934720158577e-05,1.0,0.0,0.9998703598976135,0.49996569752693176,0.0,-6.47136548650451e-05,0.0,-6.860494613647461e-05,-6.103515625e-05,0.0,180.0,2,0.0,1024,1
64,RS3309_gt.nii,0.0,120.07081604003906,0.0,0.9994438886642456,0.0,0.9985338449478149,1.0,0.0005560917197726667,1.0,0.0014661346795037389,1.0,0.0,0.9979794025421143,0.4997219443321228,0.0,-0.0009029426146298647,0.0,-0.0005561113357543945,-0.0014661550521850586,0.0,17998.0,4,0.0,24584,5
65,PS5242_gt.nii,0.0,98.37682342529297,0.0,0.9997355937957764,0.0,0.99928218126297,1.0,0.00026441714726388454,1.0,0.0007178296218626201,1.0,0.0,0.999018132686615,0.4998677968978882,0.0,-0.0004356678400654346,0.0,-0.0002644062042236328,-0.0007178187370300293,0.0,9940.0,0,0.0,12040,2
66,RS4221_gt.nii,0.0,51.11310958862305,0.0,0.9995982050895691,0.0,0.9990831613540649,1.0,0.0004018055333290249,1.0,0.0009168490651063621,1.0,0.0,0.9986820816993713,0.49979910254478455,0.0,-0.0006069555529393256,0.0,-0.0004017949104309082,-0.0009168386459350586,0.0,11335.0,7,0.0,15376,1
67,PS5320_gt.nii,0.0,,0.0,0.9995791912078857,0.0,0.9989638924598694,1.0,0.0004208274185657501,1.0,0.0010361259337514639,1.0,0.0,0.998543918132782,0.49978959560394287,0.0,-0.0006603258079849184,0.0,-0.0004208087921142578,-0.0010361075401306152,0.0,13371.0,7,0.0,17376,7
68,RS3859_gt.nii,0.0,,0.0,0.9998844861984253,0.0,0.9998383522033691,1.0,0.00011553247895790264,1.0,0.00016166646673809737,1.0,0.0,0.9997228384017944,0.49994224309921265,0.0,-0.00013666648010257632,0.0,-0.00011551380157470703,-0.00016164779663085938,0.0,1724.0,2,0.0,2712,2
69,RS4761_gt.nii,0.0,98.33717346191406,0.0,0.9998919367790222,0.0,0.9998044967651367,1.0,0.00010808435035869479,1.0,0.00019552436424419284,1.0,0.0,0.9996964335441589,0.4999459683895111,0.0,-0.00014537236711475998,0.0,-0.0001080632209777832,-0.00019550323486328125,0.0,1819.0,13,0.0,3280,1
70,RS2894_gt.nii,0.0,66.91201782226562,0.0,0.9998701214790344,0.0,0.9996766448020935,1.0,0.00012986089859623462,1.0,0.00032333756098523736,1.0,0.0,0.9995468854904175,0.4999350607395172,0.0,-0.00020491195027716458,0.0,-0.00012987852096557617,-0.00032335519790649414,0.0,4037.0,5,0.0,5424,1
71,RS3045_gt.nii,0.22957676649093628,80.28075408935547,0.19285251200199127,0.9967307448387146,0.19338786602020264,0.9967195391654968,0.8071475028991699,0.0032692565582692623,0.8066121339797974,0.003280470846220851,0.11520115286111832,0.10688025504350662,0.9934767484664917,0.5947916507720947,0.1931198239326477,0.18984514474868774,0.19312000274658203,0.18958330154418945,0.1901073455810547,0.21874451969569175,363.0,11,0.13333333333333333,67912,2
72,PS5355_gt.nii,0.0007300454308278859,51.02743148803711,0.00016368398792110384,0.9993600249290466,0.0005597014678642154,0.9978141188621521,0.9998363256454468,0.0006400024867616594,0.9994403123855591,0.002185906982049346,0.6641221642494202,0.0001266624458367005,0.9971768856048584,0.4997618496417999,0.0002532928192522377,-0.0008801089134067297,0.00030267832335084677,-0.0004763007164001465,-0.0016261935234069824,0.00038077106139933366,30859.0,11,0.11764705882352941,36656,3
73,RS4922_gt.nii,0.0,100.28309631347656,0.0,0.9990780353546143,0.0,0.9903877377510071,1.0,0.0009219374042004347,1.0,0.009612277150154114,1.0,0.0,0.9894834160804749,0.49953901767730713,0.0,-0.002976897405460477,0.0,-0.0009219646453857422,-0.00961226224899292,0.0,147656.0,1,0.0,161120,1
74,RS1827_gt.nii,0.0,,0.0,0.9993465542793274,0.0,0.9987388849258423,1.0,0.0006534347776323557,1.0,0.0012611036654561758,1.0,0.0,0.9980871081352234,0.4996732771396637,0.0,-0.000907771463971585,0.0,-0.0006534457206726074,-0.0012611150741577148,0.0,15533.0,3,0.0,21144,3
75,RS3272_gt.nii,0.0,62.661376953125,0.0,0.9994250535964966,0.0,0.9978219866752625,1.0,0.0005749462288804352,1.0,0.002178011229261756,1.0,0.0,0.9972495436668396,0.4997125267982483,0.0,-0.0011190350633114576,0.0,-0.000574946403503418,-0.002178013324737549,0.0,29528.0,3,0.0,36520,1
76,RS4859_gt.nii,0.0,92.2225570678711,0.0,0.9998441338539124,0.0,0.9999527931213379,1.0,0.00015587350935675204,1.0,4.721423829323612e-05,1.0,0.0,0.9997969269752502,0.4999220669269562,0.0,-8.578722918173298e-05,0.0,-0.00015586614608764648,-4.7206878662109375e-05,0.0,1268.0,18,0.0,792,1
77,RS3092_gt.nii,0.0,46.27094268798828,0.0,0.9973474740982056,0.0,0.9997867941856384,1.0,0.0026525536086410284,1.0,0.00021323487453628331,1.0,0.0,0.99713534116745,0.4986737370491028,0.0,-0.0007520750514231622,0.0,-0.0026525259017944336,-0.00021320581436157227,0.0,40092.0,5,0.0,3568,2
78,RS4766_gt.nii,0.0007850670372135937,46.615447998046875,0.00039310805732384324,0.9989915490150452,0.00279014534316957,0.9928693175315857,0.9996069073677063,0.0010084251407533884,0.9972098469734192,0.007130689453333616,0.615652859210968,0.00034468091325834394,0.9918752312660217,0.49969232082366943,0.0006891242810525,-0.0016342616872861981,0.0010472958674654365,-0.0006153583526611328,-0.004340529441833496,0.0008682319472410545,107916.0,4,0.2,119560,3
79,RS4085_gt.nii,0.0,62.68173599243164,0.0,0.9998566508293152,0.0,0.999941349029541,1.0,0.00014335758169181645,1.0,5.8659377828007564e-05,1.0,0.0,0.9997979998588562,0.4999283254146576,0.0,-9.170205885311589e-05,0.0,-0.00014334917068481445,-5.8650970458984375e-05,0.0,1072.0,2,0.0,984,1
80,RS5049_gt.nii,0.0,,0.0,0.9999369978904724,0.0,0.9998807907104492,1.0,6.300961831584573e-05,1.0,0.00011921679833903909,1.0,0.0,0.9998177886009216,0.4999684989452362,0.0,-8.667067595524713e-05,0.0,-6.300210952758789e-05,-0.00011920928955078125,0.0,1425.0,1,0.0,2000,1
81,RS4973_gt.nii,0.0,84.89405059814453,0.0,0.9989759922027588,0.0,0.992262601852417,1.0,0.0010239953408017755,1.0,0.007737392093986273,1.0,0.0,0.9912543892860413,0.4994879961013794,0.0,-0.002814791863784194,0.0,-0.001024007797241211,-0.007737398147583008,0.0,118473.0,1,0.0,129680,1
82,RS4482_gt.nii,0.0,79.08318328857422,0.0,0.9994778037071228,0.0,0.9990692138671875,1.0,0.0005222052568569779,1.0,0.0009307949221692979,1.0,0.0,0.9985479712486267,0.4997389018535614,0.0,-0.0006971843540668488,0.0,-0.0005221962928771973,-0.0009307861328125,0.0,10943.0,4,0.0,15608,3
83,RS3830_gt.nii,0.0,99.22625732421875,0.0,0.9997847676277161,0.0,0.9997009634971619,1.0,0.0002152371162083,1.0,0.0002990412467624992,1.0,0.0,0.9994858503341675,0.49989238381385803,0.0,-0.0002537021355237812,0.0,-0.00021523237228393555,-0.00029903650283813477,0.0,3517.0,1,0.0,5016,1
84,RS4930_gt.nii,0.0,95.21265411376953,0.0,0.9996744990348816,0.0,0.9984493255615234,1.0,0.0003255287592764944,1.0,0.0015507015632465482,1.0,0.0,0.9981247782707214,0.4998372495174408,0.0,-0.0007104913820512593,0.0,-0.0003255009651184082,-0.0015506744384765625,0.0,22337.0,5,0.0,26008,1
85,PS4330_gt.nii,0.0,55.72252655029297,0.0,0.9989794492721558,0.0,0.9983646869659424,1.0,0.0010205489816144109,1.0,0.0016353102400898933,1.0,0.0,0.9973474740982056,0.4994897246360779,0.0,-0.001291864668019116,0.0,-0.0010205507278442383,-0.0016353130340576172,0.0,13959.0,3,0.0,27408,2
86,RS4042_gt.nii,0.0,70.92249298095703,0.0,0.9987157583236694,0.0,0.998665988445282,1.0,0.0012842240976169705,1.0,0.0013339938595890999,1.0,0.0,0.9973852038383484,0.4993578791618347,0.0,-0.0013088724808767438,0.0,-0.0012842416763305664,-0.0013340115547180176,0.0,10330.0,4,0.0,22352,7
87,PS4284_gt.nii,0.00021872266370337456,14.319562911987305,0.0,0.9998032450675964,0.0,0.9996971487998962,1.0,0.000196754903299734,1.0,0.0003028511709999293,1.0,0.0,0.9995005130767822,0.4999016225337982,0.0,-0.00024410539481323212,0.0,-0.00019675493240356445,-0.00030285120010375977,0.0,2227.0,1,0.0,5080,1
88,RS4975_gt.nii,0.020969418808817863,53.05845260620117,0.010340936481952667,0.9984606504440308,0.06375420838594437,0.9900525212287903,0.9896590709686279,0.0015393594512715936,0.9362457990646362,0.0099474573507905,0.2784121036529541,0.008977605029940605,0.9885448217391968,0.5044007897377014,0.017795449122786522,0.02176198922097683,0.025676414370536804,0.008801579475402832,0.05380678176879883,0.02248438942807514,149275.0,13,0.2857142857142857,168360,1
89,RS4923_gt.nii,0.0,80.89375305175781,0.0,0.9995788931846619,0.0,0.9990168213844299,1.0,0.0004211034392938018,1.0,0.0009831750066950917,1.0,0.0,0.9985965490341187,0.49978944659233093,0.0,-0.0006434425595216453,0.0,-0.00042110681533813477,-0.0009831786155700684,0.0,12413.0,1,0.0,16488,2
90,RS4959_gt.nii,0.0,,0.0,0.9990274906158447,0.0,0.9920348525047302,1.0,0.0009724994306452572,1.0,0.007965142838656902,1.0,0.0,0.9910777807235718,0.49951374530792236,0.0,-0.002783181145787239,0.0,-0.0009725093841552734,-0.007965147495269775,0.0,122287.0,3,0.0,133504,3
91,RS3578_gt.nii,0.0,,0.0,0.9986985325813293,0.0,0.9893031716346741,1.0,0.0013014833675697446,1.0,0.0106968330219388,1.0,0.0,0.9880293607711792,0.4993492662906647,0.0,-0.0037311860360205173,0.0,-0.0013014674186706543,-0.010696828365325928,0.0,164360.0,2,0.0,179232,2
92,RS1857_gt.nii,0.0,,0.0,0.9991300106048584,0.0,0.9947617053985596,1.0,0.0008700129110366106,1.0,0.005238298326730728,1.0,0.0,0.9939007759094238,0.4995650053024292,0.0,-0.002134803682565689,0.0,-0.0008699893951416016,-0.00523829460144043,0.0,77576.0,2,0.0,87808,2
93,RS2366_gt.nii,0.0,56.914398193359375,0.0,0.9998546838760376,0.0,0.9997968673706055,1.0,0.0001453456497984007,1.0,0.0002031621552305296,1.0,0.0,0.9996515512466431,0.4999273419380188,0.0,-0.00017183927411679178,0.0,-0.00014531612396240234,-0.00020313262939453125,0.0,1911.0,7,0.0,3408,2
94,PS5324_gt.nii,0.0,82.75868225097656,0.0,0.9987273216247559,0.0,0.994533896446228,1.0,0.0012726522982120514,1.0,0.005466107744723558,1.0,0.0,0.9932751059532166,0.49936366081237793,0.0,-0.0026375092566013336,0.0,-0.0012726783752441406,-0.005466103553771973,0.0,78630.0,2,0.0,91590,5
95,PS2245_gt.nii,0.0,119.47196197509766,0.0,0.9996233582496643,0.0,0.9996966123580933,1.0,0.00037663677358068526,1.0,0.0003033826651517302,1.0,0.0,0.9993202090263367,0.49981167912483215,0.0,-0.0003380311536602676,0.0,-0.00037664175033569336,-0.0003033876419067383,0.0,626.0,14,0.0,5088,1
96,RS4878_gt.nii,0.0,99.35089111328125,0.0,0.9997234344482422,0.0,0.9995244741439819,1.0,0.00027657783357426524,1.0,0.0004755381087306887,1.0,0.0,0.9992481470108032,0.4998617172241211,0.0,-0.0003626614052336663,0.0,-0.0002765655517578125,-0.0004755258560180664,0.0,5361.0,2,0.0,7976,1
97,RS4119_gt.nii,0.0,61.87891387939453,0.0,0.9994648098945618,0.0,0.9984232187271118,1.0,0.0005351990694180131,1.0,0.0015767894219607115,1.0,0.0,0.9978896975517273,0.4997324049472809,0.0,-0.0009186382521875203,0.0,-0.0005351901054382324,-0.0015767812728881836,0.0,21467.0,4,0.0,26440,1
98,RS2150_gt.nii,0.0,46.0,0.0,0.9999524354934692,0.0,0.9999284744262695,1.0,4.756790804094635e-05,1.0,7.152897887863219e-05,1.0,0.0,0.9998809099197388,0.4999762177467346,0.0,-5.8330813772045076e-05,0.0,-4.756450653076172e-05,-7.152557373046875e-05,0.0,729.0,1,0.0,1200,1
99,RS1117_gt.nii,0.0,,0.0,0.999760627746582,0.0,0.999747097492218,1.0,0.00023937317018862814,1.0,0.00025290343910455704,1.0,0.0,0.9995078444480896,0.499880313873291,0.0,-0.0002460452960804105,0.0,-0.00023937225341796875,-0.0002529025077819824,0.0,2616.0,6,0.0,4242,6
100,RS2891_gt.nii,0.0,85.31353759765625,0.0,0.9994133114814758,0.0,0.9986153841018677,1.0,0.0005866658757440746,1.0,0.0013845926150679588,1.0,0.0,0.9980303645133972,0.4997066557407379,0.0,-0.0009012731607072055,0.0,-0.0005866885185241699,-0.0013846158981323242,0.0,17637.0,7,0.0,23216,9
101,RS4557_gt.nii,0.0,27.2910213470459,0.0,0.999904215335846,0.0,0.9998836517333984,1.0,9.579581092111766e-05,1.0,0.00011635941336862743,1.0,0.0,0.9997878670692444,0.499952107667923,0.0,-0.00010557814675848931,0.0,-9.578466415405273e-05,-0.0001163482666015625,0.0,1118.0,2,0.0,1952,1
102,PS3556_gt.nii,0.0,71.87350463867188,0.0,0.9990036487579346,0.0,0.9941601157188416,1.0,0.0009963226038962603,1.0,0.005839887075126171,1.0,0.0,0.9931753873825073,0.4995018243789673,0.0,-0.002412138506770134,0.0,-0.0009963512420654297,-0.005839884281158447,0.0,89791.0,1,0.0,97880,1
103,RS5255_gt.nii,0.0,61.32699203491211,0.0,0.9999030828475952,0.0,0.9998083114624023,1.0,9.693573520053178e-05,1.0,0.00019170712039340287,1.0,0.0,0.9997113943099976,0.4999515414237976,0.0,-0.0001363204646622762,0.0,-9.691715240478516e-05,-0.00019168853759765625,0.0,2270.0,0,0.0,3216,1
104,RS3856_gt.nii,0.0,74.36228942871094,0.0,0.9999278783798218,0.0,0.9999094009399414,1.0,7.212815398816019e-05,1.0,9.060559386853129e-05,1.0,0.0,0.9998372793197632,0.4999639391899109,0.0,-8.084066939773038e-05,0.0,-7.212162017822266e-05,-9.059906005859375e-05,0.0,914.0,0,0.0,1520,1
105,PS1909_gt.nii,0.0,74.61903381347656,0.0,0.9995646476745605,0.0,0.9977201819419861,1.0,0.0004353310796432197,1.0,0.0022797950077801943,1.0,0.0,0.997286856174469,0.4997823238372803,0.0,-0.0009962256299331784,0.0,-0.0004353523254394531,-0.002279818058013916,0.0,33294.0,0,0.0,38232,1


==> figs/adapt/ploras/T2/atlas-real-192-mb-tta_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4143_gt.nii,0.0,104.69598388671875,0.0,0.9919679760932922,0.0,0.9997133612632751,1.0,0.008032042533159256,1.0,0.0002866155991796404,1.0,0.0,0.9916859269142151,0.4959839880466461,0.0,-0.0015172702260315418,0.0,-0.008032023906707764,-0.0002866387367248535,0.0,128073.0,15,0.0,4770,3
1,RS2697_gt.nii,0.06152929365634918,107.65430450439453,0.20951972901821136,0.9904698729515076,0.02969256043434143,0.9988903403282166,0.7904802560806274,0.009530141949653625,0.9703074097633362,0.0011096354573965073,0.17578327655792236,0.026701349765062332,0.9893843531608582,0.5999947786331177,0.052013859152793884,0.07560613006353378,0.07887443900108337,0.19998955726623535,0.02858293056488037,0.05441161731460962,141282.0,18,0.09523809523809523,23320,2
2,RS5138_gt.nii,0.028386035934090614,,0.0,0.8695058822631836,0.0,0.9962449669837952,1.0,0.1304941028356552,1.0,0.003755010198801756,1.0,0.0,0.8666655421257019,0.4347529411315918,0.0,-0.02213609404861927,0.0,-0.1304941177368164,-0.003755033016204834,0.0,101762.0,20,0.0,54804,0
3,RS4718_gt.nii,0.00326639786362648,73.69123077392578,0.019871795549988747,0.9952278137207031,0.000773926149122417,0.9998168349266052,0.9801282286643982,0.004772179760038853,0.9992260932922363,0.00018314551562070847,0.32888326048851013,0.0007454700535163283,0.9950464367866516,0.5075498223304749,0.0014898295048624277,0.0029867307748645544,0.003921645227819681,0.015099644660949707,0.0005908012390136719,0.0015852115106810018,75193.0,8,0.14285714285714285,3120,3
4,RS4109_gt.nii,0.0,87.02873229980469,0.0,0.9891981482505798,0.0,0.9981415271759033,1.0,0.010801861993968487,1.0,0.0018584838835522532,1.0,0.0,0.9873795509338379,0.4945990741252899,0.0,-0.004480522591620684,0.0,-0.010801851749420166,-0.0018584728240966797,0.0,145202.0,7,0.0,30844,1
5,RS5043_gt.nii,0.007755766622722149,81.76184844970703,0.0094985356554389,0.9916439056396484,0.003700429107993841,0.9967469573020935,0.9905014634132385,0.008356069214642048,0.9962995648384094,0.0032530578318983316,0.48398205637931824,0.002670096466317773,0.9884452819824219,0.5005711913108826,0.005325972102582455,0.0007149176090024412,0.005928630009293556,0.0011423826217651367,0.00044739246368408203,0.005865036359835237,82239.0,7,0.2222222222222222,54640,1
6,RS1876_gt.nii,0.0005082529969513416,68.80406951904297,0.0002359175414312631,0.9923714399337769,0.00020444912661332637,0.993382453918457,0.999764084815979,0.007628543768078089,0.9997955560684204,0.006617519538849592,0.850445032119751,0.00010954148456221446,0.9858542084693909,0.4963036775588989,0.00021905897301621735,-0.006885450799018145,0.00021962044411338866,-0.0073926448822021484,-0.006413102149963379,0.000256,6363.0,10,0.15384615384615385,110208,2
7,RS3310_gt.nii,0.0,103.14067840576172,0.0,0.992152214050293,0.0,0.9991267323493958,1.0,0.007847790606319904,1.0,0.000873260316438973,1.0,0.0,0.9912925958633423,0.4960761070251465,0.0,-0.002617854857817292,0.0,-0.007847785949707031,-0.000873267650604248,0.0,111629.0,3,0.0,14536,7
8,RS3974_gt.nii,0.0008081505075097084,81.32035064697266,0.0033783784601837397,0.9952467679977417,0.00017557060346007347,0.9997526407241821,0.9966216087341309,0.004753213841468096,0.9998244047164917,0.0002473427739460021,0.5425735116004944,0.00016692500503268093,0.9950017929077148,0.4993125796318054,0.0003337942762300372,-0.0003141256747767329,0.0007701584254391491,-0.0013748407363891602,-7.176399230957031e-05,0.0003427214531389613,75205.0,6,0.25,4144,1
9,RS4279_gt.nii,4.774972050675644e-18,67.49850463867188,0.0,0.9954164028167725,0.0,0.9996660947799683,1.0,0.0045835706405341625,1.0,0.0003338853712193668,1.0,0.0,0.995085597038269,0.49770820140838623,0.0,-0.0012370882323011756,0.0,-0.004583597183227539,-0.0003339052200317383,0.0,69809.0,12,0.0,5576,4
10,RS4596_gt.nii,0.0,64.38167572021484,0.0,0.9907476902008057,0.0,0.9995962977409363,1.0,0.009252314455807209,1.0,0.0004036806640215218,1.0,0.0,0.9903514385223389,0.49537384510040283,0.0,-0.0019326097099110484,0.0,-0.009252309799194336,-0.0004037022590637207,0.0,147684.0,7,0.0,6710,1
11,RS4905_gt.nii,0.0005104884039610624,66.27555084228516,0.00029048346914350986,0.993155837059021,0.0003599617339204997,0.9915320873260498,0.9997094869613647,0.0068441638723015785,0.9996400475502014,0.008467882871627808,0.8291800022125244,0.00016078179760370404,0.9848030209541321,0.4967231750488281,0.00032151187770068645,-0.007289493922144175,0.00032336192089132965,-0.00655364990234375,-0.008107960224151611,0.00037076390929848755,33315.0,17,0.1111111111111111,141144,1
12,RS4047_gt.nii,0.0,111.16248321533203,0.0,0.9917664527893066,0.0,0.9999144077301025,1.0,0.008233530446887016,1.0,8.558159606764093e-05,1.0,0.0,0.9916822910308838,0.4958832263946533,0.0,-0.0008394275791943073,0.0,-0.00823354721069336,-8.559226989746094e-05,0.0,136468.0,14,0.0,1424,1
13,PS4452_gt.nii,0.0023981824051588774,67.0,0.008853831328451633,0.990186333656311,0.0006681487429887056,0.9992587566375732,0.9911461472511292,0.009813661687076092,0.9993318319320679,0.0007412453996948898,0.5128858089447021,0.0006216515321284533,0.9894596338272095,0.49952009320259094,0.0012425306485965848,-0.0002648781519383192,0.0024322164244949818,-0.0009598135948181152,-7.30752944946289e-05,0.0012986169729238362,150377.0,10,0.125,12424,3
14,RS4960_gt.nii,0.0005068207392469049,69.02354431152344,0.00028563657542690635,0.9880739450454712,0.00021172130072955042,0.9911333918571472,0.9997143745422363,0.011926031671464443,0.9997882843017578,0.008866602554917336,0.8659815192222595,0.0001216080054291524,0.9794167280197144,0.49417978525161743,0.00024318644136656076,-0.010037241503596306,0.0002459173556417227,-0.011640429496765137,-0.008654892444610596,0.0002798917751802636,39164.0,15,0.10526315789473684,147040,2
15,RS4846_gt.nii,0.0010145107517018914,90.89554595947266,0.019176136702299118,0.986701488494873,0.000363005674444139,0.9997497200965881,0.9808238744735718,0.013298521749675274,0.9996370077133179,0.00025027064839378,0.45437583327293396,0.00035638859844766557,0.986457884311676,0.5029388070106506,0.0007125232368707657,0.000814010389149189,0.0026383795775473118,0.0058776140213012695,0.00011277198791503906,0.0007199872002275515,218490.0,12,0.14285714285714285,4224,1
16,PS5266_gt.nii,2.986798426718451e-05,61.23153305053711,3.478986764093861e-05,0.9924067854881287,7.863119208195712e-06,0.9982736706733704,0.9999651908874512,0.007593229878693819,0.9999921321868896,0.001726302201859653,0.9366054534912109,6.413586561393458e-06,0.9907065629959106,0.49622079730033875,1.2827091268263757e-05,-0.0036039864644408226,1.6539554053451866e-05,-0.00755840539932251,-0.0017184615135192871,1.358751036047665e-05,96644.0,17,0.10526315789473684,28744,1
17,RS3122_gt.nii,0.0,115.97413635253906,0.0,0.9906556010246277,0.0,0.9999761581420898,1.0,0.009344381280243397,1.0,2.3826074539101683e-05,1.0,0.0,0.9906322360038757,0.49532780051231384,0.0,-0.00047184733557514846,0.0,-0.009344398975372314,-2.384185791015625e-05,0.0,156065.0,11,0.0,396,1
18,PS2343_gt.nii,0.0,72.3602066040039,0.0,0.9875103831291199,0.0,0.9995644688606262,1.0,0.012489624321460724,1.0,0.00043554455623961985,1.0,0.0,0.9870856404304504,0.49375519156455994,0.0,-0.002332335337996483,0.0,-0.012489616870880127,-0.0004355311393737793,0.0,201576.0,7,0.0,7216,1
19,RS2819_gt.nii,1.2037551635614746e-33,65.75712585449219,0.0,0.9926627278327942,0.0,0.9996469616889954,1.0,0.007337280549108982,1.0,0.0003530649410095066,1.0,0.0,0.9923148155212402,0.4963313639163971,0.0,-0.001609514351002872,0.0,-0.0073372721672058105,-0.00035303831100463867,0.0,115700.0,10,0.0,5880,4
20,RS4941_gt.nii,0.06924527883529663,75.59100341796875,0.05809873715043068,0.9937520623207092,0.05153944715857506,0.994491696357727,0.9419012665748596,0.0062479376792907715,0.948460578918457,0.0055083176121115685,0.24694912135601044,0.028078299015760422,0.9883161187171936,0.5259253978729248,0.05462288111448288,0.048854388296604156,0.05472089722752571,0.05185079574584961,0.04603111743927002,0.0648838781379255,7484.0,11,0.18181818181818182,97472,1
21,PS4595_gt.nii,0.0001729276409605518,78.79721069335938,0.001030219835229218,0.9931004643440247,2.5920613552443683e-05,0.9998254179954529,0.9989697933197021,0.0068995412439107895,0.9999740719795227,0.00017459435912314802,0.7212783694267273,2.528508957766462e-05,0.9929282665252686,0.49706533551216125,5.0568898586789146e-05,-0.0009341381373815238,0.0001634133659536019,-0.00586932897567749,-0.00014865398406982422,5.162089613875697e-05,112146.0,16,0.1111111111111111,2912,1
22,RS3884_gt.nii,0.0,53.16013717651367,0.0,0.9931026697158813,0.0,0.9974763989448547,1.0,0.006897331215441227,1.0,0.0025236187502741814,1.0,0.0,0.9906136989593506,0.4965513348579407,0.0,-0.004172077868133783,0.0,-0.006897330284118652,-0.0025236010551452637,0.0,65933.0,8,0.0,42048,3
23,RS4920_gt.nii,0.007120117079466581,82.23138427734375,0.0061040339060127735,0.9915507435798645,0.004713814239948988,0.9934715628623962,0.993895947933197,0.008449272252619267,0.9952861666679382,0.0065284231677651405,0.5405632257461548,0.0026668906211853027,0.9851323962211609,0.49882739782333374,0.005319594405591488,-0.002062932588160038,0.0053640734404325485,-0.0023452043533325195,-0.0018146038055419922,0.006026464037730906,24979.0,6,0.25,109272,1
24,PS3207_gt.nii,0.011810775846242905,79.23383331298828,0.01263545174151659,0.9910388588905334,0.00415213406085968,0.997062623500824,0.9873645305633545,0.008961156010627747,0.9958478808403015,0.0029373853467404842,0.4571734368801117,0.0031349691562354565,0.9881542325019836,0.5018371343612671,0.006250343751162291,0.0021126633509993553,0.007243209984153509,0.0036742687225341797,0.001214742660522461,0.006832430541511115,98875.0,13,0.13333333333333333,49464,1
25,RS4506_gt.nii,0.0,63.06346130371094,0.0,0.9899792075157166,0.0,0.9995096921920776,1.0,0.010020769201219082,1.0,0.0004903313238173723,1.0,0.0,0.9894986748695374,0.4949896037578583,0.0,-0.0022166408598423004,0.0,-0.010020792484283447,-0.0004903078079223633,0.0,157365.0,6,0.0,8144,3
26,RS2742_gt.nii,0.0,52.84884262084961,0.0,0.99562668800354,0.0,0.9999463558197021,1.0,0.004373307339847088,1.0,5.367026824387722e-05,1.0,0.0,0.9955735206604004,0.49781334400177,0.0,-0.0004844755749218166,0.0,-0.004373311996459961,-5.364418029785156e-05,0.0,72021.0,9,0.0,896,2
27,PS2241_gt.nii,0.0678039938211441,34.539833068847656,0.3842748701572418,0.9950301647186279,0.31097424030303955,0.9964010715484619,0.6157251596450806,0.004969826899468899,0.6890257596969604,0.0035989275202155113,0.10211101174354553,0.20755481719970703,0.9914858937263489,0.6896525025367737,0.34376049041748047,0.3414513170719147,0.3456871211528778,0.37930500507354736,0.30737531185150146,0.04664061369228543,66615.0,14,0.21052631578947367,97360,3
28,PS4375_gt.nii,0.0,115.64449310302734,0.0,0.9931569695472717,0.0,0.9999438524246216,1.0,0.0068430546671152115,1.0,5.617432907456532e-05,1.0,0.0,0.9931015372276306,0.49657848477363586,0.0,-0.0006200032075867057,0.0,-0.0068430304527282715,-5.614757537841797e-05,0.0,113456.0,11,0.0,936,1
29,RS4850_gt.nii,0.08060524612665176,76.89603424072266,0.05591575801372528,0.9948481917381287,0.07771468907594681,0.9926864504814148,0.9440842270851135,0.005151799879968166,0.9222853183746338,0.007313556503504515,0.23285795748233795,0.03361160680651665,0.9876148700714111,0.5253819823265076,0.06503721326589584,0.05978160724043846,0.06592021882534027,0.05076396465301514,0.07040119171142578,0.07841711786981478,41560.0,4,0.2857142857142857,129248,2
30,RS3418_gt.nii,0.0,82.22530364990234,0.0,0.9911112189292908,0.0,0.9973991513252258,1.0,0.008888806216418743,1.0,0.002600840525701642,1.0,0.0,0.9885563254356384,0.4955556094646454,0.0,-0.004808156285434961,0.0,-0.008888781070709229,-0.00260084867477417,0.0,103782.0,11,0.0,43248,1
31,RS4141_gt.nii,0.0574166476726532,86.84525299072266,0.07435566931962967,0.9963765144348145,0.03664189949631691,0.9982810020446777,0.9256443381309509,0.003623513737693429,0.9633581042289734,0.001719014486297965,0.1808324009180069,0.025163540616631508,0.9946706295013428,0.5353661179542542,0.04909176006913185,0.04970081150531769,0.052197057753801346,0.0707322359085083,0.03492295742034912,0.06173764177188102,26676.0,10,0.14285714285714285,31040,3
32,RS4184_gt.nii,2.816633479286139e-19,70.00714111328125,0.0,0.9934872388839722,0.0,0.9994888305664062,1.0,0.006512790452688932,1.0,0.0005111589562147856,1.0,0.0,0.9929826855659485,0.4967436194419861,0.0,-0.00182457419577986,0.0,-0.006512761116027832,-0.00051116943359375,0.0,98594.0,15,0.0,8520,2
33,PS3600_gt.nii,0.018204480409622192,78.35176849365234,0.08783204853534698,0.9937845468521118,0.007806549780070782,0.9994891881942749,0.9121679663658142,0.006215455010533333,0.9921934604644775,0.0005107911420054734,0.21012195944786072,0.00722110690549016,0.9932804107666016,0.5408083200454712,0.014338672161102295,0.024401944130659103,0.026185210794210434,0.08161664009094238,0.007295727729797363,0.014980726017136488,95288.0,6,0.2,9336,2
34,RS5230_gt.nii,0.0,71.42443084716797,0.0,0.9939780831336975,0.0,0.9997515082359314,1.0,0.006021914072334766,1.0,0.0002484977012500167,1.0,0.0,0.9937325716018677,0.49698904156684875,0.0,-0.0012232873123139143,0.0,-0.00602191686630249,-0.0002484917640686035,0.0,96213.0,22,0.0,4144,1
35,RS3688_gt.nii,1.7801544582661156e-19,73.73734283447266,0.0,0.9933924078941345,0.0,0.9990652799606323,1.0,0.006607587914913893,1.0,0.0009346914594061673,1.0,0.0,0.9924700260162354,0.49669620394706726,0.0,-0.002485167235136032,0.0,-0.0066075921058654785,-0.0009347200393676758,0.0,91695.0,15,0.0,15578,3
36,RS4262_gt.nii,0.0,93.91485595703125,0.0,0.9932785630226135,0.0,0.9973213076591492,1.0,0.0067214397713541985,1.0,0.0026787081733345985,1.0,0.0,0.9906356930732727,0.49663928151130676,0.0,-0.004243203904479742,0.0,-0.006721436977386475,-0.00267869234085083,0.0,64492.0,8,0.0,44640,2
37,RS4486_gt.nii,0.0,52.028839111328125,0.0,0.9939150810241699,0.0,0.9993846416473389,1.0,0.006084945052862167,1.0,0.0006153453141450882,1.0,0.0,0.9933071732521057,0.49695754051208496,0.0,-0.0019350303336977959,0.0,-0.006084918975830078,-0.0006153583526611328,0.0,90586.0,6,0.0,10261,1
38,RS3812_gt.nii,0.0,78.91767883300781,0.0,0.9934341311454773,0.0,0.9997897744178772,1.0,0.006565869320183992,1.0,0.00021023476438131183,1.0,0.0,0.9932266473770142,0.49671706557273865,0.0,-0.001174893113784492,0.0,-0.006565868854522705,-0.00021022558212280273,0.0,106108.0,7,0.0,3504,2
39,RS4123_gt.nii,0.0,82.88214111328125,0.0,0.9927495718002319,0.0,0.9999927878379822,1.0,0.007250420283526182,1.0,7.204794655990554e-06,1.0,0.0,0.9927424788475037,0.49637478590011597,0.0,-0.0002285558875882998,0.0,-0.007250428199768066,-7.212162017822266e-06,0.0,121378.0,4,0.0,120,1
40,RS4915_gt.nii,0.0010616861982271075,82.134033203125,0.004088050220161676,0.9916976690292358,0.0001866971142590046,0.9996193051338196,0.9959119558334351,0.00830231886357069,0.9998133182525635,0.0003806958848144859,0.5876470804214478,0.00017857510829344392,0.9913232922554016,0.4978928565979004,0.00035708645009435713,-0.0009041918674483895,0.0008736287709325552,-0.004214286804199219,-0.00019401311874389648,0.000367839508792779,131780.0,5,0.2857142857142857,6360,1
41,RS4906_gt.nii,0.0,74.21590423583984,0.0,0.9963731169700623,0.0,0.9967136979103088,1.0,0.0036268976982682943,1.0,0.003286320948973298,1.0,0.0,0.9931105375289917,0.49818655848503113,0.0,-0.0034524123184382915,0.0,-0.003626883029937744,-0.003286302089691162,0.0,1062.0,10,0.0,54936,1
42,RS4536_gt.nii,0.000449507002485916,109.43948364257812,0.002919320482760668,0.9908851385116577,7.19429153832607e-05,0.9997739791870117,0.9970806837081909,0.009114881977438927,0.9999280571937561,0.00022599424119107425,0.638593852519989,7.021754572633654e-05,0.9906632304191589,0.4969022274017334,0.00014042523980606347,-0.0009769515600055456,0.00045828422298654914,-0.006195545196533203,-0.00015407800674438477,0.00014270424545130217,148639.0,21,0.08695652173913043,3768,1
43,RS5145_gt.nii,0.3372689187526703,44.087425231933594,0.300617516040802,0.995734453201294,0.24779294431209564,0.9967276453971863,0.699382483959198,0.004265544004738331,0.7522070407867432,0.0032723473850637674,0.10643971711397171,0.15718045830726624,0.9925004243850708,0.6481759548187256,0.27166110277175903,0.2691916525363922,0.27293020486831665,0.29635190963745117,0.24452054500579834,0.3236016107678729,19442.0,14,0.23529411764705882,78056,2
44,PS3786_gt.nii,0.0,66.48307800292969,0.0,0.9953679442405701,0.0,0.9998174905776978,1.0,0.004632062744349241,1.0,0.000182520248927176,1.0,0.0,0.9951871037483215,0.49768397212028503,0.0,-0.0009194809827022254,0.0,-0.004632055759429932,-0.0001825094223022461,0.0,73821.0,4,0.0,3048,2
45,PS5243_gt.nii,3.4350736730110444e-33,63.56099319458008,0.0,0.9935531616210938,0.0,0.9983711242675781,1.0,0.006446841172873974,1.0,0.0016288693295791745,1.0,0.0,0.991945207118988,0.4967765808105469,0.0,-0.0032405341044068336,0.0,-0.00644683837890625,-0.001628875732421875,0.0,76157.0,13,0.0,27152,6
46,PS4976_gt.nii,0.027722446247935295,82.05486297607422,0.026555659249424934,0.9902262687683105,0.015238267369568348,0.9944325089454651,0.9734443426132202,0.009773706085979939,0.9847617149353027,0.005567479413002729,0.3775971829891205,0.00977698527276516,0.9847691059112549,0.5083909630775452,0.019364643841981888,0.012739495374262333,0.02011621929705143,0.016781926155090332,0.009670734405517578,0.0210720609360906,67518.0,6,0.25,95008,1
47,RS5211_gt.nii,0.10211274027824402,98.2089614868164,0.24809059500694275,0.9923098683357239,0.05528128519654274,0.9986274838447571,0.7519093751907349,0.007690107449889183,0.9447187185287476,0.0013725223252549767,0.14970359206199646,0.04734828323125839,0.9909624457359314,0.6202002167701721,0.09041554480791092,0.11384063959121704,0.11711006611585617,0.24040043354034424,0.0539088249206543,0.09459730869652541,105942.0,22,0.08333333333333333,30376,1
48,RS3456_gt.nii,0.0,87.25365447998047,0.0,0.9942050576210022,0.0,0.9995952248573303,1.0,0.0057949498295784,1.0,0.0004047953989356756,1.0,0.0,0.993804931640625,0.4971025288105011,0.0,-0.0015315903583541512,0.0,-0.005794942378997803,-0.00040477514266967773,0.0,89684.0,14,0.0,6752,1
49,RS4828_gt.nii,0.0025320714339613914,88.73470306396484,0.053278688341379166,0.9861838817596436,0.0007847161614336073,0.9998045563697815,0.9467213153839111,0.013816130347549915,0.999215304851532,0.00019546353723853827,0.33741042017936707,0.0007739246939308941,0.9859939217567444,0.5197312831878662,0.0015466524055227637,0.004822179209440947,0.006465960759669542,0.03946256637573242,0.0005892515182495117,0.0015673643734633155,227545.0,10,0.14285714285714285,3416,2
50,PS5344_gt.nii,2.303552628967526e-18,71.90411376953125,0.0,0.9961280822753906,0.0,0.9979071617126465,1.0,0.0038719431031495333,1.0,0.002092818496748805,1.0,0.0,0.9940513968467712,0.4980640411376953,0.0,-0.002846625167876482,0.0,-0.003871917724609375,-0.0020928382873535156,0.0,25857.0,15,0.0,34976,1
51,RS4112_gt.nii,0.0,77.13624572753906,0.0,0.9960999488830566,0.0,0.9947056174278259,1.0,0.0039000557735562325,1.0,0.005294358357787132,1.0,0.0,0.9908466935157776,0.4980499744415283,0.0,-0.004544039256870747,0.0,-0.0039000511169433594,-0.005294382572174072,0.0,30577.0,7,0.0,88480,1
52,RS4825_gt.nii,0.00028104690136387944,85.79627227783203,0.0005897690425626934,0.9928678870201111,0.00015906769840512425,0.9980671405792236,0.9994102120399475,0.007132099010050297,0.9998409152030945,0.0019328517373651266,0.7766622304916382,0.00012529427476692945,0.9909625053405762,0.4967288374900818,0.0002505571465007961,-0.00340656447224319,0.00030628941021859646,-0.006542325019836426,-0.0017737746238708496,0.0002782272530916173,83639.0,6,0.4,32216,2
53,PS5316_gt.nii,0.005880878772586584,86.4927749633789,0.0087722884491086,0.9924730062484741,0.003395518520846963,0.9970887303352356,0.9912276864051819,0.007526999805122614,0.9966045022010803,0.0029112587217241526,0.4808539152145386,0.0024539807345718145,0.9896056056022644,0.5006226301193237,0.004895946942269802,0.0007765588234178722,0.005457697901874781,0.001245260238647461,0.00048422813415527344,0.005360958724366744,73304.0,13,0.13333333333333333,48904,1
54,RS4742_gt.nii,0.01968967355787754,70.07246398925781,0.009786942042410374,0.9969390034675598,0.022959867492318153,0.9927527904510498,0.9902130365371704,0.0030609779059886932,0.9770401120185852,0.007247218396514654,0.3586607873439789,0.006909359246492386,0.9897366762161255,0.5033629536628723,0.013723894953727722,0.01028021052479744,0.014990226365625858,0.006725907325744629,0.015712618827819824,0.016217460167047962,76504.0,4,0.3333333333333333,122408,1
55,PS5330_gt.nii,0.08611392974853516,82.39234924316406,0.4804837107658386,0.9879839420318604,0.038324713706970215,0.9994761943817139,0.5195162892341614,0.012016041204333305,0.9616752862930298,0.0005237872828729451,0.13654641807079315,0.036799803376197815,0.9874786734580994,0.7342338562011719,0.0709872841835022,0.1330733299255371,0.13569967448711395,0.46846771240234375,0.03780090808868408,0.07254255977801578,194859.0,15,0.2608695652173913,16704,3
56,RS4120_gt.nii,0.0021465744357556105,48.906002044677734,0.00233525806106627,0.9894735217094421,0.00031177018536254764,0.9985845685005188,0.997664749622345,0.010526473633944988,0.9996882081031799,0.0014154133386909962,0.6798058748245239,0.0002751251740846783,0.9880877733230591,0.4959043860435486,0.0005500990082509816,-0.003006689017638564,0.000853266566991806,-0.008191227912902832,-0.0011036396026611328,0.000580477997245368,151923.0,2,0.6666666666666666,23552,4
57,RS4079_gt.nii,2.613564330197854e-17,36.18010330200195,0.0,0.9951575398445129,0.0,0.9994609355926514,1.0,0.004842435009777546,1.0,0.0005390507285483181,1.0,0.0,0.9946237206459045,0.49757876992225647,0.0,-0.0016156479250639677,0.0,-0.0048424601554870605,-0.0005390644073486328,0.0,67930.0,5,0.0,9000,9
58,RS5031_gt.nii,0.30918073654174805,86.00581359863281,0.5052524209022522,0.9905672073364258,0.19111546874046326,0.9978017210960388,0.4947475492954254,0.009432793594896793,0.8088845014572144,0.002198290778324008,0.12021102011203766,0.16098788380622864,0.9884358644485474,0.7479097843170166,0.27732914686203003,0.30605366826057434,0.3107435405254364,0.4958195686340332,0.1889171600341797,0.29191694242742655,125150.0,16,0.1111111111111111,73680,1
59,RS4897_gt.nii,0.06470073759555817,68.3538589477539,0.08242733776569366,0.9944449663162231,0.030968010425567627,0.9980167150497437,0.9175726771354675,0.005555050913244486,0.9690319895744324,0.001983304973691702,0.20609845221042633,0.02302911877632141,0.9924849271774292,0.5384361743927002,0.045021433383226395,0.04720296710729599,0.050523366779088974,0.07687234878540039,0.028984785079956055,0.05366219180802947,55109.0,9,0.2222222222222222,36056,4
60,RS2993_gt.nii,0.0,66.70832061767578,0.0,0.993100643157959,0.0,0.9860894680023193,1.0,0.00689936988055706,1.0,0.013910527341067791,1.0,0.0,0.9793800711631775,0.4965503215789795,0.0,-0.009796625934541225,0.0,-0.006899356842041016,-0.013910531997680664,0.0,122223.0,5,0.0,231792,1
61,RS4268_gt.nii,0.00040390773210674524,60.539241790771484,0.00449346425011754,0.9898133277893066,6.436889088945463e-05,0.999853253364563,0.9955065250396729,0.010186668485403061,0.9999356269836426,0.00014675130660180002,0.6009045839309692,6.34638563496992e-05,0.9896695613861084,0.4971534013748169,0.0001269196654902771,-0.0006848502671346068,0.000537809741217643,-0.005693197250366211,-8.237361907958984e-05,0.00012843640354717994,167951.0,4,0.5,2448,2
62,RS4944_gt.nii,0.014649895951151848,55.5877685546875,0.022974606603384018,0.9979070425033569,0.008589996956288815,0.9992278218269348,0.9770253896713257,0.0020929393358528614,0.9914100170135498,0.0007721977308392525,0.23184600472450256,0.006291651166975498,0.9971381425857544,0.5104408264160156,0.01250462792813778,0.012776881456375122,0.014048195444047451,0.02088165283203125,0.007817864418029785,0.015992424640959544,18522.0,9,0.19047619047619047,13232,6
63,RS4857_gt.nii,0.0,87.41281127929688,0.0,0.9876003265380859,0.0,0.9999381899833679,1.0,0.012399655766785145,1.0,6.180142372613773e-05,1.0,0.0,0.987540066242218,0.49380016326904297,0.0,-0.0008753949659876525,0.0,-0.012399673461914062,-6.181001663208008e-05,0.0,206688.0,7,0.0,1024,1
64,RS3309_gt.nii,0.00142290024086833,81.7129135131836,0.001952489372342825,0.9929891228675842,0.0004085141117684543,0.9985272288322449,0.9980475306510925,0.007010898552834988,0.9995914697647095,0.0014727740781381726,0.6545612812042236,0.0003379448608029634,0.9915369153022766,0.49747079610824585,0.0006756614311598241,-0.0023202288430184126,0.0008930954500101507,-0.005058407783508301,-0.0010642409324645996,0.0007587853111810177,90320.0,4,0.14285714285714285,24584,5
65,PS5242_gt.nii,4.700990671050127e-18,77.62731170654297,0.0,0.9973687529563904,0.0,0.9992804527282715,1.0,0.0026312279514968395,1.0,0.0007195317884907126,1.0,0.0,0.9966530203819275,0.4986843764781952,0.0,-0.0013759549474343657,0.0,-0.002631247043609619,-0.0007195472717285156,0.0,29772.0,9,0.0,12040,2
66,RS4221_gt.nii,0.004549792502075434,69.86952209472656,0.007414151914417744,0.9943541288375854,0.0012031788937747478,0.9990851283073425,0.9925858378410339,0.005645859986543655,0.998796820640564,0.0009148527169600129,0.46598801016807556,0.0010362600442022085,0.9934496283531189,0.5008841156959534,0.0020703745540231466,0.0007140341913327575,0.002986729145050049,0.0017682313919067383,0.00028824806213378906,0.00224188790560472,77118.0,14,0.125,15376,1
67,PS5320_gt.nii,0.0016121243825182319,42.945892333984375,0.0024171271361410618,0.992970883846283,0.0003563882492017001,0.998959481716156,0.9975828528404236,0.0070291245356202126,0.9996436238288879,0.0010404956992715597,0.630363404750824,0.0003106899675913155,0.9919449687004089,0.4976940155029297,0.000621186918579042,-0.0017762606730684638,0.0009281355887651443,-0.004611968994140625,-0.0006841421127319336,0.0006752574418997242,97655.0,0,0.2857142857142857,17376,7
68,RS3859_gt.nii,0.0,89.26365661621094,0.0,0.9948292970657349,0.0,0.9998375177383423,1.0,0.005170704331248999,1.0,0.0001624878350412473,1.0,0.0,0.9946684837341309,0.49741464853286743,0.0,-0.0009166114614345133,0.0,-0.005170702934265137,-0.00016248226165771484,0.0,83074.0,6,0.0,2712,2
69,RS4761_gt.nii,0.0,107.06072998046875,0.0,0.9961085319519043,0.0,0.9998037219047546,1.0,0.003891454078257084,1.0,0.0001962668466148898,1.0,0.0,0.9959138035774231,0.49805426597595215,0.0,-0.0008739355835132301,0.0,-0.003891468048095703,-0.00019627809524536133,0.0,61643.0,17,0.0,3280,1
70,RS2894_gt.nii,0.0008262605406343937,78.55570983886719,0.005899704992771149,0.9889304041862488,0.00017233115795534104,0.9996750354766846,0.9941002726554871,0.011069598607718945,0.9998276829719543,0.0003249851579312235,0.5780183672904968,0.0001674682425800711,0.9886125922203064,0.49741506576538086,0.00033488040207885206,-0.0008883720147423446,0.0010083168745040894,-0.005169868469238281,-0.0001526474952697754,0.0003409151440899164,179632.0,5,0.3333333333333333,5424,1
71,RS3045_gt.nii,0.1287502497434616,37.62977600097656,0.10336906462907791,0.9961860179901123,0.0992240160703659,0.9963551759719849,0.8966309428215027,0.00381398294121027,0.9007759690284729,0.0036448161117732525,0.16113318502902985,0.05332685261964798,0.992572009563446,0.5497775673866272,0.10125413537025452,0.09754688292741776,0.10127533972263336,0.0995551347732544,0.09557914733886719,0.11467028210196181,3054.0,4,0.25,67912,2
72,PS5355_gt.nii,0.00019608910952229053,57.148929595947266,0.00013640332326758653,0.9906079769134521,3.179994018864818e-05,0.9977947473526001,0.9998636245727539,0.009392039850354195,0.9999681711196899,0.002205236814916134,0.8924486637115479,2.5788616767385975e-05,0.988443911075592,0.4953721761703491,5.1575902034528553e-05,-0.004485147073864937,6.586059316759929e-05,-0.009255647659301758,-0.0021734237670898438,5.6141611601102625e-05,115747.0,20,0.07692307692307693,36656,3
73,RS4922_gt.nii,9.379138646181673e-05,64.8459701538086,0.0,0.9927445650100708,0.0,0.990327000617981,1.0,0.007255434524267912,1.0,0.009673008695244789,1.0,0.0,0.9832107424736023,0.4963722825050354,0.0,-0.008377461694180965,0.0,-0.007255434989929199,-0.009672999382019043,0.0,42359.0,9,0.0,161120,1
74,RS1827_gt.nii,0.0011075686197727919,85.46343994140625,0.0020336739253252745,0.9916389584541321,0.0003068338264711201,0.9987316727638245,0.9979663491249084,0.008361028507351875,0.9996931552886963,0.001268311869353056,0.6697030663490295,0.0002666798827704042,0.9903917908668518,0.4968363046646118,0.0005332176224328578,-0.0024664979428052902,0.0007899366901256144,-0.006327390670776367,-0.0009614825248718262,0.0005933325974169334,113878.0,22,0.14285714285714285,21144,3
75,RS3272_gt.nii,0.015918003395199776,82.52120971679688,0.02450712025165558,0.9927853941917419,0.007355781272053719,0.9978610873222351,0.9754928946495056,0.007214634213596582,0.992644190788269,0.0021389275789260864,0.35173720121383667,0.005689837038516998,0.9906776547431946,0.5086462497711182,0.011315291747450829,0.009498018771409988,0.013426429592072964,0.017292499542236328,0.005216836929321289,0.012551010391395195,83186.0,8,0.2,36520,1
76,RS4859_gt.nii,0.0,91.0746841430664,0.0,0.9951921701431274,0.0,0.9999525547027588,1.0,0.004807818215340376,1.0,4.743492536363192e-05,1.0,0.0,0.9951452016830444,0.4975960850715637,0.0,-0.0004775547422468662,0.0,-0.004807829856872559,-4.744529724121094e-05,0.0,79311.0,16,0.0,792,1
77,RS3092_gt.nii,0.0,85.19096374511719,0.0,0.99322909116745,0.0,0.9997859001159668,1.0,0.006770918145775795,1.0,0.0002141188451787457,1.0,0.0,0.993017852306366,0.496614545583725,0.0,-0.0012040686560794711,0.0,-0.006770908832550049,-0.00021409988403320312,0.0,109172.0,7,0.0,3568,2
78,RS4766_gt.nii,0.11402341723442078,67.65352630615234,0.10552024096250534,0.9929661154747009,0.09720766544342041,0.993575930595398,0.8944797515869141,0.007033882662653923,0.9027923345565796,0.00642405403777957,0.2052040547132492,0.05329323187470436,0.9866418838500977,0.549243152141571,0.10119353234767914,0.09455658495426178,0.10127870738506317,0.09848630428314209,0.09078359603881836,0.11315001165940196,6814.0,16,0.21052631578947367,119560,3
79,RS4085_gt.nii,0.0,60.233707427978516,0.0,0.9995543360710144,0.0,0.999941349029541,1.0,0.00044569006422534585,1.0,5.867712025064975e-05,1.0,0.0,0.9994956851005554,0.4997771680355072,0.0,-0.00016171520110219717,0.0,-0.0004456639289855957,-5.8650970458984375e-05,0.0,6144.0,6,0.0,984,1
80,RS5049_gt.nii,1.5677789896192111e-18,80.53570556640625,0.0,0.9916823506355286,0.0,0.999879777431488,1.0,0.00831762794405222,1.0,0.00012020902067888528,1.0,0.0,0.991564154624939,0.4958411753177643,0.0,-0.0009999270550906658,0.0,-0.008317649364471436,-0.00012022256851196289,0.0,137072.0,9,0.0,2000,1
81,RS4973_gt.nii,0.0,66.7607650756836,0.0,0.9910382032394409,0.0,0.9922010898590088,1.0,0.008961807005107403,1.0,0.0077988822013139725,1.0,0.0,0.9833779335021973,0.49551910161972046,0.0,-0.008360148407518864,0.0,-0.008961796760559082,-0.007798910140991211,0.0,13672.0,7,0.0,129680,1
82,RS4482_gt.nii,6.294504419201985e-05,109.98135375976562,0.0002562788431532681,0.9928827285766602,3.3528638596180826e-05,0.99906325340271,0.9997437000274658,0.007117276545614004,0.9999664425849915,0.000936731870751828,0.8405063152313232,2.9650494980160147e-05,0.991959273815155,0.49656951427459717,5.929923281655647e-05,-0.0024893523659557104,9.269671136280522e-05,-0.006860971450805664,-0.0009031891822814941,6.484716334189856e-05,99607.0,8,0.15384615384615385,15608,3
83,RS3830_gt.nii,0.0,129.2947998046875,0.0,0.9906193614006042,0.0,0.9996982216835022,1.0,0.009380641393363476,1.0,0.0003018071874976158,1.0,0.0,0.9903231859207153,0.4953096807003021,0.0,-0.0016826007049530745,0.0,-0.009380638599395752,-0.00030177831649780273,0.0,150207.0,18,0.0,5016,1
84,RS4930_gt.nii,0.21998877823352814,89.91300964355469,0.6013534069061279,0.9933443069458008,0.12302270531654358,0.9993773102760315,0.3986465632915497,0.006655699107795954,0.876977264881134,0.0006226995028555393,0.09518959373235703,0.1137462854385376,0.9927366375923157,0.7973488569259644,0.20425887405872345,0.26979807019233704,0.27199286222457886,0.5946977138519287,0.12240004539489746,0.21412777842429884,101291.0,19,0.09523809523809523,26008,1
85,PS4330_gt.nii,0.0,56.30452346801758,0.0,0.9971323609352112,0.0,0.9983616471290588,1.0,0.0028676148504018784,1.0,0.0016383345937356353,1.0,0.0,0.9955034255981445,0.4985661804676056,0.0,-0.0021675131283700466,0.0,-0.0028676390647888184,-0.0016383528709411621,0.0,16979.0,18,0.0,27408,2
86,RS4042_gt.nii,0.010470839217305183,35.49647903442383,0.01315318513661623,0.992164134979248,0.0022343310993164778,0.9986748695373535,0.9868468046188354,0.007835873402655125,0.9977656602859497,0.0013251523487269878,0.43562379479408264,0.0019135517068207264,0.9908598065376282,0.5026586651802063,0.003819794161245227,0.002198723377659917,0.005421122536063194,0.005317330360412598,0.0009092092514038086,0.004647119260254485,101428.0,8,0.5185185185185185,22352,7
87,PS4284_gt.nii,0.0,82.27393341064453,0.0,0.9895678162574768,0.0,0.9996939897537231,1.0,0.010432183742523193,1.0,0.00030598268494941294,1.0,0.0,0.9892681837081909,0.4947839081287384,0.0,-0.0017866358393803239,0.0,-0.010432183742523193,-0.00030601024627685547,0.0,169439.0,7,0.0,5080,1
88,RS4975_gt.nii,0.0,65.56713104248047,0.0,0.9959061741828918,0.0,0.9899241328239441,1.0,0.004093840252608061,1.0,0.010075872763991356,1.0,0.0,0.9859122037887573,0.4979530870914459,0.0,-0.0064225392416119576,0.0,-0.004093825817108154,-0.010075867176055908,0.0,108707.0,16,0.0,168360,1
89,RS4923_gt.nii,0.019526159390807152,71.44927978515625,0.09073265641927719,0.987360417842865,0.007012116722762585,0.9990949034690857,0.9092673659324646,0.01263960637152195,0.992987871170044,0.0009051024098880589,0.2717938721179962,0.006551719736307859,0.9864792227745056,0.5390465259552002,0.013018148019909859,0.021838393062353134,0.025223558768630028,0.07809305191040039,0.006106972694396973,0.013554592116410026,195889.0,17,0.09523809523809523,16488,2
90,RS4959_gt.nii,0.0,76.45913696289062,0.0,0.9938293695449829,0.0,0.9919935464859009,1.0,0.006170618813484907,1.0,0.008006470277905464,1.0,0.0,0.9859210252761841,0.49691468477249146,0.0,-0.007028860040009022,0.0,-0.00617063045501709,-0.008006453514099121,0.0,35771.0,19,0.0,133504,3
91,RS3578_gt.nii,0.0,73.35530090332031,0.0,0.9900748133659363,0.0,0.9892110228538513,1.0,0.009925181046128273,1.0,0.010788998566567898,1.0,0.0,0.9794977903366089,0.49503740668296814,0.0,-0.010348079726099968,0.0,-0.00992518663406372,-0.010788977146148682,0.0,21224.0,16,0.0,179232,2
92,RS1857_gt.nii,0.0,90.80748748779297,0.0,0.990383505821228,0.0,0.994715690612793,1.0,0.009616518393158913,1.0,0.005284315440803766,1.0,0.0,0.985200047492981,0.495191752910614,0.0,-0.007128584198653698,0.0,-0.009616494178771973,-0.005284309387207031,0.0,68398.0,11,0.0,87808,2
93,RS2366_gt.nii,0.0003562155761756003,73.95606994628906,0.0020539904944598675,0.9944413900375366,7.507024565711617e-05,0.9997961521148682,0.99794602394104,0.005558606702834368,0.9999249577522278,0.00020384836534503847,0.621942937374115,7.242852734634653e-05,0.9942398071289062,0.4982476830482483,0.0001448465627618134,-0.0006718019139952958,0.0003926749050151557,-0.003504633903503418,-0.00012880563735961914,0.0001493938876557965,88964.0,12,0.125,3408,2
94,PS5324_gt.nii,0.0034037719015032053,91.10982513427734,0.004683917388319969,0.9890458583831787,0.0023416264448314905,0.9945064187049866,0.9953160881996155,0.010954159311950207,0.997658371925354,0.005493608769029379,0.6046274900436401,0.0015635991003364325,0.983672022819519,0.4968648850917816,0.0031223162077367306,-0.004445637110620737,0.0033117947168648243,-0.006270229816436768,-0.0031519532203674316,0.003515471351776583,83366.0,5,0.13333333333333333,91590,5
95,PS2245_gt.nii,0.0,115.6563720703125,0.0,0.9936212301254272,0.0,0.9996947646141052,1.0,0.006378796882927418,1.0,0.00030521475127898157,1.0,0.0,0.9933198690414429,0.4968106150627136,0.0,-0.0013953145826235414,0.0,-0.006378769874572754,-0.0003052353858947754,0.0,101295.0,9,0.0,5088,1
96,RS4878_gt.nii,0.0,74.83314514160156,0.0,0.996297299861908,0.0,0.9995228052139282,1.0,0.0037026721984148026,1.0,0.0004771726089529693,1.0,0.0,0.9958236813545227,0.498148649930954,0.0,-0.0013292154762893915,0.0,-0.003702700138092041,-0.00047719478607177734,0.0,52092.0,16,0.0,7976,1
97,RS4119_gt.nii,0.00735252071171999,76.81145477294922,0.013804840855300426,0.991700291633606,0.0026185146998614073,0.9984328150749207,0.9861951470375061,0.008299734443426132,0.9973815083503723,0.0015672121662646532,0.4367475211620331,0.002205877797678113,0.9901591539382935,0.5027525424957275,0.004402045626193285,0.0024057289119809866,0.006012335419654846,0.005505084991455078,0.0010513067245483398,0.004787984127504673,109513.0,7,0.2222222222222222,26440,1
98,RS2150_gt.nii,0.014911787584424019,112.94246673583984,0.5899999737739563,0.9917393922805786,0.0050829933024942875,0.9999704360961914,0.4099999964237213,0.008260602131485939,0.9949170351028442,2.9570990591309965e-05,0.10580629110336304,0.005065102130174637,0.9917106628417969,0.7908697128295898,0.010079152882099152,0.05421969294548035,0.0547628179192543,0.5817394256591797,0.005053400993347168,0.010100001426553875,138656.0,27,0.06896551724137931,1200,1
99,RS1117_gt.nii,0.0004826452932320535,79.42921447753906,0.005421970970928669,0.9898577332496643,0.00013518358173314482,0.9997459650039673,0.9945780038833618,0.010142268612980843,0.9998648166656494,0.00025404832558706403,0.5776520371437073,0.00013191250036470592,0.9896088242530823,0.49763986468315125,0.0002637901925481856,-0.0007490506977774203,0.0008561316644772887,-0.00472027063369751,-0.0001188516616821289,0.00027252960797208346,163557.0,1,0.15384615384615385,4242,6
100,RS2891_gt.nii,0.023338906466960907,66.85057830810547,0.036483459174633026,0.9952998161315918,0.010641505941748619,0.9986603260040283,0.9635165333747864,0.004700190853327513,0.9893584847450256,0.0013396518770605326,0.2641279399394989,0.008306934498250484,0.9939730167388916,0.5158916115760803,0.01647699624300003,0.01719428040087223,0.019703779369592667,0.031783223152160645,0.00930178165435791,0.019178950705341577,53040.0,4,0.25,23216,9
101,RS4557_gt.nii,0.0004820245085284114,86.65448760986328,0.0030737705528736115,0.9955801963806152,8.091815107036382e-05,0.9998834729194641,0.9969262480735779,0.004419781267642975,0.999919056892395,0.0001165055509773083,0.5452774167060852,7.884881051722914e-05,0.9954647421836853,0.4993269741535187,0.00015768517914693803,-0.0002188629878219217,0.0004987221909686923,-0.0013460516929626465,-3.55839729309082e-05,0.00016219284729543428,71480.0,28,0.06666666666666667,1952,1
102,PS3556_gt.nii,0.0,79.72452545166016,0.0,0.9887159466743469,0.0,0.9940996766090393,1.0,0.01128408219665289,1.0,0.005900293588638306,1.0,0.0,0.9829476475715637,0.49435797333717346,0.0,-0.008159619756042957,0.0,-0.011284053325653076,-0.005900323390960693,0.0,81802.0,17,0.0,97880,1
103,RS5255_gt.nii,0.004488994367420673,83.74185943603516,0.06747512519359589,0.9912310838699341,0.0014731140108779073,0.9998196363449097,0.9325248599052429,0.008768928237259388,0.9985268712043762,0.00018033772357739508,0.2649742066860199,0.0014437214704230428,0.9910539984703064,0.5293530821800232,0.0028832803945988417,0.00871171522885561,0.009969882667064667,0.05870616436004639,0.0012927055358886719,0.002921063967262546,143834.0,8,0.2,3216,1
104,RS3856_gt.nii,0.0,77.0064926147461,0.0,0.9979321360588074,0.0,0.9999092221260071,1.0,0.002067872555926442,1.0,9.078677976503968e-05,1.0,0.0,0.9978417158126831,0.4989660680294037,0.0,-0.00043328452738933265,0.0,-0.002067863941192627,-9.077787399291992e-05,0.0,32566.0,26,0.0,1520,1
105,PS1909_gt.nii,0.19579623639583588,86.20558166503906,0.3711027503013611,0.9938872456550598,0.12177599966526031,0.9985568523406982,0.6288972496986389,0.006112736649811268,0.8782240152359009,0.0014431560412049294,0.11374446004629135,0.10094412416219711,0.9924680590629578,0.6824949979782104,0.18337738513946533,0.20957165956497192,0.21258270740509033,0.3649899959564209,0.12033283710479736,0.19780970505608186,76605.0,8,0.2,38232,1


==> figs/adapt/ploras/T2/atlas-real-192-mb-upl_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4143_gt.nii,0.0,,0.0,0.9998093843460083,0.0,0.9997156262397766,1.0,0.00019061024067923427,1.0,0.0002843683469109237,1.0,0.0,0.9995251297950745,0.49990469217300415,0.0,-0.00023281648464035243,0.0,-0.00019061565399169922,-0.00028437376022338867,0.0,3447.0,3,0.0,4770,3
1,RS2697_gt.nii,0.0,,0.0,0.9996527433395386,0.0,0.9986095428466797,1.0,0.0003472625103313476,1.0,0.0013904625084251165,1.0,0.0,0.9982632398605347,0.4998263716697693,0.0,-0.0006948780501261353,0.0,-0.0003472566604614258,-0.0013904571533203125,0.0,19156.0,2,0.0,23320,2
2,RS5138_gt.nii,0.0,,0.0,0.8695058822631836,0.0,0.9962449669837952,1.0,0.1304941028356552,1.0,0.003755010198801756,1.0,0.0,0.8666655421257019,0.4347529411315918,0.0,-0.02213609404861927,0.0,-0.1304941177368164,-0.003755033016204834,1.0,0.0,0,1.0,54804,0
3,RS4718_gt.nii,0.0,,0.0,0.999779462814331,0.0,0.999813973903656,1.0,0.00022051858832128346,1.0,0.0001860074989963323,1.0,0.0,0.9995935559272766,0.4998897314071655,0.0,-0.0002025292778853327,0.0,-0.0002205371856689453,-0.00018602609634399414,0.0,1515.0,3,0.0,3120,3
4,RS4109_gt.nii,0.0,,0.0,0.9994451999664307,0.0,0.9981605410575867,1.0,0.000554806727450341,1.0,0.0018394642975181341,1.0,0.0,0.9976077675819397,0.49972259998321533,0.0,-0.001010221429169178,0.0,-0.0005548000335693359,-0.00183945894241333,0.0,26399.0,1,0.0,30844,1
5,RS5043_gt.nii,0.0,,0.0,0.9993345141410828,0.0,0.9967410564422607,1.0,0.0006655075121670961,1.0,0.00325895962305367,1.0,0.0,0.9960798621177673,0.4996672570705414,0.0,-0.0014727057423442602,0.0,-0.0006654858589172363,-0.003258943557739258,0.0,47371.0,1,0.0,54640,1
6,RS1876_gt.nii,0.0,,0.0,0.9986443519592285,0.0,0.9934222102165222,1.0,0.0013556722551584244,1.0,0.006577767431735992,1.0,0.0,0.9920843243598938,0.49932217597961426,0.0,-0.0029861843213438988,0.0,-0.0013556480407714844,-0.006577789783477783,0.0,98381.0,2,0.0,110208,2
7,RS3310_gt.nii,0.0,,0.0,0.9994524717330933,0.0,0.9991331100463867,1.0,0.0005475258221849799,1.0,0.0008668873342685401,1.0,0.0,0.9985865354537964,0.49972623586654663,0.0,-0.0006889435462653637,0.0,-0.0005475282669067383,-0.0008668899536132812,0.0,10743.0,7,0.0,14536,7
8,RS3974_gt.nii,0.0,,0.0,0.9999196529388428,0.0,0.9997529983520508,1.0,8.036690996959805e-05,1.0,0.00024702149676159024,1.0,0.0,0.9996726512908936,0.4999598264694214,0.0,-0.0001408983807777986,0.0,-8.034706115722656e-05,-0.00024700164794921875,0.0,3247.0,1,0.0,4144,1
9,RS4279_gt.nii,0.0,,0.0,0.9998058676719666,0.0,0.9996675848960876,1.0,0.00019413724658079445,1.0,0.0003324200224597007,1.0,0.0,0.9994735717773438,0.4999029338359833,0.0,-0.00025403761537745595,0.0,-0.00019413232803344727,-0.0003324151039123535,0.0,3854.0,4,0.0,5576,4
10,RS4596_gt.nii,0.0,,0.0,0.999854564666748,0.0,0.9995999932289124,1.0,0.00014543389261234552,1.0,0.00040000531589612365,1.0,0.0,0.99945467710495,0.499927282333374,0.0,-0.0002411935420241207,0.0,-0.00014543533325195312,-0.0004000067710876465,0.0,5043.0,1,0.0,6710,1
11,RS4905_gt.nii,0.0,,0.0,0.9987878799438477,0.0,0.9915770292282104,1.0,0.0012121250620111823,1.0,0.008422961458563805,1.0,0.0,0.9903852343559265,0.49939393997192383,0.0,-0.0031952597200870514,0.0,-0.0012121200561523438,-0.00842297077178955,0.0,127240.0,1,0.0,141144,1
12,RS4047_gt.nii,0.0,,0.0,0.9999585747718811,0.0,0.9999151229858398,1.0,4.142874604440294e-05,1.0,8.48805284476839e-05,1.0,0.0,0.999873697757721,0.49997928738594055,0.0,-5.930003317189403e-05,0.0,-4.1425228118896484e-05,-8.487701416015625e-05,0.0,961.0,1,0.0,1424,1
13,PS4452_gt.nii,0.0,,0.0,0.9996921420097351,0.0,0.9992592334747314,1.0,0.0003078475419897586,1.0,0.0007407559896819293,1.0,0.0,0.9989518523216248,0.49984607100486755,0.0,-0.00047753527178429067,0.0,-0.0003078579902648926,-0.0007407665252685547,0.0,9517.0,3,0.0,12424,3
14,RS4960_gt.nii,0.0,,0.0,0.9982548356056213,0.0,0.9912205338478088,1.0,0.001745140878483653,1.0,0.008779454044997692,1.0,0.0,0.9895058870315552,0.49912741780281067,0.0,-0.003914253786206245,0.0,-0.0017451643943786621,-0.008779466152191162,0.0,130476.0,2,0.0,147040,2
15,RS4846_gt.nii,0.0,,0.0,0.9999086856842041,0.0,0.9997482299804688,1.0,9.133731509791687e-05,1.0,0.0002517930115573108,1.0,0.0,0.9996569156646729,0.49995434284210205,0.0,-0.00015165124204941094,0.0,-9.131431579589844e-05,-0.00025177001953125,0.0,3257.0,1,0.0,4224,1
16,PS5266_gt.nii,0.0,,0.0,0.999681293964386,0.0,0.9982861876487732,1.0,0.0003187156398780644,1.0,0.0017138211987912655,1.0,0.0,0.9979685544967651,0.499840646982193,0.0,-0.0007390680839307606,0.0,-0.00031870603561401367,-0.0017138123512268066,0.0,25275.0,1,0.0,28744,1
17,RS3122_gt.nii,0.0,,0.0,0.9999721646308899,0.0,0.999976396560669,1.0,2.7836025765282102e-05,1.0,2.3604095986229368e-05,1.0,0.0,0.9999485611915588,0.49998608231544495,0.0,-2.5632873075664975e-05,0.0,-2.7835369110107422e-05,-2.3603439331054688e-05,0.0,237.0,1,0.0,396,1
18,PS2343_gt.nii,0.0,,0.0,0.9998807311058044,0.0,0.999569833278656,1.0,0.00011926058505196124,1.0,0.0004301583976484835,1.0,0.0,0.99945068359375,0.4999403655529022,0.0,-0.00022649711172562093,0.0,-0.00011926889419555664,-0.00043016672134399414,0.0,5875.0,1,0.0,7216,1
19,RS2819_gt.nii,0.0,,0.0,0.9998143315315247,0.0,0.9996494650840759,1.0,0.00018567393999546766,1.0,0.00035054038744419813,1.0,0.0,0.9994639158248901,0.49990716576576233,0.0,-0.00025512001593597233,0.0,-0.0001856684684753418,-0.00035053491592407227,0.0,4244.0,4,0.0,5880,4
20,RS4941_gt.nii,0.0,,0.0,0.9987508058547974,0.0,0.9941830039024353,1.0,0.001249179826118052,1.0,0.005817008204758167,1.0,0.0,0.9929482936859131,0.4993754029273987,0.0,-0.0026956426445394754,0.0,-0.0012491941452026367,-0.005816996097564697,0.0,83537.0,1,0.0,97472,1
21,PS4595_gt.nii,0.0,,0.0,0.9999054670333862,0.0,0.9998264312744141,1.0,9.454937389818951e-05,1.0,0.0001735851401463151,1.0,0.0,0.9997318983078003,0.4999527335166931,0.0,-0.00012811075430363417,0.0,-9.453296661376953e-05,-0.0001735687255859375,0.0,2043.0,1,0.0,2912,1
22,RS3884_gt.nii,0.0,,0.0,0.9990105628967285,0.0,0.9974912405014038,1.0,0.0009894134709611535,1.0,0.0025087320245802402,1.0,0.0,0.9965068101882935,0.49950528144836426,0.0,-0.001575491507537663,0.0,-0.0009894371032714844,-0.0025087594985961914,0.0,32937.0,3,0.0,42048,3
23,RS4920_gt.nii,0.0,,0.0,0.9988767504692078,0.0,0.9934796094894409,1.0,0.0011232339311391115,1.0,0.006520395167171955,1.0,0.0,0.9923709630966187,0.4994383752346039,0.0,-0.0027062755543738604,0.0,-0.0011232495307922363,-0.006520390510559082,0.0,98189.0,1,0.0,109272,1
24,PS3207_gt.nii,0.0,,0.0,0.9992648959159851,0.0,0.9970495700836182,1.0,0.0007351256790570915,1.0,0.002950446680188179,1.0,0.0,0.9963187575340271,0.49963244795799255,0.0,-0.0014727353118360043,0.0,-0.0007351040840148926,-0.002950429916381836,0.0,42038.0,1,0.0,49464,1
25,RS4506_gt.nii,0.0,,0.0,0.9997166991233826,0.0,0.9995144605636597,1.0,0.0002833191829267889,1.0,0.0004855577426496893,1.0,0.0,0.9992313981056213,0.4998583495616913,0.0,-0.0003709013690240681,0.0,-0.00028330087661743164,-0.00048553943634033203,0.0,5923.0,3,0.0,8144,3
26,RS2742_gt.nii,0.0,,0.0,0.9999516606330872,0.0,0.9999465346336365,1.0,4.834194987779483e-05,1.0,5.343814336811192e-05,1.0,0.0,0.9998982548713684,0.4999758303165436,0.0,-5.082621282781474e-05,0.0,-4.83393669128418e-05,-5.346536636352539e-05,0.0,536.0,2,0.0,896,2
27,PS2241_gt.nii,0.0,,0.4072822630405426,1.0019021034240723,5.002270698547363,0.9965587854385376,0.5927177667617798,-0.001902054762467742,-4.002270698547363,0.0034412310924381018,,0.6041533350944519,0.9984514117240906,0.7045921683311462,0.7532364130020142,1.4301897287368774,1.427352786064148,0.4091843366622925,4.998829364776611,0.0,53055.0,3,0.0,97360,3
28,PS4375_gt.nii,0.0,,0.0,0.9999592304229736,0.0,0.9999442100524902,1.0,4.077185076312162e-05,1.0,5.579222124652006e-05,1.0,0.0,0.9999034404754639,0.4999796152114868,0.0,-4.769436054630205e-05,0.0,-4.076957702636719e-05,-5.5789947509765625e-05,0.0,661.0,1,0.0,936,1
29,RS4850_gt.nii,0.0,,0.0,0.9985780119895935,0.0,0.9922853112220764,1.0,0.001421975321136415,1.0,0.0077146668918430805,1.0,0.0,0.9908851981163025,0.49928900599479675,0.0,-0.0033121088054031134,0.0,-0.0014219880104064941,-0.007714688777923584,0.0,112941.0,2,0.0,129248,2
30,RS3418_gt.nii,0.0,,0.0,0.9994803071022034,0.0,0.9974209070205688,1.0,0.0005197213031351566,1.0,0.0025791185908019543,1.0,0.0,0.9969038367271423,0.4997401535511017,0.0,-0.0011577664408832788,0.0,-0.0005196928977966309,-0.0025790929794311523,0.0,36266.0,1,0.0,43248,1
31,RS4141_gt.nii,0.0,,0.0,0.9992636442184448,0.0,0.998148500919342,1.0,0.0007363472250290215,1.0,0.00185148895252496,1.0,0.0,0.9974148869514465,0.4996318221092224,0.0,-0.0011676209978759289,0.0,-0.0007363557815551758,-0.001851499080657959,0.0,24046.0,3,0.0,31040,3
32,RS4184_gt.nii,0.0,,0.0,0.9997473955154419,0.0,0.9994920492172241,1.0,0.00025261356495320797,1.0,0.0005079598049633205,1.0,0.0,0.9992396831512451,0.49987369775772095,0.0,-0.00035821436904370785,0.0,-0.00025260448455810547,-0.0005079507827758789,0.0,6406.0,2,0.0,8520,2
33,PS3600_gt.nii,0.0,,0.0,0.9998106956481934,0.0,0.9994434118270874,1.0,0.000189290483831428,1.0,0.0005565742612816393,1.0,0.0,0.9992543458938599,0.4999053478240967,0.0,-0.0003245831176172942,0.0,-0.00018930435180664062,-0.0005565881729125977,0.0,7093.0,2,0.0,9336,2
34,RS5230_gt.nii,0.0,,0.0,0.9999055862426758,0.0,0.9997529983520508,1.0,9.443708404432982e-05,1.0,0.0002470249601174146,1.0,0.0,0.9996585845947266,0.4999527931213379,0.0,-0.00015273610188160092,0.0,-9.441375732421875e-05,-0.00024700164794921875,0.0,3209.0,1,0.0,4144,1
35,RS3688_gt.nii,0.0,,0.0,0.9996066093444824,0.0,0.9990711212158203,1.0,0.00039339830982498825,1.0,0.0009288862347602844,1.0,0.0,0.99867844581604,0.4998033046722412,0.0,-0.0006045016343705356,0.0,-0.0003933906555175781,-0.0009288787841796875,0.0,12471.0,3,0.0,15578,3
36,RS4262_gt.nii,0.0,,0.0,0.999444842338562,0.0,0.9973377585411072,1.0,0.0005551446229219437,1.0,0.00266222539357841,1.0,0.0,0.996785581111908,0.499722421169281,0.0,-0.0012156973825767636,0.0,-0.0005551576614379883,-0.0026622414588928223,0.0,38686.0,2,0.0,44640,2
37,RS4486_gt.nii,0.0,,0.0,0.9997879862785339,0.0,0.9993882775306702,1.0,0.00021202418429311365,1.0,0.0006117328885011375,1.0,0.0,0.9991765022277832,0.49989399313926697,0.0,-0.00036014188663102686,0.0,-0.00021201372146606445,-0.000611722469329834,0.0,7885.0,1,0.0,10261,1
38,RS3812_gt.nii,0.0,,0.0,0.9999091625213623,0.0,0.999791145324707,1.0,9.08564543351531e-05,1.0,0.00020887365099042654,1.0,0.0,0.9997003078460693,0.49995458126068115,0.0,-0.00013775890693068504,0.0,-9.083747863769531e-05,-0.00020885467529296875,0.0,2502.0,2,0.0,3504,2
39,RS4123_gt.nii,0.0,,0.0,0.9999866485595703,0.0,0.999992847442627,1.0,1.3351535926631186e-05,1.0,7.152652869990561e-06,1.0,0.0,0.9999794960021973,0.49999332427978516,0.0,-9.772353223524988e-06,0.0,-1.33514404296875e-05,-7.152557373046875e-06,0.0,39.0,1,0.0,120,1
40,RS4915_gt.nii,0.0,,0.0,0.9998245239257812,0.0,0.9996208548545837,1.0,0.00017548298637848347,1.0,0.000379152043024078,1.0,0.0,0.9994454979896545,0.4999122619628906,0.0,-0.00025794326211325824,0.0,-0.00017547607421875,-0.00037914514541625977,0.0,4793.0,1,0.0,6360,1
41,RS4906_gt.nii,0.0,,0.0,0.9990996718406677,0.0,0.9967226386070251,1.0,0.0009003556915558875,1.0,0.003277381882071495,1.0,0.0,0.9958281517028809,0.49954983592033386,0.0,-0.0017177920090034604,0.0,-0.0009003281593322754,-0.0032773613929748535,0.0,44532.0,1,0.0,54936,1
42,RS4536_gt.nii,0.0,,0.0,0.999904990196228,0.0,0.9997754096984863,1.0,9.503114415565506e-05,1.0,0.00022461163462139666,1.0,0.0,0.9996803998947144,0.499952495098114,0.0,-0.00014609962818212807,0.0,-9.500980377197266e-05,-0.00022459030151367188,0.0,2763.0,1,0.0,3768,1
43,RS5145_gt.nii,0.0,,0.0,0.9988177418708801,0.0,0.9953420162200928,1.0,0.001182275009341538,1.0,0.00465798145160079,1.0,0.0,0.9941707253456116,0.49940887093544006,0.0,-0.0023467030841857195,0.0,-0.001182258129119873,-0.0046579837799072266,0.0,62791.0,2,0.0,78056,2
44,PS3786_gt.nii,0.0,,0.0,0.9998900890350342,0.0,0.9998183250427246,1.0,0.00010993093746947125,1.0,0.00018169492250308394,1.0,0.0,0.9997084140777588,0.4999450445175171,0.0,-0.00014132903015706688,0.0,-0.00010991096496582031,-0.00018167495727539062,0.0,2034.0,2,0.0,3048,2
45,PS5243_gt.nii,0.0,,0.0,0.9993900060653687,0.0,0.9983806014060974,1.0,0.0006099677993915975,1.0,0.0016193714691326022,1.0,0.0,0.9977726340293884,0.4996950030326843,0.0,-0.000993863446637988,0.0,-0.0006099939346313477,-0.0016193985939025879,0.0,21620.0,6,0.0,27152,6
46,PS4976_gt.nii,0.0,,0.0,0.9991442561149597,0.0,0.9943322539329529,1.0,0.0008557620458304882,1.0,0.005667740944772959,1.0,0.0,0.9934861660003662,0.49957212805747986,0.0,-0.002202325500547886,0.0,-0.0008557438850402832,-0.005667746067047119,0.0,85973.0,1,0.0,95008,1
47,RS5211_gt.nii,0.0,,0.0,0.999668538570404,0.0,0.998188853263855,1.0,0.0003314655041322112,1.0,0.0018111498793587089,1.0,0.0,0.9978585839271545,0.499834269285202,0.0,-0.0007748121279291809,0.0,-0.00033146142959594727,-0.0018111467361450195,0.0,26693.0,1,0.0,30376,1
48,RS3456_gt.nii,0.0,,0.0,0.9998636245727539,0.0,0.9995974898338318,1.0,0.00013637069787364453,1.0,0.00040250542224384844,1.0,0.0,0.9994612336158752,0.49993181228637695,0.0,-0.0002342860389035195,0.0,-0.00013637542724609375,-0.0004025101661682129,0.0,5213.0,1,0.0,6752,1
49,RS4828_gt.nii,0.0,,0.0,0.9998538494110107,0.0,0.9997963905334473,1.0,0.00014618034765589982,1.0,0.00020363922521937639,1.0,0.0,0.999650239944458,0.49992692470550537,0.0,-0.00017253421538043767,0.0,-0.0001461505889892578,-0.00020360946655273438,0.0,2346.0,2,0.0,3416,2
50,PS5344_gt.nii,0.0,,0.0,0.9993798136711121,0.0,0.9979139566421509,1.0,0.0006201679352670908,1.0,0.002086023101583123,1.0,0.0,0.9972963929176331,0.49968990683555603,0.0,-0.001137402607128024,0.0,-0.0006201863288879395,-0.002086043357849121,0.0,28619.0,1,0.0,34976,1
51,RS4112_gt.nii,0.0,,0.0,0.998905599117279,0.0,0.994720458984375,1.0,0.0010943908710032701,1.0,0.005279566626995802,1.0,0.0,0.9936375617980957,0.4994527995586395,0.0,-0.002403728198260069,0.0,-0.0010944008827209473,-0.005279541015625,0.0,77400.0,1,0.0,88480,1
52,RS4825_gt.nii,0.0,,0.0,0.9994418025016785,0.0,0.9980787038803101,1.0,0.0005581964505836368,1.0,0.001921293674968183,1.0,0.0,0.9975226521492004,0.49972090125083923,0.0,-0.0010355961276218295,0.0,-0.0005581974983215332,-0.0019212961196899414,0.0,26470.0,2,0.0,32216,2
53,PS5316_gt.nii,0.0,,0.0,0.9994143843650818,0.0,0.9970833659172058,1.0,0.000585594039876014,1.0,0.0029166084714233875,1.0,0.0,0.9965012073516846,0.4997071921825409,0.0,-0.0013068850385025144,0.0,-0.0005856156349182129,-0.0029166340827941895,0.0,43371.0,1,0.0,48904,1
54,RS4742_gt.nii,0.0,,0.0,0.9989518523216248,0.0,0.9926962852478027,1.0,0.0010481658391654491,1.0,0.007303684949874878,1.0,0.0,0.99166339635849,0.4994759261608124,0.0,-0.0027668524999171495,0.0,-0.0010481476783752441,-0.007303714752197266,0.0,112123.0,1,0.0,122408,1
55,PS5330_gt.nii,0.0,,0.0,0.9996468424797058,0.0,0.9990040063858032,1.0,0.0003531514958012849,1.0,0.0009959873277693987,1.0,0.0,0.9986515641212463,0.4998234212398529,0.0,-0.0005930720362812281,0.0,-0.00035315752029418945,-0.0009959936141967773,0.0,13209.0,3,0.0,16704,3
56,RS4120_gt.nii,0.0,,0.0,0.9996302127838135,0.0,0.998595654964447,1.0,0.0003697698703035712,1.0,0.0014043271075934172,1.0,0.0,0.9982269406318665,0.49981510639190674,0.0,-0.0007206093287095428,0.0,-0.00036978721618652344,-0.0014043450355529785,0.0,18788.0,4,0.0,23552,4
57,RS4079_gt.nii,0.0,,0.0,0.9994946122169495,0.0,0.9994632601737976,1.0,0.0005053608329035342,1.0,0.0005367128760553896,1.0,0.0,0.9989584684371948,0.49974730610847473,0.0,-0.0005208010552451015,0.0,-0.0005053877830505371,-0.0005367398262023926,0.0,5038.0,9,0.0,9000,9
58,RS5031_gt.nii,0.0,,0.0,0.999211311340332,0.0,0.9956048727035522,1.0,0.0007886952953413129,1.0,0.004395121242851019,1.0,0.0,0.9948230981826782,0.499605655670166,0.0,-0.0018618302419781685,0.0,-0.0007886886596679688,-0.004395127296447754,0.0,64951.0,1,0.0,73680,1
59,RS4897_gt.nii,0.0,,0.0,0.9990541934967041,0.0,0.9978488683700562,1.0,0.0009458126151002944,1.0,0.002151135355234146,1.0,0.0,0.996907114982605,0.49952709674835205,0.0,-0.0014263838529586792,0.0,-0.0009458065032958984,-0.0021511316299438477,0.0,27829.0,4,0.0,36056,4
60,RS2993_gt.nii,0.0,,0.0,0.9984186887741089,0.0,0.986162543296814,1.0,0.001581283169798553,1.0,0.013837458565831184,1.0,0.0,0.9846246838569641,0.49920934438705444,0.0,-0.004677706863731146,0.0,-0.0015813112258911133,-0.013837456703186035,0.0,210213.0,1,0.0,231792,1
61,RS4268_gt.nii,0.0,,0.0,0.9999188184738159,0.0,0.9998540878295898,1.0,8.119337144307792e-05,1.0,0.00014592401566915214,1.0,0.0,0.9997729063034058,0.49995940923690796,0.0,-0.0001088488133973442,0.0,-8.118152618408203e-05,-0.00014591217041015625,0.0,1670.0,2,0.0,2448,2
62,RS4944_gt.nii,0.0,,0.0,0.9995752573013306,0.0,0.9992109537124634,1.0,0.00042472005588933825,1.0,0.0007890235283412039,1.0,0.0,0.9987869262695312,0.4997876286506653,0.0,-0.0005788904381915927,0.0,-0.0004247426986694336,-0.0007890462875366211,0.0,9748.0,6,0.0,13232,6
63,RS4857_gt.nii,0.0,,0.0,0.9999570846557617,0.0,0.99993896484375,1.0,4.2917963583022356e-05,1.0,6.10377755947411e-05,1.0,0.0,0.9998960494995117,0.49997854232788086,0.0,-5.118219633004628e-05,0.0,-4.291534423828125e-05,-6.103515625e-05,0.0,611.0,1,0.0,1024,1
64,RS3309_gt.nii,0.0,,0.0,0.9994499087333679,0.0,0.9985338449478149,1.0,0.0005500628030858934,1.0,0.00146612583193928,1.0,0.0,0.9979854226112366,0.49972495436668396,0.0,-0.0008980319253169,0.0,-0.0005500912666320801,-0.0014661550521850586,0.0,18099.0,5,0.0,24584,5
65,PS5242_gt.nii,0.0,,0.0,0.9997365474700928,0.0,0.99928218126297,1.0,0.00026346277445554733,1.0,0.0007178289233706892,1.0,0.0,0.9990190863609314,0.4998682737350464,0.0,-0.0004348806687630713,0.0,-0.00026345252990722656,-0.0007178187370300293,0.0,9956.0,2,0.0,12040,2
66,RS4221_gt.nii,0.0,,0.0,0.9996552467346191,0.0,0.9990832209587097,1.0,0.0003447712224442512,1.0,0.0009167967946268618,1.0,0.0,0.9987390637397766,0.49982762336730957,0.0,-0.0005622144672088325,0.0,-0.0003447532653808594,-0.0009167790412902832,0.0,12291.0,1,0.0,15376,1
67,PS5320_gt.nii,0.0,,0.0,0.9995791912078857,0.0,0.9989638924598694,1.0,0.0004208274185657501,1.0,0.0010361259337514639,1.0,0.0,0.998543918132782,0.49978959560394287,0.0,-0.0006603258079849184,0.0,-0.0004208087921142578,-0.0010361075401306152,0.0,13371.0,7,0.0,17376,7
68,RS3859_gt.nii,0.0,,0.0,0.9998844861984253,0.0,0.9998383522033691,1.0,0.00011553247895790264,1.0,0.00016166646673809737,1.0,0.0,0.9997228384017944,0.49994224309921265,0.0,-0.00013666648010257632,0.0,-0.00011551380157470703,-0.00016164779663085938,0.0,1724.0,2,0.0,2712,2
69,RS4761_gt.nii,0.0,,0.0,0.9999310374259949,0.0,0.9998044967651367,1.0,6.897605635458604e-05,1.0,0.00019551672448869795,1.0,0.0,0.9997355341911316,0.49996551871299744,0.0,-0.00011612912203418091,0.0,-6.896257400512695e-05,-0.00019550323486328125,0.0,2475.0,1,0.0,3280,1
70,RS2894_gt.nii,0.0,,0.0,0.9998708367347717,0.0,0.9996766448020935,1.0,0.00012914541002828628,1.0,0.0003233373281545937,1.0,0.0,0.9995476007461548,0.49993541836738586,0.0,-0.0002043465938186273,0.0,-0.00012916326522827148,-0.00032335519790649414,0.0,4049.0,1,0.0,5424,1
71,RS3045_gt.nii,0.0,,0.0,0.9993123412132263,0.0,0.9959493279457092,1.0,0.0006876408588141203,1.0,0.00405064458027482,1.0,0.0,0.9952672719955444,0.49965617060661316,0.0,-0.0016689484473317862,0.0,-0.0006876587867736816,-0.0040506720542907715,0.0,59692.0,2,0.0,67912,2
72,PS5355_gt.nii,0.0,,0.0,0.9993779063224792,0.0,0.9978137612342834,1.0,0.0006220819195732474,1.0,0.0021862247958779335,1.0,0.0,0.9971944093704224,0.4996889531612396,0.0,-0.0011661951430141926,0.0,-0.000622093677520752,-0.0021862387657165527,0.0,31187.0,3,0.0,36656,3
73,RS4922_gt.nii,0.0,,0.0,0.9990860223770142,0.0,0.9903877973556519,1.0,0.0009139932808466256,1.0,0.00961220171302557,1.0,0.0,0.9894912838935852,0.4995430111885071,0.0,-0.0029640323482453823,0.0,-0.0009139776229858398,-0.009612202644348145,0.0,147788.0,1,0.0,161120,1
74,RS1827_gt.nii,0.0,,0.0,0.9993465542793274,0.0,0.9987388849258423,1.0,0.0006534347776323557,1.0,0.0012611036654561758,1.0,0.0,0.9980871081352234,0.4996732771396637,0.0,-0.000907771463971585,0.0,-0.0006534457206726074,-0.0012611150741577148,0.0,15533.0,3,0.0,21144,3
75,RS3272_gt.nii,0.0,,0.0,0.9994362592697144,0.0,0.9978219866752625,1.0,0.0005637161084450781,1.0,0.0021779867820441723,1.0,0.0,0.9972607493400574,0.4997181296348572,0.0,-0.0011080460390076041,0.0,-0.0005637407302856445,-0.002178013324737549,0.0,29716.0,1,0.0,36520,1
76,RS4859_gt.nii,0.0,,0.0,0.9999465942382812,0.0,0.9999527931213379,1.0,5.3408282838063315e-05,1.0,4.720939978142269e-05,1.0,0.0,0.9998993873596191,0.4999732971191406,0.0,-5.021327524445951e-05,0.0,-5.340576171875e-05,-4.7206878662109375e-05,0.0,451.0,1,0.0,792,1
77,RS3092_gt.nii,0.0,,0.0,0.9998791813850403,0.0,0.9997873306274414,1.0,0.00012084431364201009,1.0,0.00021269507124088705,1.0,0.0,0.9996665120124817,0.49993959069252014,0.0,-0.0001603215205250308,0.0,-0.0001208186149597168,-0.00021266937255859375,0.0,2374.0,2,0.0,3568,2
78,RS4766_gt.nii,0.0,,0.0,0.9989992380142212,0.0,0.992866575717926,1.0,0.0010007410310208797,1.0,0.007133419159799814,1.0,0.0,0.9918800592422485,0.4994996190071106,0.0,-0.0026718354783952236,0.0,-0.0010007619857788086,-0.007133424282073975,0.0,108091.0,3,0.0,119560,3
79,RS4085_gt.nii,0.0,,0.0,0.9999587535858154,0.0,0.999941349029541,1.0,4.124883344047703e-05,1.0,5.865338971489109e-05,1.0,0.0,0.9999001026153564,0.4999793767929077,0.0,-4.918723425362259e-05,0.0,-4.124641418457031e-05,-5.8650970458984375e-05,0.0,641.0,1,0.0,984,1
80,RS5049_gt.nii,0.0,,0.0,0.9999369978904724,0.0,0.9998807907104492,1.0,6.300961831584573e-05,1.0,0.00011921679833903909,1.0,0.0,0.9998177886009216,0.4999684989452362,0.0,-8.667067595524713e-05,0.0,-6.300210952758789e-05,-0.00011920928955078125,0.0,1425.0,1,0.0,2000,1
81,RS4973_gt.nii,0.0,,0.0,0.9989845156669617,0.0,0.9922626614570618,1.0,0.001015465590171516,1.0,0.007737326435744762,1.0,0.0,0.9912628531455994,0.49949225783348083,0.0,-0.0028030320536345243,0.0,-0.00101548433303833,-0.007737338542938232,0.0,118615.0,1,0.0,129680,1
82,RS4482_gt.nii,0.0,,0.0,0.9995337128639221,0.0,0.9990692734718323,1.0,0.00046630369615741074,1.0,0.0009307428845204413,1.0,0.0,0.9986038208007812,0.49976685643196106,0.0,-0.0006587934913113713,0.0,-0.00046628713607788086,-0.0009307265281677246,0.0,11880.0,3,0.0,15608,3
83,RS3830_gt.nii,0.0,,0.0,0.9997863173484802,0.0,0.9997009634971619,1.0,0.00021368692978285253,1.0,0.0002990407811012119,1.0,0.0,0.9994874000549316,0.4998931586742401,0.0,-0.0002527866745367646,0.0,-0.0002136826515197754,-0.00029903650283813477,0.0,3543.0,1,0.0,5016,1
84,RS4930_gt.nii,0.0,,0.0,0.9996779561042786,0.0,0.9984493255615234,1.0,0.0003220663347747177,1.0,0.0015506962081417441,1.0,0.0,0.9981282353401184,0.4998389780521393,0.0,-0.0007067015394568443,0.0,-0.00032204389572143555,-0.0015506744384765625,0.0,22395.0,1,0.0,26008,1
85,PS4330_gt.nii,0.0,,0.0,0.9995079040527344,0.0,0.998365581035614,1.0,0.0004921250510960817,1.0,0.0016344471368938684,1.0,0.0,0.9978750348091125,0.4997539520263672,0.0,-0.0008968569454737008,0.0,-0.000492095947265625,-0.0016344189643859863,0.0,22810.0,2,0.0,27408,2
86,RS4042_gt.nii,0.0,,0.0,0.9988483190536499,0.0,0.9986661672592163,1.0,0.0011516655795276165,1.0,0.0013338171411305666,1.0,0.0,0.9975175857543945,0.49942415952682495,0.0,-0.0012393995421007276,0.0,-0.0011516809463500977,-0.0013338327407836914,0.0,12551.0,7,0.0,22352,7
87,PS4284_gt.nii,0.0,,0.0,0.9999090433120728,0.0,0.999697208404541,1.0,9.098423470277339e-05,1.0,0.00030281912768259645,1.0,0.0,0.9996062517166138,0.4999545216560364,0.0,-0.0001659872505115345,0.0,-9.09566879272461e-05,-0.0003027915954589844,0.0,4005.0,1,0.0,5080,1
88,RS4975_gt.nii,0.0,,0.0,0.9985169172286987,0.0,0.9899501800537109,1.0,0.001483064261265099,1.0,0.010049792937934399,1.0,0.0,0.9884967803955078,0.49925845861434937,0.0,-0.003860633121803403,0.0,-0.0014830827713012695,-0.010049819946289062,0.0,152069.0,1,0.0,168360,1
89,RS4923_gt.nii,0.0,,0.0,0.9995795488357544,0.0,0.9990168213844299,1.0,0.000420447118813172,1.0,0.0009831743082031608,1.0,0.0,0.9985972046852112,0.4997897744178772,0.0,-0.0006429407512769103,0.0,-0.00042045116424560547,-0.0009831786155700684,0.0,12424.0,2,0.0,16488,2
90,RS4959_gt.nii,0.0,,0.0,0.9990274906158447,0.0,0.9920348525047302,1.0,0.0009724994306452572,1.0,0.007965142838656902,1.0,0.0,0.9910777807235718,0.49951374530792236,0.0,-0.002783181145787239,0.0,-0.0009725093841552734,-0.007965147495269775,0.0,122287.0,3,0.0,133504,3
91,RS3578_gt.nii,0.0,,0.0,0.9986985325813293,0.0,0.9893031716346741,1.0,0.0013014833675697446,1.0,0.0106968330219388,1.0,0.0,0.9880293607711792,0.4993492662906647,0.0,-0.0037311860360205173,0.0,-0.0013014674186706543,-0.010696828365325928,0.0,164360.0,2,0.0,179232,2
92,RS1857_gt.nii,0.0,,0.0,0.9991300106048584,0.0,0.9947617053985596,1.0,0.0008700129110366106,1.0,0.005238298326730728,1.0,0.0,0.9939007759094238,0.4995650053024292,0.0,-0.002134803682565689,0.0,-0.0008699893951416016,-0.00523829460144043,0.0,77576.0,2,0.0,87808,2
93,RS2366_gt.nii,0.0,,0.0,0.9998822808265686,0.0,0.9997968673706055,1.0,0.0001177430895040743,1.0,0.00020315653819125146,1.0,0.0,0.9996791481971741,0.4999411404132843,0.0,-0.00015466181503143162,0.0,-0.00011771917343139648,-0.00020313262939453125,0.0,2374.0,2,0.0,3408,2
94,PS5324_gt.nii,0.0,,0.0,0.9988303780555725,0.0,0.994534432888031,1.0,0.001169629511423409,1.0,0.00546554708853364,1.0,0.0,0.9933775663375854,0.49941518902778625,0.0,-0.0025283722206950188,0.0,-0.0011696219444274902,-0.005465567111968994,0.0,80349.0,5,0.0,91590,5
95,PS2245_gt.nii,0.0,,0.0,0.9998978972434998,0.0,0.999696671962738,1.0,0.0001020741110551171,1.0,0.000303299369988963,1.0,0.0,0.9995946884155273,0.4999489486217499,0.0,-0.00017595174722373486,0.0,-0.00010210275650024414,-0.0003033280372619629,0.0,3979.0,1,0.0,5088,1
96,RS4878_gt.nii,0.0,,0.0,0.9997310042381287,0.0,0.9995244741439819,1.0,0.000269004434812814,1.0,0.00047553449985571206,1.0,0.0,0.9992557168006897,0.49986550211906433,0.0,-0.00035766029031947255,0.0,-0.0002689957618713379,-0.0004755258560180664,0.0,5488.0,1,0.0,7976,1
97,RS4119_gt.nii,0.0,,0.0,0.9994653463363647,0.0,0.9984232187271118,1.0,0.0005346618127077818,1.0,0.0015767884906381369,1.0,0.0,0.9978902339935303,0.4997326731681824,0.0,-0.0009181767818517983,0.0,-0.0005346536636352539,-0.0015767812728881836,0.0,21476.0,1,0.0,26440,1
98,RS2150_gt.nii,0.0,,0.0,0.9999549388885498,0.0,0.9999284744262695,1.0,4.5064334699418396e-05,1.0,7.152879697969183e-05,1.0,0.0,0.9998834133148193,0.4999774694442749,0.0,-5.6774970289552584e-05,0.0,-4.506111145019531e-05,-7.152557373046875e-05,0.0,771.0,1,0.0,1200,1
99,RS1117_gt.nii,0.0,,0.0,0.999760627746582,0.0,0.999747097492218,1.0,0.00023937317018862814,1.0,0.00025290343910455704,1.0,0.0,0.9995078444480896,0.499880313873291,0.0,-0.0002460452960804105,0.0,-0.00023937225341796875,-0.0002529025077819824,0.0,2616.0,6,0.0,4242,6
100,RS2891_gt.nii,0.0,,0.0,0.9994136691093445,0.0,0.9986153841018677,1.0,0.000586307724006474,1.0,0.0013845921494066715,1.0,0.0,0.9980307221412659,0.49970683455467224,0.0,-0.0009009978384710848,0.0,-0.0005863308906555176,-0.0013846158981323242,0.0,17643.0,9,0.0,23216,9
101,RS4557_gt.nii,0.0,,0.0,0.9999122619628906,0.0,0.9998836517333984,1.0,8.77482452779077e-05,1.0,0.0001163584747700952,1.0,0.0,0.9997959136962891,0.4999561309814453,0.0,-0.00010104579268954694,0.0,-8.7738037109375e-05,-0.0001163482666015625,0.0,1253.0,1,0.0,1952,1
102,PS3556_gt.nii,0.0,,0.0,0.999029815196991,0.0,0.9941602945327759,1.0,0.0009701825329102576,1.0,0.005839735269546509,1.0,0.0,0.9932013750076294,0.4995149075984955,0.0,-0.002380253979936242,0.0,-0.0009701848030090332,-0.005839705467224121,0.0,90227.0,1,0.0,97880,1
103,RS5255_gt.nii,0.0,,0.0,0.9999091029167175,0.0,0.9998083114624023,1.0,9.091450920095667e-05,1.0,0.0001917059562401846,1.0,0.0,0.9997174143791199,0.49995455145835876,0.0,-0.00013201838009990752,0.0,-9.08970832824707e-05,-0.00019168853759765625,0.0,2371.0,1,0.0,3216,1
104,RS3856_gt.nii,0.0,,0.0,0.9999287724494934,0.0,0.9999094009399414,1.0,7.123400428099558e-05,1.0,9.060551383299753e-05,1.0,0.0,0.9998381733894348,0.4999643862247467,0.0,-8.033799531403929e-05,0.0,-7.12275505065918e-05,-9.059906005859375e-05,0.0,929.0,1,0.0,1520,1
105,PS1909_gt.nii,0.0,,0.0,0.9995723962783813,0.0,0.9977202415466309,1.0,0.0004276245308574289,1.0,0.0022797775454819202,1.0,0.0,0.997294545173645,0.4997861981391907,0.0,-0.0009873644448816776,0.0,-0.00042760372161865234,-0.0022797584533691406,0.0,33423.0,1,0.0,38232,1


==> figs/adapt/ploras/T2/atlas-real-192-mb_scores.csv <==
,File,dice,hd95,sensitivity,specificity,precision,negative predictive value,miss rate,fall out,false discovery rate,false omission rate,prevalence threshold,threat score,accuracy,balanced accuracy,f1 score,matthews correlation coefficient,fowlkes mallows index,informedness,markedness,isles_dice,absolute_volume_difference,absolute_lesion_difference,lesion_f1_score,Lesion Volume,Lesion Count
0,RS4143_gt.nii,0.0,101.8479232788086,0.0,0.9914653301239014,0.0,0.9997132420539856,1.0,0.008534652180969715,1.0,0.00028676085639744997,1.0,0.0,0.9911834597587585,0.4957326650619507,0.0,-0.0015644181985408068,0.0,-0.008534669876098633,-0.0002867579460144043,0.0,136503.0,19,0.0,4770,3
1,RS2697_gt.nii,0.10809463262557983,107.66615295410156,0.48087477684020996,0.9876636266708374,0.05146491900086403,0.9992689490318298,0.51912522315979,0.012336354702711105,0.9485350847244263,0.0007310686632990837,0.1380564570426941,0.04875609651207924,0.9869592189788818,0.7342692017555237,0.09297890961170197,0.1541776806116104,0.15731555223464966,0.46853840351104736,0.05073392391204834,0.09543301859897112,196701.0,16,0.19047619047619047,23320,2
2,RS5138_gt.nii,0.029428165405988693,,0.0,0.8695058822631836,0.0,0.9962449669837952,1.0,0.1304941028356552,1.0,0.003755010198801756,1.0,0.0,0.8666655421257019,0.4347529411315918,0.0,-0.02213609404861927,0.0,-0.1304941177368164,-0.003755033016204834,0.0,138232.0,28,0.0,54804,0
3,RS4718_gt.nii,0.0034639015793800354,72.6773681640625,0.02211538515985012,0.9947400093078613,0.0007814181153662503,0.9998171925544739,0.9778845906257629,0.005260015372186899,0.9992185831069946,0.00018281595839653164,0.32781678438186646,0.0007553200703114271,0.994559109210968,0.5084276795387268,0.0015094999689608812,0.003176422556862235,0.004157085902988911,0.016855359077453613,0.0005986690521240234,0.0015963723017837724,83416.0,9,0.13333333333333333,3120,3
4,RS4109_gt.nii,0.0,87.95453643798828,0.0,0.9872131943702698,0.0,0.9981377720832825,1.0,0.01278682891279459,1.0,0.0018622137140482664,1.0,0.0,0.9853982329368591,0.4936065971851349,0.0,-0.004879734478890896,0.0,-0.012786805629730225,-0.0018622279167175293,0.0,178443.0,11,0.0,30844,1
5,RS5043_gt.nii,0.00823098886758089,80.19473266601562,0.012573206797242165,0.9898113012313843,0.004015946760773659,0.9967510104179382,0.9874268174171448,0.010188681073486805,0.9959840774536133,0.0032489774748682976,0.4737289547920227,0.0030530483927577734,0.9866286516189575,0.5011922717094421,0.00608751131221652,0.0013523530215024948,0.007105865981429815,0.0023845434188842773,0.0007669925689697266,0.006613018116011782,113030.0,14,0.125,54640,1
6,RS1876_gt.nii,0.0024910566862672567,67.66091918945312,0.001533463946543634,0.9901469945907593,0.0010280492715537548,0.9933762550354004,0.9984665513038635,0.009852997958660126,0.9989719390869141,0.006623737048357725,0.7170992493629456,0.000615826400462538,0.9836528897285461,0.4958402216434479,0.001230894704349339,-0.006823013070970774,0.0012555781286209822,-0.008319556713104248,-0.005595684051513672,0.0014032057855253926,44115.0,20,0.09523809523809523,110208,2
7,RS3310_gt.nii,0.0,104.23531341552734,0.0,0.9897516369819641,0.0,0.9991246461868286,1.0,0.01024836115539074,1.0,0.000875376514159143,1.0,0.0,0.9888941049575806,0.49487581849098206,0.0,-0.002995191840454936,0.0,-0.010248363018035889,-0.0008753538131713867,0.0,151869.0,0,0.0,14536,7
8,RS3974_gt.nii,0.0006948825321160257,82.75868225097656,0.0033783784601837397,0.9941229820251465,0.0001420022308593616,0.999752402305603,0.9966216087341309,0.0058770389296114445,0.999858021736145,0.00024762231623753905,0.5687738656997681,0.00013629283057525754,0.9938782453536987,0.4987506866455078,0.0002725485246628523,-0.0005137205007486045,0.0006926306523382664,-0.002498626708984375,-0.00010561943054199219,0.0002784435008303583,94065.0,14,0.125,4144,1
9,RS4279_gt.nii,3.511186899253346e-18,69.29393768310547,0.0,0.9945602416992188,0.0,0.9996658563613892,1.0,0.005439778324216604,1.0,0.0003341727133374661,1.0,0.0,0.9942296743392944,0.4972801208496094,0.0,-0.0013482675421983004,0.0,-0.00543975830078125,-0.00033414363861083984,0.0,84164.0,10,0.0,5576,4
10,RS4596_gt.nii,0.0,65.0768814086914,0.0,0.9886844158172607,0.0,0.9995954632759094,1.0,0.011315579526126385,1.0,0.00040452275425195694,1.0,0.0,0.9882889986038208,0.49434220790863037,0.0,-0.002139488235116005,0.0,-0.011315584182739258,-0.00040453672409057617,0.0,182286.0,9,0.0,6710,1
11,RS4905_gt.nii,0.02615639753639698,70.14413452148438,0.020843960344791412,0.9932641386985779,0.025582607835531235,0.9917056560516357,0.9791560173034668,0.006735845003277063,0.9744173884391785,0.008294334635138512,0.3624342083930969,0.011619181372225285,0.9850833415985107,0.5070540308952332,0.02297145314514637,0.01561745721846819,0.023092051967978477,0.014108061790466309,0.0172882080078125,0.026442566960273233,31960.0,28,0.09523809523809523,141144,1
12,RS4047_gt.nii,0.0,114.03704833984375,0.0,0.9903160929679871,0.0,0.999914288520813,1.0,0.00968389492481947,1.0,8.570691716158763e-05,1.0,0.0,0.9902320504188538,0.49515804648399353,0.0,-0.000911030569113791,0.0,-0.00968390703201294,-8.571147918701172e-05,0.0,160799.0,13,0.0,1424,1
13,PS4452_gt.nii,0.0026747884694486856,66.0378646850586,0.012556342408061028,0.9876073598861694,0.0007503030356019735,0.9992595911026001,0.9874436855316162,0.012392638251185417,0.9992496967315674,0.0007404054631479084,0.498179167509079,0.0007084983517415822,0.9868853092193604,0.5000818371772766,0.0014159934362396598,4.0252445614896715e-05,0.0030693747103214264,0.00016367435455322266,9.894371032714844e-06,0.0014660896288255776,193777.0,9,0.13333333333333333,12424,3
14,RS4960_gt.nii,1.0936699008310274e-19,63.85921859741211,0.0,0.9895182251930237,0.0,0.9911437034606934,1.0,0.010481789708137512,1.0,0.008856283500790596,1.0,0.0,0.9808458089828491,0.49475911259651184,0.0,-0.009634816087782383,0.0,-0.010481774806976318,-0.00885629653930664,0.0,14843.0,23,0.0,147040,2
15,RS4846_gt.nii,0.0015294947661459446,91.8855209350586,0.02391098439693451,0.9870052337646484,0.00046317101805470884,0.9997510313987732,0.9760890007019043,0.01299475971609354,0.9995368123054504,0.00024898615083657205,0.4243655204772949,0.00045457613305188715,0.9867627620697021,0.5054581165313721,0.0009087391663342714,0.001529081491753459,0.0033278935588896275,0.01091623306274414,0.0002142190933227539,0.0009180941819189987,213507.0,9,0.18181818181818182,4224,1
16,PS5266_gt.nii,0.002033652737736702,61.35144805908203,0.0038616755045950413,0.9912422299385071,0.0007561823003925383,0.9982782602310181,0.996138334274292,0.008757754229009151,0.9992437958717346,0.0017217238200828433,0.6009519696235657,0.0006327562732622027,0.9895505905151367,0.49755194783210754,0.0012647123076021671,-0.0021742507815361023,0.0017088389722630382,-0.004896104335784912,-0.0009655356407165527,0.0013290468578817866,116487.0,20,0.09523809523809523,28744,1
17,RS3122_gt.nii,0.0,115.66200256347656,0.0,0.9873175024986267,0.0,0.9999760985374451,1.0,0.012682498432695866,1.0,2.390662848483771e-05,1.0,0.0,0.9872941970825195,0.49365875124931335,0.0,-0.0005506321904249489,0.0,-0.012682497501373291,-2.390146255493164e-05,0.0,212068.0,11,0.0,396,1
18,PS2343_gt.nii,0.0,71.6658935546875,0.0,0.9864615797996521,0.0,0.999563992023468,1.0,0.013538401573896408,1.0,0.00043600742355920374,1.0,0.0,0.9860373139381409,0.49323078989982605,0.0,-0.002429576823487878,0.0,-0.0135384202003479,-0.0004360079765319824,0.0,219164.0,21,0.0,7216,1
19,RS2819_gt.nii,9.647953454675428e-34,72.25648498535156,0.0,0.9908045530319214,0.0,0.9996462464332581,1.0,0.009195450693368912,1.0,0.0003537268494255841,1.0,0.0,0.99045729637146,0.4954022765159607,0.0,-0.0018035182729363441,0.0,-0.009195446968078613,-0.00035375356674194336,0.0,146864.0,11,0.0,5880,4
20,RS4941_gt.nii,0.13190126419067383,74.45397186279297,0.13187377154827118,0.9925099015235901,0.09328891336917877,0.9949145913124084,0.8681262135505676,0.007490103133022785,0.9067111015319824,0.005085390992462635,0.19245529174804688,0.05779546499252319,0.9875097870826721,0.5621918439865112,0.10927531123161316,0.10474291443824768,0.11091600358486176,0.12438368797302246,0.0882035493850708,0.12603319965878673,36904.0,20,0.1,97472,1
21,PS4595_gt.nii,1.1041448766686985e-18,78.06918334960938,0.0,0.9925990700721741,0.0,0.999825119972229,1.0,0.007400903385132551,1.0,0.0001748626382322982,1.0,0.0,0.9924268126487732,0.49629953503608704,0.0,-0.0011376033071428537,0.0,-0.007400929927825928,-0.0001748800277709961,0.0,120532.0,18,0.0,2912,1
22,RS3884_gt.nii,1.0718904162482652e-18,47.895721435546875,0.0,0.9920175671577454,0.0,0.9974736571311951,1.0,0.007982411421835423,1.0,0.002526372205466032,1.0,0.0,0.9895313382148743,0.4960087835788727,0.0,-0.004490717314183712,0.0,-0.007982432842254639,-0.0025263428688049316,0.0,84108.0,14,0.0,42048,3
23,RS4920_gt.nii,0.006477516610175371,83.86894226074219,0.005637308582663536,0.9905616641044617,0.003900363342836499,0.9934620261192322,0.9943627119064331,0.009438356384634972,0.9960996508598328,0.006537947803735733,0.564065158367157,0.0023106643930077553,0.9841467142105103,0.4980994760990143,0.004610674921423197,-0.0031663207337260246,0.004689088556915522,-0.0038010478019714355,-0.002637624740600586,0.005179626242879065,41477.0,10,0.16666666666666666,109272,1
24,PS3207_gt.nii,0.012019576504826546,76.72933197021484,0.012857835739850998,0.9911878108978271,0.0042960201390087605,0.9970636963844299,0.9871421456336975,0.00881218258291483,0.9957039952278137,0.002936285687610507,0.45292747020721436,0.0032305254135280848,0.9883034229278564,0.5020228028297424,0.006440245546400547,0.002345424145460129,0.007432194892317057,0.004045605659484863,0.001359701156616211,0.0070569829178849025,96171.0,17,0.10526315789473684,49464,1
25,RS4506_gt.nii,0.0,62.872886657714844,0.0,0.9899080991744995,0.0,0.9995096325874329,1.0,0.010091912001371384,1.0,0.000490366539452225,1.0,0.0,0.9894275665283203,0.49495404958724976,0.0,-0.0022245754953473806,0.0,-0.010091900825500488,-0.0004903674125671387,0.0,158558.0,11,0.0,8144,3
26,RS2742_gt.nii,0.0,56.64803695678711,0.0,0.995339572429657,0.0,0.9999462962150574,1.0,0.004660437814891338,1.0,5.368574784370139e-05,1.0,0.0,0.9952864050865173,0.4976697862148285,0.0,-0.0005001990357413888,0.0,-0.004660427570343018,-5.370378494262695e-05,0.0,76838.0,11,0.0,896,2
27,PS2241_gt.nii,0.03474294766783714,35.67912673950195,0.3990139663219452,0.9948294162750244,0.3105529546737671,0.9964861869812012,0.6009860038757324,0.005170608405023813,0.6894470453262329,0.003513786243274808,0.10220085829496384,0.2115846574306488,0.9913718104362488,0.696921706199646,0.3492692708969116,0.3477432429790497,0.35201558470726013,0.393843412399292,0.30703914165496826,0.024699863926830528,68061.0,14,0.2857142857142857,97360,3
28,PS4375_gt.nii,0.0,112.57886505126953,0.0,0.9912086725234985,0.0,0.999943733215332,1.0,0.008791341446340084,1.0,5.628473809338175e-05,1.0,0.0,0.991153359413147,0.49560433626174927,0.0,-0.000703433295711875,0.0,-0.008791327476501465,-5.626678466796875e-05,0.0,146141.0,8,0.0,936,1
29,RS4850_gt.nii,0.19694967567920685,77.05193328857422,0.1614106148481369,0.9935696125030518,0.16309267282485962,0.9934900403022766,0.8385893702507019,0.006430394481867552,0.8369073271751404,0.006509942933917046,0.166386678814888,0.08828570693731308,0.9871588349342346,0.5774900913238525,0.16224728524684906,0.1557794213294983,0.16224946081638336,0.15498018264770508,0.15658271312713623,0.18654434250764526,2214.0,9,0.2,129248,2
30,RS3418_gt.nii,0.0,83.87490844726562,0.0,0.9901579022407532,0.0,0.9973966479301453,1.0,0.009842077270150185,1.0,0.0026033378671854734,1.0,0.0,0.9876055121421814,0.4950789511203766,0.0,-0.005061842501163483,0.0,-0.009842097759246826,-0.0026033520698547363,0.0,119734.0,11,0.0,43248,1
31,RS4141_gt.nii,0.21925325691699982,87.51000213623047,0.29851803183555603,0.9961103200912476,0.12453798949718475,0.9986963868141174,0.7014819383621216,0.003889664076268673,0.875461995601654,0.001303612720221281,0.10245387256145477,0.09634319692850113,0.994819700717926,0.647314190864563,0.17575372755527496,0.19054748117923737,0.1928129494190216,0.294628381729126,0.12323439121246338,0.20677035681610248,41534.0,19,0.15384615384615385,31040,3
32,RS4184_gt.nii,2.264189016471294e-19,72.42237091064453,0.0,0.9918357133865356,0.0,0.9994879961013794,1.0,0.008164260536432266,1.0,0.000512009602971375,1.0,0.0,0.9913320541381836,0.4959178566932678,0.0,-0.0020445487461984158,0.0,-0.008164286613464355,-0.0005120038986206055,0.0,126292.0,8,0.0,8520,2
33,PS3600_gt.nii,0.033320751041173935,78.33900451660156,0.17716366052627563,0.9930193424224854,0.013933701440691948,0.9995388388633728,0.8228363394737244,0.006980667822062969,0.9860662817955017,0.0004611456533893943,0.16562364995479584,0.013086789287626743,0.9925653338432312,0.5850914716720581,0.025835474953055382,0.04788319393992424,0.04968445748090744,0.1701829433441162,0.013472557067871094,0.026763320981861134,109416.0,7,0.18181818181818182,9336,2
34,RS5230_gt.nii,2.987712266044063e-19,70.4272689819336,0.0,0.9916456937789917,0.0,0.9997509121894836,1.0,0.00835428386926651,1.0,0.000249082047957927,1.0,0.0,0.9914007782936096,0.49582284688949585,0.0,-0.0014425331028178334,0.0,-0.0083543062210083,-0.0002490878105163574,0.0,135340.0,16,0.0,4144,1
35,RS3688_gt.nii,0.0,76.8700180053711,0.0,0.9917227625846863,0.0,0.9990637302398682,1.0,0.008277233690023422,1.0,0.00093626364832744,1.0,0.0,0.9908019304275513,0.49586138129234314,0.0,-0.00278382352553308,0.0,-0.00827723741531372,-0.0009362697601318359,0.0,119675.0,8,0.0,15578,3
36,RS4262_gt.nii,0.0,93.24162292480469,0.0,0.9935945272445679,0.0,0.997322142124176,1.0,0.0064054690301418304,1.0,0.0026778585743159056,1.0,0.0,0.9909508228302002,0.49679726362228394,0.0,-0.0041416110470891,0.0,-0.006405472755432129,-0.0026778578758239746,0.0,59205.0,16,0.0,44640,2
37,RS4486_gt.nii,0.0,57.706153869628906,0.0,0.9916731119155884,0.0,0.999383270740509,1.0,0.00832691416144371,1.0,0.0006167356041260064,1.0,0.0,0.991066575050354,0.4958365559577942,0.0,-0.0022661653347313404,0.0,-0.008326888084411621,-0.0006167292594909668,0.0,128177.0,13,0.0,10261,1
38,RS3812_gt.nii,8.786088869278929e-20,80.3803482055664,0.0,0.9928861856460571,0.0,0.9997896552085876,1.0,0.007113810162991285,1.0,0.00021035075769759715,1.0,0.0,0.9926788210868835,0.49644309282302856,0.0,-0.0012232724111527205,0.0,-0.007113814353942871,-0.00021034479141235352,0.0,115301.0,5,0.0,3504,2
39,RS4123_gt.nii,0.0,88.4194564819336,0.0,0.9900139570236206,0.0,0.9999927878379822,1.0,0.009986055083572865,1.0,7.2247030402650125e-06,1.0,0.0,0.9900068640708923,0.4950069785118103,0.0,-0.00026860059006139636,0.0,-0.009986042976379395,-7.212162017822266e-06,0.0,167274.0,3,0.0,120,1
40,RS4915_gt.nii,0.00305553013458848,84.81745147705078,0.01886792480945587,0.9898040890693665,0.0007012868882156909,0.9996242523193359,0.9811320900917053,0.010195901617407799,0.9992986917495728,0.000375765492208302,0.4236659109592438,0.0006766128935851157,0.9894360303878784,0.5043359994888306,0.0013523107627406716,0.0016801574965938926,0.0036375580821186304,0.008671998977661133,0.0003255605697631836,0.0013817800781857229,164103.0,10,0.16666666666666666,6360,1
41,RS4906_gt.nii,1.6549853171454743e-05,82.93370819091797,1.8202999854111113e-05,0.9951581954956055,1.2350710676400922e-05,0.9967097640037537,0.9999818205833435,0.004841804038733244,0.9999876618385315,0.0032902599778026342,0.9422195553779602,7.35824323783163e-06,0.9918996691703796,0.497588187456131,1.4716378245793749e-05,-0.003976345993578434,1.4993997865531128e-05,-0.004823625087738037,-0.003277897834777832,1.8108888748041978e-05,21379.0,11,0.15384615384615385,54936,1
42,RS4536_gt.nii,2.685806612134911e-05,112.31095123291016,0.0,0.9884774088859558,0.0,0.9997727870941162,1.0,0.011522616259753704,1.0,0.000227207739953883,1.0,0.0,0.9882553815841675,0.4942387044429779,0.0,-0.0016180319944396615,0.0,-0.01152259111404419,-0.00022721290588378906,0.0,188941.0,15,0.0,3768,1
43,RS5145_gt.nii,0.2970554232597351,48.041648864746094,0.294378399848938,0.9940978288650513,0.18905866146087646,0.9966931343078613,0.705621600151062,0.0059021529741585255,0.8109413385391235,0.0033068605698645115,0.12403374910354614,0.13010072708129883,0.9908424019813538,0.6442381143569946,0.23024624586105347,0.2314842939376831,0.23591266572475433,0.28847622871398926,0.1857517957687378,0.2605569918809815,50794.0,17,0.2,78056,2
44,PS3786_gt.nii,0.0,67.01416778564453,0.0,0.995010495185852,0.0,0.999817430973053,1.0,0.0049895173870027065,1.0,0.0001825858053052798,1.0,0.0,0.9948297142982483,0.497505247592926,0.0,-0.0009544710628688335,0.0,-0.004989504814147949,-0.00018256902694702148,0.0,79817.0,8,0.0,3048,2
45,PS5243_gt.nii,1.0876385909427794e-18,69.20259857177734,0.0,0.9918471574783325,0.0,0.9983683228492737,1.0,0.008152863942086697,1.0,0.001631666556932032,1.0,0.0,0.9902419447898865,0.49592357873916626,0.0,-0.0036472943611443043,0.0,-0.00815284252166748,-0.0016316771507263184,0.0,104751.0,7,0.0,27152,6
46,PS4976_gt.nii,0.048968587070703506,84.69356536865234,0.053469181060791016,0.9893671870231628,0.027841871604323387,0.9945809245109558,0.946530818939209,0.010632825084030628,0.9721581339836121,0.005419061053544283,0.3084060251712799,0.018649935722351074,0.9840672612190247,0.5214182138442993,0.036616966128349304,0.030992118641734123,0.03858344256877899,0.04283642768859863,0.02242279052734375,0.03944252494273846,85644.0,6,0.25,95008,1
47,RS5211_gt.nii,0.12154728919267654,101.03959655761719,0.3631156086921692,0.9904901385307312,0.0647718608379364,0.9988350868225098,0.6368843913078308,0.009509854018688202,0.935228168964386,0.001164935645647347,0.13929055631160736,0.05816406011581421,0.9893542528152466,0.6768028736114502,0.10993392020463943,0.1499725878238678,0.1533612608909607,0.3536057472229004,0.06360697746276855,0.11390980161311977,140276.0,15,0.11764705882352941,30376,1
48,RS3456_gt.nii,0.0,95.81884002685547,0.0,0.9935897588729858,0.0,0.9995949268341064,1.0,0.006410257890820503,1.0,0.00040504595381207764,1.0,0.0,0.9931898713111877,0.4967948794364929,0.0,-0.001611349987797439,0.0,-0.00641024112701416,-0.0004050731658935547,0.0,100003.0,12,0.0,6752,1
49,RS4828_gt.nii,0.0011743893846869469,91.98369598388672,0.021955503150820732,0.9850664138793945,0.0002993199450429529,0.9997978210449219,0.9780445098876953,0.014933587051928043,0.999700665473938,0.00020215834956616163,0.45197269320487976,0.0002953814109787345,0.9848703145980835,0.5035109519958496,0.0005905883735977113,0.0008259906317107379,0.0025635366328060627,0.007021903991699219,9.715557098388672e-05,0.0005981743718172139,246071.0,6,0.2,3416,2
50,PS5344_gt.nii,2.523869496784034e-18,72.36711883544922,0.0,0.9948293566703796,0.0,0.9979044795036316,1.0,0.0051706344820559025,1.0,0.002095544710755348,1.0,0.0,0.9927554130554199,0.4974146783351898,0.0,-0.003291700966656208,0.0,-0.005170643329620361,-0.002095520496368408,0.0,47609.0,24,0.0,34976,1
51,RS4112_gt.nii,0.00022167600400280207,85.14105987548828,0.00019213381165172905,0.995017945766449,0.00020442274399101734,0.9947009086608887,0.9998078942298889,0.00498204305768013,0.9997955560684204,0.0052990722469985485,0.83585524559021,9.905374463414773e-05,0.9897714257240295,0.49760502576828003,0.00019808787328656763,-0.00493993004783988,0.00019818305736407638,-0.004789948463439941,-0.005094647407531738,0.0002389368714730458,12503.0,16,0.1111111111111111,88480,1
52,RS4825_gt.nii,0.08114536851644516,83.30816650390625,0.1626831442117691,0.9926512837409973,0.0408511646091938,0.9983797669410706,0.8373168706893921,0.007348700892180204,0.9591488242149353,0.0016202251426875591,0.17528317868709564,0.03375410661101341,0.9910575747489929,0.577667236328125,0.06530393660068512,0.07806353271007538,0.08152174949645996,0.15533447265625,0.039230942726135254,0.07076407922984486,95186.0,11,0.3076923076923077,32216,2
53,PS5316_gt.nii,0.003668959718197584,86.21831512451172,0.0062776049599051476,0.9912121295928955,0.002083997940644622,0.9970777630805969,0.9937223792076111,0.008787856437265873,0.9979159832000732,0.002922266023233533,0.541944682598114,0.0015670460416004062,0.9883411526679993,0.4987448751926422,0.003129188669845462,-0.0014506077859550714,0.003616976086050272,-0.002510249614715576,-0.0008382201194763184,0.003392940032271612,94222.0,13,0.13333333333333333,48904,1
54,RS4742_gt.nii,0.02286829613149166,77.51514434814453,0.012703417800366879,0.9964054822921753,0.025317074730992317,0.9927701354026794,0.9872965812683105,0.0035945174749940634,0.9746829271316528,0.007229868322610855,0.3472274839878082,0.008531112223863602,0.9892283082008362,0.5045544505119324,0.016917897388339043,0.012835673987865448,0.01793358288705349,0.009108901023864746,0.018087267875671387,0.019809043369702992,67247.0,13,0.14285714285714285,122408,1
55,PS5330_gt.nii,0.08460274338722229,82.09750366210938,0.49119970202445984,0.9873767495155334,0.03733329847455025,0.9994866847991943,0.5088002681732178,0.012623242102563381,0.9626666903495789,0.0005133040249347687,0.13816030323505402,0.03594333305954933,0.986882746219635,0.7392882108688354,0.06939246505498886,0.13274480402469635,0.13541825115680695,0.4785764217376709,0.0368199348449707,0.07073824693295169,205564.0,12,0.3,16704,3
56,RS4120_gt.nii,0.002222010400146246,48.46648406982422,0.003354279790073633,0.9888527393341064,0.0004228307225275785,0.9985851645469666,0.9966457486152649,0.01114723365753889,0.9995771646499634,0.0014148560585454106,0.6457608342170715,0.0003756377554964274,0.9874693155288696,0.4961034953594208,0.0007509933784604073,-0.002780432812869549,0.001190920826047659,-0.007793009281158447,-0.0009920001029968262,0.0007904228762387877,162317.0,2,0.5454545454545454,23552,4
57,RS4079_gt.nii,3.072201734581148e-17,38.53569793701172,0.0,0.9940459728240967,0.0,0.9994603395462036,1.0,0.005954002495855093,1.0,0.0005396531778387725,1.0,0.0,0.993512749671936,0.49702298641204834,0.0,-0.0017925110878422856,0.0,-0.00595402717590332,-0.0005396604537963867,0.0,86685.0,7,0.0,9000,9
58,RS5031_gt.nii,0.2968144714832306,85.95928955078125,0.5519407987594604,0.9884968996047974,0.17467966675758362,0.9980045557022095,0.44805917143821716,0.011503073386847973,0.825320303440094,0.001995417522266507,0.12615275382995605,0.1529858261346817,0.9865797162055969,0.7702188491821289,0.2653733193874359,0.30549156665802,0.31050416827201843,0.5404376983642578,0.1726841926574707,0.27530811125515775,165527.0,13,0.13333333333333333,73680,1
59,RS4897_gt.nii,0.07383222877979279,61.91930389404297,0.12713555991649628,0.9921584725379944,0.03374061360955238,0.9981088042259216,0.8728644251823425,0.007841511629521847,0.9662593603134155,0.0018911920487880707,0.19894355535507202,0.027394641190767288,0.9902994632720947,0.5596470236778259,0.053328368812799454,0.06163965165615082,0.06549528241157532,0.11929404735565186,0.03184938430786133,0.06036106026888587,96228.0,5,0.2857142857142857,36056,4
60,RS2993_gt.nii,0.0,67.6830825805664,0.0,0.9923802018165588,0.0,0.9860795140266418,1.0,0.007619810756295919,1.0,0.013920485973358154,1.0,0.0,0.9786695837974548,0.4961901009082794,0.0,-0.010299100540578365,0.0,-0.007619798183441162,-0.013920485973358154,0.0,110303.0,4,0.0,231792,1
61,RS4268_gt.nii,0.0004241117858327925,63.711814880371094,0.006127451080828905,0.9877364039421082,7.290967914741486e-05,0.9998531937599182,0.9938725233078003,0.01226359698921442,0.9999271035194397,0.0001468184927944094,0.5858742594718933,7.205753354355693e-05,0.9875931739807129,0.49693194031715393,0.0001441046770196408,-0.0006734354537911713,0.0006683939718641341,-0.006136119365692139,-7.390975952148438e-05,0.00014554275318374773,202785.0,11,0.13333333333333333,2448,2
62,RS4944_gt.nii,0.0009607605170458555,46.886024475097656,0.0014359129127115011,0.9980064034461975,0.0005681818001903594,0.9992108941078186,0.9985640645027161,0.0019936191383749247,0.9994317889213562,0.00078912905883044,0.540936291217804,0.00040726212318986654,0.9972203969955444,0.4997211694717407,0.0008141926373355091,-0.0003510322712827474,0.0009032494854182005,-0.0005576610565185547,-0.00022089481353759766,0.001053565487412665,16572.0,11,0.09523809523809523,13232,6
63,RS4857_gt.nii,0.0,87.08616638183594,0.0,0.9862695336341858,0.0,0.9999381303787231,1.0,0.013730470091104507,1.0,6.188481347635388e-05,1.0,0.0,0.9862093329429626,0.4931347668170929,0.0,-0.0009217958431690931,0.0,-0.013730466365814209,-6.186962127685547e-05,0.0,229014.0,7,0.0,1024,1
64,RS3309_gt.nii,0.0012115159770473838,82.57118225097656,0.0014236902352422476,0.9936354160308838,0.0003281485987827182,0.9985274076461792,0.998576283454895,0.006364611908793449,0.9996718764305115,0.001472596311941743,0.67891526222229,0.00026675203116610646,0.9921814799308777,0.4975295662879944,0.0005333618028089404,-0.0023779456969350576,0.0006835071253590286,-0.0049408674240112305,-0.0011444687843322754,0.0006051384902659152,79478.0,6,0.125,24584,5
65,PS5242_gt.nii,0.00019282246648799628,102.18830871582031,0.00016611294995527714,0.996514081954956,3.422079316806048e-05,0.9992799758911133,0.999833881855011,0.003485916182398796,0.9999657869338989,0.0007200289401225746,0.8208162188529968,2.837604006344918e-05,0.9957990646362305,0.49834010004997253,5.675046850228682e-05,-0.0015088897198438644,7.539573562098667e-05,-0.0033197999000549316,-0.0006858110427856445,6.246193725698403e-05,44127.0,5,0.2222222222222222,12040,2
66,RS4221_gt.nii,0.0033840916585177183,73.08214569091797,0.007023933343589306,0.9927012324333191,0.0008819998474791646,0.9990832805633545,0.9929760694503784,0.00729878107085824,0.9991179704666138,0.0009167345124296844,0.5048796534538269,0.0007842169143259525,0.9917978644371033,0.49986258149147034,0.0015672048320993781,-9.770741598913446e-05,0.002488997532054782,-0.00027483701705932617,-3.4689903259277344e-05,0.0016695910274941448,104791.0,7,0.2222222222222222,15376,1
67,PS5320_gt.nii,0.0022999602369964123,43.32435989379883,0.004719153046607971,0.9909086227416992,0.0005378742353059351,0.9989597201347351,0.9952808618545532,0.009091375395655632,0.9994621276855469,0.001040255418047309,0.5812361836433411,0.0004830747202504426,0.9898872375488281,0.497813880443573,0.0009656829060986638,-0.0014820669312030077,0.0015932077076286077,-0.004372239112854004,-0.0005024075508117676,0.0010304743952246308,132408.0,14,0.14285714285714285,17376,7
68,RS3859_gt.nii,0.0,93.05374908447266,0.0,0.9942076802253723,0.0,0.9998373985290527,1.0,0.005792302545160055,1.0,0.0001625894074095413,1.0,0.0,0.9940469861030579,0.49710384011268616,0.0,-0.0009704467956908047,0.0,-0.0057923197746276855,-0.00016260147094726562,0.0,93501.0,16,0.0,2712,2
69,RS4761_gt.nii,0.0003843473386950791,106.16448974609375,0.0006097560981288552,0.9943124055862427,2.0963261704309843e-05,0.9998034834861755,0.9993902444839478,0.005687573924660683,0.9999790191650391,0.00019650145259220153,0.7533336281776428,2.026691618084442e-05,0.9941181540489197,0.49746108055114746,4.0533010178478435e-05,-0.0009441138827241957,0.00011305961379548535,-0.005077838897705078,-0.0001755356788635254,4.133811477527567e-05,91813.0,27,0.06896551724137931,3280,1
70,RS2894_gt.nii,0.0018440186977386475,80.87644958496094,0.014011799357831478,0.9860349297523499,0.00032437738263979554,0.9996767044067383,0.985988199710846,0.013965055346488953,0.9996756315231323,0.0003232802846468985,0.5,0.0003171384159941226,0.985720694065094,0.500023365020752,0.0006340757245197892,7.1611948442296125e-06,0.0021319265943020582,4.673004150390625e-05,1.0728836059570312e-06,0.0006421847802207087,228594.0,11,0.16666666666666666,5424,1
71,RS3045_gt.nii,0.1708371788263321,31.77419662475586,0.14819177985191345,0.9959853291511536,0.1304539442062378,0.9965360760688782,0.8518082499504089,0.004014649428427219,0.8695460557937622,0.0034639376681298018,0.1413317620754242,0.07455146312713623,0.9925535917282104,0.5720885396003723,0.13875828683376312,0.13531094789505005,0.1390402913093567,0.14417707920074463,0.12699007987976074,0.15536498575872423,10169.0,9,0.15384615384615385,67912,2
72,PS5355_gt.nii,0.0002946023305412382,54.38749694824219,0.0001909646380227059,0.9886022806167603,3.66855165339075e-05,0.9977903962135315,0.9998090267181396,0.011397707276046276,0.9999633431434631,0.002209580736234784,0.8853939771652222,3.077464134548791e-05,0.9864427447319031,0.4943966269493103,6.154739094199613e-05,-0.004934681113809347,8.369967690669e-05,-0.011206746101379395,-0.0021729469299316406,6.610852186067156e-05,149399.0,13,0.10526315789473684,36656,3
73,RS4922_gt.nii,0.0014766973908990622,63.85139083862305,0.0006951340474188328,0.9921175837516785,0.0008543943986296654,0.9903275966644287,0.9993048906326294,0.007882417179644108,0.9991456270217896,0.009672398678958416,0.7710290551185608,0.0003834368835669011,0.9825964570045471,0.49640634655952454,0.0007665798766538501,-0.007960998453199863,0.0007706611650064588,-0.007187306880950928,-0.00881803035736084,0.0008485619904839834,31600.0,17,0.10526315789473684,161120,1
74,RS1827_gt.nii,0.0034799345303326845,86.83892822265625,0.01120885368436575,0.9899734854698181,0.0014086851151660085,0.9987412095069885,0.9887911677360535,0.010026514530181885,0.9985913038253784,0.0012587773380801082,0.4860858917236328,0.001252980437129736,0.9887399673461914,0.5005911588668823,0.002502824878320098,0.00042100087739527225,0.00397363118827343,0.0011823177337646484,0.00014984607696533203,0.0027378586941453724,142062.0,11,0.25,21144,3
75,RS3272_gt.nii,0.02160603180527687,83.76753234863281,0.0388554222881794,0.9914805293083191,0.009851361624896526,0.9978896975517273,0.9611445665359497,0.008519478142261505,0.990148663520813,0.002110300585627556,0.3189180791378021,0.007921090349555016,0.9894068837165833,0.5151679515838623,0.015717679634690285,0.01532424334436655,0.019564734771847725,0.03033590316772461,0.007741093635559082,0.01716390379021089,105915.0,14,0.125,36520,1
76,RS4859_gt.nii,0.0,98.55733489990234,0.0,0.9935177564620972,0.0,0.999952495098114,1.0,0.006482251454144716,1.0,4.751486630993895e-05,1.0,0.0,0.9934708476066589,0.4967588782310486,0.0,-0.0005549804773181677,0.0,-0.006482243537902832,-4.750490188598633e-05,0.0,107402.0,15,0.0,792,1
77,RS3092_gt.nii,0.0,87.86922454833984,0.0,0.9912657737731934,0.0,0.9997854828834534,1.0,0.008734235540032387,1.0,0.0002145428443327546,1.0,0.0,0.9910549521446228,0.4956328868865967,0.0,-0.0013688929611817002,0.0,-0.00873422622680664,-0.00021451711654663086,0.0,142104.0,17,0.0,3568,2
78,RS4766_gt.nii,0.24347653985023499,69.60673522949219,0.24902141094207764,0.9927262663841248,0.19725579023361206,0.9945996999740601,0.7509785890579224,0.007273712661117315,0.8027442097663879,0.005400306079536676,0.1459614336490631,0.12368157505989075,0.9874264001846313,0.6208738088607788,0.2201363444328308,0.2153615802526474,0.22163239121437073,0.24174761772155762,0.19185543060302734,0.242372191468577,29498.0,11,0.2222222222222222,119560,3
79,RS4085_gt.nii,0.0,62.12889862060547,0.0,0.9992541074752808,0.0,0.9999412894248962,1.0,0.0007458766922354698,1.0,5.869474625797011e-05,1.0,0.0,0.9991955161094666,0.4996270537376404,0.0,-0.0002092344220727682,0.0,-0.0007458925247192383,-5.8710575103759766e-05,0.0,11180.0,8,0.0,984,1
80,RS5049_gt.nii,0.0004386638174764812,78.5382080078125,0.005499999970197678,0.9919150471687317,8.109821646939963e-05,0.9998804926872253,0.9944999814033508,0.008084963075816631,0.9999188780784607,0.00011951991473324597,0.5480077266693115,7.992617611307651e-05,0.9917974472045898,0.49870753288269043,0.0001598395756445825,-0.000315148732624948,0.0006678624195046723,-0.0025849342346191406,-3.838539123535156e-05,0.00016152242224897948,133354.0,9,0.18181818181818182,2000,1
81,RS4973_gt.nii,0.0,67.74215698242188,0.0,0.9905281066894531,0.0,0.9921971559524536,1.0,0.009471911936998367,1.0,0.007802867330610752,1.0,0.0,0.9828717708587646,0.49526405334472656,0.0,-0.008596980944275856,0.0,-0.009471893310546875,-0.007802844047546387,0.0,22164.0,16,0.0,129680,1
82,RS4482_gt.nii,0.0006044351612217724,109.20164489746094,0.0028190671000629663,0.9914364218711853,0.0003064429620280862,0.9990643262863159,0.9971809387207031,0.008563557639718056,0.9996935725212097,0.000935694552026689,0.6354213356971741,0.00027647396200336516,0.990516722202301,0.4971277415752411,0.0005527950706891716,-0.0019012445118278265,0.0009294531773775816,-0.005744516849517822,-0.0006292462348937988,0.0005959919541086195,123893.0,8,0.14285714285714285,15608,3
83,RS3830_gt.nii,0.0,130.56033325195312,0.0,0.988823652267456,0.0,0.9996976256370544,1.0,0.011176351457834244,1.0,0.00030235512531362474,1.0,0.0,0.9885280132293701,0.494411826133728,0.0,-0.0018382673151791096,0.0,-0.011176347732543945,-0.00030237436294555664,0.0,180325.0,9,0.0,5016,1
84,RS4930_gt.nii,0.19680871069431305,92.35421752929688,0.571478009223938,0.9926925301551819,0.10827407985925674,0.9993302226066589,0.428521990776062,0.007307473104447126,0.8917258977890015,0.0006697739008814096,0.10159159451723099,0.10014351457357407,0.9920395612716675,0.7820852994918823,0.18205536901950836,0.2463882714509964,0.24874939024448395,0.5641705989837646,0.1076042652130127,0.19008216900597882,111595.0,14,0.125,26008,1
85,PS4330_gt.nii,1.6539951220298388e-33,56.78511047363281,0.0,0.9956772327423096,0.0,0.9983592629432678,1.0,0.0043227956630289555,1.0,0.0016407250659540296,1.0,0.0,0.9940506219863892,0.4978386163711548,0.0,-0.002663178602233529,0.0,-0.00432276725769043,-0.0016407370567321777,0.0,41355.0,18,0.0,27408,2
86,RS4042_gt.nii,0.009973656386137009,40.853397369384766,0.017895489931106567,0.9899369478225708,0.0023667938075959682,0.9986782670021057,0.982104480266571,0.010063047520816326,0.9976332187652588,0.0013217558152973652,0.42853447794914246,0.0020947123412042856,0.9886419177055359,0.5039162039756775,0.004180667456239462,0.0028609789442270994,0.006508066784590483,0.00783240795135498,0.0010451078414916992,0.004876353950151471,138955.0,6,0.5,22352,7
87,PS4284_gt.nii,2.4580032913945615e-05,83.7317123413086,0.0,0.9874776601791382,0.0,0.9996933937072754,1.0,0.012522316537797451,1.0,0.0003066301578655839,1.0,0.0,0.9871786832809448,0.4937388300895691,0.0,-0.0019595203921198845,0.0,-0.012522339820861816,-0.0003066062927246094,0.0,204503.0,7,0.0,5080,1
88,RS4975_gt.nii,0.0,64.06246948242188,0.0,0.9955759048461914,0.0,0.9899207949638367,1.0,0.00442408537492156,1.0,0.010079181753098965,1.0,0.0,0.9855852723121643,0.4977879524230957,0.0,-0.006677661556750536,0.0,-0.004424095153808594,-0.01007920503616333,0.0,103222.0,18,0.0,168360,1
89,RS4923_gt.nii,0.026353031396865845,70.31358337402344,0.1517467200756073,0.9851272106170654,0.009937207214534283,0.9991536736488342,0.8482532501220703,0.014872802421450615,0.9900627732276917,0.0008463317062705755,0.23842386901378632,0.00941426120698452,0.9843081831932068,0.5684369802474976,0.018652919679880142,0.0352746918797493,0.03883218392729759,0.13687396049499512,0.009090900421142578,0.01925637453725439,235014.0,5,0.2222222222222222,16488,2
90,RS4959_gt.nii,0.002133898204192519,73.7427978515625,0.0010786193888634443,0.9937139749526978,0.0013744785683229566,0.9920011758804321,0.9989213943481445,0.006286037620157003,0.9986255168914795,0.007998825050890446,0.7070943117141724,0.000604719331022352,0.9858151078224182,0.4973962903022766,0.0012087076902389526,-0.0058733075857162476,0.0012175956508144736,-0.005207419395446777,-0.006624341011047363,0.0013639851098292176,33428.0,26,0.0625,133504,3
91,RS3578_gt.nii,3.400866989977658e-05,75.34587097167969,1.1158721463289112e-05,0.9895696043968201,1.1552279829629697e-05,0.9892056584358215,0.999988853931427,0.01043042354285717,0.9999884366989136,0.010794328525662422,0.9683248996734619,5.676077762473142e-06,0.978998064994812,0.49479037523269653,1.1352090950822458e-05,-0.010599462315440178,1.135379534389358e-05,-0.010419249534606934,-0.010782778263092041,1.2661192810974722e-05,12794.0,15,0.10526315789473684,179232,2
92,RS1857_gt.nii,0.0,90.40464782714844,0.0,0.987816572189331,0.0,0.9947020411491394,1.0,0.012183415703475475,1.0,0.005297974217683077,1.0,0.0,0.9826465845108032,0.4939082860946655,0.0,-0.008034140802919865,0.0,-0.012183427810668945,-0.005297958850860596,0.0,111238.0,14,0.0,87808,2
93,RS2366_gt.nii,0.00015923847968224436,77.40801239013672,0.0011737089371308684,0.9933505654335022,3.586157254176214e-05,0.9997957348823547,0.998826265335083,0.0066494145430624485,0.9999641180038452,0.00020425213733687997,0.7041592597961426,3.4799555578501895e-05,0.9931490421295166,0.4972621500492096,6.959668826311827e-05,-0.0009602380450814962,0.00020516103541012853,-0.0054756999015808105,-0.00016838312149047852,7.142602049926788e-05,107256.0,3,0.5,3408,2
94,PS5324_gt.nii,0.10522181540727615,89.23004150390625,0.16081449389457703,0.9873697757720947,0.06532518565654755,0.9953563213348389,0.8391854763031006,0.012630212120711803,0.9346747994422913,0.004643680062144995,0.21890173852443695,0.04871780425310135,0.9828574657440186,0.5740921497344971,0.09290927648544312,0.09482640027999878,0.10249505937099457,0.14818429946899414,0.06068146228790283,0.10197490263954997,128177.0,5,0.16666666666666666,91590,5
95,PS2245_gt.nii,0.0,114.90866088867188,0.0,0.9916514754295349,0.0,0.9996941685676575,1.0,0.008348553441464901,1.0,0.0003058208094444126,1.0,0.0,0.9913507103919983,0.49582573771476746,0.0,-0.0015978614101186395,0.0,-0.008348524570465088,-0.0003058314323425293,0.0,134332.0,7,0.0,5088,1
96,RS4878_gt.nii,0.0,73.7834701538086,0.0,0.9934502840042114,0.0,0.9995214343070984,1.0,0.006549730431288481,1.0,0.0004785394703503698,1.0,0.0,0.9929779767990112,0.4967251420021057,0.0,-0.0017703966004773974,0.0,-0.006549715995788574,-0.00047856569290161133,0.0,99835.0,10,0.0,7976,1
97,RS4119_gt.nii,0.010041015222668648,75.94866180419922,0.02197428047657013,0.989493727684021,0.003290498396381736,0.9984422922134399,0.9780257344245911,0.01050625927746296,0.9967095255851746,0.0015577103476971388,0.4087899327278137,0.0028701561968773603,0.9879689812660217,0.5057340264320374,0.005723884329199791,0.004457763396203518,0.008503313176333904,0.011468052864074707,0.0017328262329101562,0.006113022526645834,147134.0,7,0.2222222222222222,26440,1
98,RS2150_gt.nii,0.012540054507553577,114.03507995605469,0.6391666531562805,0.9891233444213867,0.004185904283076525,0.9999738931655884,0.3608333468437195,0.010876658372581005,0.9958140850067139,2.609379771456588e-05,0.11539579182863235,0.004176035989075899,0.989098310470581,0.8141449689865112,0.008317338302731514,0.05112306401133537,0.05172514170408249,0.6282899379730225,0.004159808158874512,0.008322527791491924,182777.0,16,0.1111111111111111,1200,1
99,RS1117_gt.nii,0.00031805268372409046,80.67837524414062,0.0028288543689996004,0.9887705445289612,6.370677874656394e-05,0.9997450113296509,0.99717116355896,0.011229434050619602,0.9999362826347351,0.00025499050389043987,0.6658199429512024,6.230756116565317e-05,0.9885212779045105,0.4957996904850006,0.0001246073516085744,-0.0012676332844421268,0.0004245199670549482,-0.00840061902999878,-0.00019127130508422852,0.00012832714867769566,181790.0,2,0.14285714285714285,4242,6
100,RS2891_gt.nii,0.06278953701257706,72.5544662475586,0.12293246388435364,0.9942042827606201,0.02855284884572029,0.9987790584564209,0.8770675659179688,0.005795690696686506,0.9714471697807312,0.001220943871885538,0.1783955842256546,0.023720670491456985,0.9929986596107483,0.5585683584213257,0.04634207859635353,0.05658242851495743,0.05924586206674576,0.11713671684265137,0.027331948280334473,0.05193245505495305,74626.0,15,0.24242424242424243,23216,9
101,RS4557_gt.nii,0.0009905225597321987,88.91568756103516,0.008709016256034374,0.993628203868866,0.00015901820734143257,0.9998839497566223,0.9912909865379333,0.0063718222081661224,0.9998409748077393,0.00011607462511165068,0.46103233098983765,0.0001561911340104416,0.9935135841369629,0.5011686086654663,0.0003123334900010377,0.00031680826214142144,0.0011768144322559237,0.002337217330932617,4.291534423828125e-05,0.0003182924545965175,104314.0,10,0.16666666666666666,1952,1
102,PS3556_gt.nii,0.0,79.37883758544922,0.0,0.9864398241043091,0.0,0.9940861463546753,1.0,0.013560191728174686,1.0,0.005913827568292618,1.0,0.0,0.9806848168373108,0.49321991205215454,0.0,-0.008955034427344799,0.0,-0.013560175895690918,-0.005913853645324707,0.0,119766.0,7,0.0,97880,1
103,RS5255_gt.nii,0.01707962527871132,83.06623840332031,0.3208955228328705,0.9916061758995056,0.00727631663903594,0.9998686909675598,0.6791045069694519,0.008393824100494385,0.9927237033843994,0.00013128640421200544,0.13921701908111572,0.0071659698151052,0.9914776086807251,0.6562508344650269,0.014229968190193176,0.047252874821424484,0.0483211912214756,0.3125016689300537,0.007145047187805176,0.014401540629927852,138576.0,14,0.125,3216,1
104,RS3856_gt.nii,0.0,80.2869873046875,0.0,0.9970945119857788,0.0,0.9999091625213623,1.0,0.0029055129271000624,1.0,9.086303907679394e-05,1.0,0.0,0.9970041513442993,0.4985472559928894,0.0,-0.0005138129345141351,0.0,-0.0029054880142211914,-9.083747863769531e-05,0.0,46618.0,32,0.0,1520,1
105,PS1909_gt.nii,0.18859229981899261,85.02940368652344,0.4068581163883209,0.9926738142967224,0.11256404221057892,0.9986371397972107,0.5931418538093567,0.007326191291213036,0.8874359726905823,0.001362880109809339,0.11831299215555191,0.09669598937034607,0.991338849067688,0.6997659802436829,0.17634055018424988,0.21078048646450043,0.21400372684001923,0.3995319604873657,0.11120116710662842,0.18800423024626076,98629.0,12,0.14285714285714285,38232,1


==> figs/best/atlas_summary.txt <==
Dice:

ATLAS [T1w]:
Baseline: median 57.5%, mean 50.0%
Baseline [Best DA]: median 57.5%, mean 50.3%
WMH-SynthSeg: median 7.3%, mean 12.5%
Synth (Ours): median 48.2%, mean 45.6%
Synth [Best DA]: median 49.8%, mean 45.5%

ISLES2015 [T1w]:
Baseline: median 0.0%, mean 11.5%
Baseline [Best DA]: median 0.0%, mean 9.1%
WMH-SynthSeg: median 0.0%, mean 4.7%
Synth (Ours): median 11.0%, mean 22.2%
Synth [Best DA]: median 8.8%, mean 23.0%

ISLES2015 [T2w]:
Baseline: median 0.0%, mean 0.7%
Baseline [Best DA]: median 0.0%, mean 0.2%
WMH-SynthSeg: median 0.1%, mean 3.1%
Synth (Ours): median 11.1%, mean 23.1%
Synth [Best DA]: median 10.8%, mean 25.5%

ISLES2015 [FLAIR]:
Baseline: median 0.0%, mean 0.0%
Baseline [Best DA]: median 0.0%, mean 0.0%
WMH-SynthSeg: median 0.3%, mean 2.4%
Synth (Ours): median 21.2%, mean 31.4%
Synth [Best DA]: median 0.0%, mean 12.7%

ISLES2015 [DWI]:
Baseline: median 0.0%, mean 0.0%
Baseline [Best DA]: median 0.0%, mean 0.0%
WMH-SynthSeg: median 0.4%, mean 2.7%
Synth (Ours): median 5.6%, mean 19.3%
Synth [Best DA]: median 3.9%, mean 18.5%

ISLES2015 [Ensemble]:
Baseline: median 0.0%, mean 0.0%
Baseline [Best DA]: median 0.0%, mean 0.0%
Synth (Ours): median 42.3%, mean 37.0%
Synth [Best DA]: median 40.8%, mean 36.5%

ARC [T1w]:
Baseline: median 75.2%, mean 64.6%
Baseline [Best DA]: median 71.0%, mean 61.4%
WMH-SynthSeg: median 8.3%, mean 10.7%
Synth (Ours): median 72.3%, mean 60.9%
Synth [Best DA]: median 72.9%, mean 61.1%

ARC [T2w]:
Baseline: median 0.4%, mean 4.0%
Baseline [Best DA]: median 0.0%, mean 5.6%
WMH-SynthSeg: median 3.2%, mean 5.2%
Synth (Ours): median 26.8%, mean 29.9%
Synth [Best DA]: median 54.3%, mean 43.7%

ARC [FLAIR]:
Baseline: median 12.0%, mean 19.3%
Baseline [Best DA]: median 12.4%, mean 28.7%
WMH-SynthSeg: median 2.4%, mean 4.2%
Synth (Ours): median 14.1%, mean 19.9%
Synth [Best DA]: median 14.8%, mean 26.3%

ARC [Ensemble]:
Baseline: median 3.4%, mean 10.7%
Baseline [Best DA]: median 11.7%, mean 21.2%
Synth (Ours): median 60.2%, mean 52.5%
Synth [Best DA]: median 70.0%, mean 57.9%

PLORAS [T2w]:
Baseline: median 0.1%, mean 2.8%
Baseline [Best DA]: median 0.1%, mean 4.4%
WMH-SynthSeg: median 4.9%, mean 6.1%
Synth (Ours): median 12.3%, mean 24.7%
Synth [Best DA]: median 13.6%, mean 29.1%

PLORAS [FLAIR]:
Baseline: median 0.0%, mean 1.1%
Baseline [Best DA]: median 0.0%, mean 2.7%
WMH-SynthSeg: median 4.6%, mean 5.6%
Synth (Ours): median 24.2%, mean 28.4%
Synth [Best DA]: median 26.1%, mean 30.4%

PLORAS [CT]:
Baseline: median 0.0%, mean 3.2%
Baseline [Best DA]: median 0.0%, mean 6.4%
WMH-SynthSeg: median 0.0%, mean 0.0%
Synth (Ours): median 15.1%, mean 24.7%
Synth [Best DA]: median 23.9%, mean 30.7%


HD95:

ATLAS [T1w]:
Baseline: median 23.550, mean 44.310
Baseline [Best DA]: median 19.723, mean 41.358
WMH-SynthSeg: median 60.770, mean 61.721
Synth (Ours): median 22.650, mean 47.444
Synth [Best DA]: median 23.050, mean 48.306

ISLES2015 [T1w]:
Baseline: median 66.956, mean 84.154
Baseline [Best DA]: median 69.841, mean 113.150
WMH-SynthSeg: median 58.899, mean 62.237
Synth (Ours): median 52.558, mean 70.550
Synth [Best DA]: median 44.778, mean 78.506

ISLES2015 [T2w]:
Baseline: median 62.680, mean 65.394
Baseline [Best DA]: median 69.491, mean 74.233
WMH-SynthSeg: median 59.541, mean 63.734
Synth (Ours): median 75.025, mean 74.757
Synth [Best DA]: median 68.053, mean 63.122

ISLES2015 [FLAIR]:
Baseline: median 65.765, mean 71.399
Baseline [Best DA]: median 78.987, mean 80.146
WMH-SynthSeg: median 59.404, mean 64.538
Synth (Ours): median 56.059, mean 62.937
Synth [Best DA]: median 71.036, mean 78.965

ISLES2015 [DWI]:
Baseline: median 73.137, mean 80.139
Baseline [Best DA]: median 70.471, mean 76.240
WMH-SynthSeg: median 59.530, mean 63.843
Synth (Ours): median 84.863, mean 82.496
Synth [Best DA]: median 75.939, mean 80.357

ISLES2015 [Ensemble]:
Baseline: median 256.000, mean 242.805
Baseline [Best DA]: median 256.000, mean 230.976
Synth (Ours): median 47.308, mean 60.397
Synth [Best DA]: median 44.576, mean 51.427

ARC [T1w]:
Baseline: median 8.602, mean 24.459
Baseline [Best DA]: median 12.083, mean 26.248
WMH-SynthSeg: median 45.613, mean 50.977
Synth (Ours): median 11.000, mean 27.877
Synth [Best DA]: median 11.180, mean 26.961

ARC [T2w]:
Baseline: median 74.155, mean 76.763
Baseline [Best DA]: median 77.125, mean 75.831
WMH-SynthSeg: median 53.151, mean 56.824
Synth (Ours): median 63.955, mean 66.208
Synth [Best DA]: median 42.049, mean 40.774

ARC [FLAIR]:
Baseline: median 63.016, mean 66.209
Baseline [Best DA]: median 41.484, mean 54.793
WMH-SynthSeg: median 54.157, mean 62.641
Synth (Ours): median 52.184, mean 59.255
Synth [Best DA]: median 46.540, mean 51.516

ARC [Ensemble]:
Baseline: median 40.391, mean 53.327
Baseline [Best DA]: median 38.670, mean 51.256
Synth (Ours): median 20.062, mean 34.950
Synth [Best DA]: median 13.426, mean 27.555

PLORAS [T2w]:
Baseline: median 79.573, mean 82.145
Baseline [Best DA]: median 83.382, mean 82.700
WMH-SynthSeg: median 256.000, mean 256.000
Synth (Ours): median 71.750, mean 74.165
Synth [Best DA]: median 58.162, mean 58.718

PLORAS [FLAIR]:
Baseline: median 77.125, mean 75.782
Baseline [Best DA]: median 78.748, mean 76.771
WMH-SynthSeg: median 256.000, mean 256.000
Synth (Ours): median 75.346, mean 74.213
Synth [Best DA]: median 68.886, mean 64.263

PLORAS [CT]:
Baseline: median 70.292, mean 71.717
Baseline [Best DA]: median 74.068, mean 78.185
WMH-SynthSeg: median 256.000, mean 256.000
Synth (Ours): median 63.632, mean 68.290
Synth [Best DA]: median 52.572, mean 51.644


Sensitivity:

ATLAS [T1w]:
Baseline: median 0.553, mean 0.510
Baseline [Best DA]: median 0.580, mean 0.502
WMH-SynthSeg: median 0.136, mean 0.218
Synth (Ours): median 0.434, mean 0.426
Synth [Best DA]: median 0.427, mean 0.424

ISLES2015 [T1w]:
Baseline: median 0.000, mean 0.076
Baseline [Best DA]: median 0.000, mean 0.058
WMH-SynthSeg: median 0.000, mean 0.043
Synth (Ours): median 0.067, mean 0.168
Synth [Best DA]: median 0.047, mean 0.163

ISLES2015 [T2w]:
Baseline: median 0.001, mean 0.044
Baseline [Best DA]: median 0.001, mean 0.005
WMH-SynthSeg: median 0.001, mean 0.036
Synth (Ours): median 0.495, mean 0.443
Synth [Best DA]: median 0.350, mean 0.328

ISLES2015 [FLAIR]:
Baseline: median 0.000, mean 0.000
Baseline [Best DA]: median 0.000, mean 0.004
WMH-SynthSeg: median 0.002, mean 0.033
Synth (Ours): median 0.135, mean 0.346
Synth [Best DA]: median 0.000, mean 0.107

ISLES2015 [DWI]:
Baseline: median 0.000, mean 0.000
Baseline [Best DA]: median 0.000, mean 0.000
WMH-SynthSeg: median 0.003, mean 0.024
Synth (Ours): median 0.272, mean 0.352
Synth [Best DA]: median 0.073, mean 0.262

ISLES2015 [Ensemble]:
Baseline: median 0.000, mean 0.000
Baseline [Best DA]: median 0.000, mean 0.000
Synth (Ours): median 0.361, mean 0.339
Synth [Best DA]: median 0.350, mean 0.331

ARC [T1w]:
Baseline: median 0.684, mean 0.600
Baseline [Best DA]: median 0.789, mean 0.685
WMH-SynthSeg: median 0.047, mean 0.084
Synth (Ours): median 0.619, mean 0.539
Synth [Best DA]: median 0.608, mean 0.534

ARC [T2w]:
Baseline: median 0.007, mean 0.063
Baseline [Best DA]: median 0.000, mean 0.134
WMH-SynthSeg: median 0.019, mean 0.048
Synth (Ours): median 0.271, mean 0.304
Synth [Best DA]: median 0.483, mean 0.410

ARC [FLAIR]:
Baseline: median 0.120, mean 0.205
Baseline [Best DA]: median 0.249, mean 0.327
WMH-SynthSeg: median 0.012, mean 0.035
Synth (Ours): median 0.082, mean 0.157
Synth [Best DA]: median 0.109, mean 0.215

ARC [Ensemble]:
Baseline: median 0.019, mean 0.071
Baseline [Best DA]: median 0.086, mean 0.212
Synth (Ours): median 0.467, mean 0.451
Synth [Best DA]: median 0.608, mean 0.531

PLORAS [T2w]:
Baseline: median 0.004, mean 0.091
Baseline [Best DA]: median 0.002, mean 0.123
WMH-SynthSeg: median 0.006, mean 0.006
Synth (Ours): median 0.482, mean 0.477
Synth [Best DA]: median 0.265, mean 0.312

PLORAS [FLAIR]:
Baseline: median 0.000, mean 0.020
Baseline [Best DA]: median 0.000, mean 0.055
WMH-SynthSeg: median 0.006, mean 0.006
Synth (Ours): median 0.528, mean 0.516
Synth [Best DA]: median 0.360, mean 0.359

PLORAS [CT]:
Baseline: median 0.000, mean 0.047
Baseline [Best DA]: median 0.000, mean 0.106
WMH-SynthSeg: median 0.003, mean 0.003
Synth (Ours): median 0.104, mean 0.258
Synth [Best DA]: median 0.216, mean 0.298


FPR:

ATLAS [T1w]:
Baseline: median 0.000, mean 0.000
Baseline [Best DA]: median 0.000, mean 0.000
WMH-SynthSeg: median 0.000, mean 0.001
Synth (Ours): median 0.000, mean 0.000
Synth [Best DA]: median 0.000, mean 0.000

ISLES2015 [T1w]:
Baseline: median 0.000, mean 0.000
Baseline [Best DA]: median 0.000, mean 0.000
WMH-SynthSeg: median 0.000, mean 0.000
Synth (Ours): median 0.000, mean 0.000
Synth [Best DA]: median 0.000, mean 0.000

ISLES2015 [T2w]:
Baseline: median 0.003, mean 0.003
Baseline [Best DA]: median 0.004, mean 0.005
WMH-SynthSeg: median 0.000, mean 0.000
Synth (Ours): median 0.003, mean 0.004
Synth [Best DA]: median 0.001, mean 0.001

ISLES2015 [FLAIR]:
Baseline: median 0.000, mean 0.001
Baseline [Best DA]: median 0.003, mean 0.004
WMH-SynthSeg: median 0.000, mean 0.000
Synth (Ours): median 0.000, mean 0.001
Synth [Best DA]: median 0.000, mean 0.000

ISLES2015 [DWI]:
Baseline: median 0.000, mean 0.000
Baseline [Best DA]: median 0.001, mean 0.002
WMH-SynthSeg: median 0.000, mean 0.000
Synth (Ours): median 0.003, mean 0.003
Synth [Best DA]: median 0.002, mean 0.002

ISLES2015 [Ensemble]:
Baseline: median 0.000, mean 0.000
Baseline [Best DA]: median 0.000, mean 0.000
Synth (Ours): median 0.000, mean 0.000
Synth [Best DA]: median 0.000, mean 0.000

ARC [T1w]:
Baseline: median 0.001, mean 0.001
Baseline [Best DA]: median 0.001, mean 0.002
WMH-SynthSeg: median 0.000, mean 0.001
Synth (Ours): median 0.000, mean 0.001
Synth [Best DA]: median 0.000, mean 0.001

ARC [T2w]:
Baseline: median 0.006, mean 0.007
Baseline [Best DA]: median 0.011, mean 0.011
WMH-SynthSeg: median 0.000, mean 0.001
Synth (Ours): median 0.002, mean 0.002
Synth [Best DA]: median 0.001, mean 0.001

ARC [FLAIR]:
Baseline: median 0.004, mean 0.005
Baseline [Best DA]: median 0.005, mean 0.006
WMH-SynthSeg: median 0.000, mean 0.001
Synth (Ours): median 0.000, mean 0.001
Synth [Best DA]: median 0.001, mean 0.002

ARC [Ensemble]:
Baseline: median 0.000, mean 0.001
Baseline [Best DA]: median 0.000, mean 0.002
Synth (Ours): median 0.000, mean 0.001
Synth [Best DA]: median 0.000, mean 0.001

PLORAS [T2w]:
Baseline: median 0.010, mean 0.011
Baseline [Best DA]: median 0.014, mean 0.015
WMH-SynthSeg: median 1.638, mean 1.638
Synth (Ours): median 0.003, mean 0.004
Synth [Best DA]: median 0.001, mean 0.003

PLORAS [FLAIR]:
Baseline: median 0.002, mean 0.003
Baseline [Best DA]: median 0.007, mean 0.008
WMH-SynthSeg: median 1.603, mean 1.601
Synth (Ours): median 0.004, mean 0.004
Synth [Best DA]: median 0.002, mean 0.003

PLORAS [CT]:
Baseline: median 0.001, mean 0.001
Baseline [Best DA]: median 0.005, mean 0.005
WMH-SynthSeg: median 1.703, mean 1.731
Synth (Ours): median 0.000, mean 0.001
Synth [Best DA]: median 0.001, mean 0.002


Lesion F1 Score:

ATLAS [T1w]:
Baseline: median 0.500, mean 0.480
Baseline [Best DA]: median 0.500, mean 0.537
WMH-SynthSeg: median 0.067, mean 0.082
Synth (Ours): median 0.500, mean 0.536
Synth [Best DA]: median 0.500, mean 0.559

ISLES2015 [T1w]:
Baseline: median 0.091, mean 0.269
Baseline [Best DA]: median 0.000, mean 0.311
WMH-SynthSeg: median 0.068, mean 0.084
Synth (Ours): median 0.095, mean 0.208
Synth [Best DA]: median 0.292, mean 0.349

ISLES2015 [T2w]:
Baseline: median 0.070, mean 0.078
Baseline [Best DA]: median 0.013, mean 0.013
WMH-SynthSeg: median 0.113, mean 0.095
Synth (Ours): median 0.148, mean 0.167
Synth [Best DA]: median 0.310, mean 0.280

ISLES2015 [FLAIR]:
Baseline: median 0.000, mean 0.018
Baseline [Best DA]: median 0.000, mean 0.015
WMH-SynthSeg: median 0.084, mean 0.095
Synth (Ours): median 0.143, mean 0.154
Synth [Best DA]: median 0.000, mean 0.031

ISLES2015 [DWI]:
Baseline: median 0.000, mean 0.023
Baseline [Best DA]: median 0.000, mean 0.025
WMH-SynthSeg: median 0.074, mean 0.075
Synth (Ours): median 0.105, mean 0.100
Synth [Best DA]: median 0.111, mean 0.106

ISLES2015 [Ensemble]:
Baseline: median 0.000, mean 0.000
Baseline [Best DA]: median 0.000, mean 0.000
Synth (Ours): median 0.230, mean 0.234
Synth [Best DA]: median 0.286, mean 0.354

ARC [T1w]:
Baseline: median 0.286, mean 0.336
Baseline [Best DA]: median 0.500, mean 0.507
WMH-SynthSeg: median 0.083, mean 0.094
Synth (Ours): median 0.667, mean 0.613
Synth [Best DA]: median 0.667, mean 0.643

ARC [T2w]:
Baseline: median 0.038, mean 0.044
Baseline [Best DA]: median 0.042, mean 0.113
WMH-SynthSeg: median 0.100, mean 0.111
Synth (Ours): median 0.051, mean 0.060
Synth [Best DA]: median 0.167, mean 0.196

ARC [FLAIR]:
Baseline: median 0.041, mean 0.049
Baseline [Best DA]: median 0.167, mean 0.232
WMH-SynthSeg: median 0.118, mean 0.118
Synth (Ours): median 0.118, mean 0.150
Synth [Best DA]: median 0.250, mean 0.248

ARC [Ensemble]:
Baseline: median 0.222, mean 0.309
Baseline [Best DA]: median 0.095, mean 0.168
Synth (Ours): median 0.286, mean 0.356
Synth [Best DA]: median 0.400, mean 0.432

PLORAS [T2w]:
Baseline: median 0.143, mean 0.143
Baseline [Best DA]: median 0.250, mean 0.276
WMH-SynthSeg: median 1.000, mean 0.980
Synth (Ours): median 0.250, mean 0.283
Synth [Best DA]: median 0.297, mean 0.307

PLORAS [FLAIR]:
Baseline: median 0.000, mean 0.044
Baseline [Best DA]: median 0.000, mean 0.154
WMH-SynthSeg: median 1.000, mean 0.975
Synth (Ours): median 0.133, mean 0.166
Synth [Best DA]: median 0.182, mean 0.199

PLORAS [CT]:
Baseline: median 0.000, mean 0.108
Baseline [Best DA]: median 0.000, mean 0.198
WMH-SynthSeg: median 0.000, mean 0.285
Synth (Ours): median 0.250, mean 0.266
Synth [Best DA]: median 0.222, mean 0.258


ASSD:

ATLAS [T1w]:


==> figs/wilcoxon_results/arc_flair_dice_wilcoxon.csv <==
,atlas-real-192-mb,atlas-real-192-mb-dae,wmh-synthseg,atlas-mix-192-mb,atlas-mix-192-mb-tent
atlas-real-192-mb,0.0,8.123822273030207e-06,7.176959006304957e-08,0.6449997972552157,2.072512294568513e-08
atlas-real-192-mb-dae,8.123822273030207e-06,0.0,3.1751535957417775e-07,0.002321161284130146,0.014493234685264204
wmh-synthseg,7.176959006304957e-08,3.1751535957417775e-07,0.0,6.472392922975241e-10,1.3249613787269356e-10
atlas-mix-192-mb,0.6449997972552157,0.002321161284130146,6.472392922975241e-10,0.0,2.639754820935142e-07
atlas-mix-192-mb-tent,2.072512294568513e-08,0.014493234685264204,1.3249613787269356e-10,2.639754820935142e-07,0.0


==> figs/wilcoxon_results/arc_t1_dice_wilcoxon.csv <==
,atlas-real-192-mb,atlas-real-192-mb-tta,wmh-synthseg,atlas-mix-192-mb,atlas-mix-192-mb-tta
atlas-real-192-mb,0.0,1.1152608249497443e-06,9.830790188654919e-33,8.984995141271105e-19,9.376559481605973e-17
atlas-real-192-mb-tta,1.1152608249497443e-06,0.0,1.317231794948672e-32,7.897326021593844e-22,2.8834081560179833e-21
wmh-synthseg,9.830790188654919e-33,1.317231794948672e-32,0.0,7.391463578608529e-32,5.495220003701667e-32
atlas-mix-192-mb,8.984995141271105e-19,7.897326021593844e-22,7.391463578608529e-32,0.0,0.13352156043398788
atlas-mix-192-mb-tta,9.376559481605973e-17,2.8834081560179833e-21,5.495220003701667e-32,0.13352156043398788,0.0


==> figs/wilcoxon_results/arc_t2_dice_wilcoxon.csv <==
,atlas-real-192-mb,atlas-real-192-mb-pl,wmh-synthseg,atlas-mix-192-mb,atlas-mix-192-mb-dae
atlas-real-192-mb,0.0,5.29333229751675e-10,0.00011190207791414406,2.385676718260928e-29,2.3313008648034523e-31
atlas-real-192-mb-pl,5.29333229751675e-10,0.0,6.303082251010615e-29,2.850969485502148e-35,4.26689712469327e-33
wmh-synthseg,0.00011190207791414406,6.303082251010615e-29,0.0,8.599928580848898e-23,1.8638758130400647e-27
atlas-mix-192-mb,2.385676718260928e-29,2.850969485502148e-35,8.599928580848898e-23,0.0,1.673416719701666e-22
atlas-mix-192-mb-dae,2.3313008648034523e-31,4.26689712469327e-33,1.8638758130400647e-27,1.673416719701666e-22,0.0


==> figs/wilcoxon_results/atlas_t1_dice_wilcoxon.csv <==
,atlas-real-192-mb,atlas-real-192-mb-tta,wmh-synthseg,atlas-mix-192-mb,atlas-mix-192-mb-tta
atlas-real-192-mb,0.0,0.39907416038705923,2.1566038842881167e-19,3.819548079790667e-06,1.8569130441224893e-06
atlas-real-192-mb-tta,0.39907416038705923,0.0,1.6927598920926555e-19,1.1131917143709299e-08,4.649985740262451e-08
wmh-synthseg,2.1566038842881167e-19,1.6927598920926555e-19,0.0,2.3979277111372063e-18,4.4046615900312565e-18
atlas-mix-192-mb,3.819548079790667e-06,1.1131917143709299e-08,2.3979277111372063e-18,0.0,0.5053623116333572
atlas-mix-192-mb-tta,1.8569130441224893e-06,4.649985740262451e-08,4.4046615900312565e-18,0.5053623116333572,0.0


==> figs/wilcoxon_results/isles2015_dwi_dice_wilcoxon.csv <==
,atlas-real-192-mb,atlas-real-192-mb-dae,wmh-synthseg,atlas-mix-192-mb,atlas-mix-192-mb-dae
atlas-real-192-mb,0.0,1.0,0.00012042223841686183,6.898751069615867e-05,0.0001318338889828333
atlas-real-192-mb-dae,1.0,0.0,0.00010334649564653764,6.898751069615867e-05,0.0001318338889828333
wmh-synthseg,0.00012042223841686183,0.00010334649564653764,0.0,0.002469714292547191,0.007880604073348726
atlas-mix-192-mb,6.898751069615867e-05,6.898751069615867e-05,0.002469714292547191,0.0,0.7676577617530682
atlas-mix-192-mb-dae,0.0001318338889828333,0.0001318338889828333,0.007880604073348726,0.7676577617530682,0.0


==> figs/wilcoxon_results/isles2015_flair_dice_wilcoxon.csv <==
,atlas-real-192-mb,atlas-real-192-mb-dae,wmh-synthseg,atlas-mix-192-mb,atlas-mix-192-mb-dae
atlas-real-192-mb,0.0,0.07961580146011343,0.0004207907816778689,8.857457687863547e-05,0.0002332293340495912
atlas-real-192-mb-dae,0.07961580146011343,0.0,0.0006292038308113259,8.857457687863547e-05,0.00027641623202831126
wmh-synthseg,0.0004207907816778689,0.0006292038308113259,0.0,0.00037290847799537573,0.0006580763435422673
atlas-mix-192-mb,8.857457687863547e-05,8.857457687863547e-05,0.00037290847799537573,0.0,0.018968911034829217
atlas-mix-192-mb-dae,0.0002332293340495912,0.00027641623202831126,0.0006580763435422673,0.018968911034829217,0.0


==> figs/wilcoxon_results/isles2015_t1_dice_wilcoxon.csv <==
,atlas-real-192-mb,atlas-real-192-mb-dae,wmh-synthseg,atlas-mix-192-mb,atlas-mix-192-mb-dae
atlas-real-192-mb,0.0,0.0032045855456292547,0.10110597920149875,0.007398655365388617,0.0011841930356640954
atlas-real-192-mb-dae,0.0032045855456292547,0.0,0.0019200688528340584,0.6008710115741303,0.7439495148870137
wmh-synthseg,0.10110597920149875,0.0019200688528340584,0.0,0.008146173731078668,0.0013844833456411803
atlas-mix-192-mb,0.007398655365388617,0.6008710115741303,0.008146173731078668,0.0,0.08401675251172278
atlas-mix-192-mb-dae,0.0011841930356640954,0.7439495148870137,0.0013844833456411803,0.08401675251172278,0.0


==> figs/wilcoxon_results/isles2015_t2_dice_wilcoxon.csv <==
,atlas-real-192-mb,atlas-real-192-mb-dae,wmh-synthseg,atlas-mix-192-mb,atlas-mix-192-mb-dae
atlas-real-192-mb,0.0,0.044233691013677856,0.1887500729032935,5.6116811452435115e-05,1.0
atlas-real-192-mb-dae,0.044233691013677856,0.0,0.08297978868920647,0.00010202944863870715,1.0
wmh-synthseg,0.1887500729032935,0.08297978868920647,0.0,0.0009968124091049805,1.0
atlas-mix-192-mb,5.6116811452435115e-05,0.00010202944863870715,0.0009968124091049805,0.0,1.0
atlas-mix-192-mb-dae,1.0,1.0,1.0,1.0,0.0


==> figs/wilcoxon_results/ploras_CT_dice_wilcoxon.csv <==
,atlas-real-192-mb,atlas-real-192-mb-dae,wmh-synthseg,atlas-mix-192-mb,atlas-mix-192-mb-dae
atlas-real-192-mb,0.0,0.00033966678522858135,4.1507205787125304e-10,2.1839228134566166e-25,8.845735708666924e-29
atlas-real-192-mb-dae,0.00033966678522858135,0.0,4.7932985823273734e-14,4.537836892241934e-18,2.483861880194118e-24
wmh-synthseg,4.1507205787125304e-10,4.7932985823273734e-14,0.0,1.8131311803718282e-32,1.9640948461880485e-32
atlas-mix-192-mb,2.1839228134566166e-25,4.537836892241934e-18,1.8131311803718282e-32,0.0,1.6765667141420404e-10
atlas-mix-192-mb-dae,8.845735708666924e-29,2.483861880194118e-24,1.9640948461880485e-32,1.6765667141420404e-10,0.0


==> figs/wilcoxon_results/ploras_FLAIR_dice_wilcoxon.csv <==
,atlas-real-192-mb,atlas-real-192-mb-dae,wmh-synthseg,atlas-mix-192-mb,atlas-mix-192-mb-tta
atlas-real-192-mb,0.0,2.6513255244917174e-09,1.0699444483917294e-39,5.81393185886522e-43,6.7236110522949464e-43
atlas-real-192-mb-dae,2.6513255244917174e-09,0.0,1.622609880057418e-26,1.325079913433844e-42,1.6889733209904406e-42
wmh-synthseg,1.0699444483917294e-39,1.622609880057418e-26,0.0,3.312331430693091e-32,2.5753658498423536e-33
atlas-mix-192-mb,5.81393185886522e-43,1.325079913433844e-42,3.312331430693091e-32,0.0,2.7041574410171476e-18
atlas-mix-192-mb-tta,6.7236110522949464e-43,1.6889733209904406e-42,2.5753658498423536e-33,2.7041574410171476e-18,0.0


==> figs/wilcoxon_results/ploras_T2_dice_wilcoxon.csv <==
,atlas-real-192-mb,atlas-real-192-mb-dae,wmh-synthseg,atlas-mix-192-mb,atlas-mix-192-mb-dae
atlas-real-192-mb,0.0,0.002246778421010259,2.6686637988588423e-07,3.694512617742505e-17,9.575951963944634e-16
atlas-real-192-mb-dae,0.002246778421010259,0.0,6.235762295866217e-06,7.63046319300933e-17,1.885693809894927e-15
wmh-synthseg,2.6686637988588423e-07,6.235762295866217e-06,0.0,3.970302618009358e-08,4.497705446879741e-08
atlas-mix-192-mb,3.694512617742505e-17,7.63046319300933e-17,3.970302618009358e-08,0.0,0.0016719302101131806
atlas-mix-192-mb-dae,9.575951963944634e-16,1.885693809894927e-15,4.497705446879741e-08,0.0016719302101131806,0.0


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

